A free object in a confined active contractile nematic fluid: fixed-point and limit-cycle behaviors

Simulations employing the continuum model of Gao et al. [Phy. Rev. Fluids, 2 093302 (2017)] are used to study the transport of an object in a closed two-dimensional container by a dense suspension of contractile active agents. For parameters that generally yield nematic alignment, the initial flow and object motion is typically characterized by chaotically interacting m = +/- 1/2 defects in its nematic structure, which form in oppositely signed pairs or on the container wall or on the object. Those that form on the object also make an oppositely-signed contribution to the mo nematic structure associated with the object. However, in many cases, the chaotic flow does not persist. It instead ends up in one of two states, which are studied in detail for a circular object in a circular container. One is a fixed point, associated with a mo=+1 object with radial nematic ordering. The suspension flows but with the object stationary near the container wall. A sharply-aligned nematic model confirms that its position is maintained by a (nearly) hydrostatic balance and that a related circumferential mo = +1 configuration, which is not observed, would indeed be unstable. The second terminal behavior, which can occur for the same physical parameters as the fixed-point behavior, is associated with a mo=+1 object. It is a limit-cycle oscillation in which the object cyclically traverses the container, spawning transient m = - 1/2 defect pairs each half-cycle. Both of these configurations are analyzed in detail, and are potential related to simple biological tasks. It is shown that they also occur in square and elliptical containers, with the ellipse displaying a particularly rich phenomenology that includes switching between them.

==> Figures/alpha-amp-limit.dat <==
7.01815	0.50752
7.01202	0.507559
7.0059	0.507613
6.99978	0.507633
6.99366	0.507676
6.98755	0.507709
6.98145	0.507739
6.97534	0.507774
6.96924	0.50782
6.96314	0.507853
6.95705	0.507896
6.95095	0.507936
6.94487	0.507975
6.93879	0.508015
6.9327	0.508067
6.92663	0.508111
6.92055	0.508161
6.91449	0.508199
6.90842	0.508256
6.90235	0.508314
6.89629	0.508372
6.89024	0.50842
6.88418	0.50848
6.87813	0.508536
6.87208	0.508604
6.86604	0.508669
6.86	0.508732
6.85396	0.508795
6.84792	0.508863
6.84189	0.508929
6.83586	0.508996
6.82984	0.509069
6.82381	0.509144
6.81779	0.509224
6.81177	0.509303
6.80576	0.509381
6.79975	0.509466
6.79374	0.509546
6.78773	0.509627
6.78173	0.509703
6.77573	0.509789
6.76973	0.509884
6.76374	0.509975
6.75775	0.510065
6.75176	0.510151
6.74577	0.510243
6.73979	0.510344
6.73381	0.510434
6.72783	0.510526
6.72185	0.510635
6.71588	0.510731
6.70991	0.510829
6.70394	0.510945
6.69798	0.511046
6.69202	0.511142
6.68605	0.511264
6.6801	0.511374
6.67414	0.511483
6.66819	0.5116
6.66224	0.511713
6.65629	0.511821
6.65035	0.511937
6.6444	0.512056
6.63846	0.512184
6.63252	0.512299
6.62659	0.51242
6.62065	0.512545
6.61472	0.512679
6.60879	0.512812
6.60286	0.51293
6.59694	0.513064
6.59101	0.513197
6.58509	0.513335
6.57917	0.513468
6.57325	0.513611
6.56734	0.513743
6.56143	0.513886
6.55552	0.514023
6.54961	0.514169
6.5437	0.51431
6.5378	0.514463
6.53189	0.514614
6.52599	0.514761
6.52009	0.514914
6.5142	0.515062
6.5083	0.515208
6.50241	0.515366
6.49652	0.515518
6.49063	0.515677
6.48474	0.515845
6.47885	0.515999
6.47297	0.516161
6.46708	0.516334
6.4612	0.516494
6.45532	0.516662
6.44944	0.516841
6.44357	0.517001
6.43769	0.517179
6.43182	0.517352
6.42595	0.517527
6.42007	0.51771
6.4142	0.51789
6.40834	0.518069
6.40247	0.518245
6.3966	0.518437
6.39074	0.518622
6.38488	0.518801
6.37902	0.518985
6.37316	0.519176
6.3673	0.519374
6.36145	0.519568
6.35559	0.519759
6.34974	0.519956
6.34388	0.520157
6.33803	0.520352
6.33218	0.520551
6.32633	0.520755
6.32048	0.520963
6.31464	0.521163
6.30879	0.521379
6.30295	0.521589
6.2971	0.521802
6.29125	0.522012
6.28542	0.522221
6.27958	0.522435
6.27374	0.522653
6.2679	0.522875
6.26206	0.523095
6.25622	0.523309
6.25038	0.523542
6.24454	0.523768
6.23871	0.523999
6.23287	0.52422
6.22704	0.524456
6.22121	0.524689
6.21537	0.524917
6.20954	0.525162
6.20371	0.525393
6.19788	0.525633
6.19205	0.525878
6.18622	0.526115
6.18039	0.526365
6.17456	0.526609
6.16873	0.526854
6.16291	0.527107
6.15708	0.527354
6.15125	0.527601
6.14543	0.527865
6.1396	0.528124
6.13377	0.528375
6.12795	0.528639
6.12212	0.528895
6.1163	0.529164
6.11048	0.529424
6.10465	0.529698
6.09882	0.529963
6.093	0.530241
6.08718	0.530509
6.08135	0.53079
6.07553	0.531054
6.0697	0.531333
6.06388	0.531617
6.05806	0.531899
6.05223	0.532185
6.04641	0.53247
6.04059	0.532751
6.03475	0.533046
6.02893	0.533333
6.02311	0.533624
6.01729	0.533921
6.01146	0.534215
6.00563	0.534514
5.99981	0.534818
5.99399	0.535112
5.98815	0.535422
5.98233	0.535725
5.97651	0.536027
5.97067	0.536342
5.96485	0.536651
5.95902	0.536963
5.95319	0.537284
5.94736	0.537598
5.94153	0.537919
5.9357	0.538242
5.92987	0.538556
5.92403	0.53889
5.91821	0.539209
5.91237	0.539541
5.90653	0.539876
5.9007	0.540211
5.89487	0.540539
5.88903	0.540883
5.88319	0.54122
5.87735	0.541565
5.87151	0.541904
5.86567	0.542249
5.85983	0.542594
5.85398	0.542949
5.84814	0.543304
5.8423	0.543658
5.83645	0.544013
5.83061	0.544363
5.82475	0.544726
5.8189	0.545089
5.81306	0.545451
5.8072	0.545827
5.80135	0.546188
5.79549	0.546558
5.78963	0.546936
5.78378	0.547305
5.77792	0.547683
5.77205	0.548069
5.76619	0.548451
5.76033	0.548834
5.75446	0.549218
5.74859	0.549614
5.74273	0.549995
5.73686	0.550396
5.73099	0.550787
5.72511	0.551192
5.71923	0.551592
5.71335	0.551988
5.70747	0.5524
5.70159	0.552807
5.69571	0.553216
5.68982	0.553625
5.68393	0.554043
5.67804	0.55446
5.67215	0.554884
5.66625	0.555307
5.66035	0.555735
5.65445	0.556162
5.64855	0.556588
5.64264	0.55702
5.63674	0.557449
5.63082	0.557894
5.62491	0.55833
5.619	0.558777
5.61308	0.559223
5.60716	0.559669
5.60124	0.560116
5.59531	0.560575
5.58938	0.561034
5.58345	0.561493
5.57752	0.561951
5.57158	0.562419
5.56564	0.562887
5.55969	0.563359
5.55375	0.563829
5.54779	0.564304
5.54184	0.564785
5.53588	0.565269
5.52992	0.565752
5.52395	0.566241
5.51799	0.566731
5.51202	0.56722
5.50605	0.56772
5.50007	0.568219
5.49409	0.56872
5.4881	0.569233
5.4821	0.56974
5.47611	0.570253
5.47011	0.570764
5.46411	0.571287
5.4581	0.571808
5.45209	0.572335
5.44608	0.572863
5.44006	0.573394
5.43403	0.573933
5.428	0.574472
5.42197	0.575012
5.41594	0.575555
5.40989	0.576109
5.40385	0.576659
5.3978	0.577219
5.39174	0.577776
5.38568	0.578334
5.3796	0.57891
5.37354	0.579481
5.36745	0.580056
5.36137	0.580632
5.35529	0.581217
5.34919	0.581804
5.34309	0.582394
5.33699	0.582986
5.33088	0.58358
5.32476	0.584185
5.31863	0.584793
5.3125	0.585405
5.30637	0.586014
5.30023	0.586636
5.29408	0.58726
5.28792	0.587885
5.28176	0.588522
5.27559	0.589156
5.2694	0.589801
5.26323	0.590439
5.25703	0.591094
5.25083	0.591749
5.24463	0.592406
5.23841	0.593071
5.23219	0.593738
5.22595	0.594418
5.21971	0.595094
5.21347	0.595777
5.20721	0.596466
5.20096	0.597157
5.19468	0.597858
5.18839	0.598566
5.1821	0.599276
5.17581	0.599991
5.1695	0.600712
5.16317	0.601437
5.15685	0.602166
5.15051	0.602903
5.14416	0.603647
5.1378	0.604398
5.13143	0.605151
5.12505	0.605917
5.11866	0.606683
5.11225	0.607457
5.10583	0.608235
5.0994	0.609026
5.09297	0.609817
5.08651	0.61062
5.08005	0.611428
5.07357	0.612238
5.06707	0.613062
5.06058	0.613886
5.05405	0.614725
5.04752	0.615568
5.04098	0.616417
5.03441	0.617277
5.02783	0.618142
5.02124	0.619017
5.01464	0.6199
5.008	0.620769
4.99198	0.622391
4.98531	0.623277
4.97861	0.624204
4.9719	0.625134
4.96518	0.626072
4.95843	0.627018
4.95166	0.627981
4.94487	0.62895
4.93806	0.629929
4.93124	0.630918
4.92438	0.631916
4.91751	0.632928
4.91061	0.633949
4.90369	0.634983
4.89674	0.636029
4.88976	0.637086
4.88277	0.638155
4.87574	0.639237
4.86869	0.640332
4.8616	0.641439
4.85449	0.642562
4.84734	0.643697
4.84016	0.644847
4.83294	0.646015
4.82569	0.647195
4.81841	0.648394
4.81109	0.649605
4.80373	0.650837
4.79633	0.652084
4.78888	0.653356
4.78139	0.654644
4.77386	0.655952
4.76628	0.657281
4.75864	0.658633
4.75094	0.660007
4.7432	0.661408
4.73539	0.662835
4.72752	0.664289
4.71959	0.665771
4.71157	0.667285
4.7035	0.668835
4.69534	0.670419
4.68708	0.672041
4.67875	0.673703
4.67032	0.675412
4.66177	0.677166
4.65313	0.678971
4.64436	0.68083
4.63546	0.682748
4.62641	0.684731
4.61723	0.686783
4.60787	0.688913
4.59833	0.691125
4.58859	0.693432
4.57861	0.695846
4.56837	0.698388
4.55783	0.701085
4.5469	0.703986
4.5355	0.707162
4.52344	0.710712
4.5103	0.71461
4.49532	0.717821
4.47766	0.719151
4.45845	0.722594
4.43726	0.726756
4.41383	0.732303
4.38711	0.740102
4.35541	0.753087

==> Figures/alpha-per-limit.dat <==
4.38711	1268.0000000045984
4.41383	1069.2000000040025
4.43726	936.8000000034008
4.45845	847.6000000029999
4.47766	768.4000000027991
4.49532	706.6000000025997
4.5103	599.2000000021981
4.52344	525.4000000020023
4.5355	482.8000000016
4.5469	456.0000000018008
4.55783	436.8000000016
4.56837	422.000000001397
4.57861	409.40000000160217
4.58859	399.0000000014006
4.59833	389.8000000013999
4.60787	381.60000000139917
4.61723	374.20000000140135
4.62641	367.60000000139917
4.63546	361.6000000011991
4.64436	356.0000000014006
4.65313	350.8000000011998
4.66177	346.00000000120053
4.67032	341.6000000011991
4.67875	337.20000000140135
4.68708	333.6000000011991
4.69534	330.00000000120053
4.7035	326.40000000119835
4.71157	323.20000000120126
4.71959	320.4000000010001
4.72752	317.6000000011991
4.73539	314.8000000011998
4.7432	312.20000000120126
4.75094	309.8000000009997
4.75864	307.8000000011998
4.76628	305.4000000010001
4.77386	303.40000000120017
4.78139	301.4000000010001
4.78888	299.6000000011991
4.79633	297.6000000010008
4.80373	296.20000000119944
4.81109	294.4000000010001
4.81841	293.00000000100044
4.82569	291.20000000119944
4.83294	290.00000000100044
4.84016	288.4000000010001
4.84734	287.20000000099935
4.85449	286.00000000100044
4.8616	284.40000000120017
4.86869	283.600000000999
4.87574	282.2000000010012
4.88277	281.0000000009986
4.88976	280.00000000100044
4.89674	279.00000000100044
4.90369	277.8000000009997
4.91061	276.8000000009997
4.91751	276.00000000100044
4.92438	275.0000000004002
4.93124	274.19999999959964
4.93806	273.19999999980064
4.94487	272.39999999979955
4.95166	271.39999999980046
4.95843	270.5999999995993
4.96518	269.9999999997999
4.9719	269.19999999980064
4.97861	268.39999999979955
4.98531	267.5999999996002
4.99198	266.9999999997999
5.008	265.19999999980064
5.01464	264.19999999959964
5.02124	263.7999999998001
5.02783	262.9999999997999
5.03441	262.5999999998003
5.04098	261.7999999998001
5.04752	261.39999999959946
5.05405	260.7999999998001
5.06058	259.9999999997999
5.06707	259.7999999998001
5.07357	258.9999999997999
5.08005	258.6000000010008
5.08651	258.20000000079926
5.09297	257.6000000010008
5.0994	257.20000000099935
5.10583	256.6000000008007
5.11225	256.20000000099935
5.11866	255.600000000999
5.12505	255.4000000008
5.13143	254.80000000100154
5.1378	254.40000000100008
5.14416	254.00000000079854
5.15051	253.6000000010008
5.15685	253.00000000080036
5.16317	252.80000000099972
5.1695	252.40000000100008
5.17581	252.00000000080036
5.1821	251.600000000999
5.18839	251.4000000008
5.19468	251.00000000100044
5.20096	250.4000000008
5.20721	250.20000000099935
5.21347	249.80000000080145
5.21971	249.600000000999
5.22595	249.40000000100008
5.23219	248.80000000079963
5.23841	248.6000000010008
5.24463	248.20000000079926
5.25083	248.00000000100044
5.25703	247.80000000079963
5.26323	247.20000000100117
5.2694	247.20000000079926
5.27559	246.80000000099972
5.28176	246.6000000007989
5.28792	246.20000000100117
5.29408	246.00000000080036
5.30023	245.80000000099972
5.30637	245.4000000008018
5.3125	245.20000000079744
5.31863	245.00000000100044
5.32476	244.80000000079963
5.33088	244.4000000010019
5.33699	244.20000000079744
5.34309	243.80000000099972
5.34919	243.80000000080327
5.35529	243.600000000999
5.36137	243.20000000080108
5.36745	243.20000000079744
5.37354	242.80000000099972
5.3796	243.00000000080036
5.38568	242.4000000010019
5.39174	242.20000000079744
5.3978	242.20000000080108
5.40385	241.80000000099972
5.40989	241.80000000079963
5.41594	241.4000000010019
5.42197	241.20000000079744
5.428	241.20000000080108
5.43403	241.00000000100044
5.44006	240.80000000079963
5.44608	240.600000000999
5.45209	240.4000000008018
5.4581	240.20000000080108
5.46411	240.20000000099753
5.47011	239.80000000079963
5.47611	239.80000000080327
5.4821	239.600000000999
5.4881	239.6000000007989
5.49409	239.20000000080108
5.50007	239.20000000099753
5.50605	239.00000000080036
5.51202	238.80000000099972
5.51799	238.60000000080254
5.52395	238.6000000007989
5.52992	238.4000000010019
5.53588	238.40000000079817
5.54184	238.20000000080108
5.54779	238.00000000100044
5.55375	237.80000000079963
5.55969	237.80000000079963
5.56564	237.600000000999
5.57158	237.6000000007989
5.57752	237.4000000008018
5.58345	237.20000000080108
5.58938	237.20000000099753
5.59531	237.20000000080108
5.60124	236.80000000079963
5.60716	236.80000000099972
5.61308	236.80000000079963
5.619	236.60000000080254
5.62491	236.40000000099826
5.63082	236.6000000007989
5.63674	236.20000000080108
5.64264	236.20000000100117
5.64855	236.00000000080036
5.65445	236.00000000080036
5.66035	236.00000000079672
5.66625	235.80000000100335
5.67215	235.80000000079963
5.67804	235.6000000007989
5.68393	235.600000000999
5.68982	235.39999999960128
5.69571	235.3999999965963
5.70159	235.1999999966065
5.70747	235.3999999965963
5.71335	234.99999999660213
5.71923	234.99999999659485
5.72511	235.1999999966065
5.73099	234.79999999659776
5.73686	234.99999999660213
5.74273	234.59999999639695
5.74859	234.79999999659776
5.75446	234.59999999660067
5.76033	234.59999999660067
5.76619	234.39999999660358
5.77205	234.59999999660067
5.77792	234.3999999965963
5.78378	234.19999999659922
5.78963	234.39999999660358
5.79549	234.19999999659922
5.80135	233.99999999659485
5.8072	234.1999999966065
5.81306	233.99999999659485
5.8189	233.99999999660213
5.82475	233.99999999660213
5.83061	233.79999999659776
5.83645	233.79999999659776
5.8423	233.79999999660504
5.84814	233.79999999659776
5.85398	233.79999999659776
5.85983	233.59999999660067
5.86567	233.59999999660067
5.87151	233.59999999660067
5.87735	233.59999999660067
5.88319	233.3999999965963
5.88903	233.59999999660067
5.89487	233.39999999660358
5.9007	233.3999999965963
5.90653	233.39999999660358
5.91237	233.3999999965963
5.91821	233.19999999659922
5.92403	233.39999999660358
5.92987	233.19999999659922
5.9357	233.19999999659922
5.94153	233.19999999659922
5.94736	233.19999999659922
5.95319	233.19999999659922
5.95902	233.1999999966065
5.96485	232.99999999659485
5.97067	233.19999999659922
5.97651	232.99999999660213
5.98233	232.99999999660213
5.98815	233.19999999659922
5.99399	232.79999999659776
5.99981	233.19999999659922
6.00563	232.99999999660213
6.01146	232.99999999660213
6.01729	232.99999999659485
6.02311	232.99999999680585
6.02893	232.79999999659776
6.03475	233.19999999659922
6.04059	232.79999999659776
6.04641	232.99999999660213
6.05223	232.99999999660213
6.05806	232.99999999659485
6.06388	232.99999999660213
6.0697	232.99999999660213
6.07553	232.79999999659776
6.08135	232.99999999660213
6.08718	232.99999999660213
6.093	232.99999999659485
6.09882	232.99999999660213
6.10465	232.99999999660213
6.11048	232.99999999659485
6.1163	232.99999999660213
6.12212	232.99999999660213
6.12795	232.99999999660213
6.13377	232.99999999659485
6.1396	232.99999999679858
6.14543	233.1999999966065
6.15125	232.99999999659485
6.15708	232.99999999660213
6.16291	233.19999999659922
6.16873	232.99999999660213
6.17456	233.19999999659922
6.18039	233.19999999659922
6.18622	233.19999999659922
6.19205	233.19999999659922
6.19788	233.19999999659922
6.20371	233.19999999659922
6.20954	233.39999999660358
6.21537	233.19999999659922
6.22121	233.39999999660358
6.22704	233.3999999965963
6.23287	233.19999999659922
6.23871	233.59999999660067
6.24454	233.39999999660358
6.25038	233.59999999660067
6.25622	233.3999999965963
6.26206	233.59999999660067
6.2679	233.59999999660067
6.27374	233.59999999660067
6.27958	233.59999999660067
6.28542	233.59999999660067
6.29125	233.79999999659776
6.2971	233.79999999659776
6.30295	233.79999999660504
6.30879	233.99999999659485
6.31464	233.79999999660504
6.32048	233.99999999659485
6.32633	233.99999999660213
6.33218	233.99999999660213
6.33803	233.99999999659485
6.34388	234.19999999659922
6.34974	234.1999999966065
6.35559	234.19999999659922
6.36145	234.19999999659922
6.3673	234.3999999965963
6.37316	234.39999999660358
6.37902	234.3999999965963
6.38488	234.39999999660358
6.39074	234.39999999639986
6.3966	234.79999999659776
6.40247	234.59999999660067
6.40834	234.59999999660067
6.4142	234.79999999659776
6.42007	234.99999999660213
6.42595	234.79999999659776
6.43182	234.99999999660213
6.43769	234.99999999660213
6.44357	234.99999999659485
6.44944	235.1999999966065
6.45532	235.1999999963955
6.4612	235.19999999659922
6.46708	235.39999999660358
6.47297	235.3999999965963
6.47885	235.39999999660358
6.48474	235.59999999660067
6.49063	235.59999999660067
6.49652	235.5999999965934
6.50241	235.7999999964013
6.5083	235.79999999659776
6.5142	235.79999999659776
6.52009	235.9999999966094
6.52599	235.99999999659485
6.53189	236.1999999966065
6.5378	236.19999999640277
6.5437	236.19999999659194
6.54961	236.39999999660358
6.55552	236.39999999660358
6.56143	236.59999999660067
6.56734	236.39999999639986
6.57325	236.79999999659776
6.57917	236.79999999659776
6.58509	236.79999999659776
6.59101	236.99999999640568
6.59694	236.99999999659485
6.60286	236.99999999659485
6.60879	237.1999999966065
6.61472	237.39999999639986
6.62065	237.39999999660358
6.62659	237.39999999658903
6.63252	237.39999999660358
6.63846	237.7999999964086
6.6444	237.79999999659776
6.65035	237.79999999659776
6.65629	237.79999999639404
6.66224	237.9999999966094
6.66819	238.19999999659194
6.67414	238.19999999640277
6.6801	238.1999999966065
6.68605	238.59999999660067
6.69202	238.39999999639986
6.69798	238.59999999658612
6.70394	238.7999999966123
6.70991	238.79999999639404
6.71588	238.79999999659776
6.72185	239.1999999966065
6.72783	238.99999999639113
6.73381	239.1999999966065
6.73979	239.39999999639986
6.74577	239.39999999660358
6.75176	239.59999999639695
6.75775	239.59999999660067
6.76374	239.79999999659776
6.76973	239.99999999640568
6.77573	239.99999999659485
6.78173	239.99999999640568
6.78773	240.19999999659194
6.79374	240.39999999639986
6.79975	240.39999999660358
6.80576	240.59999999639695
6.81177	240.79999999659776
6.81779	240.7999999964086
6.82381	240.99999999659485
6.82984	240.99999999640568
6.83586	241.19999999659194
6.84189	241.19999999640277
6.84792	241.39999999639986
6.85396	241.59999999660067
6.86	241.59999999639695
6.86604	241.79999999659776
6.87208	241.99999999640568
6.87813	241.99999999640568
6.88418	242.19999999659194
6.89024	242.19999999640277
6.89629	242.39999999660358
6.90235	242.59999999639695
6.90842	242.79999999639404
6.91449	242.59999999660067
6.92055	242.99999999640568
6.92663	242.99999999639113
6.9327	243.39999999660358
6.93879	243.19999999640277
6.94487	243.39999999639986
6.95095	243.79999999639404
6.95705	243.7999999966123
6.96314	243.79999999639404
6.96924	244.19999999640277
6.97534	244.19999999640277
6.98145	244.19999999659194
6.98755	244.39999999639986
6.99366	244.7999999964086
6.99978	244.59999999639695
7.0059	244.99999999639113
7.01202	244.9999999966094

==> Figures/alpha-r-e10000-fixed.dat <==
0.15	0.820147
0.152	0.820161
0.154	0.820176
0.156	0.82019
0.158	0.820204
0.16	0.820218
0.162	0.820232
0.164	0.820246
0.166	0.820259
0.168	0.820273
0.17	0.820286
0.172	0.8203
0.174	0.820313
0.176	0.820326
0.178	0.82034
0.18	0.820353
0.182	0.820366
0.184	0.820379
0.186	0.820391
0.188	0.820404
0.19	0.820417
0.192	0.82043
0.194	0.820442
0.196	0.820455
0.198	0.820467
0.2	0.82048
0.202	0.820492
0.204	0.820504
0.206	0.820517
0.208	0.820529
0.21	0.820541
0.212	0.820553
0.214	0.820565
0.216	0.820577
0.218	0.820589
0.22	0.820601
0.222	0.820613
0.224	0.820625
0.226	0.820637
0.228	0.820648
0.23	0.82066
0.232	0.820672
0.234	0.820683
0.236	0.820695
0.238	0.820707
0.24	0.820718
0.242	0.82073
0.244	0.820741
0.246	0.820753
0.248	0.820764
0.25	0.820776
0.252	0.820787
0.254	0.820799
0.256	0.82081
0.258	0.820821
0.26	0.820833
0.262	0.820844
0.264	0.820855
0.266	0.820867
0.268	0.820878
0.27	0.820889
0.272	0.8209
0.274	0.820911
0.276	0.820923
0.278	0.820934
0.28	0.820945
0.282	0.820956
0.284	0.820967
0.286	0.820978
0.288	0.82099
0.29	0.821001
0.292	0.821012
0.294	0.821023
0.296	0.821034
0.298	0.821045
0.3	0.821056
0.302	0.821067
0.304	0.821078
0.306	0.821089
0.308	0.8211
0.31	0.821111
0.312	0.821122
0.314	0.821133
0.316	0.821144
0.318	0.821155
0.32	0.821166
0.322	0.821177
0.324	0.821188
0.326	0.821199
0.328	0.82121
0.33	0.821221
0.332	0.821232
0.334	0.821243
0.336	0.821254
0.338	0.821265
0.34	0.821276
0.342	0.821287
0.344	0.821298
0.346	0.821309
0.348	0.82132
0.35	0.82133
0.352	0.821341
0.354	0.821352
0.356	0.821363
0.358	0.821374
0.36	0.821385
0.362	0.821396
0.364	0.821407
0.366	0.821418
0.368	0.821429
0.37	0.82144
0.372	0.821451
0.374	0.821462
0.376	0.821473
0.378	0.821484
0.38	0.821495
0.382	0.821506
0.384	0.821517
0.386	0.821528
0.388	0.821539
0.39	0.82155
0.392	0.821561
0.394	0.821572
0.396	0.821583
0.398	0.821593
0.4	0.821604
0.402	0.821615
0.404	0.821626
0.406	0.821637
0.408	0.821648
0.41	0.821659
0.412	0.821671
0.414	0.821682
0.416	0.821693
0.418	0.821704
0.42	0.821715
0.422	0.821726
0.424	0.821737
0.426	0.821748
0.428	0.821759
0.43	0.82177
0.432	0.821781
0.434	0.821792
0.436	0.821803
0.438	0.821814
0.44	0.821825
0.442	0.821836
0.444	0.821847
0.446	0.821859
0.448	0.82187
0.45	0.821881
0.452	0.821892
0.454	0.821903
0.456	0.821914
0.458	0.821925
0.46	0.821936
0.462	0.821948
0.464	0.821959
0.466	0.82197
0.468	0.821981
0.47	0.821992
0.472	0.822003
0.474	0.822015
0.476	0.822026
0.478	0.822037
0.48	0.822048
0.482	0.822059
0.484	0.822071
0.486	0.822082
0.488	0.822093
0.49	0.822104
0.492	0.822116
0.494	0.822127
0.496	0.822138
0.498	0.822149
0.5	0.822161
0.502	0.822172
0.504	0.822183
0.506	0.822195
0.508	0.822206
0.51	0.822217
0.512	0.822228
0.514	0.82224
0.516	0.822251
0.518	0.822262
0.52	0.822274
0.522	0.822285
0.524	0.822297
0.526	0.822308
0.528	0.822319
0.53	0.822331
0.532	0.822342
0.534	0.822353
0.536	0.822365
0.538	0.822376
0.54	0.822388
0.542	0.822399
0.544	0.822411
0.546	0.822422
0.548	0.822433
0.55	0.822445
0.552	0.822456
0.554	0.822468
0.556	0.822479
0.558	0.822491
0.56	0.822502
0.562	0.822514
0.564	0.822525
0.566	0.822537
0.568	0.822548
0.57	0.82256
0.572	0.822572
0.574	0.822583
0.576	0.822595
0.578	0.822606
0.58	0.822618
0.582	0.822629
0.584	0.822641
0.586	0.822653
0.588	0.822664
0.59	0.822676
0.592	0.822687
0.594	0.822699
0.596	0.822711
0.598	0.822722
0.6	0.822734
0.602	0.822746
0.604	0.822757
0.606	0.822769
0.608	0.822781
0.61	0.822792
0.612	0.822804
0.614	0.822816
0.616	0.822827
0.618	0.822839
0.62	0.822851
0.622	0.822863
0.624	0.822874
0.626	0.822886
0.628	0.822898
0.63	0.82291
0.632	0.822921
0.634	0.822933
0.636	0.822945
0.638	0.822957
0.64	0.822969
0.642	0.82298
0.644	0.822992
0.646	0.823004
0.648	0.823016
0.65	0.823028
0.652	0.82304
0.654	0.823051
0.656	0.823063
0.658	0.823075
0.66	0.823087
0.662	0.823099
0.664	0.823111
0.666	0.823123
0.668	0.823135
0.67	0.823147
0.672	0.823159
0.674	0.82317
0.676	0.823182
0.678	0.823194
0.68	0.823206
0.682	0.823218
0.684	0.82323
0.686	0.823242
0.688	0.823254
0.69	0.823266
0.692	0.823278
0.694	0.82329
0.696	0.823302
0.698	0.823314
0.7	0.823326
0.702	0.823338
0.704	0.82335
0.706	0.823362
0.708	0.823375
0.71	0.823387
0.712	0.823399
0.714	0.823411
0.716	0.823423
0.718	0.823435
0.72	0.823447
0.722	0.823459
0.724	0.823471
0.726	0.823483
0.728	0.823496
0.73	0.823508
0.732	0.82352
0.734	0.823532
0.736	0.823544
0.738	0.823556
0.74	0.823569
0.742	0.823581
0.744	0.823593
0.746	0.823605
0.748	0.823617
0.75	0.82363
0.752	0.823642
0.754	0.823654
0.756	0.823666
0.758	0.823679
0.76	0.823691
0.762	0.823703
0.764	0.823715
0.766	0.823728
0.768	0.82374
0.77	0.823752
0.772	0.823765
0.774	0.823777
0.776	0.823789
0.778	0.823802
0.78	0.823814
0.782	0.823826
0.784	0.823839
0.786	0.823851
0.788	0.823863
0.79	0.823876
0.792	0.823888
0.794	0.8239
0.796	0.823913
0.798	0.823925
0.8	0.823938
0.802	0.82395
0.804	0.823962
0.806	0.823975
0.808	0.823987
0.81	0.824
0.812	0.824012
0.814	0.824025
0.816	0.824037
0.818	0.82405
0.82	0.824062
0.822	0.824074
0.824	0.824087
0.826	0.824099
0.828	0.824112
0.83	0.824124
0.832	0.824137
0.834	0.824149
0.836	0.824162
0.838	0.824175
0.84	0.824187
0.842	0.8242
0.844	0.824212
0.846	0.824225
0.848	0.824237
0.85	0.82425
0.852	0.824263
0.854	0.824275
0.856	0.824288
0.858	0.8243
0.86	0.824313
0.862	0.824326
0.864	0.824338
0.866	0.824351
0.868	0.824363
0.87	0.824376
0.872	0.824389
0.874	0.824401
0.876	0.824414
0.878	0.824427
0.88	0.824439
0.882	0.824452
0.884	0.824465
0.886	0.824478
0.888	0.82449
0.89	0.824503
0.892	0.824516
0.894	0.824528
0.896	0.824541
0.898	0.824554
0.9	0.824567
0.902	0.824579
0.904	0.824592
0.906	0.824605
0.908	0.824618
0.91	0.824631
0.912	0.824643
0.914	0.824656
0.916	0.824669
0.918	0.824682
0.92	0.824695
0.922	0.824707
0.924	0.82472
0.926	0.824733
0.928	0.824746
0.93	0.824759
0.932	0.824772
0.934	0.824784
0.936	0.824797
0.938	0.82481
0.94	0.824823
0.942	0.824836
0.944	0.824849
0.946	0.824862
0.948	0.824875
0.95	0.824888
0.952	0.824901
0.954	0.824913
0.956	0.824926
0.958	0.824939
0.96	0.824952
0.962	0.824965
0.964	0.824978
0.966	0.824991
0.968	0.825004
0.97	0.825017
0.972	0.82503
0.974	0.825043
0.976	0.825056
0.978	0.825069
0.98	0.825082
0.982	0.825095
0.984	0.825108
0.986	0.825121
0.988	0.825134
0.99	0.825147
0.992	0.82516
0.994	0.825173
0.996	0.825186
0.998	0.8252
1.	0.825213
1.002	0.825226
1.004	0.825239
1.006	0.825252
1.008	0.825265
1.01	0.825278
1.012	0.825291
1.014	0.825304
1.016	0.825317
1.018	0.825331
1.02	0.825344
1.022	0.825357
1.024	0.82537
1.026	0.825383
1.028	0.825396
1.03	0.82541
1.032	0.825423
1.034	0.825436
1.036	0.825449
1.038	0.825462
1.04	0.825475
1.042	0.825489
1.044	0.825502
1.046	0.825515
1.048	0.825528
1.05	0.825542
1.052	0.825555
1.054	0.825568
1.056	0.825581
1.058	0.825595
1.06	0.825608
1.062	0.825621
1.064	0.825634
1.066	0.825648
1.068	0.825661
1.07	0.825674
1.072	0.825688
1.074	0.825701
1.076	0.825714
1.078	0.825727
1.08	0.825741
1.082	0.825754
1.084	0.825767
1.086	0.825781
1.088	0.825794
1.09	0.825808
1.092	0.825821
1.094	0.825834
1.096	0.825848
1.098	0.825861
1.1	0.825874
1.102	0.825888
1.104	0.825901
1.106	0.825915
1.108	0.825928
1.11	0.825941
1.112	0.825955
1.114	0.825968
1.116	0.825982
1.118	0.825995
1.12	0.826009
1.122	0.826022
1.124	0.826035
1.126	0.826049
1.128	0.826062
1.13	0.826076
1.132	0.826089
1.134	0.826103
1.136	0.826116
1.138	0.82613
1.14	0.826143
1.142	0.826157
1.144	0.82617
1.146	0.826184
1.148	0.826197
1.15	0.826211
1.152	0.826224
1.154	0.826238
1.156	0.826252
1.158	0.826265
1.16	0.826279
1.162	0.826292
1.164	0.826306
1.166	0.826319
1.168	0.826333
1.17	0.826347
1.172	0.82636
1.174	0.826374
1.176	0.826387
1.178	0.826401
1.18	0.826415
1.182	0.826428
1.184	0.826442
1.186	0.826456
1.188	0.826469
1.19	0.826483
1.192	0.826496
1.194	0.82651
1.196	0.826524
1.198	0.826537
1.2	0.826551
1.202	0.826565
1.204	0.826579
1.206	0.826592
1.208	0.826606
1.21	0.82662
1.212	0.826633
1.214	0.826647
1.216	0.826661
1.218	0.826675
1.22	0.826688
1.222	0.826702
1.224	0.826716
1.226	0.826729
1.228	0.826743
1.23	0.826757
1.232	0.826771
1.234	0.826785
1.236	0.826798
1.238	0.826812
1.24	0.826826
1.242	0.82684
1.244	0.826853
1.246	0.826867
1.248	0.826881
1.25	0.826895
1.252	0.826909
1.254	0.826923
1.256	0.826936
1.258	0.82695
1.26	0.826964
1.262	0.826978
1.264	0.826992
1.266	0.827006
1.268	0.82702
1.27	0.827033
1.272	0.827047
1.274	0.827061
1.276	0.827075
1.278	0.827089
1.28	0.827103
1.282	0.827117
1.284	0.827131
1.286	0.827145
1.288	0.827159
1.29	0.827172
1.292	0.827186
1.294	0.8272
1.296	0.827214
1.298	0.827228
1.3	0.827242
1.302	0.827256
1.304	0.82727
1.306	0.827284
1.308	0.827298
1.31	0.827312
1.312	0.827326
1.314	0.82734
1.316	0.827354
1.318	0.827368
1.32	0.827382
1.322	0.827396
1.324	0.82741
1.326	0.827424
1.328	0.827438
1.33	0.827452
1.332	0.827466
1.334	0.82748
1.336	0.827494
1.338	0.827508
1.34	0.827523
1.342	0.827537
1.344	0.827551
1.346	0.827565
1.348	0.827579
1.35	0.827593
1.352	0.827607
1.354	0.827621
1.356	0.827635
1.358	0.827649
1.36	0.827663
1.362	0.827678
1.364	0.827692
1.366	0.827706
1.368	0.82772
1.37	0.827734
1.372	0.827748
1.374	0.827762
1.376	0.827777
1.378	0.827791
1.38	0.827805
1.382	0.827819
1.384	0.827833
1.386	0.827848
1.388	0.827862
1.39	0.827876
1.392	0.82789
1.394	0.827904
1.396	0.827919
1.398	0.827933
1.4	0.827947
1.402	0.827961
1.404	0.827975
1.406	0.82799
1.408	0.828004
1.41	0.828018
1.412	0.828032
1.414	0.828047
1.416	0.828061
1.418	0.828075
1.42	0.82809
1.422	0.828104
1.424	0.828118
1.426	0.828132
1.428	0.828147
1.43	0.828161
1.432	0.828175
1.434	0.82819
1.436	0.828204
1.438	0.828218
1.44	0.828233
1.442	0.828247
1.444	0.828261
1.446	0.828276
1.448	0.82829
1.45	0.828304
1.452	0.828319
1.454	0.828333
1.456	0.828347
1.458	0.828362
1.46	0.828376
1.462	0.828391
1.464	0.828405
1.466	0.828419
1.468	0.828434
1.47	0.828448
1.472	0.828463
1.474	0.828477
1.476	0.828491
1.478	0.828506
1.48	0.82852
1.482	0.828535
1.484	0.828549
1.486	0.828564
1.488	0.828578
1.49	0.828593
1.492	0.828607
1.494	0.828621
1.496	0.828636
1.498	0.82865
1.5	0.828665
1.502	0.828679
1.504	0.828694
1.506	0.828708
1.508	0.828723
1.51	0.828737
1.512	0.828752
1.514	0.828766
1.516	0.828781
1.518	0.828796
1.52	0.82881
1.522	0.828825
1.524	0.828839
1.526	0.828854
1.528	0.828868
1.53	0.828883
1.532	0.828897
1.534	0.828912
1.536	0.828927
1.538	0.828941
1.54	0.828956
1.542	0.82897
1.544	0.828985
1.546	0.828999
1.548	0.829014
1.55	0.829029
1.552	0.829043
1.554	0.829058
1.556	0.829073
1.558	0.829087
1.56	0.829102
1.562	0.829116
1.564	0.829131
1.566	0.829146
1.568	0.82916
1.57	0.829175
1.572	0.82919
1.574	0.829204
1.576	0.829219
1.578	0.829234
1.58	0.829248
1.582	0.829263
1.584	0.829278
1.586	0.829293
1.588	0.829307
1.59	0.829322
1.592	0.829337
1.594	0.829351
1.596	0.829366
1.598	0.829381
1.6	0.829396
1.602	0.82941
1.604	0.829425
1.606	0.82944
1.608	0.829455
1.61	0.829469
1.612	0.829484
1.614	0.829499
1.616	0.829514
1.618	0.829528
1.62	0.829543
1.622	0.829558
1.624	0.829573
1.626	0.829588
1.628	0.829602
1.63	0.829617
1.632	0.829632
1.634	0.829647
1.636	0.829662
1.638	0.829676
1.64	0.829691
1.642	0.829706
1.644	0.829721
1.646	0.829736
1.648	0.829751
1.65	0.829766
1.652	0.82978
1.654	0.829795
1.656	0.82981
1.658	0.829825
1.66	0.82984
1.662	0.829855
1.664	0.82987
1.666	0.829885
1.668	0.829899
1.67	0.829914
1.672	0.829929
1.674	0.829944
1.676	0.829959
1.678	0.829974
1.68	0.829989
1.682	0.830004
1.684	0.830019
1.686	0.830034
1.688	0.830049
1.69	0.830064
1.692	0.830079
1.694	0.830094
1.696	0.830109
1.698	0.830124
1.7	0.830139
1.702	0.830154
1.704	0.830169
1.706	0.830184
1.708	0.830199
1.71	0.830214
1.712	0.830229
1.714	0.830244
1.716	0.830259
1.718	0.830274
1.72	0.830289
1.722	0.830304
1.724	0.830319
1.726	0.830334
1.728	0.830349
1.73	0.830364
1.732	0.830379
1.734	0.830394
1.736	0.830409
1.738	0.830424
1.74	0.830439
1.742	0.830454
1.744	0.830469
1.746	0.830484
1.748	0.830499
1.75	0.830515
1.752	0.83053
1.754	0.830545
1.756	0.83056
1.758	0.830575
1.76	0.83059
1.762	0.830605
1.764	0.83062
1.766	0.830635
1.768	0.830651
1.77	0.830666
1.772	0.830681
1.774	0.830696
1.776	0.830711
1.778	0.830726
1.78	0.830742
1.782	0.830757
1.784	0.830772
1.786	0.830787
1.788	0.830802
1.79	0.830817
1.792	0.830833
1.794	0.830848
1.796	0.830863
1.798	0.830878
1.8	0.830893
1.802	0.830909
1.804	0.830924
1.806	0.830939
1.808	0.830954
1.81	0.83097
1.812	0.830985
1.814	0.831
1.816	0.831015
1.818	0.831031
1.82	0.831046
1.822	0.831061
1.824	0.831076
1.826	0.831092
1.828	0.831107
1.83	0.831122
1.832	0.831137
1.834	0.831153
1.836	0.831168
1.838	0.831183
1.84	0.831199
1.842	0.831214
1.844	0.831229
1.846	0.831245
1.848	0.83126
1.85	0.831275
1.852	0.831291
1.854	0.831306
1.856	0.831321
1.858	0.831337
1.86	0.831352
1.862	0.831367
1.864	0.831383
1.866	0.831398
1.868	0.831413
1.87	0.831429
1.872	0.831444
1.874	0.831459
1.876	0.831475
1.878	0.83149
1.88	0.831506
1.882	0.831521
1.884	0.831536
1.886	0.831552
1.888	0.831567
1.89	0.831583
1.892	0.831598
1.894	0.831613
1.896	0.831629
1.898	0.831644
1.9	0.83166
1.902	0.831675
1.904	0.831691
1.906	0.831706
1.908	0.831722
1.91	0.831737
1.912	0.831752
1.914	0.831768
1.916	0.831783
1.918	0.831799
1.92	0.831814
1.922	0.83183
1.924	0.831845
1.926	0.831861
1.928	0.831876
1.93	0.831892
1.932	0.831907
1.934	0.831923
1.936	0.831938
1.938	0.831954
1.94	0.831969
1.942	0.831985
1.944	0.832
1.946	0.832016
1.948	0.832032
1.95	0.832047
1.952	0.832063
1.954	0.832078
1.956	0.832094
1.958	0.832109
1.96	0.832125
1.962	0.83214
1.964	0.832156
1.966	0.832172
1.968	0.832187
1.97	0.832203
1.972	0.832218
1.974	0.832234
1.976	0.83225
1.978	0.832265
1.98	0.832281
1.982	0.832296
1.984	0.832312
1.986	0.832328
1.988	0.832343
1.99	0.832359
1.992	0.832374
1.994	0.83239
1.996	0.832406
1.998	0.832421
2.	0.832437
2.002	0.832453
2.004	0.832468
2.006	0.832484
2.008	0.8325
2.01	0.832515
2.012	0.832531
2.014	0.832547
2.016	0.832562
2.018	0.832578
2.02	0.832594
2.022	0.832609
2.024	0.832625
2.026	0.832641
2.028	0.832657
2.03	0.832672
2.032	0.832688
2.034	0.832704
2.036	0.832719
2.038	0.832735
2.04	0.832751
2.042	0.832767
2.044	0.832782
2.046	0.832798
2.048	0.832814
2.05	0.83283
2.052	0.832845
2.054	0.832861
2.056	0.832877
2.058	0.832893
2.06	0.832908
2.062	0.832924
2.064	0.83294
2.066	0.832956
2.068	0.832972
2.07	0.832987
2.072	0.833003
2.074	0.833019
2.076	0.833035
2.078	0.833051
2.08	0.833066
2.082	0.833082
2.084	0.833098
2.086	0.833114
2.088	0.83313
2.09	0.833145
2.092	0.833161
2.094	0.833177
2.096	0.833193
2.098	0.833209
2.1	0.833225
2.102	0.833241
2.104	0.833256
2.106	0.833272
2.108	0.833288
2.11	0.833304
2.112	0.83332
2.114	0.833336
2.116	0.833352
2.118	0.833368
2.12	0.833383
2.122	0.833399
2.124	0.833415
2.126	0.833431
2.128	0.833447
2.13	0.833463
2.132	0.833479
2.134	0.833495
2.136	0.833511
2.138	0.833527
2.14	0.833542
2.142	0.833558
2.144	0.833574
2.146	0.83359
2.148	0.833606
2.15	0.833622
2.152	0.833638
2.154	0.833654
2.156	0.83367
2.158	0.833686
2.16	0.833702
2.162	0.833718
2.164	0.833734
2.166	0.83375
2.168	0.833766
2.17	0.833782
2.172	0.833798
2.174	0.833814
2.176	0.83383
2.178	0.833846
2.18	0.833862
2.182	0.833878
2.184	0.833894
2.186	0.83391
2.188	0.833926
2.19	0.833942
2.192	0.833958
2.194	0.833974
2.196	0.83399
2.198	0.834006
2.2	0.834022
2.202	0.834038
2.204	0.834054
2.206	0.83407
2.208	0.834086
2.21	0.834102
2.212	0.834118
2.214	0.834134
2.216	0.83415
2.218	0.834167
2.22	0.834183
2.222	0.834199
2.224	0.834215
2.226	0.834231
2.228	0.834247
2.23	0.834263
2.232	0.834279
2.234	0.834295
2.236	0.834311
2.238	0.834327
2.24	0.834343
2.242	0.83436
2.244	0.834376
2.246	0.834392
2.248	0.834408
2.25	0.834424
2.252	0.83444
2.254	0.834456
2.256	0.834472
2.258	0.834489
2.26	0.834505
2.262	0.834521
2.264	0.834537
2.266	0.834553
2.268	0.834569
2.27	0.834586
2.272	0.834602
2.274	0.834618
2.276	0.834634
2.278	0.83465
2.28	0.834666
2.282	0.834683
2.284	0.834699
2.286	0.834715
2.288	0.834731
2.29	0.834747
2.292	0.834763
2.294	0.83478
2.296	0.834796
2.298	0.834812
2.3	0.834828
2.302	0.834844
2.304	0.834861
2.306	0.834877
2.308	0.834893
2.31	0.834909
2.312	0.834926
2.314	0.834942
2.316	0.834958
2.318	0.834974
2.32	0.834991
2.322	0.835007
2.324	0.835023
2.326	0.835039
2.328	0.835055
2.33	0.835072
2.332	0.835088
2.334	0.835104
2.336	0.835121
2.338	0.835137
2.34	0.835153
2.342	0.835169
2.344	0.835186
2.346	0.835202
2.348	0.835218
2.35	0.835234
2.352	0.835251
2.354	0.835267
2.356	0.835283
2.358	0.8353
2.36	0.835316
2.362	0.835332
2.364	0.835349
2.366	0.835365
2.368	0.835381
2.37	0.835397
2.372	0.835414
2.374	0.83543
2.376	0.835446
2.378	0.835463
2.38	0.835479
2.382	0.835495
2.384	0.835512
2.386	0.835528
2.388	0.835544
2.39	0.835561
2.392	0.835577
2.394	0.835593
2.396	0.83561
2.398	0.835626
2.4	0.835643
2.402	0.835659
2.404	0.835675
2.406	0.835692
2.408	0.835708
2.41	0.835724
2.412	0.835741
2.414	0.835757
2.416	0.835773
2.418	0.83579
2.42	0.835806
2.422	0.835823
2.424	0.835839
2.426	0.835855
2.428	0.835872
2.43	0.835888
2.432	0.835905
2.434	0.835921
2.436	0.835937
2.438	0.835954
2.44	0.83597
2.442	0.835987
2.444	0.836003
2.446	0.836019
2.448	0.836036
2.45	0.836052
2.452	0.836069
2.454	0.836085
2.456	0.836102
2.458	0.836118
2.46	0.836134
2.462	0.836151
2.464	0.836167
2.466	0.836184
2.468	0.8362
2.47	0.836217
2.472	0.836233
2.474	0.83625
2.476	0.836266
2.478	0.836283
2.48	0.836299
2.482	0.836315
2.484	0.836332
2.486	0.836348
2.488	0.836365
2.49	0.836381
2.492	0.836398
2.494	0.836414
2.496	0.836431
2.498	0.836447
2.5	0.836464
2.502	0.83648
2.504	0.836497
2.506	0.836513
2.508	0.83653
2.51	0.836546
2.512	0.836563
2.514	0.836579
2.516	0.836596
2.518	0.836612
2.52	0.836629
2.522	0.836645
2.524	0.836662
2.526	0.836678
2.528	0.836695
2.53	0.836711
2.532	0.836728
2.534	0.836744
2.536	0.836761
2.538	0.836777
2.54	0.836794
2.542	0.83681
2.544	0.836827
2.546	0.836844
2.548	0.83686
2.55	0.836877
2.552	0.836893
2.554	0.83691
2.556	0.836926
2.558	0.836943
2.56	0.836959
2.562	0.836976
2.564	0.836992
2.566	0.837009
2.568	0.837026
2.57	0.837042
2.572	0.837059
2.574	0.837075
2.576	0.837092
2.578	0.837108
2.58	0.837125
2.582	0.837142
2.584	0.837158
2.586	0.837175
2.588	0.837191
2.59	0.837208
2.592	0.837224
2.594	0.837241
2.596	0.837258
2.598	0.837274
2.6	0.837291
2.602	0.837307
2.604	0.837324
2.606	0.837341
2.608	0.837357
2.61	0.837374
2.612	0.83739
2.614	0.837407
2.616	0.837423
2.618	0.83744
2.62	0.837457
2.622	0.837473
2.624	0.83749
2.626	0.837507
2.628	0.837523
2.63	0.83754
2.632	0.837556
2.634	0.837573
2.636	0.83759
2.638	0.837606
2.64	0.837623
2.642	0.837639
2.644	0.837656
2.646	0.837673
2.648	0.837689
2.65	0.837706
2.652	0.837723
2.654	0.837739
2.656	0.837756
2.658	0.837773
2.66	0.837789
2.662	0.837806
2.664	0.837822
2.666	0.837839
2.668	0.837856
2.67	0.837872
2.672	0.837889
2.674	0.837906
2.676	0.837922
2.678	0.837939
2.68	0.837956
2.682	0.837972
2.684	0.837989
2.686	0.838006
2.688	0.838022
2.69	0.838039
2.692	0.838056
2.694	0.838072
2.696	0.838089
2.698	0.838106
2.7	0.838122
2.702	0.838139
2.704	0.838155
2.706	0.838172
2.708	0.838189
2.71	0.838206
2.712	0.838222
2.714	0.838239
2.716	0.838256
2.718	0.838272
2.72	0.838289
2.722	0.838306
2.724	0.838322
2.726	0.838339
2.728	0.838356
2.73	0.838372
2.732	0.838389
2.734	0.838406
2.736	0.838422
2.738	0.838439
2.74	0.838456
2.742	0.838472
2.744	0.838489
2.746	0.838506
2.748	0.838522
2.75	0.838539
2.752	0.838556
2.754	0.838573
2.756	0.838589
2.758	0.838606
2.76	0.838623
2.762	0.838639
2.764	0.838656
2.766	0.838673
2.768	0.838689
2.77	0.838706
2.772	0.838723
2.774	0.838739
2.776	0.838756
2.778	0.838773
2.78	0.83879
2.782	0.838806
2.784	0.838823
2.786	0.83884
2.788	0.838856
2.79	0.838873
2.792	0.83889
2.794	0.838907
2.796	0.838923
2.798	0.83894
2.8	0.838957
2.802	0.838973
2.804	0.83899
2.806	0.839007
2.808	0.839023
2.81	0.83904
2.812	0.839057
2.814	0.839074
2.816	0.83909
2.818	0.839107
2.82	0.839124
2.822	0.83914
2.824	0.839157
2.826	0.839174
2.828	0.839191
2.83	0.839207
2.832	0.839224
2.834	0.839241
2.836	0.839257
2.838	0.839274
2.84	0.839291
2.842	0.839308
2.844	0.839324
2.846	0.839341
2.848	0.839358
2.85	0.839375
2.852	0.839391
2.854	0.839408
2.856	0.839425
2.858	0.839441
2.86	0.839458
2.862	0.839475
2.864	0.839492
2.866	0.839508
2.868	0.839525
2.87	0.839542
2.872	0.839558
2.874	0.839575
2.876	0.839592
2.878	0.839609
2.88	0.839625
2.882	0.839642
2.884	0.839659
2.886	0.839676
2.888	0.839692
2.89	0.839709
2.892	0.839726
2.894	0.839742
2.896	0.839759
2.898	0.839776
2.9	0.839793
2.902	0.839809
2.904	0.839826
2.906	0.839843
2.908	0.839859
2.91	0.839876
2.912	0.839893
2.914	0.83991
2.916	0.839926
2.918	0.839943
2.92	0.83996
2.922	0.839977
2.924	0.839993
2.926	0.84001
2.928	0.840027
2.93	0.840043
2.932	0.84006
2.934	0.840077
2.936	0.840094
2.938	0.84011
2.94	0.840127
2.942	0.840144
2.944	0.84016
2.946	0.840177
2.948	0.840194
2.95	0.840211
2.952	0.840227
2.954	0.840244
2.956	0.840261
2.958	0.840278
2.96	0.840294
2.962	0.840311
2.964	0.840328
2.966	0.840344
2.968	0.840361
2.97	0.840378
2.972	0.840395
2.974	0.840411
2.976	0.840428
2.978	0.840445
2.98	0.840461
2.982	0.840478
2.984	0.840495
2.986	0.840512
2.988	0.840528
2.99	0.840545
2.992	0.840562
2.994	0.840578
2.996	0.840595
2.998	0.840612
3.	0.840628
3.002	0.840645
3.004	0.840662
3.006	0.840679
3.008	0.840695
3.01	0.840712
3.012	0.840729
3.014	0.840745
3.016	0.840762
3.018	0.840779
3.02	0.840795
3.022	0.840812
3.024	0.840829
3.026	0.840846
3.028	0.840862
3.03	0.840879
3.032	0.840896
3.034	0.840912
3.036	0.840929
3.038	0.840946
3.04	0.840962
3.042	0.840979
3.044	0.840996
3.046	0.841012
3.048	0.841029
3.05	0.841046
3.052	0.841063
3.054	0.841079
3.056	0.841096
3.058	0.841113
3.06	0.841129
3.062	0.841146
3.064	0.841163
3.066	0.841179
3.068	0.841196
3.07	0.841213
3.072	0.841229
3.074	0.841246
3.076	0.841263
3.078	0.841279
3.08	0.841296
3.082	0.841313
3.084	0.841329
3.086	0.841346
3.088	0.841363
3.09	0.841379
3.092	0.841396
3.094	0.841413
3.096	0.841429
3.098	0.841446
3.1	0.841463
3.102	0.841479
3.104	0.841496
3.106	0.841513
3.108	0.841529
3.11	0.841546
3.112	0.841562
3.114	0.841579
3.116	0.841596
3.118	0.841612
3.12	0.841629
3.122	0.841646
3.124	0.841662
3.126	0.841679
3.128	0.841696
3.13	0.841712
3.132	0.841729
3.134	0.841746
3.136	0.841762
3.138	0.841779
3.14	0.841795
3.142	0.841812
3.144	0.841829
3.146	0.841845
3.148	0.841862
3.15	0.841878
3.152	0.841895
3.154	0.841912
3.156	0.841928
3.158	0.841945
3.16	0.841962
3.162	0.841978
3.164	0.841995
3.166	0.842011
3.168	0.842028
3.17	0.842045
3.172	0.842061
3.174	0.842078
3.176	0.842094
3.178	0.842111
3.18	0.842128
3.182	0.842144
3.184	0.842161
3.186	0.842177
3.188	0.842194
3.19	0.84221
3.192	0.842227
3.194	0.842244
3.196	0.84226
3.198	0.842277
3.2	0.842293
3.202	0.84231
3.204	0.842326
3.206	0.842343
3.208	0.84236
3.21	0.842376
3.212	0.842393
3.214	0.842409
3.216	0.842426
3.218	0.842442
3.22	0.842459
3.222	0.842475
3.224	0.842492
3.226	0.842509
3.228	0.842525
3.23	0.842542
3.232	0.842558
3.234	0.842575
3.236	0.842591
3.238	0.842608
3.24	0.842624
3.242	0.842641
3.244	0.842657
3.246	0.842674
3.248	0.84269
3.25	0.842707
3.252	0.842723
3.254	0.84274
3.256	0.842756
3.258	0.842773
3.26	0.842789
3.262	0.842806
3.264	0.842822
3.266	0.842839
3.268	0.842855
3.27	0.842872
3.272	0.842888
3.274	0.842905
3.276	0.842921
3.278	0.842938
3.28	0.842954
3.282	0.842971
3.284	0.842987
3.286	0.843004
3.288	0.84302
3.29	0.843037
3.292	0.843053
3.294	0.84307
3.296	0.843086
3.298	0.843103
3.3	0.843119
3.302	0.843136
3.304	0.843152
3.306	0.843168
3.308	0.843185
3.31	0.843201
3.312	0.843218
3.314	0.843234
3.316	0.843251
3.318	0.843267
3.32	0.843283
3.322	0.8433
3.324	0.843316
3.326	0.843333
3.328	0.843349
3.33	0.843366
3.332	0.843382
3.334	0.843398
3.336	0.843415
3.338	0.843431
3.34	0.843448
3.342	0.843464
3.344	0.84348
3.346	0.843497
3.348	0.843513
3.35	0.84353
3.352	0.843546
3.354	0.843562
3.356	0.843579
3.358	0.843595
3.36	0.843611
3.362	0.843628
3.364	0.843644
3.366	0.843661
3.368	0.843677
3.37	0.843693
3.372	0.84371
3.374	0.843726
3.376	0.843742
3.378	0.843759
3.38	0.843775
3.382	0.843791
3.384	0.843808
3.386	0.843824
3.388	0.84384
3.39	0.843857
3.392	0.843873
3.394	0.843889
3.396	0.843906
3.398	0.843922
3.4	0.843938
3.402	0.843955
3.404	0.843971
3.406	0.843987
3.408	0.844003
3.41	0.84402
3.412	0.844036
3.414	0.844052
3.416	0.844069
3.418	0.844085
3.42	0.844101
3.422	0.844117
3.424	0.844134
3.426	0.84415
3.428	0.844166
3.43	0.844183
3.432	0.844199
3.434	0.844215
3.436	0.844231
3.438	0.844248
3.44	0.844264
3.442	0.84428
3.444	0.844296
3.446	0.844312
3.448	0.844329
3.45	0.844345
3.452	0.844361
3.454	0.844377
3.456	0.844394
3.458	0.84441
3.46	0.844426
3.462	0.844442
3.464	0.844458
3.466	0.844475
3.468	0.844491
3.47	0.844507
3.472	0.844523
3.474	0.844539
3.476	0.844556
3.478	0.844572
3.48	0.844588
3.482	0.844604
3.484	0.84462
3.486	0.844636
3.488	0.844653
3.49	0.844669
3.492	0.844685
3.494	0.844701
3.496	0.844717
3.498	0.844733
3.5	0.844749
3.502	0.844766
3.504	0.844782
3.506	0.844798
3.508	0.844814
3.51	0.84483
3.512	0.844846
3.514	0.844862
3.516	0.844878
3.518	0.844895
3.52	0.844911
3.522	0.844927
3.524	0.844943
3.526	0.844959
3.528	0.844975
3.53	0.844991
3.532	0.845007
3.534	0.845023
3.536	0.845039
3.538	0.845055
3.54	0.845071
3.542	0.845087
3.544	0.845104
3.546	0.84512
3.548	0.845136
3.55	0.845152
3.552	0.845168
3.554	0.845184
3.556	0.8452
3.558	0.845216
3.56	0.845232
3.562	0.845248
3.564	0.845264
3.566	0.84528
3.568	0.845296
3.57	0.845312
3.572	0.845328
3.574	0.845344
3.576	0.84536
3.578	0.845376
3.58	0.845392
3.582	0.845408
3.584	0.845424
3.586	0.84544
3.588	0.845456
3.59	0.845472
3.592	0.845488
3.594	0.845504
3.596	0.845519
3.598	0.845535
3.6	0.845551
3.602	0.845567
3.604	0.845583
3.606	0.845599
3.608	0.845615
3.61	0.845631
3.612	0.845647
3.614	0.845663
3.616	0.845679
3.618	0.845695
3.62	0.845711
3.622	0.845726
3.624	0.845742
3.626	0.845758
3.628	0.845774
3.63	0.84579
3.632	0.845806
3.634	0.845822
3.636	0.845838
3.638	0.845853
3.64	0.845869
3.642	0.845885
3.644	0.845901
3.646	0.845917
3.648	0.845933
3.65	0.845948
3.652	0.845964
3.654	0.84598
3.656	0.845996
3.658	0.846012
3.66	0.846028
3.662	0.846043
3.664	0.846059
3.666	0.846075
3.668	0.846091
3.67	0.846107
3.672	0.846122
3.674	0.846138
3.676	0.846154
3.678	0.84617
3.68	0.846185
3.682	0.846201
3.684	0.846217
3.686	0.846233
3.688	0.846248
3.69	0.846264
3.692	0.84628
3.694	0.846296
3.696	0.846311
3.698	0.846327
3.7	0.846343
3.702	0.846359
3.704	0.846374
3.706	0.84639
3.708	0.846406
3.71	0.846421
3.712	0.846437
3.714	0.846453
3.716	0.846468
3.718	0.846484
3.72	0.8465
3.722	0.846515
3.724	0.846531
3.726	0.846547
3.728	0.846562
3.73	0.846578
3.732	0.846594
3.734	0.846609
3.736	0.846625
3.738	0.846641
3.74	0.846656
3.742	0.846672
3.744	0.846687
3.746	0.846703
3.748	0.846719
3.75	0.846734
3.752	0.84675
3.754	0.846765
3.756	0.846781
3.758	0.846797
3.76	0.846812
3.762	0.846828
3.764	0.846843
3.766	0.846859
3.768	0.846875
3.77	0.84689
3.772	0.846906
3.774	0.846921
3.776	0.846937
3.778	0.846952
3.78	0.846968
3.782	0.846983
3.784	0.846999
3.786	0.847014
3.788	0.84703
3.79	0.847045
3.792	0.847061
3.794	0.847076
3.796	0.847092
3.798	0.847107
3.8	0.847123
3.802	0.847138
3.804	0.847154
3.806	0.847169
3.808	0.847185
3.81	0.8472
3.812	0.847216
3.814	0.847231
3.816	0.847247
3.818	0.847262
3.82	0.847277
3.822	0.847293
3.824	0.847308
3.826	0.847324
3.828	0.847339
3.83	0.847354
3.832	0.84737
3.834	0.847385
3.836	0.847401
3.838	0.847416
3.84	0.847431
3.842	0.847447
3.844	0.847462
3.846	0.847478
3.848	0.847493
3.85	0.847508
3.852	0.847524
3.854	0.847539
3.856	0.847554
3.858	0.84757
3.86	0.847585
3.862	0.8476
3.864	0.847616
3.866	0.847631
3.868	0.847646
3.87	0.847662
3.872	0.847677
3.874	0.847692
3.876	0.847707
3.878	0.847723
3.88	0.847738
3.882	0.847753
3.884	0.847769
3.886	0.847784
3.888	0.847799
3.89	0.847814
3.892	0.84783
3.894	0.847845
3.896	0.84786
3.898	0.847875
3.9	0.847891
3.902	0.847906
3.904	0.847921
3.906	0.847936
3.908	0.847951
3.91	0.847967
3.912	0.847982
3.914	0.847997
3.916	0.848012
3.918	0.848027
3.92	0.848043
3.922	0.848058
3.924	0.848073
3.926	0.848088
3.928	0.848103
3.93	0.848118
3.932	0.848134
3.934	0.848149
3.936	0.848164
3.938	0.848179
3.94	0.848194
3.942	0.848209
3.944	0.848224
3.946	0.848239
3.948	0.848255
3.95	0.84827
3.952	0.848285
3.954	0.8483
3.956	0.848315
3.958	0.84833
3.96	0.848345
3.962	0.84836
3.964	0.848375
3.966	0.84839
3.968	0.848405
3.97	0.84842
3.972	0.848435
3.974	0.84845
3.976	0.848465
3.978	0.848481
3.98	0.848496
3.982	0.848511
3.984	0.848526
3.986	0.848541
3.988	0.848556
3.99	0.848571
3.992	0.848586
3.994	0.848601
3.996	0.848616
3.998	0.848631
4.	0.848645
4.002	0.84866
4.004	0.848675
4.006	0.84869
4.008	0.848705
4.01	0.84872
4.012	0.848735
4.014	0.84875
4.016	0.848765
4.018	0.84878
4.02	0.848795
4.022	0.84881
4.024	0.848825
4.026	0.84884
4.028	0.848854
4.03	0.848869
4.032	0.848884
4.034	0.848899
4.036	0.848914
4.038	0.848929
4.04	0.848944
4.042	0.848959
4.044	0.848973
4.046	0.848988
4.048	0.849003
4.05	0.849018
4.052	0.849033
4.054	0.849048
4.056	0.849062
4.058	0.849077
4.06	0.849092
4.062	0.849107
4.064	0.849122
4.066	0.849136
4.068	0.849151
4.07	0.849166
4.072	0.849181
4.074	0.849196
4.076	0.84921
4.078	0.849225
4.08	0.84924
4.082	0.849255
4.084	0.849269
4.086	0.849284
4.088	0.849299
4.09	0.849314
4.092	0.849328
4.094	0.849343
4.096	0.849358
4.098	0.849372
4.1	0.849387
4.102	0.849402
4.104	0.849416
4.106	0.849431
4.108	0.849446
4.11	0.84946
4.112	0.849475
4.114	0.84949
4.116	0.849504
4.118	0.849519
4.12	0.849534
4.122	0.849548
4.124	0.849563
4.126	0.849578
4.128	0.849592
4.13	0.849607
4.132	0.849622
4.134	0.849636
4.136	0.849651
4.138	0.849665
4.14	0.84968
4.142	0.849695
4.144	0.849709
4.146	0.849724
4.148	0.849738
4.15	0.849753
4.152	0.849767
4.154	0.849782
4.156	0.849796
4.158	0.849811
4.16	0.849826
4.162	0.84984
4.164	0.849855
4.166	0.849869
4.168	0.849884
4.17	0.849898
4.172	0.849913
4.174	0.849927
4.176	0.849942
4.178	0.849956
4.18	0.849971
4.182	0.849985
4.184	0.85
4.186	0.850014
4.188	0.850028
4.19	0.850043
4.192	0.850057
4.194	0.850072
4.196	0.850086
4.198	0.850101
4.2	0.850115
4.202	0.85013
4.204	0.850144
4.206	0.850158
4.208	0.850173
4.21	0.850187
4.212	0.850202
4.214	0.850216
4.216	0.85023
4.218	0.850245
4.22	0.850259
4.222	0.850273
4.224	0.850288
4.226	0.850302
4.228	0.850317
4.23	0.850331
4.232	0.850345
4.234	0.85036
4.236	0.850374
4.238	0.850388
4.24	0.850402
4.242	0.850417
4.244	0.850431
4.246	0.850445
4.248	0.85046
4.25	0.850474
4.252	0.850488
4.254	0.850503
4.256	0.850517
4.258	0.850531
4.26	0.850545
4.262	0.85056
4.264	0.850574
4.266	0.850588
4.268	0.850602
4.27	0.850617
4.272	0.850631
4.274	0.850645
4.276	0.850659
4.278	0.850673
4.28	0.850688
4.282	0.850702
4.284	0.850716
4.286	0.85073
4.288	0.850744
4.29	0.850759
4.292	0.850773
4.294	0.850787
4.296	0.850801
4.298	0.850815
4.3	0.850829
4.302	0.850844
4.304	0.850858
4.306	0.850872
4.308	0.850886
4.31	0.8509
4.312	0.850914
4.314	0.850928
4.316	0.850942
4.318	0.850957
4.32	0.850971
4.322	0.850985
4.324	0.850999
4.326	0.851013
4.328	0.851027
4.33	0.851041
4.332	0.851055
4.334	0.851069
4.336	0.851083
4.338	0.851097
4.34	0.851111
4.342	0.851125
4.344	0.851139
4.346	0.851153
4.348	0.851167
4.35	0.851181
4.352	0.851196
4.354	0.85121
4.356	0.851224
4.358	0.851238
4.36	0.851251
4.362	0.851265
4.364	0.851279
4.366	0.851293
4.368	0.851307
4.37	0.851321
4.372	0.851335
4.374	0.851349
4.376	0.851363
4.378	0.851377
4.38	0.851391
4.382	0.851405
4.384	0.851419
4.386	0.851433
4.388	0.851447
4.39	0.851461
4.392	0.851475
4.394	0.851488
4.396	0.851502
4.398	0.851516
4.4	0.85153
4.402	0.851544
4.404	0.851558
4.406	0.851572
4.408	0.851586
4.41	0.851599
4.412	0.851613
4.414	0.851627
4.416	0.851641
4.418	0.851655
4.42	0.851669
4.422	0.851682
4.424	0.851696
4.426	0.85171
4.428	0.851724
4.43	0.851738
4.432	0.851751
4.434	0.851765
4.436	0.851779
4.438	0.851793
4.44	0.851807
4.442	0.85182
4.444	0.851834
4.446	0.851848
4.448	0.851862
4.45	0.851875
4.452	0.851889
4.454	0.851903
4.456	0.851917
4.458	0.85193
4.46	0.851944
4.462	0.851958
4.464	0.851971
4.466	0.851985
4.468	0.851999
4.47	0.852012
4.472	0.852026
4.474	0.85204
4.476	0.852054
4.478	0.852067
4.48	0.852081
4.482	0.852095
4.484	0.852108
4.486	0.852122
4.488	0.852135
4.49	0.852149
4.492	0.852163
4.494	0.852176
4.496	0.85219
4.498	0.852204
4.5	0.852217
4.502	0.852231
4.504	0.852244
4.506	0.852258
4.508	0.852272
4.51	0.852285
4.512	0.852299
4.514	0.852312
4.516	0.852326
4.518	0.852339
4.52	0.852353
4.522	0.852367
4.524	0.85238
4.526	0.852394
4.528	0.852407
4.53	0.852421
4.532	0.852434
4.534	0.852448
4.536	0.852461
4.538	0.852475
4.54	0.852488
4.542	0.852502
4.544	0.852515
4.546	0.852529
4.548	0.852542
4.55	0.852556
4.552	0.852569
4.554	0.852583
4.556	0.852596
4.558	0.85261
4.56	0.852623
4.562	0.852636
4.564	0.85265
4.566	0.852663
4.568	0.852677
4.57	0.85269
4.572	0.852704
4.574	0.852717
4.576	0.85273
4.578	0.852744
4.58	0.852757
4.582	0.852771
4.584	0.852784
4.586	0.852797
4.588	0.852811
4.59	0.852824
4.592	0.852837
4.594	0.852851
4.596	0.852864
4.598	0.852877
4.6	0.852891
4.602	0.852904
4.604	0.852917
4.606	0.852931
4.608	0.852944
4.61	0.852957
4.612	0.852971
4.614	0.852984
4.616	0.852997
4.618	0.853011
4.62	0.853024
4.622	0.853037
4.624	0.85305
4.626	0.853064
4.628	0.853077
4.63	0.85309
4.632	0.853103
4.634	0.853117
4.636	0.85313
4.638	0.853143
4.64	0.853156
4.642	0.85317
4.644	0.853183
4.646	0.853196
4.648	0.853209
4.65	0.853222
4.652	0.853236
4.654	0.853249
4.656	0.853262
4.658	0.853275
4.66	0.853288
4.662	0.853302
4.664	0.853315
4.666	0.853328
4.668	0.853341
4.67	0.853354
4.672	0.853367
4.674	0.853381
4.676	0.853394
4.678	0.853407
4.68	0.85342
4.682	0.853433
4.684	0.853446
4.686	0.853459
4.688	0.853472
4.69	0.853485
4.692	0.853499
4.694	0.853512
4.696	0.853525
4.698	0.853538
4.7	0.853551
4.702	0.853564
4.704	0.853577
4.706	0.85359
4.708	0.853603
4.71	0.853616
4.712	0.853629
4.714	0.853642
4.716	0.853655
4.718	0.853668
4.72	0.853681
4.722	0.853694
4.724	0.853707
4.726	0.85372
4.728	0.853733
4.73	0.853746
4.732	0.853759
4.734	0.853772
4.736	0.853785
4.738	0.853798
4.74	0.853811
4.742	0.853824
4.744	0.853837
4.746	0.85385
4.748	0.853863
4.75	0.853876
4.752	0.853889
4.754	0.853902
4.756	0.853914
4.758	0.853927
4.76	0.85394
4.762	0.853953
4.764	0.853966
4.766	0.853979
4.768	0.853992
4.77	0.854005
4.772	0.854018
4.774	0.85403
4.776	0.854043
4.778	0.854056
4.78	0.854069
4.782	0.854082
4.784	0.854095
4.786	0.854108
4.788	0.85412
4.79	0.854133
4.792	0.854146
4.794	0.854159
4.796	0.854172
4.798	0.854184
4.8	0.854197
4.802	0.85421
4.804	0.854223
4.806	0.854235
4.808	0.854248
4.81	0.854261
4.812	0.854274
4.814	0.854287
4.816	0.854299
4.818	0.854312
4.82	0.854325
4.822	0.854337
4.824	0.85435
4.826	0.854363
4.828	0.854376
4.83	0.854388
4.832	0.854401
4.834	0.854414
4.836	0.854426
4.838	0.854439
4.84	0.854452
4.842	0.854464
4.844	0.854477
4.846	0.85449
4.848	0.854502
4.85	0.854515
4.852	0.854528
4.854	0.85454
4.856	0.854553
4.858	0.854566
4.86	0.854578
4.862	0.854591
4.864	0.854603
4.866	0.854616
4.868	0.854629
4.87	0.854641
4.872	0.854654
4.874	0.854666
4.876	0.854679
4.878	0.854691
4.88	0.854704
4.882	0.854716
4.884	0.854729
4.886	0.854742
4.888	0.854754
4.89	0.854767
4.892	0.854779
4.894	0.854792
4.896	0.854804
4.898	0.854817
4.9	0.854829
4.902	0.854842
4.904	0.854854
4.906	0.854867
4.908	0.854879
4.91	0.854892
4.912	0.854904
4.914	0.854916
4.916	0.854929
4.918	0.854941
4.92	0.854954
4.922	0.854966
4.924	0.854979
4.926	0.854991
4.928	0.855003
4.93	0.855016
4.932	0.855028
4.934	0.85504
4.936	0.855053
4.938	0.855065
4.94	0.855077
4.942	0.85509
4.944	0.855102
4.946	0.855114
4.948	0.855126
4.95	0.855139
4.952	0.855151
4.954	0.855163
4.956	0.855175
4.958	0.855187
4.96	0.855198
4.962	0.85521
4.964	0.855221
4.966	0.855233
4.968	0.855244
4.97	0.855254
4.972	0.855264
4.974	0.855273
4.976	0.855282
4.978	0.85529
4.98	0.855298
4.982	0.855305
4.984	0.85531
4.986	0.855312
4.988	0.85531
4.99	0.855304
4.992	0.855295
4.994	0.855284
4.996	0.855276
4.998	0.855271
5.00002	0.85527
5.00202	0.85527
5.00402	0.855265
5.00602	0.855257
5.00802	0.855246
5.01002	0.855237
5.01202	0.855231
5.01402	0.855229
5.01602	0.855231
5.01802	0.855236
5.02002	0.855243
5.02202	0.85525
5.02402	0.855259
5.02602	0.855267
5.02802	0.855276
5.03002	0.855286
5.03202	0.855296
5.03402	0.855307
5.03602	0.855318
5.03802	0.855329
5.04002	0.855341
5.04202	0.855352
5.04402	0.855364
5.04602	0.855376
5.04802	0.855388
5.05002	0.855399
5.05202	0.855411
5.05402	0.855423
5.05602	0.855435
5.05802	0.855447
5.06002	0.855459
5.06202	0.855471
5.06402	0.855483
5.06602	0.855495
5.06802	0.855507
5.07002	0.855519
5.07202	0.85553
5.07402	0.855542
5.07602	0.855554
5.07802	0.855566
5.08002	0.855578
5.08202	0.85559
5.08402	0.855602
5.08602	0.855614
5.08802	0.855626
5.09002	0.855638
5.09202	0.855649
5.09402	0.855661
5.09602	0.855673
5.09802	0.855685
5.10002	0.855697
5.10202	0.855709
5.10402	0.85572
5.10602	0.855732
5.10802	0.855744
5.11002	0.855756
5.11202	0.855768
5.11402	0.855779
5.11602	0.855791
5.11802	0.855803
5.12002	0.855815
5.12202	0.855826
5.12402	0.855838
5.12602	0.85585
5.12802	0.855861
5.13002	0.855873
5.13202	0.855885
5.13402	0.855896
5.13602	0.855908
5.13802	0.85592
5.14002	0.855931
5.14202	0.855943
5.14402	0.855955
5.14602	0.855966
5.14802	0.855978
5.15002	0.85599
5.15202	0.856001
5.15402	0.856013
5.15602	0.856024
5.15802	0.856036
5.16002	0.856047
5.16202	0.856059
5.16402	0.856071
5.16602	0.856082
5.16802	0.856094
5.17002	0.856105
5.17202	0.856117
5.17402	0.856128
5.17602	0.85614
5.17802	0.856151
5.18002	0.856162
5.18202	0.856174
5.18402	0.856185
5.18602	0.856197
5.18802	0.856208
5.19002	0.85622
5.19202	0.856231
5.19402	0.856242
5.19602	0.856254
5.19802	0.856265
5.20002	0.856277
5.20202	0.856288
5.20402	0.856299
5.20602	0.856311
5.20802	0.856322
5.21002	0.856333
5.21202	0.856344
5.21402	0.856356
5.21602	0.856367
5.21802	0.856378
5.22002	0.85639
5.22202	0.856401
5.22402	0.856412
5.22602	0.856423
5.22802	0.856434
5.23002	0.856446
5.23202	0.856457
5.23402	0.856468
5.23602	0.856479
5.23802	0.85649
5.24002	0.856501
5.24202	0.856513
5.24402	0.856524
5.24602	0.856535
5.24802	0.856546
5.25002	0.856557
5.25202	0.856568
5.25402	0.856579
5.25602	0.85659
5.25802	0.856601
5.26002	0.856612
5.26202	0.856623
5.26402	0.856634
5.26602	0.856645
5.26802	0.856656
5.27002	0.856667
5.27202	0.856678
5.27402	0.856689
5.27602	0.8567
5.27802	0.856711
5.28002	0.856722
5.28202	0.856733
5.28402	0.856744
5.28602	0.856755
5.28802	0.856765
5.29002	0.856776
5.29202	0.856787
5.29402	0.856798
5.29602	0.856809
5.29802	0.85682
5.30002	0.85683
5.30202	0.856841
5.30402	0.856852
5.30602	0.856863
5.30802	0.856873
5.31002	0.856884
5.31202	0.856895
5.31402	0.856905
5.31602	0.856916
5.31802	0.856927
5.32002	0.856937
5.32202	0.856948
5.32402	0.856959
5.32602	0.856969
5.32802	0.85698
5.33002	0.856991
5.33202	0.857001
5.33402	0.857012
5.33602	0.857022
5.33802	0.857033
5.34002	0.857043
5.34202	0.857054
5.34402	0.857064
5.34602	0.857075
5.34802	0.857085
5.35002	0.857096
5.35202	0.857106
5.35402	0.857116
5.35602	0.857127
5.35802	0.857137
5.36002	0.857148
5.36202	0.857158
5.36402	0.857168
5.36602	0.857179
5.36802	0.857189
5.37002	0.857199
5.37202	0.85721
5.37402	0.85722
5.37602	0.85723
5.37802	0.85724
5.38002	0.857251
5.38202	0.857261
5.38402	0.857271
5.38602	0.857281
5.38802	0.857291
5.39002	0.857302
5.39202	0.857312
5.39402	0.857322
5.39602	0.857332
5.39802	0.857342
5.40002	0.857352
5.40202	0.857362
5.40402	0.857372
5.40602	0.857382
5.40802	0.857392
5.41002	0.857402
5.41202	0.857412
5.41402	0.857422
5.41602	0.857432
5.41802	0.857442
5.42002	0.857452
5.42202	0.857462
5.42402	0.857472
5.42602	0.857482
5.42802	0.857491
5.43002	0.857501
5.43202	0.857511
5.43402	0.857521
5.43602	0.857531
5.43802	0.85754
5.44002	0.85755
5.44202	0.85756
5.44402	0.85757
5.44602	0.857579
5.44802	0.857589
5.45002	0.857599
5.45202	0.857608
5.45402	0.857618
5.45602	0.857628
5.45802	0.857637
5.46002	0.857647
5.46202	0.857656
5.46402	0.857666
5.46602	0.857675
5.46802	0.857685
5.47002	0.857694
5.47202	0.857704
5.47402	0.857713
5.47602	0.857723
5.47802	0.857732
5.48002	0.857741
5.48202	0.857751
5.48402	0.85776
5.48602	0.857769
5.48802	0.857779
5.49002	0.857788
5.49202	0.857797
5.49402	0.857807
5.49602	0.857816
5.49802	0.857825
5.50002	0.857834
5.50202	0.857844
5.50402	0.857853
5.50602	0.857862
5.50802	0.857871
5.51002	0.85788
5.51202	0.857889
5.51402	0.857898
5.51602	0.857907
5.51802	0.857916
5.52002	0.857925
5.52202	0.857934
5.52402	0.857943
5.52602	0.857952
5.52802	0.857961
5.53002	0.85797
5.53202	0.857979
5.53402	0.857988
5.53602	0.857997
5.53802	0.858006
5.54002	0.858014
5.54202	0.858023
5.54402	0.858032
5.54602	0.858041
5.54802	0.858049
5.55002	0.858058
5.55202	0.858067
5.55402	0.858076
5.55602	0.858084
5.55802	0.858093
5.56002	0.858101
5.56202	0.85811
5.56402	0.858119
5.56602	0.858127
5.56802	0.858136
5.57002	0.858144
5.57202	0.858153
5.57402	0.858161
5.57602	0.85817
5.57802	0.858178
5.58002	0.858186
5.58202	0.858195
5.58402	0.858203
5.58602	0.858212
5.58802	0.85822
5.59002	0.858228
5.59202	0.858236
5.59402	0.858245
5.59602	0.858253
5.59802	0.858261
5.60002	0.858269
5.60202	0.858277
5.60402	0.858286
5.60602	0.858294
5.60802	0.858302
5.61002	0.85831
5.61202	0.858318
5.61402	0.858326
5.61602	0.858334
5.61802	0.858342
5.62002	0.85835
5.62202	0.858358
5.62402	0.858366
5.62602	0.858374
5.62802	0.858382
5.63002	0.858389
5.63202	0.858397
5.63402	0.858405
5.63602	0.858413
5.63802	0.858421
5.64002	0.858428
5.64202	0.858436
5.64402	0.858444
5.64602	0.858451
5.64802	0.858459
5.65002	0.858467
5.65202	0.858474
5.65402	0.858482
5.65602	0.858489
5.65802	0.858497
5.66002	0.858504
5.66202	0.858512
5.66402	0.858519
5.66602	0.858527
5.66802	0.858534
5.67002	0.858542
5.67202	0.858549
5.67402	0.858556
5.67602	0.858564
5.67802	0.858571
5.68002	0.858578
5.68202	0.858585
5.68402	0.858593
5.68602	0.8586
5.68802	0.858607
5.69002	0.858614
5.69202	0.858621
5.69402	0.858628
5.69602	0.858636
5.69802	0.858643
5.70002	0.85865
5.70202	0.858657
5.70402	0.858664
5.70602	0.858671
5.70802	0.858678
5.71002	0.858685
5.71202	0.858691
5.71402	0.858698
5.71602	0.858705
5.71802	0.858712
5.72002	0.858719
5.72202	0.858726
5.72402	0.858732
5.72602	0.858739
5.72802	0.858746
5.73002	0.858752
5.73202	0.858759
5.73402	0.858766
5.73602	0.858772
5.73802	0.858779
5.74002	0.858785
5.74202	0.858792
5.74402	0.858799
5.74602	0.858805
5.74802	0.858812
5.75002	0.858818
5.75202	0.858824
5.75402	0.858831
5.75602	0.858837
5.75802	0.858843
5.76002	0.85885
5.76202	0.858856
5.76402	0.858862
5.76602	0.858869
5.76802	0.858875
5.77002	0.858881
5.77202	0.858887
5.77402	0.858893
5.77602	0.8589
5.77802	0.858906
5.78002	0.858912
5.78202	0.858918
5.78402	0.858924
5.78602	0.85893
5.78802	0.858936
5.79002	0.858942
5.79202	0.858948
5.79402	0.858954
5.79602	0.85896
5.79802	0.858965
5.80002	0.858971
5.80202	0.858977
5.80402	0.858983
5.80602	0.858989
5.80802	0.858994
5.81002	0.859
5.81202	0.859006
5.81402	0.859012
5.81602	0.859017
5.81802	0.859023
5.82002	0.859029
5.82202	0.859034
5.82402	0.85904
5.82602	0.859045
5.82802	0.859051
5.83002	0.859056
5.83202	0.859062
5.83402	0.859067
5.83602	0.859073
5.83802	0.859078
5.84002	0.859083
5.84202	0.859089
5.84402	0.859094
5.84602	0.859099
5.84802	0.859105
5.85002	0.85911
5.85202	0.859115
5.85402	0.85912
5.85602	0.859126
5.85802	0.859131
5.86002	0.859136
5.86202	0.859141
5.86402	0.859146
5.86602	0.859151
5.86802	0.859156
5.87002	0.859161
5.87202	0.859167
5.87402	0.859172
5.87602	0.859176
5.87802	0.859181
5.88002	0.859186
5.88202	0.859191
5.88402	0.859196
5.88602	0.859201
5.88802	0.859206
5.89002	0.859211
5.89202	0.859216
5.89402	0.85922
5.89602	0.859225
5.89802	0.85923
5.90002	0.859235
5.90202	0.859239
5.90402	0.859244
5.90602	0.859249
5.90802	0.859253
5.91002	0.859258
5.91202	0.859262
5.91402	0.859267
5.91602	0.859272
5.91802	0.859276
5.92002	0.859281
5.92202	0.859285
5.92402	0.85929
5.92602	0.859294
5.92802	0.859299
5.93002	0.859303
5.93202	0.859307
5.93402	0.859312
5.93602	0.859316
5.93802	0.85932
5.94002	0.859325
5.94202	0.859329
5.94402	0.859333
5.94602	0.859338
5.94802	0.859342
5.95002	0.859346
5.95202	0.85935
5.95402	0.859354
5.95602	0.859359
5.95802	0.859363
5.96002	0.859367
5.96202	0.859371
5.96402	0.859375
5.96602	0.859379
5.96802	0.859383
5.97002	0.859387
5.97202	0.859391
5.97402	0.859395
5.97602	0.859399
5.97802	0.859403
5.98002	0.859407
5.98202	0.859411
5.98402	0.859415
5.98602	0.859419
5.98802	0.859423
5.99002	0.859427
5.99202	0.85943
5.99402	0.859434
5.99602	0.859438
5.99802	0.859442
6.00002	0.859446
6.00202	0.859449
6.00402	0.859453
6.00602	0.859457
6.00802	0.85946
6.01002	0.859464
6.01202	0.859468
6.01402	0.859472
6.01602	0.859476
6.01802	0.859479
6.02002	0.859483
6.02202	0.859486
6.02402	0.859489
6.02602	0.859492
6.02802	0.859496
6.03002	0.8595
6.03202	0.859505
6.03402	0.85951
6.03602	0.859514
6.03802	0.859517
6.04002	0.859518
6.04202	0.859519
6.04402	0.859519
6.04602	0.859521
6.04802	0.859526
6.05002	0.859534
6.05202	0.859545
6.05402	0.859556
6.05602	0.859563
6.05802	0.859564
6.06002	0.859556
6.06202	0.859541
6.06402	0.859524
6.06602	0.859516
6.06802	0.859526
6.07002	0.859557
6.07202	0.859608
6.07402	0.859662
6.07602	0.859696
6.07802	0.859686
6.08002	0.859618
6.08202	0.859498
6.08402	0.859364
6.08602	0.859277
6.08802	0.859305
6.09002	0.859492
6.09202	0.859819
6.09402	0.860193
6.09602	0.860448
6.09802	0.8604


==> Figures/d-samp.dat <==
0.86 9.6777144069
0.86 10.2855969508
0.86 10.4073269724
0.86 10.6958230859
0.86 13.7344994762
0.86 11.4005405685
0.86 14.4396814393
0.86 12.9914774511
0.86 12.7827566470
0.86 10.6843409845
0.86 13.9305462622
0.86 12.7761435898
0.86 12.0467035624
0.86 12.5677632228
0.86 12.6158160568
0.86 7.4088326822
0.86 12.5420787528
0.86 13.5555356383
0.86 8.7263514735
0.86 9.3596154064
0.86 11.5628027298
0.86 7.6213103355
0.86 8.7362529986
0.86 10.9272562042
0.86 5.9808885773
0.86 8.5966624393
0.86 10.4046368280
0.86 14.6510329096
0.86 11.6701016814
0.86 10.4466307402
0.86 14.1211610499
0.86 10.1167806237
0.86 11.5465255372
0.86 14.2119750657
0.86 13.2308845135
0.86 10.6008936529
0.86 13.1783371604
0.86 12.9717105061
0.86 12.2965951925
0.86 11.8691770135
0.86 11.8444264358
0.86 9.1905838971
0.86 12.5794950240
0.86 12.1534101678
0.86 11.7872779082
0.86 12.0682559672
0.86 8.3393749653
0.86 10.9524710694
0.86 9.5224350843
0.86 7.9666539478
0.86 11.3331837910
0.86 12.2596843743
0.86 15.3165900194
0.86 11.5528439956
0.86 16.5235384435
0.86 7.5915241197
0.86 7.4438476718
0.86 10.8507153949
0.86 9.4810624282
0.86 8.6342476192
0.86 9.8718288236
0.86 10.2402736034
0.86 11.7054620916
0.86 12.4235899128
0.86 13.2785867661
0.86 13.7669628153
0.86 16.4071758640
0.86 11.5182654835
0.86 9.4945495763
0.86 7.6470652724
0.86 12.9584382820
0.86 8.1124820673
0.86 9.1085924679
0.86 12.3714648903
0.86 13.1017360465
0.86 6.7389274133
0.86 5.1102878252
0.86 3.9636865468
0.86 8.7699320103
0.86 8.5091326924
0.86 7.8402007136
0.86 6.7900179554
0.86 11.1343948202
0.86 7.2546647249
0.86 9.9920203821
0.86 12.9046523460
0.86 10.5775603946
0.86 11.6711544262
0.86 13.3277516607
0.86 8.1370995098
0.86 6.3508785380
0.86 3.4041288472
0.86 3.5496667374
0.86 5.0267105808
0.86 0.8248104666
0.86 0.6572602447
0.86 4.9501315339
0.86 -0.6416319430
0.86 3.5310212661
0.86 -1.6382796364
0.86 2.1589846907
0.86 1.6537697061
0.86 2.0465476110
0.86 -1.7805424490
0.86 -0.9372987201
0.86 2.4032430153
0.86 1.3402831882
0.86 2.3914610562
0.86 -0.1124152404
0.86 0.3137217587
0.86 3.2368065459
0.86 10.1571963102
0.86 9.9441552779
0.86 10.0097204750
0.86 8.5729979713
0.86 10.6768279447
0.86 9.3886165038
0.86 7.7826873847
0.86 1.0281940674
0.86 2.5139235422
0.86 -2.2817753815
0.86 -1.6715291359
0.86 1.8699525570
0.86 -0.8312327236
0.86 4.0688519778
0.86 2.5414198357
0.86 3.5241219732
0.86 6.7970404056
0.86 7.3852096867
0.86 5.9946868049
0.86 10.5578998081
0.86 5.7615227655
0.86 5.6453853093
0.86 8.7125766946
0.86 8.4520616972
0.86 4.5484353100
0.86 8.7379033654
0.86 7.7216050691
0.86 8.6617167284
0.86 5.1364681774
0.86 10.0418229184
0.86 11.9450107266
0.86 9.9463716387
0.86 7.9774678885
0.86 9.4486645318
0.86 9.4390773750
0.86 7.4753346489
0.86 7.9339085573
0.86 7.7113454980
0.86 6.1840235146
0.86 6.0173996549
0.86 8.6325052180
0.86 7.6742574246
0.86 7.8140851079
0.86 9.4990246051
0.86 9.5412931360
0.86 9.9774651127
0.86 9.8711744408
0.86 5.8795370037
0.86 6.9699266173
0.86 9.9513709895
0.86 6.5219574895
0.86 6.5100477384
0.86 6.6076041615
0.86 11.6843174682
0.86 9.6492665671
0.86 6.6837107123
0.86 6.3350988720
0.86 10.5454865500
0.86 9.3185440224
0.86 8.2298501379
0.86 5.0078502466
0.86 6.4308243796
0.86 5.0797183188
0.86 1.1072940120
0.86 1.6975917327
0.86 1.8328727626
0.86 4.5966274728
0.86 5.4538706437
0.86 7.4721638864
0.86 5.4876298401
0.86 5.7822169114
0.86 5.5792125175
0.86 8.2790504284
0.86 9.0461749842
0.86 6.9446950464
0.86 7.4597479746
0.86 9.5073215001
0.86 10.4124652627
0.86 11.4179791773
0.86 4.8907027278
0.86 3.2054012560
0.86 3.2408837292
0.86 8.9262447367
0.86 13.3640179134
0.86 7.5873012938
0.86 15.7945387730
0.86 10.3300266288
0.86 8.7979303833
0.86 3.6623236769
0.86 -0.8262968833
0.86 0.2406382460
0.86 -0.4891656461
0.86 1.6991683575
0.86 1.9558859971
0.86 -1.6756894031
0.86 5.6570071751
0.86 2.4305303682
0.86 4.9781537965
0.86 7.3281736532
0.86 7.2718418206
0.86 8.6911223383
0.86 7.9688792386
0.86 10.4064689133
0.86 10.3935904900
0.86 8.0491777201
0.86 12.2344358679
0.86 10.4125485122
0.86 10.2635594927
0.86 10.7891261513
0.86 4.5430542179
0.86 2.7464576496
0.86 3.6927905807
0.86 1.8014254750
0.86 -0.1893936054
0.86 -1.8016800225
0.86 -3.1825159298
0.86 -5.2128573837
0.86 -5.0876721115
0.86 0.3932723401
0.86 -3.5466569966
0.86 5.8071043777
0.86 8.3333899802
0.86 6.7608450035
0.86 3.0163185044
0.86 5.9283085575
0.86 4.6325714768
0.86 2.6497090958
0.86 3.8725840547
0.86 1.4296312518
0.86 2.6368914591
0.86 -1.7587954689
0.86 2.8464246637
0.86 2.6060021560
0.86 0.2656851210
0.86 7.7048208931
0.86 5.4296704340
0.86 8.2997768629
0.86 10.1152584584
0.86 7.2374616745
0.86 5.5507167235
0.86 2.2253922829
0.86 3.3281207495
0.86 1.8349287978
0.86 3.8979122457
0.86 8.8822690123
0.86 7.6624351618
0.86 7.5596537581
0.86 2.1809773910
0.86 3.8511156864
0.86 3.7076562949
0.86 2.7833096931
0.86 0.1892092702
0.86 3.7666844869
0.86 4.0842864093
0.86 3.3068475382
0.86 2.0820322915
0.86 2.8392040472
0.86 3.7468339655
0.86 3.4321004352
0.86 3.4809082712
0.86 4.6437795167
0.86 4.5224260132
0.86 7.3937769149
0.86 4.7527980343
0.86 8.8613215902
0.86 10.1293167935
0.86 6.6539810498
0.86 7.5625144927
0.86 8.6133522840
0.86 6.6695803309
0.86 6.1280378481
0.86 6.4827106643
0.86 9.4980103068
0.86 7.4824844549
0.86 1.2124114268
0.86 1.5708069356
0.86 5.0625946826
0.86 5.5633296384
0.86 3.0581554169
0.86 9.5715049582
0.86 3.3305536528
0.86 9.4692712188
0.86 8.3100900563
0.86 2.5680878943
0.86 5.3417749784
0.86 6.8458990162
0.86 4.2765879945
0.86 9.8721414858
0.86 8.7470430654
0.86 7.8654174135
0.86 5.1045492008
0.86 7.5134263929
0.86 10.8365706007
0.86 7.4483409983
0.86 1.4958745901
0.86 9.8269494879
0.86 8.6395029893
0.86 9.2381270910
0.86 9.6215431071
0.86 4.5826964035
0.86 0.7556784280
0.86 -2.1741630553
0.86 4.2887246509
0.86 7.8202925458
0.86 9.0698434498
0.86 9.4140667822
0.86 7.9041067122
0.86 4.6174938816
0.86 4.2402359819
0.86 1.9620154242
0.86 2.6196871321
0.86 4.9427777172
0.86 5.4255119093
0.86 8.1978085009
0.86 9.5692002834
0.86 12.7217863833
0.86 13.0458893239
0.86 14.6719780552
0.86 14.2061628665
0.86 7.1126966009
0.86 2.6594674030
0.86 0.5030312992
0.86 -0.4432244213
0.86 2.4427786983
0.86 2.9611329358
0.86 3.2880209307
0.86 3.4521894779
0.86 1.2670753182
0.86 0.1494571874
0.86 -1.9555350420
0.86 0.4105230961
0.86 -2.5913735715
0.86 -5.4681182080
0.86 -5.8413729269
0.86 -0.3599701268
0.86 0.9997505451
0.86 -2.7102885796
0.86 2.7508282368
0.86 6.3710595883
0.86 8.8100920635
0.86 5.0385134502
0.86 3.7383040677
0.86 4.5742137422
0.86 6.4707657336
0.86 6.0695067897
0.86 8.8353905528
0.86 5.2924081917
0.86 5.4538188016
0.86 6.3194184200
0.86 7.8820668029
0.86 9.3188852408
0.86 9.2491300080
0.86 5.7431206943
0.86 8.2538977812
0.86 6.9948495661
0.86 5.4985862407
0.86 0.9506874038
0.86 -0.5122848321
0.86 4.1777412397
0.86 3.9514826096
0.86 4.3850827479
0.86 10.4101865128
0.86 10.5475563515
0.86 5.3394836287
0.86 6.4309212067
0.86 8.2891723927
0.86 5.8502561153
0.86 4.7554141591
0.86 6.0111709844
0.86 5.2186079054
0.86 4.6259496980
0.86 7.6112193397
0.86 5.2145185553
0.86 0.4020263417
0.86 2.8593419417
0.86 5.0304401158
0.86 4.0024850844
0.86 6.4935041146
0.86 4.1373948032
0.86 9.1042973214
0.86 10.2595870620
0.86 7.9797647566
0.86 4.4625940000
0.86 3.0389964914
0.86 6.8322311791
0.86 8.0901005308
0.86 9.2124367464
0.86 8.9917741686
0.86 12.1481087745
0.86 9.6647250030
0.86 6.5570742074
0.86 7.5732347023
0.86 5.9591018161
0.86 7.1856607007
0.86 6.8631543474
0.86 6.7941773947
0.86 10.7545353951
0.86 6.9623555911
0.86 10.6364803708
0.86 8.8487521600
0.86 7.6184807978
0.86 8.9475864243
0.86 5.3065025718
0.86 8.2661648755
0.86 3.4806228542
0.86 2.7046449044
0.86 2.9335370328
0.86 4.8142059991
0.86 6.1684703418
0.86 10.4145532917
0.86 6.1729989697
0.86 6.5528403797
0.86 9.7773581124
0.86 5.8367949768
0.86 8.2549160723
0.86 10.2454157630
0.86 8.1247195247
0.86 8.6960359289
0.86 8.9175233858
0.86 7.4822250470
0.86 7.6728103380
0.86 3.4778131554
0.86 6.4205313889
0.86 6.2978184547
0.86 5.8281491361
0.86 5.3975397057
0.86 5.4458048316
0.86 9.9632458101
0.86 7.2039049172
0.86 5.7855849631
0.86 9.2382119757
0.86 10.8141772461
0.86 8.2874170796
0.86 9.8208896895
0.86 7.1386730548
0.86 5.5442064569
0.86 8.0328535270
0.86 5.9232735077
0.86 7.4732106723
0.86 10.0179475581
0.86 4.7997963003
0.86 5.4261519862
0.86 11.7211541655
0.86 8.2256842346
0.86 8.2138403348
0.86 8.2232145536
0.86 10.1478862007
0.86 5.1309837458
0.86 10.9284862346
0.86 9.4351925061
0.86 10.2403628045
0.86 8.1947582240
0.86 7.0091080732
0.86 10.6542898080
0.86 3.1958625022
0.86 5.8615058976
0.86 8.4152801450
0.86 9.8638447508
0.86 10.4188179293
0.86 8.4647269691
0.86 11.0591800994
0.86 8.9848627570
0.86 8.6418822879
0.86 6.3276739782
0.86 4.7089537619
0.86 7.8004063411
0.86 7.8109540134
0.86 9.3342953189
0.86 10.7758958310
0.86 8.6086867682
0.86 8.1276902458
0.86 7.3847769586
0.86 2.5125498162
0.86 5.0383002195
0.86 5.2457323992
0.86 5.0481804618
0.86 4.4908042889
0.86 6.1051403278
0.86 5.3476083025
0.86 7.9812293941
0.86 5.4284087303
0.86 1.1012306313
0.86 5.3420113928
0.86 8.5675372521
0.86 7.9096377086
0.86 4.5266487069
0.86 7.1861024124
0.86 4.0380619428
0.86 8.6664717356


==> Figures/d-v-r-U=0.dat <==
0.8000000000   -3.4445282619
0.8500000000   -0.5983621100
0.8530000000   -0.2894531189
0.8570000000    0.3251261760



==> Figures/dT-amp-limit.dat <==
0.00771822	0.345326
0.00773133	0.350037
0.00774449	0.354639
0.00775771	0.35915
0.00777098	0.363535
0.00778429	0.367812
0.00779765	0.371965
0.00781104	0.375998
0.00782446	0.379905
0.00783791	0.383695
0.00785138	0.387355
0.00786487	0.390895
0.00787838	0.394321
0.0078919	0.397631
0.00790544	0.400831
0.00791898	0.40392
0.00793253	0.406911
0.00794609	0.409811
0.00795964	0.412601
0.0079732	0.415319
0.00798675	0.417938
0.0080003	0.420487
0.00801385	0.422958
0.00802739	0.425364
0.00804093	0.4277
0.00805445	0.429964
0.00806798	0.432186
0.00808148	0.434338
0.00809498	0.436443
0.00810847	0.4385
0.00812195	0.440511
0.00813541	0.442474
0.00814887	0.444401
0.00816231	0.446289
0.00817574	0.448137
0.00818915	0.449946
0.00820256	0.451734
0.00821595	0.453486
0.00822932	0.455205
0.00824269	0.45691
0.00825604	0.458575
0.00826938	0.460222
0.00828269	0.461838
0.008296	0.463438
0.0083093	0.465021
0.00832258	0.466575
0.00833585	0.468115
0.00834911	0.469644
0.00836235	0.471144
0.00837558	0.472634
0.0083888	0.474113
0.008402	0.475569
0.00841519	0.477013
0.00842837	0.47844
0.00844153	0.479853
0.00845469	0.481269
0.00846783	0.482658
0.00848096	0.484038
0.00849408	0.485412
0.00850718	0.486767
0.00852028	0.488121
0.00853336	0.489459
0.00854643	0.49079
0.00855949	0.492115
0.00857254	0.493424
0.00858558	0.49473
0.0085986	0.496024
0.00861162	0.497314
0.00862463	0.498596
0.00863762	0.499866
0.00865061	0.501137
0.00866358	0.502388
0.00867655	0.503645
0.00868951	0.504897
0.00870246	0.506136
0.0087154	0.507376
0.00872833	0.508602
0.00874125	0.509824
0.00875417	0.511046
0.00876707	0.512256
0.00877997	0.513467
0.00879286	0.514671
0.00880574	0.515869
0.00881861	0.517062
0.00883148	0.518253
0.00884434	0.519439
0.00885719	0.520622
0.00887003	0.521791
0.00888288	0.522973
0.00889571	0.524143
0.00890853	0.525304
0.00892135	0.526465
0.00893417	0.527628
0.00894698	0.528785
0.00895978	0.529937
0.00897258	0.531087
0.00898537	0.532232
0.00899816	0.533377
0.00901094	0.534518
0.00902372	0.535658
0.00903649	0.536794
0.00904926	0.537924
0.00906202	0.539052
0.00907479	0.540189
0.00908755	0.541313
0.0091003	0.542438
0.00911305	0.543557
0.0091258	0.544682
0.00913855	0.545801
0.00915129	0.54692
0.00916403	0.548032
0.00917677	0.549146
0.00918951	0.550264
0.00920224	0.551371
0.00921498	0.552485
0.00922771	0.553595
0.00924044	0.554701
0.00925318	0.555813
0.0092659	0.556918
0.00927863	0.558023
0.00929136	0.559127
0.00930409	0.560236
0.00931682	0.561339
0.00932955	0.562441
0.00934229	0.563554
0.00935502	0.564655
0.00936775	0.565755
0.00938049	0.566865
0.00939323	0.567969
0.00940597	0.569072
0.00941871	0.570177
0.00943146	0.571284
0.00944421	0.572393
0.00945696	0.573496
0.00946972	0.574608
0.00948248	0.575715
0.00949525	0.576827
0.00950801	0.577935
0.00952079	0.579052
0.00953357	0.580162
0.00954635	0.581274
0.00955915	0.582395
0.00957194	0.583509
0.00958475	0.584632
0.00959756	0.585752
0.00961038	0.586876
0.00962321	0.588004
0.00963605	0.589132
0.00964889	0.590262
0.00966175	0.591395
0.00967461	0.59253
0.00968748	0.593663
0.00970037	0.594806
0.00971327	0.595951
0.00972618	0.597098
0.00973909	0.598245
0.00975203	0.599399
0.00976497	0.600551
0.00977793	0.601712
0.00979091	0.602878
0.00980389	0.60404
0.0098169	0.605213
0.00982992	0.606387
0.00984296	0.607565
0.00985601	0.608747
0.00986909	0.609937
0.00988218	0.611126
0.00989529	0.612324
0.00990842	0.613523
0.00992158	0.614731
0.00993475	0.61594
0.00994795	0.617157
0.00996118	0.618387
0.00997442	0.619594
0.0099877	0.62091
0.0100123	0.622248
0.0100256	0.62357
0.010039	0.624802
0.0100524	0.626065
0.0100658	0.627327
0.0100792	0.628601
0.0100927	0.629882
0.0101062	0.631169
0.0101198	0.632465
0.0101334	0.633767
0.010147	0.635078
0.0101607	0.636402
0.0101744	0.637732
0.0101881	0.639073
0.0102019	0.640422
0.0102157	0.641783
0.0102296	0.643153
0.0102436	0.644535
0.0102576	0.645929
0.0102717	0.647333
0.0102858	0.648751
0.0103	0.650183
0.0103142	0.651627
0.0103285	0.653087
0.0103429	0.654562
0.0103574	0.656053
0.0103719	0.657561
0.0103865	0.659082
0.0104013	0.660629
0.0104161	0.662193
0.010431	0.66378
0.010446	0.665388
0.0104611	0.667021
0.0104764	0.668679
0.0104917	0.670365
0.0105072	0.672082
0.0105229	0.673829
0.0105387	0.675613
0.0105547	0.677433
0.0105708	0.679292
0.0105871	0.681196
0.0106037	0.683145
0.0106205	0.685144
0.0106375	0.687195
0.0106547	0.689306
0.0106723	0.691478
0.0106902	0.693719
0.0107084	0.696032
0.0107271	0.69843
0.0107461	0.700919
0.0107657	0.703514
0.0107859	0.706235
0.0108068	0.709105
0.0108285	0.712157
0.0108514	0.715423
0.0108758	0.718893
0.0109024	0.722442
0.0109318	0.725861
0.0109646	0.729337
0.0110008	0.733387
0.0110413	0.73824
0.0110872	0.744397
0.0111414	0.753037

==> Figures/dT-per-limit.dat <==
0.00773133	262.1999999959953
0.00774449	263.1999999962063
0.00775771	264.39999999619613
0.00777098	265.3999999962034
0.00778429	266.1999999959953
0.00779765	267.19999999619904
0.00781104	267.79999999620486
0.00782446	268.3999999959997
0.00783791	268.9999999959982
0.00785138	269.3999999962034
0.00786487	269.79999999599386
0.00787838	270.1999999962063
0.0078919	270.3999999959997
0.00790544	270.79999999599386
0.00791898	270.79999999600113
0.00793253	270.99999999620195
0.00794609	271.1999999960026
0.00795964	270.9999999959982
0.0079732	271.19999999619904
0.00798675	270.9999999959982
0.0080003	270.9999999960055
0.00801385	270.9999999959982
0.00802739	270.7999999961976
0.00804093	270.79999999600113
0.00805445	270.3999999959997
0.00806798	270.5999999962005
0.00808148	269.9999999959982
0.00809498	269.9999999959982
0.00810847	269.79999999620486
0.00812195	269.59999999599677
0.00813541	269.1999999960026
0.00814887	269.19999999619904
0.00816231	268.79999999600113
0.00817574	268.5999999962005
0.00818915	268.1999999959953
0.00820256	268.1999999962063
0.00821595	267.79999999599386
0.00822932	267.3999999962034
0.00824269	267.3999999959997
0.00825604	266.99999999620195
0.00826938	266.7999999961976
0.00828269	266.1999999960026
0.008296	266.19999999619904
0.0083093	265.9999999959982
0.00832258	265.5999999962005
0.00833585	265.39999999619613
0.00834911	265.1999999962063
0.00836235	264.79999999599386
0.00837558	264.5999999962005
0.0083888	264.3999999962034
0.008402	263.99999999620195
0.00841519	263.79999999599386
0.00842837	263.5999999962005
0.00844153	263.1999999962063
0.00845469	263.19999999619904
0.00846783	262.7999999961976
0.00848096	262.5999999962005
0.00849408	262.39999999619613
0.00850718	261.9999999960055
0.00852028	261.9999999961947
0.00853336	261.5999999962005
0.00854643	261.3999999962034
0.00855949	261.19999999619904
0.00857254	260.99999999620195
0.00858558	260.7999999961976
0.0085986	260.3999999962034
0.00861162	260.39999999639986
0.00862463	260.19999999619904
0.00863762	259.7999999961976
0.00865061	259.7999999961976
0.00866358	259.3999999962034
0.00867655	259.3999999962034
0.00868951	259.19999999619904
0.00870246	258.9999999961947
0.0087154	258.79999999620486
0.00872833	258.59999999639695
0.00874125	258.3999999962034
0.00875417	258.39999999619613
0.00876707	257.99999999820284
0.00877997	258.00000000100044
0.00879286	257.8000000009997
0.00880574	257.6000000007989
0.00881861	257.40000000099826
0.00883148	257.4000000010019
0.00884434	257.2000000008011
0.00885719	257.0000000009968
0.00887003	256.80000000100335
0.00888288	257.0000000007967
0.00889571	256.6000000010026
0.00890853	256.40000000099826
0.00892135	256.4000000008018
0.00893417	256.40000000099826
0.00894698	256.2000000010012
0.00895978	256.00000000080036
0.00897258	256.00000000100044
0.00898537	255.80000000099972
0.00899816	255.80000000079963
0.00901094	255.600000000999
0.00902372	255.600000000999
0.00903649	255.4000000008018
0.00904926	255.40000000099826
0.00906202	255.20000000100117
0.00907479	255.40000000079817
0.00908755	255.20000000100117
0.0091003	255.00000000080036
0.00911305	255.00000000100044
0.0091258	255.00000000100044
0.00913855	255.00000000080036
0.00915129	254.80000000099972
0.00916403	254.80000000099972
0.00917677	254.80000000079963
0.00918951	254.80000000099972
0.00920224	254.600000000999
0.00921498	254.80000000079963
0.00922771	254.60000000100263
0.00924044	254.6000000007989
0.00925318	254.80000000099972
0.0092659	254.4000000010019
0.00927863	254.6000000007989
0.00929136	254.600000000999
0.00930409	254.600000000999
0.00931682	254.60000000080254
0.00932955	254.600000000999
0.00934229	254.80000000099972
0.00935502	254.6000000007989
0.00936775	254.60000000100263
0.00938049	254.80000000079963
0.00939323	254.80000000099972
0.00940597	254.80000000099972
0.00941871	254.80000000079963
0.00943146	255.00000000100044
0.00944421	255.00000000100044
0.00945696	255.00000000080036
0.00946972	255.20000000099753
0.00948248	255.20000000100117
0.00949525	255.4000000008018
0.00950801	255.20000000099753
0.00952079	255.60000000080254
0.00953357	255.600000000999
0.00954635	255.600000000999
0.00955915	256.00000000080036
0.00957194	255.80000000099972
0.00958475	256.2000000010012
0.00959756	256.20000000079926
0.00961038	256.4000000010001
0.00962321	256.600000000999
0.00963605	256.80000000080145
0.00964889	256.8000000009997
0.00966175	257.20000000099935
0.00967461	257.2000000008011
0.00968748	257.4000000010001
0.00970037	257.8000000009997
0.00971327	258.00000000079854
0.00972618	258.2000000010012
0.00973909	258.20000000099935
0.00975203	258.8000000009997
0.00976497	258.80000000080145
0.00977793	259.20000000099935
0.00979091	259.600000000999
0.00980389	259.6000000008007
0.0098169	260.20000000099935
0.00982992	260.4000000010001
0.00984296	260.80000000100154
0.00985601	261.00000000079854
0.00986909	261.6000000010008
0.00988218	261.8000000009997
0.00989529	262.20000000099935
0.00990842	262.6000000008007
0.00992158	263.20000000099935
0.00993475	263.4000000010001
0.00994795	264.00000000100044
0.00996118	264.6000000010008
0.00997442	264.8000000007996
0.0099877	265.600000000999
0.0100123	266.4000000010001
0.0100256	267.2000000008011
0.010039	267.600000000999
0.0100524	268.4000000010001
0.0100658	268.8000000009997
0.0100792	269.6000000010008
0.0100927	270.20000000099935
0.0101062	271.00000000100044
0.0101198	271.8000000009997
0.0101334	272.6000000010008
0.010147	273.20000000099935
0.0101607	274.20000000099935
0.0101744	275.00000000100044
0.0101881	276.00000000100044
0.0102019	276.8000000009997
0.0102157	278.00000000100044
0.0102296	279.00000000100044
0.0102436	280.0000000009986
0.0102576	281.2000000010012
0.0102717	282.4000000010001
0.0102858	283.600000000999
0.0103	285.00000000120053
0.0103142	286.20000000099935
0.0103285	287.8000000009997
0.0103429	289.2000000010012
0.0103574	290.8000000011998
0.0103719	292.8000000009997
0.0103865	294.20000000099935
0.0104013	296.20000000120126
0.0104161	298.00000000100044
0.010431	300.40000000099826
0.010446	302.400000001202
0.0104611	305.0000000011969
0.0104764	307.4000000010019
0.0104917	310.00000000120053
0.0105072	313.20000000099753
0.0105229	316.00000000120053
0.0105387	319.400000001202
0.0105547	323.00000000120053
0.0105708	326.6000000011991
0.0105871	331.00000000120053
0.0106037	335.2000000011976
0.0106205	340.400000001202
0.0106375	345.40000000119835
0.0106547	351.4000000014021
0.0106723	357.6000000011991
0.0106902	364.8000000013999
0.0107084	372.40000000139844
0.0107271	381.4000000014021
0.0107461	391.8000000013999
0.0107657	403.20000000140135
0.0107859	417.60000000159926
0.0108068	435.2000000015978
0.0108285	457.6000000016029
0.0108514	488.4000000017986
0.0108758	531.2000000018015
0.0109024	588.4000000021988
0.0109318	655.4000000023989
0.0109646	725.0000000026012
0.0110008	808.8000000030006
0.0110413	918.4000000033993
0.0110872	1084.4000000037995

==> Figures/dT-r-fixed.dat <==
0.00815495	0.871887
0.00815995	0.871934
0.00816495	0.871924
0.00816995	0.871872
0.00817495	0.871797
0.00817995	0.871717
0.00818495	0.871644
0.00818995	0.871585
0.00819495	0.871541
0.00819995	0.871509
0.00820495	0.871484
0.00820995	0.871461
0.00821495	0.871437
0.00821995	0.871409
0.00822495	0.871377
0.00822995	0.871342
0.00823495	0.871305
0.00823995	0.871267
0.00824495	0.871229
0.00824995	0.871192
0.00825495	0.871156
0.00825995	0.871121
0.00826495	0.871087
0.00826995	0.871053
0.00827495	0.871019
0.00827995	0.870985
0.00828495	0.87095
0.00828995	0.870915
0.00829495	0.87088
0.00829995	0.870845
0.00830495	0.87081
0.00830995	0.870774
0.00831495	0.870739
0.00831995	0.870704
0.00832495	0.870669
0.00832995	0.870635
0.00833495	0.8706
0.00833995	0.870565
0.00834495	0.87053
0.00834995	0.870495
0.00835495	0.870459
0.00835995	0.870424
0.00836495	0.870389
0.00836995	0.870354
0.00837495	0.870318
0.00837995	0.870283
0.00838495	0.870248
0.00838995	0.870213
0.00839495	0.870177
0.00839995	0.870142
0.00840495	0.870107
0.00840995	0.870071
0.00841495	0.870036
0.00841995	0.87
0.00842495	0.869965
0.00842995	0.869929
0.00843495	0.869893
0.00843995	0.869858
0.00844495	0.869822
0.00844995	0.869786
0.00845495	0.86975
0.00845995	0.869715
0.00846495	0.869679
0.00846995	0.869643
0.00847495	0.869607
0.00847995	0.869571
0.00848495	0.869535
0.00848995	0.869499
0.00849495	0.869463
0.00849995	0.869426
0.00850495	0.86939
0.00850995	0.869354
0.00851495	0.869318
0.00851995	0.869281
0.00852495	0.869245
0.00852995	0.869208
0.00853495	0.869172
0.00853995	0.869135
0.00854495	0.869098
0.00854995	0.869062
0.00855495	0.869025
0.00855995	0.868988
0.00856495	0.868951
0.00856995	0.868914
0.00857495	0.868877
0.00857995	0.86884
0.00858495	0.868803
0.00858995	0.868766
0.00859495	0.868729
0.00859995	0.868692
0.00860495	0.868654
0.00860995	0.868617
0.00861495	0.868579
0.00861995	0.868542
0.00862495	0.868504
0.00862995	0.868466
0.00863495	0.868429
0.00863995	0.868391
0.00864495	0.868353
0.00864995	0.868315
0.00865495	0.868277
0.00865995	0.868239
0.00866495	0.868201
0.00866995	0.868163
0.00867495	0.868124
0.00867995	0.868086
0.00868495	0.868048
0.00868995	0.868009
0.00869495	0.867971
0.00869995	0.867932
0.00870495	0.867893
0.00870995	0.867855
0.00871495	0.867816
0.00871995	0.867777
0.00872495	0.867738
0.00872995	0.867699
0.00873495	0.86766
0.00873995	0.86762
0.00874495	0.867581
0.00874995	0.867542
0.00875495	0.867502
0.00875995	0.867463
0.00876495	0.867423
0.00876995	0.867384
0.00877495	0.867344
0.00877995	0.867304
0.00878495	0.867264
0.00878995	0.867224
0.00879495	0.867184
0.00879995	0.867144
0.00880495	0.867104
0.00880995	0.867064
0.00881495	0.867023
0.00881995	0.866983
0.00882495	0.866942
0.00882995	0.866902
0.00883495	0.866861
0.00883995	0.86682
0.00884495	0.86678
0.00884995	0.866739
0.00885495	0.866698
0.00885995	0.866657
0.00886495	0.866615
0.00886995	0.866574
0.00887495	0.866533
0.00887995	0.866491
0.00888495	0.86645
0.00888995	0.866408
0.00889495	0.866367
0.00889995	0.866325
0.00890495	0.866283
0.00890995	0.866241
0.00891495	0.866199
0.00891995	0.866157
0.00892495	0.866115
0.00892995	0.866073
0.00893495	0.866031
0.00893995	0.865988
0.00894495	0.865946
0.00894995	0.865903
0.00895495	0.865861
0.00895995	0.865818
0.00896495	0.865775
0.00896995	0.865732
0.00897495	0.86569
0.00897995	0.865646
0.00898495	0.865603
0.00898995	0.86556
0.00899495	0.865517
0.00899995	0.865473
0.00900495	0.86543
0.00900995	0.865386
0.00901495	0.865343
0.00901995	0.865299
0.00902495	0.865255
0.00902995	0.865211
0.00903495	0.865168
0.00903995	0.865123
0.00904495	0.865079
0.00904995	0.865035
0.00905495	0.864991
0.00905995	0.864946
0.00906495	0.864902
0.00906995	0.864857
0.00907495	0.864813
0.00907995	0.864768
0.00908495	0.864723
0.00908995	0.864678
0.00909495	0.864633
0.00909995	0.864588
0.00910495	0.864543
0.00910995	0.864498
0.00911495	0.864453
0.00911995	0.864407
0.00912495	0.864362
0.00912995	0.864316
0.00913495	0.86427
0.00913995	0.864225
0.00914495	0.864179
0.00914995	0.864133
0.00915495	0.864087
0.00915995	0.864041
0.00916495	0.863995
0.00916995	0.863948
0.00917495	0.863902
0.00917995	0.863856
0.00918495	0.863809
0.00918995	0.863762
0.00919495	0.863716
0.00919995	0.863669
0.00920495	0.863622
0.00920995	0.863575
0.00921495	0.863528
0.00921995	0.863481
0.00922495	0.863434
0.00922995	0.863386
0.00923495	0.863339
0.00923995	0.863292
0.00924495	0.863244
0.00924995	0.863196
0.00925495	0.863149
0.00925995	0.863101
0.00926495	0.863053
0.00926995	0.863005
0.00927495	0.862957
0.00927995	0.862909
0.00928495	0.86286
0.00928995	0.862812
0.00929495	0.862764
0.00929995	0.862715
0.00930495	0.862667
0.00930995	0.862618
0.00931495	0.862569
0.00931995	0.86252
0.00932495	0.862471
0.00932995	0.862422
0.00933495	0.862373
0.00933995	0.862324
0.00934495	0.862275
0.00934995	0.862225
0.00935495	0.862176
0.00935995	0.862126
0.00936495	0.862077
0.00936995	0.862027
0.00937495	0.861977
0.00937995	0.861927
0.00938495	0.861877
0.00938995	0.861827
0.00939495	0.861777
0.00939995	0.861727
0.00940495	0.861676
0.00940995	0.861626
0.00941495	0.861575
0.00941995	0.861525
0.00942495	0.861474
0.00942995	0.861423
0.00943495	0.861372
0.00943995	0.861321
0.00944495	0.86127
0.00944995	0.861219
0.00945495	0.861168
0.00945995	0.861116
0.00946495	0.861065
0.00946995	0.861014
0.00947495	0.860962
0.00947995	0.86091
0.00948495	0.860859
0.00948995	0.860807
0.00949495	0.860755
0.00949995	0.860703
0.00950495	0.860651
0.00950995	0.860598
0.00951495	0.860546
0.00951995	0.860494
0.00952495	0.860441
0.00952995	0.860389
0.00953495	0.860336
0.00953995	0.860283
0.00954495	0.86023
0.00954995	0.860177
0.00955495	0.860124
0.00955995	0.860071
0.00956495	0.860018
0.00956995	0.859965
0.00957495	0.859911
0.00957995	0.859858
0.00958495	0.859804
0.00958995	0.85975
0.00959495	0.859697
0.00959995	0.859643
0.00960495	0.859589
0.00960995	0.859535
0.00961495	0.859481
0.00961995	0.859426
0.00962495	0.859372
0.00962995	0.859318
0.00963495	0.859263
0.00963995	0.859208
0.00964495	0.859154
0.00964995	0.859099
0.00965495	0.859044
0.00965995	0.858989
0.00966495	0.858934
0.00966995	0.858879
0.00967495	0.858824
0.00967995	0.858768
0.00968495	0.858713
0.00968995	0.858657
0.00969495	0.858601
0.00969995	0.858546
0.00970495	0.85849
0.00970995	0.858434
0.00971495	0.858378
0.00971995	0.858322
0.00972495	0.858265
0.00972995	0.858209
0.00973495	0.858153
0.00973995	0.858096
0.00974495	0.85804
0.00974995	0.857983
0.00975495	0.857926
0.00975995	0.857869
0.00976495	0.857812
0.00976995	0.857755
0.00977495	0.857698
0.00977995	0.85764
0.00978495	0.857583
0.00978995	0.857525
0.00979495	0.857468
0.00979995	0.85741
0.00980495	0.857352
0.00980995	0.857294
0.00981495	0.857236
0.00981995	0.857178
0.00982495	0.85712
0.00982995	0.857061
0.00983495	0.857003
0.00983995	0.856944
0.00984495	0.856886
0.00984995	0.856827
0.00985495	0.856768
0.00985995	0.856709
0.00986495	0.85665
0.00986995	0.856591
0.00987495	0.856532
0.00987995	0.856472
0.00988495	0.856413
0.00988995	0.856354
0.00989495	0.856294
0.00989995	0.856234
0.00990495	0.856175
0.00990995	0.856115
0.00991495	0.856055
0.00991995	0.855996
0.00992495	0.855936
0.00992995	0.855876
0.00993495	0.855817
0.00993995	0.855758
0.00994495	0.8557
0.00994995	0.855642
0.00995495	0.855585
0.00995995	0.855528
0.00996495	0.855473
0.00996995	0.85542
0.00997495	0.855372
0.00997995	0.855331
0.00998495	0.8553
0.00998995	0.85528
0.00999495	0.855272
0.00999995	0.85527
0.01	0.85527
0.010002	0.85527
0.010004	0.855267
0.010006	0.855259
0.010008	0.855246
0.01001	0.855229
0.010012	0.85521
0.010014	0.855188
0.010016	0.855166
0.010018	0.855143
0.01002	0.855119
0.010022	0.855095
0.010024	0.855071
0.010026	0.855047
0.010028	0.855022
0.01003	0.854997
0.010032	0.854972
0.010034	0.854947
0.010036	0.854922
0.010038	0.854897
0.01004	0.854872
0.010042	0.854847
0.010044	0.854822
0.010046	0.854796
0.010048	0.854771
0.01005	0.854746
0.010052	0.85472
0.010054	0.854695
0.010056	0.854669
0.010058	0.854644
0.01006	0.854619
0.010062	0.854593
0.010064	0.854568
0.010066	0.854542
0.010068	0.854516
0.01007	0.854491
0.010072	0.854465
0.010074	0.85444
0.010076	0.854414
0.010078	0.854388
0.01008	0.854363
0.010082	0.854337
0.010084	0.854311
0.010086	0.854286
0.010088	0.85426
0.01009	0.854234
0.010092	0.854208
0.010094	0.854182
0.010096	0.854157
0.010098	0.854131
0.0101	0.854105
0.010102	0.854079
0.010104	0.854053
0.010106	0.854027
0.010108	0.854001
0.01011	0.853975
0.010112	0.853949
0.010114	0.853923
0.010116	0.853897
0.010118	0.853871
0.01012	0.853845
0.010122	0.853819
0.010124	0.853793
0.010126	0.853767
0.010128	0.853741
0.01013	0.853714
0.010132	0.853688
0.010134	0.853662
0.010136	0.853636
0.010138	0.853609
0.01014	0.853583
0.010142	0.853557
0.010144	0.853531
0.010146	0.853504
0.010148	0.853478
0.01015	0.853451
0.010152	0.853425
0.010154	0.853399
0.010156	0.853372
0.010158	0.853346
0.01016	0.853319
0.010162	0.853293
0.010164	0.853266
0.010166	0.85324
0.010168	0.853213
0.01017	0.853186
0.010172	0.85316
0.010174	0.853133
0.010176	0.853106
0.010178	0.85308
0.01018	0.853053
0.010182	0.853026
0.010184	0.853
0.010186	0.852973
0.010188	0.852946
0.01019	0.852919
0.010192	0.852892
0.010194	0.852866
0.010196	0.852839
0.010198	0.852812
0.0102	0.852785
0.010202	0.852758
0.010204	0.852731
0.010206	0.852704
0.010208	0.852677
0.01021	0.85265
0.010212	0.852623
0.010214	0.852596
0.010216	0.852569
0.010218	0.852541
0.01022	0.852514
0.010222	0.852487
0.010224	0.85246
0.010226	0.852433
0.010228	0.852406
0.01023	0.852378
0.010232	0.852351
0.010234	0.852324
0.010236	0.852296
0.010238	0.852269
0.01024	0.852242
0.010242	0.852214
0.010244	0.852187
0.010246	0.852159
0.010248	0.852132
0.01025	0.852104
0.010252	0.852077
0.010254	0.852049
0.010256	0.852022
0.010258	0.851994
0.01026	0.851967
0.010262	0.851939
0.010264	0.851911
0.010266	0.851884
0.010268	0.851856
0.01027	0.851828
0.010272	0.8518
0.010274	0.851773
0.010276	0.851745
0.010278	0.851717
0.01028	0.851689
0.010282	0.851661
0.010284	0.851633
0.010286	0.851605
0.010288	0.851577
0.01029	0.851549
0.010292	0.851521
0.010294	0.851493
0.010296	0.851465
0.010298	0.851437
0.0103	0.851409
0.010302	0.851381
0.010304	0.851353
0.010306	0.851325
0.010308	0.851297
0.01031	0.851268
0.010312	0.85124
0.010314	0.851212
0.010316	0.851184
0.010318	0.851155
0.01032	0.851127
0.010322	0.851099
0.010324	0.85107
0.010326	0.851042
0.010328	0.851013
0.01033	0.850985
0.010332	0.850956
0.010334	0.850928
0.010336	0.850899
0.010338	0.850871
0.01034	0.850842
0.010342	0.850814
0.010344	0.850785
0.010346	0.850756
0.010348	0.850727
0.01035	0.850699
0.010352	0.85067
0.010354	0.850641
0.010356	0.850612
0.010358	0.850584
0.01036	0.850555
0.010362	0.850526
0.010364	0.850497
0.010366	0.850468
0.010368	0.850439
0.01037	0.85041
0.010372	0.850381
0.010374	0.850352
0.010376	0.850323
0.010378	0.850294
0.01038	0.850265
0.010382	0.850235
0.010384	0.850206
0.010386	0.850177
0.010388	0.850148
0.01039	0.850119
0.010392	0.850089
0.010394	0.85006
0.010396	0.850031
0.010398	0.850001
0.0104	0.849972
0.010402	0.849942
0.010404	0.849913
0.010406	0.849883
0.010408	0.849854
0.01041	0.849824
0.010412	0.849795
0.010414	0.849765
0.010416	0.849736
0.010418	0.849706
0.01042	0.849676
0.010422	0.849647
0.010424	0.849617
0.010426	0.849587
0.010428	0.849557
0.01043	0.849527
0.010432	0.849498
0.010434	0.849468
0.010436	0.849438
0.010438	0.849408
0.01044	0.849378
0.010442	0.849348
0.010444	0.849318
0.010446	0.849288
0.010448	0.849258
0.01045	0.849227
0.010452	0.849197
0.010454	0.849167
0.010456	0.849137
0.010458	0.849107
0.01046	0.849076
0.010462	0.849046
0.010464	0.849016
0.010466	0.848985
0.010468	0.848955
0.01047	0.848925
0.010472	0.848894
0.010474	0.848864
0.010476	0.848833
0.010478	0.848803
0.01048	0.848772
0.010482	0.848741
0.010484	0.848711
0.010486	0.84868
0.010488	0.848649
0.01049	0.848619
0.010492	0.848588
0.010494	0.848557
0.010496	0.848526
0.010498	0.848495
0.0105	0.848465
0.010502	0.848434
0.010504	0.848403
0.010506	0.848372
0.010508	0.848341
0.01051	0.84831
0.010512	0.848278
0.010514	0.848247
0.010516	0.848216
0.010518	0.848185
0.01052	0.848154
0.010522	0.848123
0.010524	0.848091
0.010526	0.84806
0.010528	0.848029
0.01053	0.847997
0.010532	0.847966
0.010534	0.847934
0.010536	0.847903
0.010538	0.847871
0.01054	0.84784
0.010542	0.847808
0.010544	0.847777
0.010546	0.847745
0.010548	0.847713
0.01055	0.847682
0.010552	0.84765
0.010554	0.847618
0.010556	0.847586
0.010558	0.847554
0.01056	0.847522
0.010562	0.84749
0.010564	0.847458
0.010566	0.847426
0.010568	0.847394
0.01057	0.847362
0.010572	0.84733
0.010574	0.847298
0.010576	0.847266
0.010578	0.847234
0.01058	0.847201
0.010582	0.847169
0.010584	0.847137
0.010586	0.847105
0.010588	0.847072
0.01059	0.84704
0.010592	0.847007
0.010594	0.846975
0.010596	0.846942
0.010598	0.84691
0.0106	0.846877
0.010602	0.846844
0.010604	0.846812
0.010606	0.846779
0.010608	0.846746
0.01061	0.846713
0.010612	0.84668
0.010614	0.846648
0.010616	0.846615
0.010618	0.846582
0.01062	0.846549
0.010622	0.846516
0.010624	0.846483
0.010626	0.84645
0.010628	0.846416
0.01063	0.846383
0.010632	0.84635
0.010634	0.846317
0.010636	0.846283
0.010638	0.84625
0.01064	0.846217
0.010642	0.846183
0.010644	0.84615
0.010646	0.846116
0.010648	0.846083
0.01065	0.846049
0.010652	0.846015
0.010654	0.845982
0.010656	0.845948
0.010658	0.845914
0.01066	0.845881
0.010662	0.845847
0.010664	0.845813
0.010666	0.845779
0.010668	0.845745
0.01067	0.845711
0.010672	0.845677
0.010674	0.845643
0.010676	0.845609
0.010678	0.845574
0.01068	0.84554
0.010682	0.845506
0.010684	0.845472
0.010686	0.845437
0.010688	0.845403
0.01069	0.845369
0.010692	0.845334
0.010694	0.8453
0.010696	0.845265
0.010698	0.84523
0.0107	0.845196
0.010702	0.845161
0.010704	0.845126
0.010706	0.845092
0.010708	0.845057
0.01071	0.845022
0.010712	0.844987
0.010714	0.844952
0.010716	0.844917
0.010718	0.844882
0.01072	0.844847
0.010722	0.844812
0.010724	0.844776
0.010726	0.844741
0.010728	0.844706
0.01073	0.844671
0.010732	0.844635
0.010734	0.8446
0.010736	0.844564
0.010738	0.844529
0.01074	0.844493
0.010742	0.844458
0.010744	0.844422
0.010746	0.844386
0.010748	0.84435
0.01075	0.844315
0.010752	0.844279
0.010754	0.844243
0.010756	0.844207
0.010758	0.844171
0.01076	0.844135
0.010762	0.844099
0.010764	0.844062
0.010766	0.844026
0.010768	0.84399
0.01077	0.843954
0.010772	0.843917
0.010774	0.843881
0.010776	0.843844
0.010778	0.843808
0.01078	0.843771
0.010782	0.843735
0.010784	0.843698
0.010786	0.843661
0.010788	0.843625
0.01079	0.843588
0.010792	0.843551
0.010794	0.843514
0.010796	0.843477
0.010798	0.84344
0.0108	0.843403
0.010802	0.843366
0.010804	0.843328
0.010806	0.843291
0.010808	0.843254
0.01081	0.843216
0.010812	0.843179
0.010814	0.843141
0.010816	0.843104
0.010818	0.843066
0.01082	0.843029
0.010822	0.842991
0.010824	0.842953
0.010826	0.842915
0.010828	0.842877
0.01083	0.842839
0.010832	0.842801
0.010834	0.842763
0.010836	0.842725
0.010838	0.842687
0.01084	0.842649
0.010842	0.842611
0.010844	0.842572
0.010846	0.842534
0.010848	0.842495
0.01085	0.842457
0.010852	0.842418
0.010854	0.84238
0.010856	0.842341
0.010858	0.842302
0.01086	0.842263
0.010862	0.842224
0.010864	0.842185
0.010866	0.842146
0.010868	0.842107
0.01087	0.842068
0.010872	0.842029
0.010874	0.841989
0.010876	0.84195
0.010878	0.841911
0.01088	0.841871
0.010882	0.841832
0.010884	0.841792
0.010886	0.841752
0.010888	0.841713
0.01089	0.841673
0.010892	0.841633
0.010894	0.841593
0.010896	0.841553
0.010898	0.841513
0.0109	0.841473
0.010902	0.841432
0.010904	0.841392
0.010906	0.841352
0.010908	0.841311
0.01091	0.841271
0.010912	0.84123
0.010914	0.84119
0.010916	0.841149
0.010918	0.841108
0.01092	0.841067
0.010922	0.841026
0.010924	0.840985
0.010926	0.840944
0.010928	0.840903
0.01093	0.840862
0.010932	0.840821
0.010934	0.840779
0.010936	0.840738
0.010938	0.840696
0.01094	0.840655
0.010942	0.840613
0.010944	0.840571
0.010946	0.840529
0.010948	0.840487
0.01095	0.840445
0.010952	0.840403
0.010954	0.840361
0.010956	0.840319
0.010958	0.840277
0.01096	0.840234
0.010962	0.840192
0.010964	0.840149
0.010966	0.840107
0.010968	0.840064
0.01097	0.840021
0.010972	0.839978
0.010974	0.839935
0.010976	0.839892
0.010978	0.839849
0.01098	0.839806
0.010982	0.839763
0.010984	0.839719
0.010986	0.839676
0.010988	0.839632
0.01099	0.839589
0.010992	0.839545
0.010994	0.839501
0.010996	0.839457
0.010998	0.839413
0.011	0.839369
0.011002	0.839325
0.011004	0.83928
0.011006	0.839236
0.011008	0.839192
0.01101	0.839147
0.011012	0.839102
0.011014	0.839058
0.011016	0.839013
0.011018	0.838968
0.01102	0.838923
0.011022	0.838878
0.011024	0.838832
0.011026	0.838787
0.011028	0.838742
0.01103	0.838696
0.011032	0.838651
0.011034	0.838605
0.011036	0.838559
0.011038	0.838513
0.01104	0.838467
0.011042	0.838421
0.011044	0.838375
0.011046	0.838328
0.011048	0.838282
0.01105	0.838235
0.011052	0.838189
0.011054	0.838142
0.011056	0.838095
0.011058	0.838048
0.01106	0.838001
0.011062	0.837954
0.011064	0.837906
0.011066	0.837859
0.011068	0.837811
0.01107	0.837764
0.011072	0.837716
0.011074	0.837668
0.011076	0.83762
0.011078	0.837572
0.01108	0.837523
0.011082	0.837475
0.011084	0.837427
0.011086	0.837378
0.011088	0.837329
0.01109	0.83728
0.011092	0.837231
0.011094	0.837182
0.011096	0.837133
0.011098	0.837084
0.0111	0.837034
0.011102	0.836985
0.011104	0.836935
0.011106	0.836885
0.011108	0.836835
0.01111	0.836785
0.011112	0.836734
0.011114	0.836684
0.011116	0.836633
0.011118	0.836583
0.01112	0.836532
0.011122	0.836481
0.011124	0.83643
0.011126	0.836379
0.011128	0.836327
0.01113	0.836276
0.011132	0.836224
0.011134	0.836172
0.011136	0.83612
0.011138	0.836068
0.01114	0.836016
0.011142	0.835963
0.011144	0.835911
0.011146	0.835858
0.011148	0.835805
0.01115	0.835752
0.011152	0.835699
0.011154	0.835645
0.011156	0.835592
0.011158	0.835538
0.01116	0.835484
0.011162	0.83543
0.011164	0.835376
0.011166	0.835322
0.011168	0.835267
0.01117	0.835212
0.011172	0.835158
0.011174	0.835102
0.011176	0.835047
0.011178	0.834992
0.01118	0.834936
0.011182	0.83488
0.011184	0.834824
0.011186	0.834768
0.011188	0.834712
0.01119	0.834655
0.011192	0.834599
0.011194	0.834542
0.011196	0.834485
0.011198	0.834427
0.0112	0.83437
0.011202	0.834312
0.011204	0.834254
0.011206	0.834196
0.011208	0.834138
0.01121	0.834079
0.011212	0.83402
0.011214	0.833961
0.011216	0.833902
0.011218	0.833843
0.01122	0.833783
0.011222	0.833723
0.011224	0.833663
0.011226	0.833603
0.011228	0.833542
0.01123	0.833481
0.011232	0.83342
0.011234	0.833359
0.011236	0.833298
0.011238	0.833236
0.01124	0.833174
0.011242	0.833111
0.011244	0.833049
0.011246	0.832986
0.011248	0.832923
0.01125	0.83286
0.011252	0.832796
0.011254	0.832732
0.011256	0.832668
0.011258	0.832604
0.01126	0.832539
0.011262	0.832474
0.011264	0.832409
0.011266	0.832343
0.011268	0.832277
0.01127	0.832211
0.011272	0.832144
0.011274	0.832078
0.011276	0.83201
0.011278	0.831943
0.01128	0.831875
0.011282	0.831807
0.011284	0.831739
0.011286	0.83167
0.011288	0.831601
0.01129	0.831531
0.011292	0.831461
0.011294	0.831391
0.011296	0.83132
0.011298	0.831249
0.0113	0.831178
0.011302	0.831106
0.011304	0.831034
0.011306	0.830962
0.011308	0.830889
0.01131	0.830815
0.011312	0.830742
0.011314	0.830668
0.011316	0.830593
0.011318	0.830518
0.01132	0.830442
0.011322	0.830366
0.011324	0.83029
0.011326	0.830213
0.011328	0.830136
0.01133	0.830058
0.011332	0.829979
0.011334	0.8299
0.011336	0.829821
0.011338	0.829741
0.01134	0.829661
0.011342	0.829579
0.011344	0.829498
0.011346	0.829416
0.011348	0.829333
0.01135	0.829249
0.011352	0.829165
0.011354	0.829081
0.011356	0.828996
0.011358	0.82891
0.01136	0.828823
0.011362	0.828736
0.011364	0.828648
0.011366	0.828559
0.011368	0.82847
0.01137	0.828379
0.011372	0.828288
0.011374	0.828197
0.011376	0.828104
0.011378	0.828011
0.01138	0.827916
0.011382	0.827821
0.011384	0.827725
0.011386	0.827628
0.011388	0.82753
0.01139	0.827431
0.011392	0.827331
0.011394	0.82723
0.011396	0.827128
0.011398	0.827025
0.0114	0.82692
0.011402	0.826815
0.011404	0.826708
0.011406	0.8266
0.011408	0.82649
0.01141	0.826379
0.011412	0.826267
0.011414	0.826153
0.011416	0.826038
0.011418	0.825921
0.01142	0.825803
0.011422	0.825683
0.011424	0.825561
0.011426	0.825437
0.011428	0.825311
0.01143	0.825183
0.011432	0.825053
0.011434	0.824921
0.011436	0.824786
0.011438	0.824649
0.01144	0.824509
0.011442	0.824367
0.011444	0.824222
0.011446	0.824073
0.011448	0.823921
0.01145	0.823766
0.011452	0.823607
0.011454	0.823444
0.011456	0.823277
0.011458	0.823105
0.01146	0.822929
0.011462	0.822747
0.011464	0.82256
0.011466	0.822366
0.011468	0.822165
0.01147	0.821957
0.011472	0.821741
0.011474	0.821516
0.011476	0.821281
0.011478	0.821035
0.01148	0.820776
0.011482	0.820503
0.011484	0.820213
0.011486	0.819905
0.011488	0.819575
0.01149	0.81922
0.011492	0.818834
0.011494	0.818411
0.011496	0.817944
0.011498	0.817421

==> Figures/netforces-conformal.dat <==
0.835	2.7733309924311276	2.688641546077043	-2.200505048886652	2.3430551865138765
0.855	2.56128603657578	2.500125986553138	-2.2656712086168502	1.1253829340941812
0.87	2.430328268551235	2.3301894332772415	-2.3111381603523813	0.09144611003932894
0.875	2.369207051590144	2.2673375961246425	-2.3253572550695165	-0.27849436293539537
0.895	2.0873577389883953	1.9803654517235252	-2.3754586600567116	-1.8964473999992946
0.915	1.7346317943131488	1.625549719207188	-2.408993075039407	-3.7605281079946504

==> Figures/pp-ellipse-e100.dat <==
0 -0.0000000050 0.1200000023 0.1000000024 -0.0000000005 0.0000000229 0.0000000239 0.694738 0.156205
10.0000000000 0.0000017826 0.1183824630 0.0987573024 0.0000220752 -0.0002908117 -0.0002254194 0.695263 0.154167
20.0000000000 -0.0000010466 0.1157311845 0.0967239621 0.0000218551 -0.0002386096 -0.0001806578 0.696171 0.150828
30.0000000000 -0.0000013560 0.1135803872 0.0951218036 0.0000086957 -0.0001911198 -0.0001399856 0.697183 0.148151
40.0000000000 -0.0000012218 0.1118811605 0.0939013363 -0.0000049004 -0.0001484628 -0.0001044314 0.698247 0.146065
50.0000000000 -0.0000010441 0.1105865278 0.0930140009 -0.0000168873 -0.0001103060 -0.0000733694 0.699303 0.144503
60.0000000000 -0.0000008979 0.1096532946 0.0924185083 -0.0000272416 -0.0000762554 -0.0000460652 0.700314 0.143405
70.0000000000 -0.0000007930 0.1090422588 0.0920803955 -0.0000363124 -0.0000459172 -0.0000219010 0.701261 0.14272
80.0000000000 -0.0000007256 0.1087181059 0.0919707630 -0.0000444785 -0.0000189137 -0.0000003815 0.702142 0.142402
90.0000000000 -0.0000006893 0.1086492102 0.0920651673 -0.0000520743 0.0000051108 0.0000188912 0.70296 0.14241
100.0000000000 -0.0000006779 0.1088073922 0.0923427625 -0.0000593778 0.0000264867 0.0000362401 0.703728 0.14271
110.0000000000 -0.0000006861 0.1091676560 0.0927856460 -0.0000666128 0.0000455179 0.0000519318 0.704458 0.143272
120.0000000000 -0.0000007094 0.1097079174 0.0933783554 -0.0000739563 0.0000624811 0.0000661883 0.705164 0.144067
130.0000000000 -0.0000007442 0.1104087343 0.0941074761 -0.0000815463 0.0000776268 0.0000791974 0.70586 0.145073
140.0000000000 -0.0000007877 0.1112530455 0.0949613307 -0.0000894891 0.0000911797 0.0000911189 0.706558 0.14627
150.0000000000 -0.0000008377 0.1122259233 0.0959297284 -0.0000978659 0.0001033410 0.0001020904 0.707269 0.147639
160.0000000000 -0.0000008924 0.1133143420 0.0970037615 -0.0001067383 0.0001142896 0.0001122309 0.708001 0.149164
170.0000000000 -0.0000009507 0.1145069645 0.0981756363 -0.0001161527 0.0001241839 0.0001216441 0.708761 0.150832
180.0000000000 -0.0000010116 0.1157939477 0.0994385322 -0.0001261442 0.0001331640 0.0001304209 0.709554 0.152631
190.0000000000 -0.0000010744 0.1171667661 0.1007864821 -0.0001367398 0.0001413533 0.0001386411 0.710384 0.154551
200.0000000000 -0.0000011387 0.1186180536 0.1022142705 -0.0001479598 0.0001488601 0.0001463751 0.711253 0.156582
210.0000000000 -0.0000012042 0.1201414619 0.1037173460 -0.0001598208 0.0001557796 0.0001536853 0.712161 0.158718
220.0000000000 -0.0000012706 0.1217315346 0.1052917456 -0.0001723361 0.0001621950 0.0001606268 0.71311 0.16095
230.0000000000 -0.0000013379 0.1233835957 0.1069340282 -0.0001855174 0.0001681791 0.0001672489 0.714098 0.163274
240.0000000000 -0.0000014060 0.1250936513 0.1086412173 -0.0001993754 0.0001737955 0.0001735953 0.715125 0.165684
250.0000000000 -0.0000014750 0.1268583031 0.1104107500 -0.0002139204 0.0001790997 0.0001797048 0.716189 0.168177
260.0000000000 -0.0000015448 0.1286746726 0.1122404326 -0.0002291628 0.0001841403 0.0001856125 0.717288 0.170749
270.0000000000 -0.0000016157 0.1305403343 0.1141284012 -0.0002451135 0.0001889593 0.0001913492 0.71842 0.173396
280.0000000000 -0.0000016877 0.1324532579 0.1160730868 -0.0002617842 0.0001935935 0.0001969430 0.719584 0.176116
290.0000000000 -0.0000017609 0.1344117573 0.1180731846 -0.0002791875 0.0001980752 0.0002024187 0.720777 0.178907
300.0000000000 -0.0000018355 0.1364144466 0.1201276269 -0.0002973370 0.0002024322 0.0002077988 0.721997 0.181768
310.0000000000 -0.0000019115 0.1384602017 0.1222355582 -0.0003162476 0.0002066889 0.0002131034 0.723242 0.184696
320.0000000000 -0.0000019891 0.1405481266 0.1243963148 -0.0003359354 0.0002108666 0.0002183506 0.724511 0.187692
330.0000000000 -0.0000020685 0.1426775245 0.1266094047 -0.0003564178 0.0002149838 0.0002235567 0.7258 0.190753
340.0000000000 -0.0000021498 0.1448478727 0.1288744913 -0.0003777135 0.0002190569 0.0002287363 0.727108 0.19388
350.0000000000 -0.0000022331 0.1470588005 0.1311913783 -0.0003998427 0.0002231000 0.0002339029 0.728434 0.197072
360.0000000000 -0.0000023186 0.1493100705 0.1335599963 -0.0004228270 0.0002271255 0.0002390685 0.729776 0.200329
370.0000000000 -0.0000024065 0.1516015621 0.1359803909 -0.0004466894 0.0002311443 0.0002442441 0.731132 0.203651
380.0000000000 -0.0000024968 0.1539332572 0.1384527122 -0.0004714542 0.0002351662 0.0002494395 0.732502 0.207038
390.0000000000 -0.0000025897 0.1563052282 0.1409772059 -0.0004971474 0.0002391995 0.0002546639 0.733883 0.21049
400.0000000000 -0.0000026854 0.1587176272 0.1435542047 -0.0005237963 0.0002432518 0.0002599257 0.735275 0.214007
410.0000000000 -0.0000027841 0.1611706769 0.1461841210 -0.0005514297 0.0002473296 0.0002652324 0.736677 0.217591
420.0000000000 -0.0000028858 0.1636646627 0.1488674408 -0.0005800781 0.0002514389 0.0002705910 0.738087 0.221241
430.0000000000 -0.0000029908 0.1661999261 0.1516047175 -0.0006097733 0.0002555850 0.0002760082 0.739505 0.224959
440.0000000000 -0.0000030991 0.1687768585 0.1543965676 -0.0006405488 0.0002597725 0.0002814899 0.74093 0.228744
450.0000000000 -0.0000032110 0.1713958964 0.1572436658 -0.0006724397 0.0002640059 0.0002870417 0.742362 0.232599
460.0000000000 -0.0000033266 0.1740575172 0.1601467411 -0.0007054826 0.0002682889 0.0002926689 0.743799 0.236523
470.0000000000 -0.0000034460 0.1767622353 0.1631065737 -0.0007397158 0.0002726252 0.0002983765 0.745241 0.240517
480.0000000000 -0.0000035695 0.1795105989 0.1661239919 -0.0007751795 0.0002770179 0.0003041691 0.746687 0.244584
490.0000000000 -0.0000036973 0.1823031877 0.1691998696 -0.0008119153 0.0002814700 0.0003100512 0.748137 0.248723
500.0000000000 -0.0000038294 0.1851406101 0.1723351240 -0.0008499668 0.0002859844 0.0003160269 0.749592 0.252936
510.0000000000 -0.0000039661 0.1880235015 0.1755307137 -0.0008893795 0.0002905636 0.0003221004 0.751049 0.257223
520.0000000000 -0.0000041076 0.1909525230 0.1787876369 -0.0009302005 0.0002952102 0.0003282755 0.752509 0.261587
530.0000000001 -0.0000042540 0.1939283594 0.1821069304 -0.0009724791 0.0002999264 0.0003345560 0.753971 0.266028
540.0000000001 -0.0000044056 0.1969517186 0.1854896678 -0.0010162664 0.0003047146 0.0003409456 0.755436 0.270548
550.0000000001 -0.0000045625 0.2000233303 0.1889369591 -0.0010616158 0.0003095768 0.0003474478 0.756903 0.275148
560.0000000001 -0.0000047251 0.2031439455 0.1924499496 -0.0011085825 0.0003145151 0.0003540661 0.758372 0.279829
570.0000000001 -0.0000048934 0.2063143359 0.1960298192 -0.0011572243 0.0003195317 0.0003608039 0.759842 0.284593
580.0000000001 -0.0000050677 0.2095352930 0.1996777819 -0.0012076008 0.0003246284 0.0003676647 0.761314 0.289441
590.0000000001 -0.0000052483 0.2128076285 0.2033950854 -0.0012597743 0.0003298072 0.0003746518 0.762787 0.294375
600.0000000001 -0.0000054354 0.2161321732 0.2071830110 -0.0013138094 0.0003350701 0.0003817684 0.764261 0.299396
610.0000000001 -0.0000056293 0.2195097774 0.2110428731 -0.0013697732 0.0003404190 0.0003890181 0.765735 0.304506
620.0000000001 -0.0000058301 0.2229413108 0.2149760193 -0.0014277353 0.0003458559 0.0003964039 0.767211 0.309706
630.0000000001 -0.0000060383 0.2264276619 0.2189838301 -0.0014877680 0.0003513826 0.0004039294 0.768687 0.314997
640.0000000001 -0.0000062539 0.2299697387 0.2230677194 -0.0015499466 0.0003570011 0.0004115977 0.770164 0.320383
650.0000000001 -0.0000064774 0.2335684683 0.2272291341 -0.0016143488 0.0003627132 0.0004194121 0.771642 0.325864
660.0000000001 -0.0000067091 0.2372247975 0.2314695544 -0.0016810556 0.0003685210 0.0004273762 0.773119 0.331442
670.0000000001 -0.0000069491 0.2409396923 0.2357904941 -0.0017501510 0.0003744265 0.0004354931 0.774598 0.337119
680.0000000001 -0.0000071979 0.2447141386 0.2401935007 -0.0018217218 0.0003804315 0.0004437662 0.776076 0.342896
690.0000000001 -0.0000074558 0.2485491422 0.2446801555 -0.0018958584 0.0003865381 0.0004521991 0.777554 0.348777
700.0000000001 -0.0000077230 0.2524457288 0.2492520739 -0.0019726543 0.0003927484 0.0004607950 0.779033 0.354761
710.0000000001 -0.0000079999 0.2564049448 0.2539109058 -0.0020522065 0.0003990643 0.0004695575 0.780511 0.360852
720.0000000001 -0.0000082869 0.2604278569 0.2586583352 -0.0021346153 0.0004054880 0.0004784900 0.781989 0.367051
730.0000000001 -0.0000085844 0.2645155527 0.2634960814 -0.0022199848 0.0004120215 0.0004875960 0.783467 0.373361
740.0000000001 -0.0000088926 0.2686691408 0.2684258980 -0.0023084224 0.0004186670 0.0004968790 0.784945 0.379784
750.0000000001 -0.0000092119 0.2728897509 0.2734495739 -0.0024000396 0.0004254265 0.0005063425 0.786423 0.38632
760.0000000001 -0.0000095427 0.2771785342 0.2785689328 -0.0024949512 0.0004323023 0.0005159899 0.7879 0.392974
770.0000000001 -0.0000098854 0.2815366632 0.2837858331 -0.0025932760 0.0004392964 0.0005258248 0.789377 0.399747
780.0000000001 -0.0000102404 0.2859653324 0.2891021682 -0.0026951365 0.0004464111 0.0005358507 0.790853 0.40664
790.0000000001 -0.0000106079 0.2904657575 0.2945198656 -0.0028006590 0.0004536485 0.0005460709 0.792328 0.413657
800.0000000001 -0.0000109884 0.2950391760 0.3000408866 -0.0029099733 0.0004610108 0.0005564888 0.793803 0.4208
810.0000000001 -0.0000113821 0.2996868468 0.3056672259 -0.0030232130 0.0004685001 0.0005671078 0.795277 0.428071
820.0000000001 -0.0000117895 0.3044100500 0.3114009102 -0.0031405151 0.0004761185 0.0005779309 0.79675 0.435472
830.0000000001 -0.0000122107 0.3092100867 0.3172439969 -0.0032620196 0.0004838681 0.0005889612 0.798222 0.443006
840.0000000001 -0.0000126461 0.3140882780 0.3231985730 -0.0033878696 0.0004917509 0.0006002016 0.799693 0.450676
850.0000000001 -0.0000130959 0.3190459647 0.3292667524 -0.0035182109 0.0004997688 0.0006116547 0.801162 0.458483
860.0000000001 -0.0000135603 0.3240845063 0.3354506740 -0.0036531910 0.0005079236 0.0006233228 0.80263 0.466431
870.0000000001 -0.0000140392 0.3292052792 0.3417524976 -0.0037929590 0.0005162170 0.0006352079 0.804096 0.474522
880.0000000001 -0.0000145328 0.3344096759 0.3481744008 -0.0039376646 0.0005246504 0.0006473116 0.805561 0.482758
890.0000000001 -0.0000150409 0.3396991022 0.3547185737 -0.0040874571 0.0005332251 0.0006596349 0.807024 0.491142
900.0000000001 -0.0000155632 0.3450749750 0.3613872129 -0.0042424838 0.0005419420 0.0006721781 0.808484 0.499677
910.0000000001 -0.0000160992 0.3505387192 0.3681825142 -0.0044028891 0.0005508018 0.0006849408 0.809942 0.508366
920.0000000001 -0.0000166484 0.3560917636 0.3751066643 -0.0045688118 0.0005598046 0.0006979216 0.811397 0.51721
930.0000000001 -0.0000172098 0.3617355361 0.3821618291 -0.0047403830 0.0005689500 0.0007111179 0.81285 0.526213
940.0000000001 -0.0000177820 0.3674714579 0.3893501413 -0.0049177231 0.0005782372 0.0007245256 0.814299 0.535377
950.0000000001 -0.0000183635 0.3733009360 0.3966736843 -0.0051009379 0.0005876642 0.0007381391 0.815744 0.544705
960.0000000001 -0.0000189519 0.3792253548 0.4041344725 -0.0052901142 0.0005972282 0.0007519504 0.817185 0.554199
970.0000000002 -0.0000195445 0.3852460646 0.4117344277 -0.0054853138 0.0006069253 0.0007659489 0.818622 0.563861
980.0000000002 -0.0000201376 0.3913643687 0.4194753505 -0.0056865668 0.0006167499 0.0007801209 0.820053 0.573695
990.0000000002 -0.0000207267 0.3975815069 0.4273588840 -0.0058938628 0.0006266948 0.0007944489 0.821479 0.583701
1000.0000000002 -0.0000213059 0.4038986356 0.4353864712 -0.0061071404 0.0006367505 0.0008089104 0.822898 0.593882
1010.0000000002 -0.0000218681 0.4103168029 0.4435593005 -0.0063262735 0.0006469047 0.0008234770 0.82431 0.604239
1020.0000000002 -0.0000224042 0.4168369180 0.4518782397 -0.0065510555 0.0006571417 0.0008381129 0.825713 0.614774
1030.0000000002 -0.0000229029 0.4234597140 0.4603437539 -0.0067811790 0.0006674418 0.0008527733 0.827107 0.625487
1040.0000000001 -0.0000233501 0.4301857006 0.4689558023 -0.0070162105 0.0006777799 0.0008674018 0.82849 0.63638
1050.0000000001 -0.0000237283 0.4370151064 0.4777137104 -0.0072555595 0.0006881244 0.0008819277 0.829861 0.647451
1060.0000000001 -0.0000240156 0.4439478063 0.4866160086 -0.0074984401 0.0006984357 0.0008962625 0.831218 0.658699
1070.0000000001 -0.0000241851 0.4509832301 0.4956602284 -0.0077438236 0.0007086640 0.0009102944 0.832558 0.670123
1080.0000000001 -0.0000242030 0.4581202490 0.5048426438 -0.0079903790 0.0007187466 0.0009238828 0.83388 0.681719
1090.0000000001 -0.0000240279 0.4653570305 0.5141579426 -0.0082364012 0.0007286047 0.0009368500 0.835179 0.693481
1100.0000000001 -0.0000236082 0.4726908565 0.5235988040 -0.0084797218 0.0007381390 0.0009489706 0.836451 0.705402
1110.0000000001 -0.0000228809 0.4801178910 0.5331553579 -0.0087176014 0.0007472238 0.0009599579 0.837693 0.717473
1120.0000000001 -0.0000217689 0.4876328850 0.5428144877 -0.0089465998 0.0007557006 0.0009694464 0.838898 0.72968
1130.0000000001 -0.0000201787 0.4952288004 0.5525589318 -0.0091624247 0.0007633681 0.0009769689 0.840059 0.742006
1140.0000000001 -0.0000179991 0.5028963302 0.5623661296 -0.0093597584 0.0007699715 0.0009819278 0.841167 0.754427
1150.0000000000 -0.0000151004 0.5106232894 0.5722067455 -0.0095320715 0.0007751872 0.0009835597 0.84221 0.766914
1160.0000000000 -0.0000113360 0.5183938452 0.5820428072 -0.0096714413 0.0007786062 0.0009808936 0.843174 0.779427
1170.0000000000 -0.0000065499 0.5261875572 0.5918254115 -0.0097684095 0.0007797132 0.0009727072 0.84404 0.791916
1180.0000000000 -0.0000005910 0.5339782080 0.6014920080 -0.0098119413 0.0007778660 0.0009574887 0.844787 0.804317
1190.0000000000 0.0000066595 0.5417324311 0.6109634137 -0.0097895906 0.0007722774 0.0009334251 0.845386 0.816548
1200.0000000000 0.0000152426 0.5494082180 0.6201409775 -0.0096880192 0.0007620113 0.0008984519 0.845803 0.828507
1210.0000000000 0.0000250572 0.5569535135 0.6289047656 -0.0094940648 0.0007460088 0.0008504178 0.845998 0.84007
1220.0000000000 0.0000357812 0.5643053415 0.6371142428 -0.0091965401 0.0007231728 0.0007874289 0.845927 0.851091
1230.0000000000 0.0000468017 0.5713902035 0.6446134459 -0.0087888164 0.0006925411 0.0007084017 0.845542 0.861402
1240.0000000000 0.0000572012 0.5781267300 0.6512424799 -0.0082718969 0.0006535592 0.0006137463 0.844802 0.870831
1250.0000000000 0.0000658566 0.5844313907 0.6568554692 -0.0076571395 0.0006063995 0.0005059134 0.843678 0.879215
1259.9999999999 0.0000716727 0.5902270671 0.6613416595 -0.0069673289 0.0005521808 0.0003894115 0.842157 0.88642
1269.9999999999 0.0000738792 0.5954525558 0.6646428924 -0.0062349853 0.0004929113 0.0002700578 0.840252 0.892364
1279.9999999999 0.0000722336 0.6000697824 0.6667604804 -0.0054979884 0.0004311038 0.0001536923 0.837993 0.897025
1289.9999999999 0.0000670037 0.6040661784 0.6677491293 -0.0047941563 0.0003692465 0.0000449903 0.835429 0.900436
1299.9999999999 0.0000587493 0.6074522116 0.6677018588 -0.0041570389 0.0003094086 -0.0000530942 0.832612 0.902676
1309.9999999999 0.0000480449 0.6102563687 0.6667329206 -0.0036143176 0.0002531309 -0.0001392045 0.829596 0.90385
1319.9999999999 0.0000352832 0.6125202580 0.6649641234 -0.0031886788 0.0002015339 -0.0002130901 0.826428 0.904079
1329.9999999999 0.0000206129 0.6142952651 0.6625164009 -0.0029000202 0.0001554914 -0.0002750963 0.823147 0.903486
1339.9999999999 0.0000039921 0.6156407652 0.6595057948 -0.0027676912 0.0001157532 -0.0003258076 0.819785 0.902198
1349.9999999999 -0.0000146872 0.6166231309 0.6560421050 -0.0028118212 0.0000829795 -0.0003658655 0.816362 0.900342
1359.9999999999 -0.0000354505 0.6173147142 0.6522287327 -0.0030532611 0.0000577053 -0.0003959011 0.812892 0.898042
1369.9999999998 -0.0000581035 0.6177922854 0.6481628979 -0.0035120689 0.0000402726 -0.0004165170 0.809384 0.895423
1379.9999999998 -0.0000821396 0.6181347961 0.6439359546 -0.0042048266 0.0000307667 -0.0004282819 0.805839 0.892605
1389.9999999998 -0.0001067245 0.6184206136 0.6396337221 -0.0051413923 0.0000289759 -0.0004317345 0.802258 0.889705
1399.9999999998 -0.0001307762 0.6187245026 0.6353366211 -0.0063219577 0.0000343809 -0.0004274232 0.798644 0.886833
1409.9999999998 -0.0001531390 0.6191146180 0.6311191261 -0.0077353818 0.0000461687 -0.0004160055 0.795 0.88409
1419.9999999998 -0.0001728134 0.6196496972 0.6270479446 -0.0093595624 0.0000632617 -0.0003984003 0.791332 0.881564
1429.9999999998 -0.0001891795 0.6203765927 0.6231786077 -0.0111641322 0.0000843606 -0.0003759421 0.787651 0.879329
1439.9999999998 -0.0002021338 0.6213282923 0.6195508765 -0.0131150031 0.0001080037 -0.0003504505 0.783966 0.877435
1449.9999999998 -0.0002120974 0.6225226740 0.6161841724 -0.0151796721 0.0001326565 -0.0003241479 0.780281 0.875909
1459.9999999998 -0.0002198877 0.6239623528 0.6130747015 -0.0173319366 0.0001568379 -0.0002994046 0.776597 0.874751
1469.9999999998 -0.0002264956 0.6256359909 0.6101957962 -0.0195548316 0.0001792793 -0.0002783618 0.772905 0.873933
1479.9999999997 -0.0002328300 0.6275212762 0.6075022234 -0.0218411239 0.0001990884 -0.0002625337 0.76919 0.873408
1489.9999999997 -0.0002394982 0.6295893749 0.6049380644 -0.0241913719 0.0002158693 -0.0002525098 0.765433 0.873117
1499.9999999997 -0.0002466730 0.6318101547 0.6024466498 -0.0266101701 0.0002297497 -0.0002478541 0.761612 0.872998
1509.9999999997 -0.0002540800 0.6341570785 0.5999803078 -0.0291016317 0.0002412881 -0.0002472449 0.757712 0.873001
1519.9999999997 -0.0002611107 0.6366106271 0.5975075884 -0.0316653643 0.0002512809 -0.0002488301 0.753724 0.873091
1529.9999999997 -0.0002670265 0.6391594859 0.5950162185 -0.0342940637 0.0002605221 -0.0002507061 0.749646 0.873252
1539.9999999997 -0.0002711977 0.6417993867 0.5925111947 -0.0369733766 0.0002695888 -0.0002513900 0.745488 0.873485
1549.9999999997 -0.0002733072 0.6445301613 0.5900087509 -0.0396840383 0.0002787088 -0.0002501541 0.741263 0.873802
1559.9999999997 -0.0002734506 0.6473520091 0.5875280581 -0.0424055731 0.0002877387 -0.0002471371 0.736991 0.874216
1569.9999999997 -0.0002721184 0.6502620881 0.5850830231 -0.0451204297 0.0002962459 -0.0002432175 0.732685 0.874736
1579.9999999997 -0.0002700716 0.6532523498 0.5826763370 -0.0478173978 0.0003036656 -0.0002397025 0.728356 0.875357
1589.9999999996 -0.0002681550 0.6563091632 0.5802971595 -0.0504934437 0.0003094904 -0.0002379284 0.724007 0.876063
1599.9999999996 -0.0002670973 0.6594148035 0.5779227850 -0.0531535762 0.0003134421 -0.0002388793 0.719632 0.876825
1609.9999999996 -0.0002673436 0.6625504001 0.5755236419 -0.0558088371 0.0003155829 -0.0002429136 0.715222 0.877611
1619.9999999996 -0.0002689528 0.6656995393 0.5730702305 -0.0584729031 0.0003163317 -0.0002496557 0.710762 0.878388
1629.9999999996 -0.0002715823 0.6688515103 0.5705402242 -0.0611580705 0.0003163783 -0.0002580714 0.706242 0.879135
1639.9999999996 -0.0002745680 0.6720032639 0.5679239609 -0.0638715522 0.0003165195 -0.0002667081 0.701655 0.879844
1649.9999999996 -0.0002770879 0.6751595026 0.5652269315 -0.0666130004 0.0003174612 -0.0002740441 0.697001 0.880524
1659.9999999996 -0.0002783722 0.6783308482 0.5624685813 -0.0693739304 0.0003196440 -0.0002788627 0.692291 0.881194
1669.9999999996 -0.0002779070 0.6815305493 0.5596776429 -0.0721392525 0.0003231355 -0.0002805591 0.687539 0.881886
1679.9999999996 -0.0002755799 0.6847705481 0.5568850793 -0.0748905889 0.0003276138 -0.0002793036 0.682764 0.882628
1689.9999999996 -0.0002717291 0.6880578365 0.5541162816 -0.0776106002 0.0003324404 -0.0002760256 0.677985 0.883441
1699.9999999995 -0.0002670899 0.6913919258 0.5513843148 -0.0802873125 0.0003368039 -0.0002722243 0.673214 0.884334
1709.9999999995 -0.0002626523 0.6947640167 0.5486857385 -0.0829174674 0.0003399066 -0.0002696503 0.668456 0.885298
1719.9999999995 -0.0002594576 0.6981581547 0.5459999756 -0.0855081332 0.0003411641 -0.0002699245 0.663704 0.886307
1729.9999999995 -0.0002583716 0.7015542953 0.5432924980 -0.0880761343 0.0003403776 -0.0002741663 0.658943 0.887325
1739.9999999995 -0.0002598730 0.7049327726 0.5405213628 -0.0906452463 0.0003378328 -0.0002827052 0.654148 0.888309
1749.9999999995 -0.0002638948 0.7082792377 0.5376459664 -0.0932414893 0.0003342887 -0.0002949340 0.649292 0.889226
1759.9999999995 -0.0002697647 0.7115888477 0.5346363539 -0.0958872839 0.0003308398 -0.0003093491 0.64435 0.890053
1769.9999999995 -0.0002762762 0.7148685217 0.5314810981 -0.0985956383 0.0003286743 -0.0003237947 0.639307 0.890791
1779.9999999995 -0.0002818973 0.7181364758 0.5281918371 -0.1013657324 0.0003287869 -0.0003358774 0.634159 0.891463
1789.9999999995 -0.0002850733 0.7214189606 0.5248031729 -0.1041810854 0.0003317249 -0.0003434636 0.628919 0.892112
1799.9999999995 -0.0002845619 0.7247448786 0.5213676857 -0.1070109479 0.0003374351 -0.0003451441 0.623615 0.892793
1809.9999999994 -0.0002797182 0.7281394926 0.5179469226 -0.1098148184 0.0003452437 -0.0003405683 0.618289 0.893564
1819.9999999994 -0.0002706953 0.7316185175 0.5145999142 -0.1125494275 0.0003539522 -0.0003306053 0.612985 0.894471
1829.9999999994 -0.0002585219 0.7351835810 0.5113709855 -0.1151771719 0.0003620070 -0.0003173259 0.607746 0.895542
1839.9999999994 -0.0002450545 0.7388196351 0.5082785899 -0.1176747750 0.0003677104 -0.0003038130 0.6026 0.896773
1849.9999999994 -0.0002327933 0.7424947477 0.5053068582 -0.1200408469 0.0003694794 -0.0002938025 0.597555 0.898128
1859.9999999994 -0.0002245748 0.7461628750 0.5024015280 -0.1223009880 0.0003661784 -0.0002911650 0.59259 0.899537
1869.9999999994 -0.0002231427 0.7497703374 0.4994717170 -0.1245091784 0.0003575153 -0.0002992589 0.587656 0.900904
1879.9999999994 -0.0002306178 0.7532662158 0.4963986518 -0.1267443033 0.0003444081 -0.0003201996 0.582673 0.902121
1889.9999999994 -0.0002479093 0.7566155944 0.4930516897 -0.1291009392 0.0003291570 -0.0003541636 0.577537 0.903088
1899.9999999994 -0.0002742792 0.7598128367 0.4893100278 -0.1316748799 0.0003152494 -0.0003990038 0.572137 0.903737
1909.9999999994 -0.0003073945 0.7628907453 0.4850849610 -0.1345464376 0.0003067223 -0.0004505803 0.566364 0.904052
1919.9999999993 -0.0003441124 0.7659215995 0.4803340541 -0.1377681147 0.0003072121 -0.0005040457 0.560131 0.904078
1929.9999999993 -0.0003816389 0.7690083329 0.4750585383 -0.1413621963 0.0003190128 -0.0005558259 0.553372 0.903911
1939.9999999993 -0.0004188658 0.7722680499 0.4692801511 -0.1453308606 0.0003425960 -0.0006056833 0.546036 0.903671
1949.9999999993 -0.0004580583 0.7758145865 0.4629977523 -0.1496808331 0.0003770236 -0.0006588486 0.538055 0.903468
1959.9999999993 -0.0005079336 0.7797514558 0.4561163634 -0.1544696435 0.0004219099 -0.0007300107 0.529281 0.903357
1969.9999999993 -0.0005951517 0.7842025398 0.4483017919 -0.1599139757 0.0004846362 -0.0008570728 0.519325 0.903298
1979.9999999993 -0.0008264538 0.7895307771 0.4384986285 -0.1667861471 0.0006255587 -0.0011743313 0.506973 0.903128
1989.9999999993 -0.0022620131 0.7988409793 0.4216181263 -0.1795263090 0.0017661698 -0.0027763270 0.48563 0.903277
1999.9999999993 -0.0062227254 0.8447888019 0.3577296057 -0.2355695123 0.0037490431 -0.0084246090 0.400561 0.917409
2009.9999999993 -0.0055393637 0.8589391109 0.3422542804 -0.2515208981 0.0057186639 -0.0046654238 0.379179 0.924616
2019.9999999993 0.0157707601 0.8867193714 0.2982798015 -0.2773577950 -0.0017782849 0.0003630200 0.324495 0.935544
2029.9999999992 -0.0015471582 0.8806738722 0.3103269322 -0.2451332384 0.0006153272 -0.0027035869 0.338789 0.93375
2039.9999999992 0.0110845455 0.9064646331 0.2942284248 -0.2079269015 0.0036409703 -0.0015682521 0.31386 0.953021
2049.9999999992 -0.0009724064 0.9348014036 0.2546318610 -0.1743317046 0.0012782153 -0.0048029467 0.265939 0.968861
2059.9999999992 -0.0008107133 0.9288556969 0.2105625012 -0.1957317470 -0.0004545818 0.0005189592 0.222923 0.952423
2069.9999999992 0.0071430842 0.9312336955 0.2807070039 -0.1699887969 -0.0011013315 0.0098383301 0.292773 0.972622
2079.9999999992 -0.0038685906 0.9278881717 0.3091192114 -0.1363963914 0.0017406514 -0.0024375540 0.321579 0.978024
2089.9999999992 -0.0008692369 0.9567464722 0.2641293956 -0.1557573797 0.0007518244 -0.0032237175 0.269361 0.992536
2099.9999999992 0.0051603068 0.9582776195 0.2603016141 -0.1636653529 -0.0016525316 0.0078309504 0.265235 0.993002
2109.9999999992 -0.0025418930 0.9535806126 0.2905233132 -0.1462765167 0.0013864988 -0.0026778906 0.295732 0.996855
2119.9999999992 0.0011403867 0.9653118662 0.2506246244 -0.1686203250 -0.0014821142 0.0013086620 0.254022 0.997316
2129.9999999992 -0.0008238312 0.9628325852 0.2682388769 -0.1711007516 0.0003926018 0.0024369708 0.271704 0.999499
2139.9999999991 -0.0023169164 0.9753743895 0.2449082754 -0.1687349280 0.0013620087 -0.0056790723 0.246006 1.00565
2149.9999999991 0.0026729874 0.9774919043 0.2336213488 -0.1812390393 -0.0012901105 0.0057451837 0.2346 1.00502
2159.9999999991 0.0003437507 0.9773599127 0.2496433317 -0.1854756939 0.0007251935 -0.0006386851 0.250079 1.00874
2169.9999999991 0.0052592485 0.9901596172 0.2475559409 -0.1716125795 0.0011327863 -0.0002980890 0.244994 1.02064
2179.9999999991 -0.0030901058 1.0025883225 0.2356018388 -0.1629898241 0.0017211062 -0.0014411297 0.230806 1.0299
2189.9999999991 -0.0014786243 1.0118231771 0.2260381097 -0.1921185052 0.0003639528 0.0006009950 0.219788 1.03676
2199.9999999991 -0.0045833920 1.0055458207 0.2481303878 -0.1536304706 0.0004216593 -0.0022813870 0.241929 1.03571
2209.9999999991 0.0022719585 1.0167300940 0.2236304733 -0.1744832508 -0.0001440735 0.0038582794 0.216503 1.04103
2219.9999999991 0.0037749195 1.0174979406 0.2388917107 -0.1646575592 -0.0003861222 0.0025645792 0.230607 1.04517
2233.2999999991 -0.0000001855 1.0190525858 0.2323267727 -0.1363857196 0.0000824546 -0.0009535751 0.224152 1.0452
2244.8999999991 -0.0013831794 1.0243670836 0.2213235966 -0.1391979747 0.0000348060 -0.0001007109 0.212788 1.048
2264.8999999990 -0.0002841811 1.0411483769 0.1632734015 -0.1310882735 0.0009347552 -0.0031278885 0.155554 1.05387
2284.8999999990 -0.0050469117 1.0457006977 0.1417824767 -0.1696060184 0.0015722172 -0.0056078853 0.134764 1.05527
2302.6999999990 0.0014419175 1.0466977854 0.0599596398 -0.2582866307 -0.0018458475 0.0064613894 0.057222 1.04841
2322.6999999990 -0.0070077047 1.0386664087 0.0258749398 -0.2831605985 0.0016623890 -0.0061353418 0.0249065 1.03899
2335.8999999990 0.0016260584 1.0400895331 -0.0074169724 -0.2834755189 0.0000068457 -0.0010840681 -0.00713097 1.04012
2345.8999999990 -0.0027311743 1.0377946521 -0.0303648390 -0.2901573098 -0.0004113501 -0.0037911043 -0.0292507 1.03824
2355.8999999990 -0.0044046102 1.0332892124 -0.0078560417 -0.3147690206 -0.0002750748 -0.0022479462 -0.0076028 1.03332
2365.8999999989 -0.0000866379 1.0284826408 -0.0031473037 -0.3745836348 -0.0003902189 0.0005971363 -0.00306013 1.02849
2375.8999999989 0.0007889889 1.0147421180 0.0010266331 -0.4001538049 -0.0000026946 -0.0044849568 0.00101172 1.01474
2385.8999999989 -0.0003742159 0.9886850265 0.0643305206 -0.3813778510 -0.0003816473 -0.0046058998 0.0649752 0.990776
2395.8999999989 -0.0022400611 0.9221944452 0.1818099468 -0.1775394184 -0.0004569962 0.0032747625 0.194653 0.939945
2405.8999999989 -0.0081396622 0.8964859171 0.1965882350 -0.1525128890 -0.0004539239 -0.0009560166 0.215871 0.917788
2415.8999999989 -0.0029492665 0.8757184532 0.1883778424 -0.2433315528 -0.0015890068 -0.0002881985 0.211884 0.895751
2425.8999999989 0.0026829848 0.8403137091 0.2278833288 -0.2170234235 -0.0017427592 0.0083609783 0.264819 0.870665
2435.8999999989 0.0128084123 0.8253819490 0.2276766122 -0.2338994582 -0.0069146419 0.0104843940 0.269151 0.856208
2445.8999999989 0.0043681174 0.7962340033 0.2797232916 -0.1702112755 -0.0033898574 0.0028849008 0.33784 0.843939
2455.8999999989 -0.0196327855 0.7793263510 0.2908190627 -0.1573706001 -0.0012261685 -0.0033620630 0.357163 0.83182
2465.8999999989 0.0052721098 0.7820619221 0.2504726481 -0.2327015294 -0.0046115032 0.0059820228 0.30995 0.821193
2475.8999999988 0.0011554190 0.7592179145 0.2785852587 -0.2303213806 -0.0016653149 0.0001197905 0.351683 0.808716
2485.8999999988 0.0042509382 0.7599807290 0.2793192555 -0.2571124045 -0.0025411542 0.0053355098 0.35221 0.809685
2495.8999999988 0.0016862524 0.7447600346 0.3231019428 -0.1858242696 -0.0026663991 0.0025906755 0.409329 0.811827
2505.8999999988 -0.0095849747 0.7535668964 0.2847400396 -0.2060653744 -0.0002244043 -0.0035519256 0.361273 0.805568
2515.8999999988 0.0068462764 0.7398966442 0.3429775058 -0.1528521686 -0.0036402276 0.0052724548 0.434063 0.815525
2525.8999999988 -0.0040073335 0.7665086283 0.2462825001 -0.2596599837 0.0006722305 -0.0010527753 0.310886 0.805103
2535.8999999988 0.0066044315 0.7352151139 0.3343547400 -0.2007412057 -0.0009586353 0.0035526502 0.426815 0.807672
2545.8999999988 -0.0061648832 0.7341448034 0.3198883338 -0.2177220542 0.0021906509 -0.0057170612 0.410923 0.80081
2555.8999999988 0.0151099862 0.7361596885 0.1997106323 -0.3240459981 -0.0068878330 0.0137303404 0.264911 0.762768
2565.8999999988 -0.0269411417 0.7232802124 0.1679814062 -0.3819742432 0.0057923475 -0.0149367976 0.228204 0.742531
2575.8999999988 0.0115813283 0.7106983920 0.1117935255 -0.4294502698 -0.0073084404 0.0170681484 0.156022 0.719437
2585.8999999987 0.0078009965 0.6895557905 0.1208146411 -0.3946387748 -0.0011713917 0.0021435302 0.173446 0.70006
2595.8999999987 -0.0102473748 0.6740393996 0.0839326131 -0.3987837165 0.0001514923 -0.0150131087 0.123884 0.679245
2605.8999999987 -0.0042287924 0.6512125677 0.0542500859 -0.4235682883 -0.0016506851 -0.0019084377 0.0831143 0.653468
2615.8999999987 -0.0098844647 0.6513443354 0.0141548584 -0.3901577250 -0.0001232064 -0.0110900429 0.0217283 0.651498
2625.8999999987 0.0013769511 0.6510020333 -0.0111697814 -0.4248875780 -0.0019707221 -0.0001835567 -0.0171561 0.651098
2635.8999999987 0.0017389853 0.6686098248 -0.0628444107 -0.4263764931 -0.0017310376 -0.0029380691 -0.0937173 0.671557
2645.8999999987 -0.0005469835 0.6678620250 -0.1626603467 -0.5170518708 -0.0031012418 -0.0022605627 -0.238903 0.687385
2655.8999999987 -0.0020286932 0.6893392506 -0.1929498540 -0.4848015625 -0.0005120117 -0.0056212886 -0.272921 0.715834
2665.8999999987 0.0039426810 0.6905161611 -0.2744005436 -0.5546835691 -0.0002217015 0.0041077004 -0.37825 0.74304
2675.8999999987 0.0001472275 0.6810489352 -0.3345614047 -0.4518615858 0.0006980003 -0.0030353751 -0.456619 0.758788
2685.8999999987 -0.0132185638 0.6863035608 -0.3538732988 -0.3993008837 0.0014257944 -0.0107506259 -0.476067 0.772165
2695.8999999986 0.0140084161 0.6282973385 -0.3800382461 -0.2937545794 0.0029163948 0.0014023706 -0.543993 0.734293
2705.8999999986 -0.0093590403 0.6105220048 -0.4012106178 -0.2824600745 0.0025226522 -0.0061766055 -0.581392 0.730553
2715.8999999986 0.0088700662 0.5448341397 -0.4499017664 -0.1760225760 0.0000609096 -0.0040924855 -0.690252 0.70658
2725.8999999986 -0.0032419891 0.4213679466 -0.4683392060 -0.1370815962 -0.0000524094 -0.0024208383 -0.838143 0.629994
2735.8999999986 0.0043696616 0.3727786349 -0.4831332483 -0.1439185688 -0.0088643272 -0.0064935939 -0.913623 0.610231
2745.8999999986 -0.0006210004 0.3419087056 -0.4923848826 -0.1376912274 -0.0026512684 -0.0020444712 -0.963843 0.599453
2755.8999999986 0.0017317310 0.3400997957 -0.5165652115 -0.1350222236 -0.0125183850 -0.0077653046 -0.988548 0.618472
2765.8999999986 0.0021164239 0.3588763923 -0.5329502579 -0.0957523087 -0.0141040990 -0.0035741776 -0.978163 0.642517
2775.8999999986 -0.0020592124 0.3670732840 -0.5666883766 -0.1229195652 -0.0048135175 -0.0016805153 -0.996003 0.675188
2785.8999999986 -0.0004501710 0.3807894000 -0.6057473848 -0.1657581948 -0.0032112828 -0.0006039577 -1.00959 0.715493
2795.8999999986 0.0018338481 0.4145642245 -0.6331375083 -0.2157058666 -0.0002964349 -0.0024282213 -0.99107 0.756787
2805.8999999985 0.0054547337 0.4614243510 -0.6379791068 -0.2802961733 0.0029197089 -0.0007134531 -0.94463 0.787356
2815.8999999985 -0.0025579888 0.4085555702 -0.6705915380 -0.3114113996 0.0007919021 -0.0032792373 -1.02361 0.785246
2825.8999999985 -0.0042644545 0.4080694465 -0.6864259529 -0.3022618440 0.0011491875 -0.0040152762 -1.03444 0.798562
2835.8999999985 -0.0048794648 0.4671641970 -0.6731405400 -0.3214022910 0.0031728785 -0.0029514197 -0.964104 0.819366
2845.8999999985 -0.0057906754 0.5008621115 -0.5790218492 -0.1088878857 0.0052219635 -0.0005660980 -0.85765 0.765591
2855.8999999985 -0.0039784298 0.4631096160 -0.5386966067 -0.1076046496 -0.0058714352 -0.0034666223 -0.860706 0.710397
2865.8999999985 0.0007012248 0.3986199827 -0.5050659509 -0.0389269288 -0.0014270555 -0.0017405387 -0.902649 0.64342
2875.8999999985 -0.0063188382 0.4003588343 -0.4909665472 -0.0131348823 0.0014579635 0.0002082040 -0.886705 0.63351
2885.8999999985 0.0211300184 0.3995660075 -0.4504968110 -0.0376809082 0.0016881667 0.0077327915 -0.845241 0.602163
2895.8999999985 -0.0036346641 0.3915125073 -0.3206472108 -0.0057543066 -0.0037713644 0.0035671785 -0.686217 0.50606
2905.8999999985 0.0115320582 0.3631966680 -0.1588766404 0.0118751911 -0.0068396409 0.0043649898 -0.41236 0.396426
2915.8999999984 0.0026529380 0.3474596737 -0.0919033544 0.0310744042 0.0001693326 0.0014101232 -0.258579 0.359408
2925.8999999984 -0.0052520216 0.3364582199 -0.0400710115 0.0349877200 -0.0003531903 0.0039650182 -0.118538 0.338836
2935.8999999984 0.0012162441 0.3169406004 0.0322726784 0.0592072901 -0.0006861464 0.0109612346 0.101476 0.318579
2945.8999999984 0.0015984276 0.2755603493 0.1013867775 0.0700615823 -0.0038569257 0.0200203551 0.352557 0.29362
2955.8999999984 0.0032476861 0.1805619579 0.1554363820 0.0613750605 -0.0013763885 0.0070284618 0.710758 0.23825
2965.8999999984 -0.0002203799 0.1038330008 0.1577520335 0.1735301493 -0.0008794769 0.0045332876 0.988675 0.188857
2975.8999999984 0.0025223715 0.1067836665 0.1683186957 0.2164879671 -0.0018382340 0.0072263701 1.00546 0.199334
2985.8999999984 0.0013691677 0.1173981607 0.1850552318 0.2348952076 -0.0038319410 0.0069328634 1.00547 0.219152
2995.8999999984 -0.0008206465 0.1350031937 0.2084228926 0.2512643863 -0.0083006897 0.0057595600 0.996014 0.248326
3005.8999999984 0.0112803229 0.1862481603 0.1816747698 0.2985679111 -0.0078967847 -0.0029308996 0.772969 0.260181
3015.8999999984 0.0031579250 0.2195972471 0.1493148171 0.3734731938 -0.0000187705 0.0006235849 0.597141 0.265552
3025.8999999983 0.0017755695 0.2337407426 0.1416928217 0.4188879234 0.0008189206 0.0015358338 0.544963 0.273334
3035.8999999983 0.0007659914 0.2515479497 0.1078013547 0.4509396917 0.0012973914 0.0026345711 0.404875 0.273674
3045.8999999983 0.0042046158 0.2660857937 0.0413393433 0.4983262000 0.0053118521 -0.0024321806 0.154129 0.269278
3055.8999999983 0.0081276841 0.2853263472 0.0517933330 0.5695184563 0.0042071576 -0.0049502365 0.179568 0.289989
3065.8999999983 0.0040601781 0.3128103880 0.0493395700 0.5889539914 0.0015673948 -0.0004890553 0.156441 0.316678
3075.8999999983 0.0033055518 0.3532288441 0.0300701902 0.5807891573 0.0017250173 -0.0031316285 0.0849247 0.354506
3085.8999999983 0.0018833108 0.3699483010 -0.0200379688 0.5954681990 0.0021813054 -0.0068580063 -0.0541114 0.370491
3095.8999999983 0.0048016058 0.3926459508 -0.0142437511 0.6080995076 0.0016304597 -0.0005157229 -0.0362604 0.392904
3105.8999999983 0.0014963643 0.4183076210 -0.0160580842 0.6191791445 0.0024113054 -0.0008810757 -0.0383694 0.418616
3115.8999999983 -0.0006150970 0.4356206680 -0.0585702959 0.6336066266 0.0038954324 -0.0010585455 -0.133651 0.43954
3125.8999999983 0.0007687689 0.4092179761 -0.1659468354 0.6946563315 0.0003983650 -0.0096494572 -0.385258 0.441585
3135.8999999982 0.0011690548 0.4084563535 -0.1645684969 0.6566837034 0.0021225461 0.0003040273 -0.383007 0.440363
3145.8999999982 0.0010827278 0.4247213038 -0.1144034616 0.6274696389 0.0025203398 -0.0000036558 -0.263116 0.439859
3155.8999999982 0.0004762304 0.4156570926 -0.1314046879 0.6343796551 0.0020200610 -0.0034296862 -0.306195 0.435933
3165.8999999982 0.0058564960 0.3982379004 -0.1639036970 0.6539755585 -0.0019791517 -0.0107892003 -0.390443 0.430648
3175.8999999982 -0.0089760038 0.4201721813 -0.1606278910 0.7014783574 0.0011144847 0.0001684506 -0.365147 0.449829
3185.8999999982 -0.0041484674 0.4215151580 -0.1977887766 0.7536440654 0.0017381462 0.0063000383 -0.438732 0.465613
3195.8999999982 0.0003669881 0.3738764845 -0.2733793521 0.8239401141 -0.0007785727 -0.0015005096 -0.631362 0.463163
3205.8999999982 0.0034843407 0.3963489045 -0.2912705182 0.6988510661 -0.0022755829 -0.0055798928 -0.633757 0.491865
3215.8999999982 0.0046598219 0.3921862915 -0.3265827649 0.7042531135 0.0012361964 -0.0002387118 -0.694378 0.510359
3225.8999999982 0.0046938079 0.4172234676 -0.2905022848 0.6393205085 0.0008046671 -0.0031039587 -0.608222 0.508396
3235.8999999982 0.0079196236 0.4299338185 -0.2075132008 0.5916612337 -0.0050969950 -0.0075970989 -0.449682 0.477394
3245.8999999981 -0.0114010873 0.4138951296 -0.1807277760 0.5376045693 0.0024925258 -0.0027097322 -0.411698 0.451632
3255.8999999981 0.0006173275 0.4033937611 -0.1376861970 0.4785005897 -0.0008095790 -0.0041928272 -0.328921 0.426244
3265.8999999981 -0.0068800096 0.3912427641 -0.1142638315 0.5364062597 0.0023197294 0.0028059624 -0.284151 0.407587
3275.8999999981 -0.0045338191 0.3923302837 -0.1099781744 0.5533688662 0.0035574372 0.0122256115 -0.273306 0.407453
3285.8999999981 -0.0075876821 0.3917353550 -0.1284176903 0.5924747166 -0.0020503650 0.0031069379 -0.316778 0.412247
3295.8999999981 -0.0061153662 0.3989077761 -0.1495101082 0.5963866290 0.0000534241 0.0016827763 -0.358594 0.426006
3305.8999999981 0.0041178601 0.4124051469 -0.0950503968 0.5408799722 -0.0023986989 0.0049849672 -0.226523 0.423217
3315.8999999981 0.0017729935 0.4157634102 -0.0640253362 0.4637472196 -0.0001147824 -0.0000280163 -0.152794 0.420664
3325.8999999981 0.0071829989 0.4248710270 -0.0549551087 0.4408905264 -0.0002957294 -0.0017058000 -0.128631 0.42841
3335.8999999981 0.0018354560 0.4242896922 0.0077771067 0.4231538410 0.0002990960 -0.0024435378 0.0183277 0.424361
3345.8999999981 -0.0112740273 0.4055239302 0.0416153496 0.4661012217 0.0007154474 0.0079883354 0.102263 0.407654
3355.8999999980 -0.0050685920 0.4022169695 0.0411137931 0.4428820917 -0.0002609493 0.0051484021 0.101864 0.404313
3365.8999999980 -0.0023173838 0.4011434741 0.0476007396 0.4892314630 0.0010527621 -0.0000012861 0.11811 0.403958
3375.8999999980 -0.0017961402 0.4125982532 0.0639528686 0.5094778369 0.0001172783 0.0053866646 0.153777 0.417525
3385.8999999980 0.0085676009 0.3986761936 0.0203127027 0.5269906047 -0.0013488160 -0.0007553533 0.0509064 0.399193
3395.8999999980 -0.0042296878 0.3824804068 -0.0185369772 0.5557186289 -0.0001868539 0.0000516284 -0.0484273 0.382929
3405.8999999980 0.0062000406 0.3639137763 -0.0601162212 0.5785972876 0.0001811955 0.0021402170 -0.163715 0.368846
3415.8999999980 0.0018388963 0.3328698461 -0.0950885190 0.5923892279 0.0015499615 0.0031641239 -0.278252 0.346185
3425.8999999980 0.0017129081 0.3365633480 -0.1045054902 0.5844011379 -0.0015668257 -0.0046667515 -0.301069 0.352415
3435.8999999980 0.0027627245 0.3356829822 -0.1275198807 0.5473633530 -0.0016625374 -0.0038026780 -0.363044 0.359088
3445.8999999980 0.0021289906 0.3149032379 -0.1774588410 0.5534064491 -0.0017661775 -0.0040410713 -0.513175 0.361463
3455.8999999980 0.0009095601 0.3313937554 -0.2084438663 0.5935969817 -0.0042449459 -0.0050345542 -0.561464 0.391498
3465.8999999979 -0.0008165857 0.3100350783 -0.2589910138 0.6191702774 -0.0002358489 -0.0008606125 -0.695933 0.403978
3475.8999999979 -0.0072435551 0.3442832151 -0.2458019862 0.6683518220 -0.0026450668 -0.0049206554 -0.620029 0.423024
3485.8999999979 -0.0012471448 0.3569088105 -0.2523098730 0.6786335487 -0.0031947907 -0.0072012909 -0.615362 0.437086
3495.8999999979 0.0084185869 0.3696116122 -0.2723770552 0.7040296772 0.0030233183 -0.0026821318 -0.635082 0.459132
3505.8999999979 0.0007340501 0.3208681580 -0.3388008682 0.7529330452 -0.0022246468 -0.0050373949 -0.812576 0.466629
3515.8999999979 0.0064455275 0.2063241933 -0.4151293602 0.8250289070 0.0039701464 0.0018753520 -1.10954 0.463575
3525.8999999979 0.0014575435 0.1758431586 -0.4420915614 0.8492287118 0.0013535808 -0.0004625512 -1.19223 0.475779
3535.8999999979 0.0039639074 0.1535185488 -0.4636351120 0.8658377122 0.0013046851 -0.0016313527 -1.25104 0.488391
3545.8999999979 0.0019410485 0.1288986050 -0.4696932010 0.8662116054 -0.0055532655 -0.0082394777 -1.30296 0.487059
3555.8999999979 0.0089073328 0.1251899889 -0.4773825236 0.8521451463 -0.0139984954 -0.0086148363 -1.31433 0.493525
3565.8999999979 0.0024785130 0.1160781333 -0.4725535489 0.8525233155 -0.0040878556 -0.0021109871 -1.32993 0.486601
3575.8999999978 0.0008405403 0.0999088970 -0.4757307617 0.8637130267 -0.0023461608 -0.0021836265 -1.36379 0.486109
3585.8999999978 0.0006697874 0.0983657163 -0.4761116007 0.8548828233 -0.0044050629 -0.0004351381 -1.36706 0.486167
3595.8999999978 -0.0002924922 0.0835975274 -0.4810202128 0.8514398926 -0.0000136112 -0.0004128611 -1.39872 0.48823
3605.8999999978 0.0013699627 0.0701068381 -0.4835452808 0.8536795914 -0.0012529161 0.0007534074 -1.42681 0.488601
3615.8999999978 0.0010591633 0.0623020931 -0.4845488830 0.8531167812 -0.0011628581 -0.0002240495 -1.44292 0.488538
3625.8999999978 -0.0008086515 0.0642517536 -0.4860859536 0.8480904797 0.0011248631 0.0003034658 -1.43938 0.490314
3635.8999999978 -0.0003607394 0.0778438116 -0.4954612132 0.8424036861 -0.0014806089 -0.0003796004 -1.41496 0.501539
3645.8999999978 0.0000906189 0.0552083067 -0.5073774985 0.8210705704 -0.0019564278 -0.0002999855 -1.46241 0.510372
3655.8999999978 -0.0000400561 0.0487848928 -0.5111481969 0.8185031041 -0.0008139254 -0.0001480572 -1.47564 0.513471
3665.8999999978 -0.0003443270 0.0447759888 -0.5144760927 0.8184409891 0.0001977644 -0.0000665650 -1.48398 0.516421
3675.8999999978 -0.0002566307 0.0387293351 -0.5165729947 0.8183556492 0.0004938760 -0.0010826454 -1.49596 0.518023
3685.8999999977 -0.0029838377 0.0314419289 -0.5172676027 0.8186917010 -0.0018072088 -0.0013499462 -1.51009 0.518222
3695.8999999977 -0.0007276297 0.0248317014 -0.5181864194 0.8192032685 -0.0004708557 -0.0000295905 -1.52291 0.518781
3705.8999999977 -0.0001916716 0.0189147148 -0.5197362561 0.8196207140 -0.0004819366 -0.0001745494 -1.53442 0.52008
3715.8999999977 -0.0001519005 0.0136265342 -0.5219876998 0.8199655759 -0.0006987461 -0.0001333807 -1.5447 0.522166
3725.8999999977 -0.0000143662 0.0089173372 -0.5249325283 0.8202448744 -0.0007907361 -0.0000272378 -1.55381 0.525008
3735.8999999977 0.0000445007 0.0047339232 -0.5285422629 0.8204659569 -0.0006705672 -0.0000848726 -1.56184 0.528563
3745.8999999977 0.0000362216 0.0010225411 -0.5327858760 0.8206376018 -0.0005996797 -0.0001476845 -1.56888 0.532787
3755.8999999977 0.0000298224 -0.0022677816 -0.5376328438 0.8207683480 -0.0005357699 -0.0002180183 -1.57501 0.537638
3765.8999999977 0.0000239181 -0.0051841591 -0.5430535330 0.8208658123 -0.0004769573 -0.0002876216 -1.58034 0.543078
3775.8999999977 0.0000186037 -0.0077696607 -0.5490193177 0.8209365265 -0.0004235929 -0.0003543615 -1.58495 0.549074
3785.8999999977 0.0000140822 -0.0100633950 -0.5555026297 0.8209859723 -0.0003757178 -0.0004179874 -1.58891 0.555594
3795.8999999976 0.0000103572 -0.0121006902 -0.5624769740 0.8210186907 -0.0003330311 -0.0004785537 -1.59231 0.562607
3805.8999999976 0.0000073507 -0.0139133157 -0.5699169180 0.8210384098 -0.0002951296 -0.0005361501 -1.5952 0.570087
3815.8999999976 0.0000049617 -0.0155297204 -0.5777980511 0.8210481716 -0.0002615968 -0.0005908773 -1.59767 0.578007
3825.8999999976 0.0000030904 -0.0169752786 -0.5860969079 0.8210504493 -0.0002320281 -0.0006428411 -1.59975 0.586343
3835.8999999976 0.0000016461 -0.0182725337 -0.5947908478 0.8210472512 -0.0002060386 -0.0006921488 -1.60151 0.595071
3845.8999999976 0.0000005501 -0.0194414381 -0.6038578823 0.8210402113 -0.0001832670 -0.0007389070 -1.60298 0.604171
3855.8999999976 -0.0000002638 -0.0204995840 -0.6132764440 0.8210306670 -0.0001633769 -0.0007832186 -1.60421 0.613619
3865.8999999976 -0.0000008505 -0.0214624221 -0.6230250854 0.8210197264 -0.0001460566 -0.0008251791 -1.60523 0.623395
3875.8999999976 -0.0000012548 -0.0223434669 -0.6330820982 0.8210083246 -0.0001310196 -0.0008648726 -1.60607 0.633476
3885.8999999976 -0.0000015123 -0.0231544866 -0.6434250353 0.8209972731 -0.0001180038 -0.0009023664 -1.60677 0.643842
3895.8999999976 -0.0000016510 -0.0239056753 -0.6540301154 0.8209873024 -0.0001067701 -0.0009377054 -1.60733 0.654467
3905.8999999975 -0.0000016926 -0.0246058079 -0.6648714852 0.8209790995 -0.0000971019 -0.0009709049 -1.60779 0.665327
3915.8999999975 -0.0000016529 -0.0252623751 -0.6759203033 0.8209733417 -0.0000888034 -0.0010019433 -1.60815 0.676392
3925.8999999975 -0.0000015430 -0.0258816992 -0.6871436086 0.8209707274 -0.0000816979 -0.0010307520 -1.60844 0.687631
3935.8999999975 -0.0000013700 -0.0264690279 -0.6985029294 0.8209720034 -0.0000756261 -0.0010572041 -1.60867 0.699004
3945.8999999975 -0.0000011372 -0.0270286055 -0.7099525927 0.8209779908 -0.0000704448 -0.0010811005 -1.60885 0.710467
3955.8999999975 -0.0000008448 -0.0275637192 -0.7214377133 0.8209896061 -0.0000660240 -0.0011021526 -1.60898 0.721964
3965.8999999975 -0.0000004898 -0.0280767184 -0.7328918917 0.8210078783 -0.0000622460 -0.0011199607 -1.60909 0.733429
3975.8999999975 -0.0000000669 -0.0285690045 -0.7442347511 0.8210339587 -0.0000590025 -0.0011339887 -1.60916 0.744783
3985.8999999975 0.0000004320 -0.0290409923 -0.7553696346 0.8210691211 -0.0000561926 -0.0011435345 -1.60922 0.755928
3995.8999999975 0.0000010169 -0.0294920490 -0.7661820745 0.8211147509 -0.0000537204 -0.0011476977 -1.60927 0.766749
4005.8999999975 0.0000016992 -0.0299204319 -0.7765400363 0.8211723183 -0.0000514921 -0.0011453496 -1.60931 0.777116
4015.8999999974 0.0000024914 -0.0303232685 -0.7862972821 0.8212433299 -0.0000494135 -0.0011351148 -1.60934 0.786882
4025.8999999974 0.0000034061 -0.0306966498 -0.7953011761 0.8213292456 -0.0000473865 -0.0011153820 -1.60937 0.795893
4035.8999999974 0.0000044544 -0.0310359252 -0.8034053954 0.8214313369 -0.0000453075 -0.0010843725 -1.60941 0.804005
4045.8999999974 0.0000056448 -0.0313362541 -0.8104860640 0.8215504620 -0.0000430660 -0.0010403059 -1.60944 0.811092
4055.8999999974 0.0000069814 -0.0315933733 -0.8164574469 0.8216867555 -0.0000405490 -0.0009816978 -1.60947 0.817068
4065.8999999974 0.0000084603 -0.0318044082 -0.8212822153 0.8218392897 -0.0000376508 -0.0009077972 -1.6095 0.821898
4075.8999999974 0.0000100648 -0.0319684845 -0.8249729142 0.8220058210 -0.0000342926 -0.0008190857 -1.60953 0.825592
4085.8999999974 0.0000117573 -0.0320869595 -0.8275849984 0.8221827426 -0.0000304478 -0.0007176537 -1.60955 0.828207
4095.8999999974 0.0000134702 -0.0321632451 -0.8292050587 0.8223652990 -0.0000261656 -0.0006072048 -1.60956 0.829829
4105.8999999974 0.0000151020 -0.0322023381 -0.8299385938 0.8225480258 -0.0000215774 -0.0004925512 -1.60958 0.830563
4115.8999999974 0.0000165237 -0.0322102248 -0.8299001932 0.8227253108 -0.0000168795 -0.0003787359 -1.60959 0.830525
4125.8999999975 0.0000175985 -0.0321932986 -0.8292069311 0.8228919562 -0.0000122958 -0.0002701565 -1.6096 0.829832
4135.8999999975 0.0000182079 -0.0321578753 -0.8279743877 0.8230436415 -0.0000080356 -0.0001700414 -1.60962 0.828599
4145.8999999976 0.0000182754 -0.0321098403 -0.8263142518 0.8231772221 -0.0000042633 -0.0000803755 -1.60964 0.826938
4155.8999999976 0.0000177800 -0.0320544285 -0.8243325981 0.8232908423 -0.0000010838 -0.0000021322 -1.60966 0.824956
4165.8999999976 0.0000167576 -0.0319961171 -0.8221283010 0.8233838771 0.0000014569 0.0000644001 -1.6097 0.822751
4175.8999999977 0.0000152921 -0.0319386042 -0.8197914118 0.8234567463 0.0000033628 0.0001193463 -1.60974 0.820413
4185.8999999977 0.0000134993 -0.0318848433 -0.8174015844 0.8235106558 0.0000046743 0.0001630775 -1.60978 0.818023
4195.8999999977 0.0000115081 -0.0318371097 -0.8150267653 0.8235473207 0.0000054552 0.0001961389 -1.60984 0.815648
4205.8999999978 0.0000094431 -0.0317970798 -0.8127223742 0.8235687132 0.0000057809 0.0002192345 -1.6099 0.813344
4215.8999999978 0.0000074113 -0.0317659140 -0.8105311301 0.8235768606 0.0000057296 0.0002332314 -1.60997 0.811153
4225.8999999978 0.0000054941 -0.0317443359 -0.8084835599 0.8235737038 0.0000053765 0.0002391567 -1.61004 0.809107
4235.8999999979 0.0000037449 -0.0317327082 -0.8065991087 0.8235610116 0.0000047902 0.0002381732 -1.61012 0.807223
4245.8999999979 0.0000021919 -0.0317311012 -0.8048876826 0.8235403412 0.0000040314 0.0002315317 -1.6102 0.805513
4255.8999999980 0.0000008421 -0.0317393562 -0.8033514159 0.8235130323 0.0000031527 0.0002205068 -1.61028 0.803978
4265.8999999980 -0.0000003121 -0.0317571399 -0.8019864644 0.8234802204 0.0000021984 0.0002063277 -1.61037 0.802615
4275.8999999980 -0.0000012874 -0.0317839928 -0.8007846695 0.8234428607 0.0000012054 0.0001901166 -1.61047 0.801415
4285.8999999981 -0.0000021046 -0.0318193686 -0.7997349988 0.8234017530 0.0000002034 0.0001728437 -1.61056 0.800368
4295.8999999981 -0.0000027855 -0.0318626664 -0.7988247223 0.8233575679 -0.0000007842 0.0001553025 -1.61066 0.79946
4305.8999999981 -0.0000033507 -0.0319132569 -0.7980403303 0.8233108679 -0.0000017394 0.0001381061 -1.61076 0.798678
4315.8999999982 -0.0000038184 -0.0319705029 -0.7973682179 0.8232621239 -0.0000026493 0.0001216989 -1.61087 0.798009
4325.8999999982 -0.0000042043 -0.0320337758 -0.7967951754 0.8232117296 -0.0000035050 0.0001063790 -1.61098 0.797439
4335.8999999982 -0.0000045215 -0.0321024681 -0.7963087215 0.8231600122 -0.0000043009 0.0000923245 -1.61109 0.796956
4345.8999999983 -0.0000047812 -0.0321760027 -0.7958973142 0.8231072416 -0.0000050339 0.0000796195 -1.6112 0.796547
4355.8999999983 -0.0000049927 -0.0322538398 -0.7955504661 0.8230536376 -0.0000057031 0.0000682779 -1.61132 0.796204
4365.8999999984 -0.0000051638 -0.0323354811 -0.7952587896 0.8229993761 -0.0000063094 0.0000582633 -1.61143 0.795916
4375.8999999984 -0.0000053012 -0.0324204728 -0.7950139879 0.8229445951 -0.0000068547 0.0000495047 -1.61155 0.795675
4385.8999999984 -0.0000054109 -0.0325084061 -0.7948088097 0.8228893991 -0.0000073422 0.0000419093 -1.61167 0.795473
4395.8999999985 -0.0000054979 -0.0325989171 -0.7946369786 0.8228338642 -0.0000077754 0.0000353720 -1.6118 0.795305
4405.8999999985 -0.0000055668 -0.0326916847 -0.7944931084 0.8227780425 -0.0000081585 0.0000297829 -1.61192 0.795165
4415.8999999985 -0.0000056212 -0.0327864289 -0.7943726106 0.8227219656 -0.0000084959 0.0000250324 -1.61205 0.795049
4425.8999999986 -0.0000056648 -0.0328829074 -0.7942716010 0.8226656484 -0.0000087922 0.0000210156 -1.61217 0.794952
4435.8999999986 -0.0000057004 -0.0329809126 -0.7941868103 0.8226090928 -0.0000090518 0.0000176341 -1.6123 0.794871
4445.8999999986 -0.0000057304 -0.0330802682 -0.7941154985 0.8225522901 -0.0000092791 0.0000147981 -1.61243 0.794804
4455.8999999987 -0.0000057569 -0.0331808255 -0.7940553785 0.8224952236 -0.0000094781 0.0000124271 -1.61256 0.794748
4465.8999999987 -0.0000057817 -0.0332824604 -0.7940045467 0.8224378713 -0.0000096527 0.0000104499 -1.61269 0.794702
4475.8999999988 -0.0000058062 -0.0333850700 -0.7939614223 0.8223802075 -0.0000098064 0.0000088042 -1.61282 0.794663
4485.8999999988 -0.0000058313 -0.0334885697 -0.7939246948 0.8223222042 -0.0000099422 0.0000074365 -1.61295 0.794631
4495.8999999988 -0.0000058580 -0.0335928904 -0.7938932789 0.8222638326 -0.0000100630 0.0000063008 -1.61309 0.794604
4505.8999999989 -0.0000058867 -0.0336979765 -0.7938662760 0.8222050643 -0.0000101712 0.0000053582 -1.61322 0.794581
4515.8999999989 -0.0000059180 -0.0338037832 -0.7938429424 0.8221458714 -0.0000102691 0.0000045761 -1.61335 0.794562
4525.8999999989 -0.0000059520 -0.0339102749 -0.7938226618 0.8220862276 -0.0000103584 0.0000039270 -1.61349 0.794547
4535.8999999990 -0.0000059888 -0.0340174236 -0.7938049239 0.8220261083 -0.0000104407 0.0000033881 -1.61362 0.794533
4545.8999999990 -0.0000060285 -0.0341252075 -0.7937893047 0.8219654911 -0.0000105174 0.0000029403 -1.61376 0.794522
4555.8999999990 -0.0000060709 -0.0342336098 -0.7937754523 0.8219043555 -0.0000105895 0.0000025681 -1.6139 0.794513
4565.8999999991 -0.0000061159 -0.0343426176 -0.7937630737 0.8218426831 -0.0000106581 0.0000022583 -1.61403 0.794506
4575.8999999991 -0.0000061634 -0.0344522215 -0.7937519251 0.8217804574 -0.0000107238 0.0000020004 -1.61417 0.794499
4585.8999999992 -0.0000062131 -0.0345624143 -0.7937418028 0.8217176640 -0.0000107872 0.0000017854 -1.61431 0.794494
4595.8999999992 -0.0000062649 -0.0346731910 -0.7937325366 0.8216542902 -0.0000108490 0.0000016062 -1.61445 0.79449
4605.8999999992 -0.0000063186 -0.0347845484 -0.7937239842 0.8215903247 -0.0000109095 0.0000014567 -1.61459 0.794486
4615.8999999993 -0.0000063739 -0.0348964840 -0.7937160264 0.8215257577 -0.0000109690 0.0000013319 -1.61473 0.794483
4625.8999999993 -0.0000064306 -0.0350089968 -0.7937085629 0.8214605806 -0.0000110278 0.0000012278 -1.61488 0.79448
4635.8999999993 -0.0000064886 -0.0351220863 -0.7937015100 0.8213947859 -0.0000110861 0.0000011409 -1.61502 0.794478
4645.8999999994 -0.0000065478 -0.0352357524 -0.7936947969 0.8213283669 -0.0000111440 0.0000010684 -1.61516 0.794477
4655.8999999994 -0.0000066079 -0.0353499959 -0.7936883642 0.8212613176 -0.0000112017 0.0000010081 -1.61531 0.794475
4665.8999999994 -0.0000066689 -0.0354648176 -0.7936821620 0.8211936327 -0.0000112593 0.0000009579 -1.61545 0.794474
4675.8999999995 -0.0000067306 -0.0355802186 -0.7936761482 0.8211253072 -0.0000113168 0.0000009162 -1.6156 0.794473
4685.8999999995 -0.0000067931 -0.0356962005 -0.7936702871 0.8210563368 -0.0000113744 0.0000008817 -1.61574 0.794473
4695.8999999996 -0.0000068561 -0.0358127648 -0.7936645490 0.8209867172 -0.0000114320 0.0000008531 -1.61589 0.794472
4705.8999999996 -0.0000069197 -0.0359299134 -0.7936589086 0.8209164444 -0.0000114896 0.0000008297 -1.61604 0.794472
4715.8999999996 -0.0000069837 -0.0360476481 -0.7936533445 0.8208455147 -0.0000115474 0.0000008105 -1.61619 0.794472
4725.8999999997 -0.0000070482 -0.0361659711 -0.7936478387 0.8207739245 -0.0000116054 0.0000007949 -1.61633 0.794471
4735.8999999997 -0.0000071132 -0.0362848844 -0.7936423761 0.8207016701 -0.0000116635 0.0000007824 -1.61648 0.794471
4745.8999999997 -0.0000071785 -0.0364043903 -0.7936369437 0.8206287480 -0.0000117217 0.0000007724 -1.61663 0.794471
4755.8999999998 -0.0000072442 -0.0365244911 -0.7936315307 0.8205551547 -0.0000117802 0.0000007645 -1.61679 0.794472
4765.8999999998 -0.0000073103 -0.0366451893 -0.7936261279 0.8204808868 -0.0000118389 0.0000007585 -1.61694 0.794472
4775.8999999998 -0.0000073767 -0.0367664875 -0.7936207275 0.8204059408 -0.0000118978 0.0000007541 -1.61709 0.794472
4785.8999999999 -0.0000074435 -0.0368883881 -0.7936153227 0.8203303132 -0.0000119569 0.0000007509 -1.61724 0.794472
4795.8999999999 -0.0000075106 -0.0370108938 -0.7936099081 0.8202540005 -0.0000120162 0.0000007488 -1.6174 0.794472
4805.9000000000 -0.0000075781 -0.0371340074 -0.7936044787 0.8201769992 -0.0000120758 0.0000007477 -1.61755 0.794473
4815.9000000000 -0.0000076459 -0.0372577316 -0.7935990306 0.8200993058 -0.0000121356 0.0000007474 -1.61771 0.794473
4825.9000000000 -0.0000077141 -0.0373820692 -0.7935935601 0.8200209168 -0.0000121957 0.0000007477 -1.61787 0.794474
4835.9000000001 -0.0000077826 -0.0375070232 -0.7935880643 0.8199418285 -0.0000122561 0.0000007486 -1.61802 0.794474
4845.9000000001 -0.0000078515 -0.0376325964 -0.7935825406 0.8198620375 -0.0000123167 0.0000007500 -1.61818 0.794474
4855.9000000001 -0.0000079207 -0.0377587917 -0.7935769868 0.8197815400 -0.0000123776 0.0000007518 -1.61834 0.794475
4865.9000000002 -0.0000079903 -0.0378856123 -0.7935714010 0.8197003325 -0.0000124388 0.0000007539 -1.6185 0.794475
4875.9000000002 -0.0000080602 -0.0380130612 -0.7935657814 0.8196184113 -0.0000125003 0.0000007564 -1.61866 0.794476
4885.9000000002 -0.0000081305 -0.0381411413 -0.7935601266 0.8195357728 -0.0000125620 0.0000007591 -1.61882 0.794476
4895.9000000003 -0.0000082012 -0.0382698559 -0.7935544353 0.8194524132 -0.0000126241 0.0000007621 -1.61898 0.794477
4905.9000000003 -0.0000082722 -0.0383992081 -0.7935487064 0.8193683289 -0.0000126864 0.0000007652 -1.61915 0.794477
4915.9000000004 -0.0000083435 -0.0385292010 -0.7935429388 0.8192835162 -0.0000127491 0.0000007685 -1.61931 0.794478
4925.9000000004 -0.0000084153 -0.0386598378 -0.7935371317 0.8191979713 -0.0000128120 0.0000007720 -1.61948 0.794478
4935.9000000004 -0.0000084874 -0.0387911218 -0.7935312841 0.8191116905 -0.0000128753 0.0000007756 -1.61964 0.794479
4945.9000000005 -0.0000085599 -0.0389230562 -0.7935253953 0.8190246699 -0.0000129389 0.0000007793 -1.61981 0.794479
4955.9000000005 -0.0000086328 -0.0390556441 -0.7935194646 0.8189369059 -0.0000130028 0.0000007831 -1.61997 0.79448
4965.9000000005 -0.0000087060 -0.0391888890 -0.7935134915 0.8188483946 -0.0000130670 0.0000007870 -1.62014 0.794481
4975.9000000006 -0.0000087796 -0.0393227941 -0.7935074752 0.8187591322 -0.0000131316 0.0000007910 -1.62031 0.794481
4985.9000000006 -0.0000088536 -0.0394573628 -0.7935014151 0.8186691148 -0.0000131964 0.0000007950 -1.62048 0.794482
4995.9000000006 -0.0000089280 -0.0395925983 -0.7934953109 0.8185783386 -0.0000132616 0.0000007991 -1.62065 0.794482
5005.9000000007 -0.0000090027 -0.0397285041 -0.7934891618 0.8184867997 -0.0000133271 0.0000008033 -1.62082 0.794483
5015.9000000007 -0.0000090778 -0.0398650835 -0.7934829675 0.8183944942 -0.0000133930 0.0000008076 -1.62099 0.794484
5025.9000000008 -0.0000091533 -0.0400023399 -0.7934767275 0.8183014182 -0.0000134592 0.0000008119 -1.62117 0.794484
5035.9000000008 -0.0000092292 -0.0401402768 -0.7934704412 0.8182075677 -0.0000135257 0.0000008163 -1.62134 0.794485
5045.9000000008 -0.0000093055 -0.0402788975 -0.7934641082 0.8181129389 -0.0000135925 0.0000008207 -1.62152 0.794486
5055.9000000009 -0.0000093822 -0.0404182056 -0.7934577281 0.8180175276 -0.0000136597 0.0000008252 -1.62169 0.794486
5065.9000000009 -0.0000094593 -0.0405582045 -0.7934513004 0.8179213299 -0.0000137272 0.0000008297 -1.62187 0.794487
5075.9000000009 -0.0000095367 -0.0406988976 -0.7934448247 0.8178243419 -0.0000137951 0.0000008342 -1.62205 0.794488
5085.9000000010 -0.0000096146 -0.0408402886 -0.7934383005 0.8177265594 -0.0000138633 0.0000008388 -1.62222 0.794489
5095.9000000010 -0.0000096928 -0.0409823809 -0.7934317274 0.8176279784 -0.0000139318 0.0000008435 -1.6224 0.794489
5105.9000000010 -0.0000097715 -0.0411251781 -0.7934251050 0.8175285948 -0.0000140007 0.0000008482 -1.62258 0.79449
5115.9000000011 -0.0000098506 -0.0412686838 -0.7934184327 0.8174284045 -0.0000140700 0.0000008529 -1.62276 0.794491
5125.9000000011 -0.0000099300 -0.0414129015 -0.7934117103 0.8173274033 -0.0000141396 0.0000008577 -1.62294 0.794492
5135.9000000012 -0.0000100099 -0.0415578348 -0.7934049372 0.8172255873 -0.0000142095 0.0000008625 -1.62313 0.794493
5145.9000000012 -0.0000100902 -0.0417034874 -0.7933981130 0.8171229520 -0.0000142798 0.0000008674 -1.62331 0.794493
5155.9000000012 -0.0000101709 -0.0418498630 -0.7933912373 0.8170194934 -0.0000143505 0.0000008723 -1.6235 0.794494
5165.9000000013 -0.0000102520 -0.0419969651 -0.7933843096 0.8169152073 -0.0000144215 0.0000008773 -1.62368 0.794495
5175.9000000013 -0.0000103335 -0.0421447974 -0.7933773294 0.8168100894 -0.0000144928 0.0000008823 -1.62387 0.794496
5185.9000000013 -0.0000104154 -0.0422933637 -0.7933702964 0.8167041354 -0.0000145646 0.0000008873 -1.62405 0.794497
5195.9000000014 -0.0000104978 -0.0424426677 -0.7933632101 0.8165973411 -0.0000146367 0.0000008924 -1.62424 0.794498
5205.9000000014 -0.0000105806 -0.0425927131 -0.7933560700 0.8164897022 -0.0000147091 0.0000008976 -1.62443 0.794499
5215.9000000014 -0.0000106638 -0.0427435037 -0.7933488757 0.8163812143 -0.0000147820 0.0000009027 -1.62462 0.794499
5225.9000000015 -0.0000107474 -0.0428950433 -0.7933416267 0.8162718731 -0.0000148552 0.0000009080 -1.62481 0.7945
5235.9000000015 -0.0000108314 -0.0430473356 -0.7933343225 0.8161616742 -0.0000149287 0.0000009132 -1.625 0.794501
5245.9000000016 -0.0000109159 -0.0432003845 -0.7933269627 0.8160506132 -0.0000150027 0.0000009185 -1.6252 0.794502
5255.9000000016 -0.0000110008 -0.0433541938 -0.7933195467 0.8159386856 -0.0000150770 0.0000009239 -1.62539 0.794503
5265.9000000016 -0.0000110862 -0.0435087674 -0.7933120743 0.8158258872 -0.0000151517 0.0000009293 -1.62559 0.794504
5275.9000000017 -0.0000111720 -0.0436641092 -0.7933045447 0.8157122133 -0.0000152268 0.0000009348 -1.62578 0.794505
5285.9000000017 -0.0000112582 -0.0438202231 -0.7932969576 0.8155976594 -0.0000153022 0.0000009403 -1.62598 0.794506
5295.9000000017 -0.0000113449 -0.0439771129 -0.7932893125 0.8154822212 -0.0000153780 0.0000009458 -1.62618 0.794507
5305.9000000018 -0.0000114320 -0.0441347827 -0.7932816088 0.8153658939 -0.0000154543 0.0000009514 -1.62637 0.794508
5315.9000000018 -0.0000115196 -0.0442932363 -0.7932738461 0.8152486731 -0.0000155309 0.0000009570 -1.62657 0.794509
5325.9000000018 -0.0000116076 -0.0444524779 -0.7932660239 0.8151305542 -0.0000156079 0.0000009627 -1.62678 0.794511
5335.9000000019 -0.0000116961 -0.0446125113 -0.7932581417 0.8150115325 -0.0000156853 0.0000009684 -1.62698 0.794512
5345.9000000019 -0.0000117850 -0.0447733407 -0.7932501989 0.8148916034 -0.0000157630 0.0000009742 -1.62718 0.794513
5355.9000000020 -0.0000118744 -0.0449349700 -0.7932421950 0.8147707622 -0.0000158412 0.0000009801 -1.62738 0.794514
5365.9000000020 -0.0000119642 -0.0450974034 -0.7932341296 0.8146490043 -0.0000159198 0.0000009859 -1.62759 0.794515
5375.9000000020 -0.0000120545 -0.0452606449 -0.7932260021 0.8145263250 -0.0000159988 0.0000009919 -1.62779 0.794516
5385.9000000021 -0.0000121453 -0.0454246987 -0.7932178119 0.8144027194 -0.0000160781 0.0000009979 -1.628 0.794517
5395.9000000021 -0.0000122365 -0.0455895688 -0.7932095585 0.8142781828 -0.0000161579 0.0000010039 -1.62821 0.794519
5405.9000000021 -0.0000123282 -0.0457552594 -0.7932012415 0.8141527105 -0.0000162381 0.0000010100 -1.62842 0.79452
5415.9000000022 -0.0000124204 -0.0459217748 -0.7931928602 0.8140262976 -0.0000163187 0.0000010161 -1.62863 0.794521
5425.9000000022 -0.0000125131 -0.0460891191 -0.7931844140 0.8138989393 -0.0000163997 0.0000010223 -1.62884 0.794522
5435.9000000022 -0.0000126062 -0.0462572966 -0.7931759026 0.8137706307 -0.0000164811 0.0000010286 -1.62905 0.794524
5445.9000000023 -0.0000126998 -0.0464263114 -0.7931673251 0.8136413668 -0.0000165629 0.0000010348 -1.62926 0.794525
5455.9000000023 -0.0000127939 -0.0465961679 -0.7931586813 0.8135111429 -0.0000166452 0.0000010412 -1.62948 0.794526
5465.9000000024 -0.0000128885 -0.0467668703 -0.7931499703 0.8133799539 -0.0000167279 0.0000010476 -1.62969 0.794528
5475.9000000024 -0.0000129835 -0.0469384230 -0.7931411917 0.8132477949 -0.0000168109 0.0000010541 -1.62991 0.794529
5485.9000000024 -0.0000130791 -0.0471108303 -0.7931323449 0.8131146608 -0.0000168945 0.0000010606 -1.63013 0.79453
5495.9000000025 -0.0000131751 -0.0472840966 -0.7931234293 0.8129805467 -0.0000169784 0.0000010672 -1.63034 0.794532
5505.9000000025 -0.0000132717 -0.0474582262 -0.7931144444 0.8128454474 -0.0000170628 0.0000010738 -1.63056 0.794533
5515.9000000025 -0.0000133687 -0.0476332236 -0.7931053894 0.8127093579 -0.0000171475 0.0000010805 -1.63078 0.794535
5525.9000000026 -0.0000134662 -0.0478090932 -0.7930962638 0.8125722731 -0.0000172328 0.0000010872 -1.63101 0.794536
5535.9000000026 -0.0000135643 -0.0479858394 -0.7930870671 0.8124341879 -0.0000173184 0.0000010940 -1.63123 0.794537
5545.9000000026 -0.0000136628 -0.0481634667 -0.7930777985 0.8122950970 -0.0000174045 0.0000011009 -1.63145 0.794539
5555.9000000027 -0.0000137619 -0.0483419797 -0.7930684575 0.8121549953 -0.0000174911 0.0000011078 -1.63168 0.79454
5565.9000000027 -0.0000138615 -0.0485213828 -0.7930590435 0.8120138775 -0.0000175780 0.0000011148 -1.6319 0.794542
5575.9000000028 -0.0000139615 -0.0487016806 -0.7930495557 0.8118717385 -0.0000176655 0.0000011218 -1.63213 0.794544
5585.9000000028 -0.0000140621 -0.0488828777 -0.7930399936 0.8117285729 -0.0000177533 0.0000011289 -1.63236 0.794545
5595.9000000028 -0.0000141633 -0.0490649786 -0.7930303566 0.8115843754 -0.0000178417 0.0000011361 -1.63259 0.794547
5605.9000000029 -0.0000142649 -0.0492479881 -0.7930206440 0.8114391407 -0.0000179304 0.0000011433 -1.63282 0.794548
5615.9000000029 -0.0000143671 -0.0494319107 -0.7930108550 0.8112928634 -0.0000180197 0.0000011506 -1.63305 0.79455
5625.9000000029 -0.0000144698 -0.0496167511 -0.7930009892 0.8111455382 -0.0000181093 0.0000011579 -1.63328 0.794552
5635.9000000030 -0.0000145730 -0.0498025140 -0.7929910457 0.8109971595 -0.0000181995 0.0000011654 -1.63352 0.794553
5645.9000000030 -0.0000146768 -0.0499892041 -0.7929810239 0.8108477220 -0.0000182901 0.0000011728 -1.63375 0.794555
5655.9000000030 -0.0000147811 -0.0501768262 -0.7929709232 0.8106972202 -0.0000183811 0.0000011804 -1.63399 0.794557
5665.9000000031 -0.0000148859 -0.0503653851 -0.7929607429 0.8105456485 -0.0000184727 0.0000011880 -1.63423 0.794559
5675.9000000031 -0.0000149913 -0.0505548856 -0.7929504822 0.8103930014 -0.0000185647 0.0000011957 -1.63447 0.79456
5685.9000000032 -0.0000150972 -0.0507453324 -0.7929401404 0.8102392734 -0.0000186571 0.0000012034 -1.63471 0.794562
5695.9000000032 -0.0000152037 -0.0509367305 -0.7929297170 0.8100844588 -0.0000187501 0.0000012112 -1.63495 0.794564
5705.9000000032 -0.0000153107 -0.0511290847 -0.7929192111 0.8099285520 -0.0000188435 0.0000012191 -1.63519 0.794566
5715.9000000033 -0.0000154183 -0.0513223999 -0.7929086220 0.8097715473 -0.0000189374 0.0000012271 -1.63543 0.794568
5725.9000000033 -0.0000155265 -0.0515166810 -0.7928979490 0.8096134391 -0.0000190318 0.0000012351 -1.63568 0.79457
5735.9000000033 -0.0000156352 -0.0517119331 -0.7928871914 0.8094542216 -0.0000191266 0.0000012432 -1.63592 0.794572
5745.9000000034 -0.0000157444 -0.0519081610 -0.7928763485 0.8092938890 -0.0000192220 0.0000012513 -1.63617 0.794574
5755.9000000034 -0.0000158543 -0.0521053699 -0.7928654194 0.8091324357 -0.0000193178 0.0000012596 -1.63642 0.794576
5765.9000000034 -0.0000159647 -0.0523035646 -0.7928544035 0.8089698556 -0.0000194141 0.0000012679 -1.63667 0.794578
5775.9000000035 -0.0000160757 -0.0525027504 -0.7928433000 0.8088061431 -0.0000195110 0.0000012762 -1.63692 0.79458
5785.9000000035 -0.0000161872 -0.0527029323 -0.7928321080 0.8086412922 -0.0000196083 0.0000012847 -1.63717 0.794582
5795.9000000036 -0.0000162994 -0.0529041153 -0.7928208269 0.8084752970 -0.0000197061 0.0000012932 -1.63743 0.794584
5805.9000000036 -0.0000164121 -0.0531063048 -0.7928094559 0.8083081516 -0.0000198044 0.0000013018 -1.63768 0.794586
5815.9000000036 -0.0000165254 -0.0533095057 -0.7927979941 0.8081398499 -0.0000199032 0.0000013105 -1.63794 0.794588
5825.9000000037 -0.0000166393 -0.0535137234 -0.7927864408 0.8079703860 -0.0000200026 0.0000013192 -1.63819 0.79459
5835.9000000037 -0.0000167538 -0.0537189631 -0.7927747952 0.8077997538 -0.0000201024 0.0000013280 -1.63845 0.794593
5845.9000000037 -0.0000168688 -0.0539252299 -0.7927630564 0.8076279473 -0.0000202028 0.0000013369 -1.63871 0.794595
5855.9000000038 -0.0000169845 -0.0541325293 -0.7927512237 0.8074549603 -0.0000203036 0.0000013459 -1.63897 0.794597
5865.9000000038 -0.0000171008 -0.0543408665 -0.7927392962 0.8072807866 -0.0000204050 0.0000013550 -1.63924 0.7946
5875.9000000038 -0.0000172177 -0.0545502469 -0.7927272730 0.8071054202 -0.0000205069 0.0000013641 -1.6395 0.794602
5885.9000000039 -0.0000173352 -0.0547606757 -0.7927151534 0.8069288548 -0.0000206094 0.0000013733 -1.63977 0.794604
5895.9000000039 -0.0000174533 -0.0549721586 -0.7927029364 0.8067510841 -0.0000207123 0.0000013827 -1.64003 0.794607
5905.9000000040 -0.0000175720 -0.0551847008 -0.7926906213 0.8065721019 -0.0000208158 0.0000013920 -1.6403 0.794609
5915.9000000040 -0.0000176914 -0.0553983078 -0.7926782072 0.8063919019 -0.0000209199 0.0000014015 -1.64057 0.794612
5925.9000000040 -0.0000178113 -0.0556129851 -0.7926656931 0.8062104776 -0.0000210244 0.0000014111 -1.64084 0.794614
5935.9000000041 -0.0000179319 -0.0558287383 -0.7926530783 0.8060278228 -0.0000211295 0.0000014207 -1.64111 0.794617
5945.9000000041 -0.0000180531 -0.0560455728 -0.7926403617 0.8058439310 -0.0000212352 0.0000014304 -1.64139 0.794619
5955.9000000041 -0.0000181750 -0.0562634944 -0.7926275426 0.8056587958 -0.0000213413 0.0000014402 -1.64166 0.794622
5965.9000000042 -0.0000182975 -0.0564825085 -0.7926146199 0.8054724106 -0.0000214481 0.0000014501 -1.64194 0.794625
5975.9000000042 -0.0000184206 -0.0567026208 -0.7926015928 0.8052847689 -0.0000215554 0.0000014601 -1.64221 0.794627
5985.9000000042 -0.0000185443 -0.0569238369 -0.7925884604 0.8050958642 -0.0000216632 0.0000014702 -1.64249 0.79463
5995.9000000043 -0.0000186688 -0.0571461627 -0.7925752218 0.8049056899 -0.0000217716 0.0000014803 -1.64277 0.794633
6005.9000000043 -0.0000187938 -0.0573696038 -0.7925618759 0.8047142394 -0.0000218805 0.0000014906 -1.64306 0.794636
6015.9000000044 -0.0000189195 -0.0575941660 -0.7925484218 0.8045215059 -0.0000219901 0.0000015009 -1.64334 0.794638
6025.9000000044 -0.0000190459 -0.0578198550 -0.7925348586 0.8043274828 -0.0000221001 0.0000015114 -1.64362 0.794641
6035.9000000044 -0.0000191729 -0.0580466767 -0.7925211853 0.8041321634 -0.0000222108 0.0000015219 -1.64391 0.794644
6045.9000000045 -0.0000193006 -0.0582746370 -0.7925074010 0.8039355408 -0.0000223220 0.0000015325 -1.6442 0.794647
6055.9000000045 -0.0000194290 -0.0585037417 -0.7924935045 0.8037376082 -0.0000224338 0.0000015432 -1.64449 0.79465
6065.9000000045 -0.0000195580 -0.0587339968 -0.7924794950 0.8035383588 -0.0000225462 0.0000015540 -1.64478 0.794653
6075.9000000046 -0.0000196878 -0.0589654082 -0.7924653714 0.8033377857 -0.0000226591 0.0000015650 -1.64507 0.794656
6085.9000000046 -0.0000198181 -0.0591979819 -0.7924511327 0.8031358820 -0.0000227727 0.0000015760 -1.64536 0.794659
6095.9000000046 -0.0000199492 -0.0594317240 -0.7924367779 0.8029326407 -0.0000228868 0.0000015871 -1.64565 0.794662
6105.9000000047 -0.0000200810 -0.0596666404 -0.7924223060 0.8027280548 -0.0000230015 0.0000015983 -1.64595 0.794665
6115.9000000047 -0.0000202134 -0.0599027372 -0.7924077158 0.8025221172 -0.0000231168 0.0000016096 -1.64625 0.794669
6125.9000000048 -0.0000203466 -0.0601400207 -0.7923930064 0.8023148209 -0.0000232327 0.0000016210 -1.64655 0.794672
6135.9000000048 -0.0000204804 -0.0603784968 -0.7923781767 0.8021061587 -0.0000233492 0.0000016325 -1.64685 0.794675
6145.9000000048 -0.0000206150 -0.0606181719 -0.7923632255 0.8018961235 -0.0000234663 0.0000016441 -1.64715 0.794679
6155.9000000049 -0.0000207502 -0.0608590521 -0.7923481519 0.8016847081 -0.0000235840 0.0000016558 -1.64745 0.794682
6165.9000000049 -0.0000208862 -0.0611011436 -0.7923329546 0.8014719052 -0.0000237024 0.0000016676 -1.64776 0.794685
6175.9000000049 -0.0000210228 -0.0613444529 -0.7923176327 0.8012577076 -0.0000238213 0.0000016796 -1.64807 0.794689
6185.9000000050 -0.0000211602 -0.0615889861 -0.7923021850 0.8010421079 -0.0000239408 0.0000016916 -1.64837 0.794692
6195.9000000050 -0.0000212983 -0.0618347496 -0.7922866103 0.8008250988 -0.0000240610 0.0000017037 -1.64868 0.794696
6205.9000000050 -0.0000214372 -0.0620817498 -0.7922709075 0.8006066729 -0.0000241818 0.0000017160 -1.649 0.7947
6215.9000000051 -0.0000215767 -0.0623299932 -0.7922550755 0.8003868227 -0.0000243032 0.0000017284 -1.64931 0.794703
6225.9000000051 -0.0000217170 -0.0625794863 -0.7922391130 0.8001655408 -0.0000244253 0.0000017408 -1.64962 0.794707
6235.9000000052 -0.0000218581 -0.0628302354 -0.7922230191 0.7999428196 -0.0000245480 0.0000017534 -1.64994 0.794711
6245.9000000052 -0.0000219998 -0.0630822471 -0.7922067923 0.7997186516 -0.0000246713 0.0000017661 -1.65026 0.794714
6255.9000000052 -0.0000221424 -0.0633355280 -0.7921904316 0.7994930292 -0.0000247953 0.0000017789 -1.65058 0.794718
6265.9000000053 -0.0000222856 -0.0635900847 -0.7921739357 0.7992659446 -0.0000249199 0.0000017919 -1.6509 0.794722
6275.9000000053 -0.0000224296 -0.0638459239 -0.7921573035 0.7990373903 -0.0000250451 0.0000018049 -1.65122 0.794726
6285.9000000053 -0.0000225744 -0.0641030522 -0.7921405336 0.7988073585 -0.0000251710 0.0000018181 -1.65154 0.79473
6295.9000000054 -0.0000227200 -0.0643614762 -0.7921236249 0.7985758413 -0.0000252976 0.0000018314 -1.65187 0.794734
6305.9000000054 -0.0000228663 -0.0646212029 -0.7921065761 0.7983428311 -0.0000254248 0.0000018448 -1.6522 0.794738
6315.9000000054 -0.0000230134 -0.0648822388 -0.7920893859 0.7981083199 -0.0000255527 0.0000018583 -1.65253 0.794742
6325.9000000055 -0.0000231612 -0.0651445910 -0.7920720530 0.7978722998 -0.0000256812 0.0000018719 -1.65286 0.794746
6335.9000000055 -0.0000233098 -0.0654082662 -0.7920545762 0.7976347629 -0.0000258105 0.0000018857 -1.65319 0.794751
6345.9000000056 -0.0000234593 -0.0656732713 -0.7920369541 0.7973957011 -0.0000259403 0.0000018996 -1.65352 0.794755
6355.9000000056 -0.0000236095 -0.0659396132 -0.7920191854 0.7971551065 -0.0000260709 0.0000019136 -1.65386 0.794759
6365.9000000056 -0.0000237604 -0.0662072990 -0.7920012689 0.7969129710 -0.0000262022 0.0000019278 -1.6542 0.794764
6375.9000000057 -0.0000239122 -0.0664763356 -0.7919832031 0.7966692864 -0.0000263341 0.0000019421 -1.65454 0.794768
6385.9000000057 -0.0000240648 -0.0667467301 -0.7919649867 0.7964240445 -0.0000264667 0.0000019565 -1.65488 0.794773
6395.9000000057 -0.0000242182 -0.0670184895 -0.7919466183 0.7961772372 -0.0000266000 0.0000019710 -1.65522 0.794777
6405.9000000058 -0.0000243724 -0.0672916211 -0.7919280966 0.7959288561 -0.0000267340 0.0000019857 -1.65556 0.794782
6415.9000000058 -0.0000245274 -0.0675661319 -0.7919094202 0.7956788931 -0.0000268687 0.0000020005 -1.65591 0.794787
6425.9000000058 -0.0000246833 -0.0678420292 -0.7918905875 0.7954273396 -0.0000270041 0.0000020155 -1.65626 0.794791
6435.9000000059 -0.0000248399 -0.0681193202 -0.7918715974 0.7951741874 -0.0000271402 0.0000020306 -1.65661 0.794796
6445.9000000059 -0.0000249974 -0.0683980121 -0.7918524482 0.7949194279 -0.0000272770 0.0000020458 -1.65696 0.794801
6455.9000000060 -0.0000251557 -0.0686781124 -0.7918331385 0.7946630527 -0.0000274146 0.0000020611 -1.65731 0.794806
6465.9000000060 -0.0000253149 -0.0689596284 -0.7918136669 0.7944050532 -0.0000275528 0.0000020766 -1.65767 0.794811
6475.9000000060 -0.0000254749 -0.0692425675 -0.7917940319 0.7941454209 -0.0000276918 0.0000020923 -1.65802 0.794816
6485.9000000061 -0.0000256357 -0.0695269371 -0.7917742320 0.7938841471 -0.0000278315 0.0000021081 -1.65838 0.794821
6495.9000000061 -0.0000257974 -0.0698127447 -0.7917542656 0.7936212231 -0.0000279719 0.0000021240 -1.65874 0.794826
6505.9000000061 -0.0000259600 -0.0700999979 -0.7917341314 0.7933566402 -0.0000281131 0.0000021401 -1.65911 0.794831
6515.9000000062 -0.0000261234 -0.0703887041 -0.7917138277 0.7930903897 -0.0000282550 0.0000021563 -1.65947 0.794837
6525.9000000062 -0.0000262877 -0.0706788711 -0.7916933529 0.7928224626 -0.0000283977 0.0000021727 -1.65984 0.794842
6535.9000000062 -0.0000264528 -0.0709705065 -0.7916727056 0.7925528501 -0.0000285411 0.0000021892 -1.6602 0.794847
6545.9000000063 -0.0000266188 -0.0712636179 -0.7916518841 0.7922815433 -0.0000286852 0.0000022059 -1.66057 0.794853
6555.9000000063 -0.0000267857 -0.0715582132 -0.7916308868 0.7920085331 -0.0000288301 0.0000022227 -1.66094 0.794859
6565.9000000064 -0.0000269535 -0.0718543000 -0.7916097121 0.7917338107 -0.0000289758 0.0000022397 -1.66132 0.794864
6575.9000000064 -0.0000271222 -0.0721518863 -0.7915883584 0.7914573669 -0.0000291222 0.0000022568 -1.66169 0.79487
6585.9000000064 -0.0000272917 -0.0724509798 -0.7915668241 0.7911791925 -0.0000292694 0.0000022741 -1.66207 0.794876
6595.9000000065 -0.0000274622 -0.0727515885 -0.7915451074 0.7908992784 -0.0000294173 0.0000022916 -1.66245 0.794881
6605.9000000065 -0.0000276336 -0.0730537204 -0.7915232067 0.7906176154 -0.0000295661 0.0000023092 -1.66283 0.794887
6615.9000000065 -0.0000278058 -0.0733573834 -0.7915011203 0.7903341942 -0.0000297156 0.0000023270 -1.66321 0.794893
6625.9000000066 -0.0000279790 -0.0736625855 -0.7914788465 0.7900490055 -0.0000298659 0.0000023449 -1.6636 0.794899
6635.9000000066 -0.0000281531 -0.0739693350 -0.7914563836 0.7897620398 -0.0000300170 0.0000023630 -1.66399 0.794905
6645.9000000066 -0.0000283282 -0.0742776398 -0.7914337297 0.7894732877 -0.0000301689 0.0000023813 -1.66437 0.794912
6655.9000000067 -0.0000285041 -0.0745875082 -0.7914108833 0.7891827398 -0.0000303215 0.0000023998 -1.66477 0.794918
6665.9000000067 -0.0000286810 -0.0748989483 -0.7913878424 0.7888903865 -0.0000304750 0.0000024184 -1.66516 0.794924
6675.9000000068 -0.0000288589 -0.0752119686 -0.7913646052 0.7885962183 -0.0000306293 0.0000024372 -1.66555 0.794931
6685.9000000068 -0.0000290376 -0.0755265771 -0.7913411701 0.7883002254 -0.0000307844 0.0000024561 -1.66595 0.794937
6695.9000000068 -0.0000292174 -0.0758427825 -0.7913175350 0.7880023981 -0.0000309403 0.0000024753 -1.66635 0.794944
6705.9000000069 -0.0000293981 -0.0761605929 -0.7912936982 0.7877027268 -0.0000310971 0.0000024946 -1.66675 0.79495
6715.9000000069 -0.0000295797 -0.0764800169 -0.7912696579 0.7874012016 -0.0000312546 0.0000025141 -1.66715 0.794957
6725.9000000069 -0.0000297623 -0.0768010630 -0.7912454120 0.7870978127 -0.0000314130 0.0000025338 -1.66756 0.794964
6735.9000000070 -0.0000299459 -0.0771237397 -0.7912209587 0.7867925501 -0.0000315722 0.0000025537 -1.66796 0.794971
6745.9000000070 -0.0000301305 -0.0774480555 -0.7911962962 0.7864854038 -0.0000317323 0.0000025737 -1.66837 0.794978
6755.9000000070 -0.0000303160 -0.0777740193 -0.7911714223 0.7861763639 -0.0000318932 0.0000025940 -1.66878 0.794985
6765.9000000071 -0.0000305025 -0.0781016396 -0.7911463352 0.7858654202 -0.0000320549 0.0000026144 -1.6692 0.794992
6775.9000000071 -0.0000306901 -0.0784309251 -0.7911210329 0.7855525626 -0.0000322175 0.0000026350 -1.66961 0.794999
6785.9000000072 -0.0000308786 -0.0787618847 -0.7910955134 0.7852377809 -0.0000323810 0.0000026558 -1.67003 0.795007
6795.9000000072 -0.0000310681 -0.0790945271 -0.7910697746 0.7849210649 -0.0000325453 0.0000026768 -1.67045 0.795014
6805.9000000072 -0.0000312586 -0.0794288613 -0.7910438146 0.7846024043 -0.0000327105 0.0000026980 -1.67087 0.795022
6815.9000000073 -0.0000314502 -0.0797648962 -0.7910176312 0.7842817886 -0.0000328766 0.0000027194 -1.67129 0.795029
6825.9000000073 -0.0000316427 -0.0801026408 -0.7909912223 0.7839592075 -0.0000330435 0.0000027410 -1.67172 0.795037
6835.9000000073 -0.0000318363 -0.0804421041 -0.7909645859 0.7836346505 -0.0000332113 0.0000027628 -1.67215 0.795045
6845.9000000074 -0.0000320310 -0.0807832951 -0.7909377199 0.7833081070 -0.0000333800 0.0000027848 -1.67258 0.795052
6855.9000000074 -0.0000322266 -0.0811262231 -0.7909106220 0.7829795664 -0.0000335496 0.0000028070 -1.67301 0.79506
6865.9000000074 -0.0000324233 -0.0814708971 -0.7908832901 0.7826490182 -0.0000337201 0.0000028295 -1.67345 0.795068
6875.9000000075 -0.0000326211 -0.0818173265 -0.7908557221 0.7823164515 -0.0000338915 0.0000028521 -1.67388 0.795077
6885.9000000075 -0.0000328199 -0.0821655204 -0.7908279156 0.7819818556 -0.0000340638 0.0000028750 -1.67432 0.795085
6895.9000000076 -0.0000330198 -0.0825154883 -0.7907998685 0.7816452196 -0.0000342370 0.0000028980 -1.67476 0.795093
6905.9000000076 -0.0000332207 -0.0828672395 -0.7907715786 0.7813065328 -0.0000344111 0.0000029213 -1.67521 0.795102
6915.9000000076 -0.0000334227 -0.0832207835 -0.7907430434 0.7809657840 -0.0000345861 0.0000029448 -1.67565 0.79511
6925.9000000077 -0.0000336258 -0.0835761297 -0.7907142608 0.7806229623 -0.0000347621 0.0000029685 -1.6761 0.795119
6935.9000000077 -0.0000338300 -0.0839332877 -0.7906852284 0.7802780566 -0.0000349390 0.0000029925 -1.67655 0.795128
6945.9000000077 -0.0000340353 -0.0842922671 -0.7906559438 0.7799310557 -0.0000351168 0.0000030166 -1.67701 0.795136
6955.9000000078 -0.0000342416 -0.0846530775 -0.7906264047 0.7795819486 -0.0000352956 0.0000030410 -1.67746 0.795145
6965.9000000078 -0.0000344491 -0.0850157287 -0.7905966087 0.7792307238 -0.0000354753 0.0000030656 -1.67792 0.795154
6975.9000000078 -0.0000346577 -0.0853802303 -0.7905665534 0.7788773701 -0.0000356560 0.0000030905 -1.67838 0.795164
6985.9000000079 -0.0000348674 -0.0857465923 -0.7905362362 0.7785218761 -0.0000358376 0.0000031156 -1.67884 0.795173
6995.9000000079 -0.0000350782 -0.0861148244 -0.7905056548 0.7781642304 -0.0000360202 0.0000031409 -1.6793 0.795182
7005.9000000080 -0.0000352901 -0.0864849366 -0.7904748066 0.7778044213 -0.0000362038 0.0000031665 -1.67977 0.795192
7015.9000000080 -0.0000355032 -0.0868569389 -0.7904436891 0.7774424374 -0.0000363883 0.0000031923 -1.68024 0.795201
7025.9000000080 -0.0000357174 -0.0872308413 -0.7904122999 0.7770782670 -0.0000365738 0.0000032184 -1.68071 0.795211
7035.9000000081 -0.0000359327 -0.0876066539 -0.7903806362 0.7767118983 -0.0000367603 0.0000032447 -1.68119 0.795221
7045.9000000081 -0.0000361493 -0.0879843868 -0.7903486955 0.7763433197 -0.0000369478 0.0000032712 -1.68166 0.795231
7055.9000000081 -0.0000363669 -0.0883640502 -0.7903164752 0.7759725192 -0.0000371363 0.0000032981 -1.68214 0.795241
7065.9000000082 -0.0000365858 -0.0887456544 -0.7902839726 0.7755994850 -0.0000373258 0.0000033251 -1.68262 0.795251
7075.9000000082 -0.0000368058 -0.0891292098 -0.7902511850 0.7752242051 -0.0000375162 0.0000033524 -1.68311 0.795262
7085.9000000082 -0.0000370269 -0.0895147266 -0.7902181098 0.7748466675 -0.0000377077 0.0000033800 -1.68359 0.795272
7095.9000000083 -0.0000372493 -0.0899022153 -0.7901847442 0.7744668600 -0.0000379003 0.0000034079 -1.68408 0.795283
7105.9000000083 -0.0000374729 -0.0902916864 -0.7901510855 0.7740847705 -0.0000380938 0.0000034360 -1.68457 0.795293
7115.9000000084 -0.0000376976 -0.0906831504 -0.7901171308 0.7737003868 -0.0000382884 0.0000034644 -1.68507 0.795304
7125.9000000084 -0.0000379236 -0.0910766179 -0.7900828773 0.7733136965 -0.0000384840 0.0000034930 -1.68556 0.795315
7135.9000000084 -0.0000381507 -0.0914720997 -0.7900483222 0.7729246873 -0.0000386806 0.0000035219 -1.68606 0.795326
7145.9000000085 -0.0000383791 -0.0918696064 -0.7900134626 0.7725333467 -0.0000388783 0.0000035511 -1.68657 0.795337
7155.9000000085 -0.0000386087 -0.0922691488 -0.7899782957 0.7721396622 -0.0000390771 0.0000035806 -1.68707 0.795349
7165.9000000085 -0.0000388396 -0.0926707377 -0.7899428183 0.7717436213 -0.0000392769 0.0000036104 -1.68758 0.79536
7175.9000000086 -0.0000390717 -0.0930743841 -0.7899070278 0.7713452112 -0.0000394777 0.0000036404 -1.68809 0.795372
7185.9000000086 -0.0000393050 -0.0934800990 -0.7898709209 0.7709444194 -0.0000396797 0.0000036708 -1.6886 0.795383
7195.9000000086 -0.0000395396 -0.0938878932 -0.7898344947 0.7705412329 -0.0000398827 0.0000037014 -1.68911 0.795395
7205.9000000087 -0.0000397754 -0.0942977781 -0.7897977461 0.7701356389 -0.0000400868 0.0000037323 -1.68963 0.795407
7215.9000000087 -0.0000400125 -0.0947097645 -0.7897606720 0.7697276245 -0.0000402920 0.0000037635 -1.69015 0.795419
7225.9000000088 -0.0000402509 -0.0951238639 -0.7897232694 0.7693171767 -0.0000404982 0.0000037950 -1.69067 0.795432
7235.9000000088 -0.0000404905 -0.0955400875 -0.7896855351 0.7689042824 -0.0000407056 0.0000038269 -1.6912 0.795444
7245.9000000088 -0.0000407314 -0.0959584465 -0.7896474658 0.7684889285 -0.0000409141 0.0000038590 -1.69172 0.795457
7255.9000000089 -0.0000409737 -0.0963789525 -0.7896090583 0.7680711018 -0.0000411237 0.0000038914 -1.69225 0.795469
7265.9000000089 -0.0000412172 -0.0968016169 -0.7895703095 0.7676507888 -0.0000413344 0.0000039242 -1.69279 0.795482
7275.9000000089 -0.0000414620 -0.0972264511 -0.7895312160 0.7672279764 -0.0000415463 0.0000039572 -1.69332 0.795495
7285.9000000090 -0.0000417082 -0.0976534668 -0.7894917745 0.7668026511 -0.0000417592 0.0000039906 -1.69386 0.795508
7295.9000000090 -0.0000419557 -0.0980826757 -0.7894519817 0.7663747992 -0.0000419734 0.0000040243 -1.6944 0.795522
7305.9000000090 -0.0000422045 -0.0985140895 -0.7894118341 0.7659444074 -0.0000421886 0.0000040584 -1.69495 0.795535
7315.9000000091 -0.0000424546 -0.0989477199 -0.7893713284 0.7655114618 -0.0000424050 0.0000040927 -1.6955 0.795549
7325.9000000091 -0.0000427061 -0.0993835789 -0.7893304611 0.7650759488 -0.0000426226 0.0000041274 -1.69605 0.795562
7335.9000000092 -0.0000429589 -0.0998216783 -0.7892892286 0.7646378545 -0.0000428413 0.0000041624 -1.6966 0.795576
7345.9000000092 -0.0000432131 -0.1002620301 -0.7892476275 0.7641971651 -0.0000430612 0.0000041978 -1.69715 0.795591
7355.9000000092 -0.0000434686 -0.1007046464 -0.7892056542 0.7637538666 -0.0000432823 0.0000042335 -1.69771 0.795605
7365.9000000093 -0.0000437256 -0.1011495393 -0.7891633051 0.7633079450 -0.0000435045 0.0000042696 -1.69827 0.795619
7375.9000000093 -0.0000439839 -0.1015967211 -0.7891205765 0.7628593860 -0.0000437280 0.0000043060 -1.69884 0.795634
7385.9000000093 -0.0000442436 -0.1020462039 -0.7890774648 0.7624081757 -0.0000439526 0.0000043427 -1.69941 0.795649
7395.9000000094 -0.0000445047 -0.1024980000 -0.7890339662 0.7619542996 -0.0000441785 0.0000043799 -1.69998 0.795664
7405.9000000094 -0.0000447671 -0.1029521220 -0.7889900771 0.7614977434 -0.0000444055 0.0000044173 -1.70055 0.795679
7415.9000000094 -0.0000450310 -0.1034085822 -0.7889457935 0.7610384927 -0.0000446338 0.0000044552 -1.70113 0.795694
7425.9000000095 -0.0000452964 -0.1038673932 -0.7889011117 0.7605765329 -0.0000448633 0.0000044934 -1.7017 0.795709
7435.9000000095 -0.0000455631 -0.1043285677 -0.7888560278 0.7601118496 -0.0000450941 0.0000045320 -1.70229 0.795725
7445.9000000096 -0.0000458313 -0.1047921181 -0.7888105378 0.7596444280 -0.0000453260 0.0000045709 -1.70287 0.795741
7455.9000000096 -0.0000461009 -0.1052580575 -0.7887646378 0.7591742534 -0.0000455592 0.0000046103 -1.70346 0.795757
7465.9000000096 -0.0000463720 -0.1057263985 -0.7887183239 0.7587013109 -0.0000457937 0.0000046500 -1.70405 0.795773
7475.9000000097 -0.0000466445 -0.1061971540 -0.7886715919 0.7582255857 -0.0000460294 0.0000046901 -1.70464 0.795789
7485.9000000097 -0.0000469185 -0.1066703370 -0.7886244379 0.7577470627 -0.0000462664 0.0000047306 -1.70524 0.795806
7495.9000000097 -0.0000471940 -0.1071459606 -0.7885768576 0.7572657269 -0.0000465047 0.0000047715 -1.70584 0.795823
7505.9000000098 -0.0000474709 -0.1076240379 -0.7885288468 0.7567815632 -0.0000467442 0.0000048128 -1.70645 0.79584
7515.9000000098 -0.0000477494 -0.1081045820 -0.7884804015 0.7562945562 -0.0000469851 0.0000048545 -1.70705 0.795857
7525.9000000098 -0.0000480293 -0.1085876063 -0.7884315173 0.7558046907 -0.0000472272 0.0000048966 -1.70766 0.795874
7535.9000000099 -0.0000483107 -0.1090731240 -0.7883821899 0.7553119513 -0.0000474706 0.0000049392 -1.70827 0.795892
7545.9000000099 -0.0000485937 -0.1095611486 -0.7883324150 0.7548163224 -0.0000477154 0.0000049821 -1.70889 0.795909
7555.9000000100 -0.0000488781 -0.1100516935 -0.7882821882 0.7543177886 -0.0000479614 0.0000050255 -1.70951 0.795927
7565.9000000100 -0.0000491641 -0.1105447723 -0.7882315050 0.7538163342 -0.0000482088 0.0000050693 -1.71013 0.795945
7575.9000000100 -0.0000494517 -0.1110403988 -0.7881803610 0.7533119434 -0.0000484575 0.0000051135 -1.71076 0.795964
7585.9000000101 -0.0000497408 -0.1115385865 -0.7881287515 0.7528046003 -0.0000487076 0.0000051581 -1.71139 0.795982
7595.9000000101 -0.0000500314 -0.1120393492 -0.7880766722 0.7522942892 -0.0000489590 0.0000052032 -1.71202 0.796001
7605.9000000101 -0.0000503236 -0.1125427010 -0.7880241182 0.7517809940 -0.0000492117 0.0000052488 -1.71265 0.79602
7615.9000000102 -0.0000506174 -0.1130486556 -0.7879710850 0.7512646986 -0.0000494658 0.0000052948 -1.71329 0.796039
7625.9000000102 -0.0000509127 -0.1135572272 -0.7879175677 0.7507453868 -0.0000497213 0.0000053412 -1.71393 0.796059
7635.9000000102 -0.0000512097 -0.1140684298 -0.7878635617 0.7502230425 -0.0000499782 0.0000053881 -1.71458 0.796078
7645.9000000103 -0.0000515082 -0.1145822776 -0.7878090621 0.7496976492 -0.0000502364 0.0000054355 -1.71523 0.796098
7655.9000000103 -0.0000518084 -0.1150987850 -0.7877540640 0.7491691905 -0.0000504961 0.0000054833 -1.71588 0.796118
7665.9000000104 -0.0000521101 -0.1156179663 -0.7876985624 0.7486376499 -0.0000507571 0.0000055316 -1.71654 0.796139
7675.9000000104 -0.0000524135 -0.1161398358 -0.7876425525 0.7481030109 -0.0000510196 0.0000055804 -1.71719 0.796159
7685.9000000104 -0.0000527185 -0.1166644082 -0.7875860291 0.7475652566 -0.0000512835 0.0000056297 -1.71786 0.79618
7695.9000000105 -0.0000530251 -0.1171916979 -0.7875289872 0.7470243704 -0.0000515488 0.0000056795 -1.71852 0.796201
7705.9000000105 -0.0000533334 -0.1177217198 -0.7874714215 0.7464803353 -0.0000518155 0.0000057297 -1.71919 0.796222
7715.9000000105 -0.0000536434 -0.1182544886 -0.7874133270 0.7459331344 -0.0000520837 0.0000057805 -1.71986 0.796244
7725.9000000106 -0.0000539550 -0.1187900191 -0.7873546984 0.7453827507 -0.0000523533 0.0000058317 -1.72054 0.796265
7735.9000000106 -0.0000542683 -0.1193283262 -0.7872955303 0.7448291669 -0.0000526244 0.0000058835 -1.72122 0.796287
7745.9000000106 -0.0000545833 -0.1198694251 -0.7872358173 0.7442723659 -0.0000528970 0.0000059358 -1.7219 0.79631
7755.9000000107 -0.0000548999 -0.1204133307 -0.7871755541 0.7437123303 -0.0000531710 0.0000059886 -1.72259 0.796332
7765.9000000107 -0.0000552183 -0.1209600583 -0.7871147352 0.7431490427 -0.0000534465 0.0000060419 -1.72328 0.796355
7775.9000000108 -0.0000555384 -0.1215096231 -0.7870533549 0.7425824855 -0.0000537235 0.0000060958 -1.72397 0.796378
7785.9000000108 -0.0000558602 -0.1220620407 -0.7869914078 0.7420126413 -0.0000540020 0.0000061501 -1.72467 0.796401
7795.9000000108 -0.0000561837 -0.1226173262 -0.7869288881 0.7414394923 -0.0000542820 0.0000062051 -1.72537 0.796425
7805.9000000109 -0.0000565089 -0.1231754955 -0.7868657902 0.7408630207 -0.0000545636 0.0000062606 -1.72608 0.796448
7815.9000000109 -0.0000568359 -0.1237365640 -0.7868021081 0.7402832085 -0.0000548466 0.0000063166 -1.72678 0.796472
7825.9000000109 -0.0000571647 -0.1243005475 -0.7867378362 0.7397000380 -0.0000551312 0.0000063732 -1.7275 0.796497
7835.9000000110 -0.0000574952 -0.1248674618 -0.7866729684 0.7391134909 -0.0000554174 0.0000064304 -1.72821 0.796521
7845.9000000110 -0.0000578275 -0.1254373229 -0.7866074988 0.7385235490 -0.0000557051 0.0000064881 -1.72893 0.796546
7855.9000000110 -0.0000581616 -0.1260101466 -0.7865414214 0.7379301943 -0.0000559943 0.0000065464 -1.72965 0.796571
7865.9000000111 -0.0000584975 -0.1265859492 -0.7864747301 0.7373334082 -0.0000562852 0.0000066053 -1.73038 0.796597
7875.9000000111 -0.0000588352 -0.1271647468 -0.7864074186 0.7367331723 -0.0000565776 0.0000066648 -1.73111 0.796623
7885.9000000112 -0.0000591746 -0.1277465557 -0.7863394808 0.7361294681 -0.0000568716 0.0000067249 -1.73185 0.796649
7895.9000000112 -0.0000595159 -0.1283313922 -0.7862709103 0.7355222770 -0.0000571672 0.0000067856 -1.73258 0.796675
7905.9000000112 -0.0000598591 -0.1289192728 -0.7862017008 0.7349115801 -0.0000574644 0.0000068469 -1.73333 0.796702
7915.9000000113 -0.0000602041 -0.1295102141 -0.7861318458 0.7342973587 -0.0000577632 0.0000069088 -1.73407 0.796728
7925.9000000113 -0.0000605509 -0.1301042327 -0.7860613388 0.7336795938 -0.0000580637 0.0000069714 -1.73482 0.796756
7935.9000000113 -0.0000608996 -0.1307013455 -0.7859901732 0.7330582663 -0.0000583658 0.0000070346 -1.73558 0.796783
7945.9000000114 -0.0000612501 -0.1313015693 -0.7859183424 0.7324333572 -0.0000586695 0.0000070984 -1.73634 0.796811
7955.9000000114 -0.0000616025 -0.1319049209 -0.7858458397 0.7318048472 -0.0000589749 0.0000071628 -1.7371 0.796839
7965.9000000114 -0.0000619568 -0.1325114175 -0.7857726581 0.7311727169 -0.0000592820 0.0000072279 -1.73786 0.796868
7975.9000000115 -0.0000623130 -0.1331210762 -0.7856987910 0.7305369471 -0.0000595907 0.0000072937 -1.73863 0.796896
7985.9000000115 -0.0000626712 -0.1337339143 -0.7856242312 0.7298975181 -0.0000599012 0.0000073601 -1.73941 0.796925
7995.9000000116 -0.0000630312 -0.1343499491 -0.7855489719 0.7292544104 -0.0000602133 0.0000074272 -1.74018 0.796955
8005.9000000116 -0.0000633931 -0.1349691980 -0.7854730060 0.7286076041 -0.0000605271 0.0000074950 -1.74097 0.796985
8015.9000000116 -0.0000637570 -0.1355916787 -0.7853963261 0.7279570796 -0.0000608426 0.0000075634 -1.74175 0.797015
8025.9000000117 -0.0000641229 -0.1362174087 -0.7853189252 0.7273028168 -0.0000611599 0.0000076326 -1.74254 0.797045
8035.9000000117 -0.0000644906 -0.1368464059 -0.7852407958 0.7266447957 -0.0000614789 0.0000077024 -1.74334 0.797076
8045.9000000117 -0.0000648604 -0.1374786881 -0.7851619306 0.7259829963 -0.0000617997 0.0000077730 -1.74414 0.797107
8055.9000000118 -0.0000652321 -0.1381142732 -0.7850823220 0.7253173983 -0.0000621222 0.0000078443 -1.74494 0.797139
8065.9000000118 -0.0000656058 -0.1387531794 -0.7850019626 0.7246479814 -0.0000624464 0.0000079163 -1.74574 0.79717
8075.9000000118 -0.0000659815 -0.1393954247 -0.7849208446 0.7239747252 -0.0000627725 0.0000079890 -1.74656 0.797202
8085.9000000119 -0.0000663592 -0.1400410276 -0.7848389602 0.7232976091 -0.0000631003 0.0000080625 -1.74737 0.797235
8095.9000000119 -0.0000667390 -0.1406900064 -0.7847563018 0.7226166125 -0.0000634299 0.0000081367 -1.74819 0.797268
8105.9000000120 -0.0000671207 -0.1413423796 -0.7846728613 0.7219317147 -0.0000637614 0.0000082117 -1.74901 0.797301
8115.9000000120 -0.0000675045 -0.1419981657 -0.7845886308 0.7212428949 -0.0000640946 0.0000082874 -1.74984 0.797335
8125.9000000120 -0.0000678903 -0.1426573836 -0.7845036021 0.7205501321 -0.0000644297 0.0000083639 -1.75067 0.797369
8135.9000000121 -0.0000682782 -0.1433200521 -0.7844177671 0.7198534052 -0.0000647666 0.0000084412 -1.75151 0.797403
8145.9000000121 -0.0000686681 -0.1439861901 -0.7843311176 0.7191526933 -0.0000651054 0.0000085193 -1.75235 0.797438
8155.9000000121 -0.0000690602 -0.1446558167 -0.7842436452 0.7184479749 -0.0000654460 0.0000085982 -1.7532 0.797473
8165.9000000122 -0.0000694543 -0.1453289511 -0.7841553414 0.7177392288 -0.0000657885 0.0000086778 -1.75405 0.797509
8175.9000000122 -0.0000698505 -0.1460056125 -0.7840661978 0.7170264335 -0.0000661329 0.0000087583 -1.7549 0.797545
8185.9000000122 -0.0000702488 -0.1466858204 -0.7839762057 0.7163095676 -0.0000664792 0.0000088397 -1.75576 0.797581
8195.9000000123 -0.0000706492 -0.1473695942 -0.7838853564 0.7155886092 -0.0000668274 0.0000089218 -1.75663 0.797618
8205.9000000123 -0.0000710517 -0.1480569537 -0.7837936410 0.7148635368 -0.0000671775 0.0000090048 -1.75749 0.797655
8215.9000000124 -0.0000714564 -0.1487479186 -0.7837010507 0.7141343283 -0.0000675296 0.0000090886 -1.75837 0.797692
8225.9000000124 -0.0000718632 -0.1494425088 -0.7836075764 0.7134009619 -0.0000678835 0.0000091733 -1.75924 0.79773
8235.9000000124 -0.0000722722 -0.1501407442 -0.7835132091 0.7126634155 -0.0000682395 0.0000092589 -1.76013 0.797769
8245.9000000125 -0.0000726834 -0.1508426450 -0.7834179394 0.7119216669 -0.0000685974 0.0000093453 -1.76101 0.797808
8255.9000000125 -0.0000730967 -0.1515482315 -0.7833217580 0.7111756939 -0.0000689573 0.0000094327 -1.7619 0.797847
8265.9000000125 -0.0000735122 -0.1522575239 -0.7832246557 0.7104254741 -0.0000693191 0.0000095209 -1.7628 0.797887
8275.9000000126 -0.0000739299 -0.1529705428 -0.7831266227 0.7096709852 -0.0000696830 0.0000096100 -1.7637 0.797927
8285.9000000126 -0.0000743498 -0.1536873087 -0.7830276497 0.7089122044 -0.0000700489 0.0000097001 -1.76461 0.797967
8295.9000000126 -0.0000747720 -0.1544078424 -0.7829277267 0.7081491092 -0.0000704168 0.0000097911 -1.76552 0.798009
8305.9000000127 -0.0000751963 -0.1551321648 -0.7828268440 0.7073816767 -0.0000707867 0.0000098830 -1.76643 0.79805
8315.9000000127 -0.0000756229 -0.1558602967 -0.7827249917 0.7066098842 -0.0000711587 0.0000099759 -1.76735 0.798092
8325.9000000128 -0.0000760518 -0.1565922593 -0.7826221596 0.7058337085 -0.0000715328 0.0000100697 -1.76828 0.798134
8335.9000000128 -0.0000764829 -0.1573280739 -0.7825183377 0.7050531268 -0.0000719089 0.0000101645 -1.7692 0.798177
8345.9000000128 -0.0000769162 -0.1580677618 -0.7824135157 0.7042681157 -0.0000722871 0.0000102602 -1.77014 0.798221
8355.9000000129 -0.0000773519 -0.1588113445 -0.7823076831 0.7034786521 -0.0000726675 0.0000103570 -1.77108 0.798265
8365.9000000129 -0.0000777898 -0.1595588435 -0.7822008295 0.7026847125 -0.0000730499 0.0000104548 -1.77202 0.798309
8375.9000000129 -0.0000782301 -0.1603102808 -0.7820929443 0.7018862734 -0.0000734344 0.0000105535 -1.77297 0.798354
8385.9000000130 -0.0000786726 -0.1610656780 -0.7819840166 0.7010833113 -0.0000738211 0.0000106533 -1.77393 0.798399
8395.9000000130 -0.0000791175 -0.1618250574 -0.7818740358 0.7002758025 -0.0000742100 0.0000107541 -1.77489 0.798445
8405.9000000130 -0.0000795647 -0.1625884409 -0.7817629907 0.6994637232 -0.0000746010 0.0000108560 -1.77585 0.798491
8415.9000000131 -0.0000800142 -0.1633558510 -0.7816508703 0.6986470496 -0.0000749942 0.0000109589 -1.77682 0.798538
8425.9000000131 -0.0000804661 -0.1641273100 -0.7815376633 0.6978257576 -0.0000753895 0.0000110629 -1.77779 0.798586
8435.9000000132 -0.0000809203 -0.1649028404 -0.7814233586 0.6969998232 -0.0000757871 0.0000111680 -1.77877 0.798633
8445.9000000132 -0.0000813770 -0.1656824651 -0.7813079444 0.6961692223 -0.0000761869 0.0000112741 -1.77976 0.798682
8455.9000000132 -0.0000818360 -0.1664662067 -0.7811914094 0.6953339305 -0.0000765889 0.0000113814 -1.78075 0.798731
8465.9000000133 -0.0000822973 -0.1672540884 -0.7810737417 0.6944939235 -0.0000769932 0.0000114898 -1.78174 0.79878
8475.9000000133 -0.0000827611 -0.1680461332 -0.7809549295 0.6936491768 -0.0000773997 0.0000115993 -1.78274 0.79883
8485.9000000133 -0.0000832273 -0.1688423644 -0.7808349608 0.6927996658 -0.0000778085 0.0000117099 -1.78375 0.798881
8495.9000000134 -0.0000836960 -0.1696428053 -0.7807138235 0.6919453660 -0.0000782196 0.0000118217 -1.78476 0.798932
8505.9000000134 -0.0000841670 -0.1704474796 -0.7805915054 0.6910862526 -0.0000786330 0.0000119347 -1.78578 0.798984
8515.9000000134 -0.0000846405 -0.1712564109 -0.7804679940 0.6902223007 -0.0000790487 0.0000120488 -1.7868 0.799036
8525.9000000135 -0.0000851165 -0.1720696230 -0.7803432769 0.6893534854 -0.0000794667 0.0000121641 -1.78783 0.799089
8535.9000000135 -0.0000855949 -0.1728871400 -0.7802173414 0.6884797817 -0.0000798871 0.0000122806 -1.78886 0.799143
8545.9000000136 -0.0000860757 -0.1737089859 -0.7800901746 0.6876011645 -0.0000803098 0.0000123984 -1.7899 0.799197
8555.9000000136 -0.0000865591 -0.1745351850 -0.7799617637 0.6867176085 -0.0000807349 0.0000125174 -1.79094 0.799251
8565.9000000136 -0.0000870449 -0.1753657618 -0.7798320955 0.6858290885 -0.0000811624 0.0000126376 -1.79199 0.799307
8575.9000000137 -0.0000875333 -0.1762007408 -0.7797011569 0.6849355791 -0.0000815923 0.0000127591 -1.79305 0.799363
8585.9000000137 -0.0000880241 -0.1770401468 -0.7795689344 0.6840370549 -0.0000820246 0.0000128818 -1.79411 0.799419
8595.9000000137 -0.0000885175 -0.1778840046 -0.7794354144 0.6831334901 -0.0000824593 0.0000130058 -1.79518 0.799476
8605.9000000138 -0.0000890134 -0.1787323392 -0.7793005835 0.6822248593 -0.0000828965 0.0000131312 -1.79625 0.799534
8615.9000000138 -0.0000895118 -0.1795851758 -0.7791644276 0.6813111367 -0.0000833361 0.0000132578 -1.79732 0.799592
8625.9000000138 -0.0000900128 -0.1804425399 -0.7790269328 0.6803922965 -0.0000837783 0.0000133858 -1.79841 0.799651
8635.9000000139 -0.0000905163 -0.1813044567 -0.7788880851 0.6794683127 -0.0000842229 0.0000135151 -1.7995 0.799711
8645.9000000139 -0.0000910224 -0.1821709521 -0.7787478700 0.6785391595 -0.0000846700 0.0000136458 -1.80059 0.799772
8655.9000000140 -0.0000915311 -0.1830420518 -0.7786062731 0.6776048107 -0.0000851196 0.0000137778 -1.80169 0.799833
8665.9000000140 -0.0000920423 -0.1839177817 -0.7784632799 0.6766652402 -0.0000855718 0.0000139113 -1.8028 0.799894
8675.9000000140 -0.0000925562 -0.1847981680 -0.7783188754 0.6757204219 -0.0000860265 0.0000140461 -1.80391 0.799957
8685.9000000141 -0.0000930726 -0.1856832369 -0.7781730449 0.6747703294 -0.0000864838 0.0000141824 -1.80503 0.80002
8695.9000000141 -0.0000935916 -0.1865730150 -0.7780257732 0.6738149363 -0.0000869436 0.0000143201 -1.80616 0.800083
8705.9000000141 -0.0000941133 -0.1874675287 -0.7778770449 0.6728542163 -0.0000874061 0.0000144593 -1.80729 0.800148
8715.9000000142 -0.0000946376 -0.1883668048 -0.7777268447 0.6718881428 -0.0000878712 0.0000145999 -1.80842 0.800213
8725.9000000142 -0.0000951645 -0.1892708703 -0.7775751569 0.6709166893 -0.0000883389 0.0000147420 -1.80956 0.800279
8735.9000000142 -0.0000956940 -0.1901797522 -0.7774219658 0.6699398291 -0.0000888092 0.0000148856 -1.81071 0.800346
8745.9000000143 -0.0000962262 -0.1910934777 -0.7772672553 0.6689575356 -0.0000892823 0.0000150307 -1.81187 0.800413
8755.9000000143 -0.0000967611 -0.1920120742 -0.7771110093 0.6679697819 -0.0000897580 0.0000151774 -1.81303 0.800481
8765.9000000144 -0.0000972986 -0.1929355694 -0.7769532114 0.6669765413 -0.0000902364 0.0000153256 -1.8142 0.80055
8775.9000000144 -0.0000978387 -0.1938639909 -0.7767938452 0.6659777869 -0.0000907175 0.0000154753 -1.81537 0.80062
8785.9000000144 -0.0000983816 -0.1947973666 -0.7766328939 0.6649734916 -0.0000912013 0.0000156267 -1.81655 0.80069
8795.9000000145 -0.0000989272 -0.1957357247 -0.7764703406 0.6639636285 -0.0000916879 0.0000157797 -1.81774 0.800761
8805.9000000145 -0.0000994754 -0.1966790932 -0.7763061683 0.6629481704 -0.0000921772 0.0000159343 -1.81893 0.800833
8815.9000000145 -0.0001000263 -0.1976275007 -0.7761403597 0.6619270903 -0.0000926693 0.0000160905 -1.82013 0.800906
8825.9000000146 -0.0001005800 -0.1985809758 -0.7759728974 0.6609003611 -0.0000931642 0.0000162484 -1.82133 0.80098
8835.9000000146 -0.0001011363 -0.1995395470 -0.7758037636 0.6598679554 -0.0000936619 0.0000164080 -1.82254 0.801054
8845.9000000146 -0.0001016954 -0.2005032434 -0.7756329407 0.6588298460 -0.0000941625 0.0000165693 -1.82376 0.801129
8855.9000000147 -0.0001022572 -0.2014720941 -0.7754604104 0.6577860057 -0.0000946659 0.0000167323 -1.82499 0.801205
8865.9000000147 -0.0001028217 -0.2024461282 -0.7752861546 0.6567364070 -0.0000951721 0.0000168970 -1.82622 0.801282
8875.9000000148 -0.0001033890 -0.2034253752 -0.7751101549 0.6556810226 -0.0000956812 0.0000170635 -1.82746 0.80136
8885.9000000148 -0.0001039589 -0.2044098646 -0.7749323924 0.6546198252 -0.0000961932 0.0000172317 -1.8287 0.801438
8895.9000000148 -0.0001045317 -0.2053996261 -0.7747528483 0.6535527871 -0.0000967082 0.0000174018 -1.82995 0.801518
8905.9000000149 -0.0001051072 -0.2063946897 -0.7745715036 0.6524798811 -0.0000972260 0.0000175736 -1.83121 0.801598
8915.9000000149 -0.0001056854 -0.2073950855 -0.7743883389 0.6514010795 -0.0000977468 0.0000177473 -1.83247 0.80168
8925.9000000149 -0.0001062664 -0.2084008437 -0.7742033346 0.6503163548 -0.0000982706 0.0000179229 -1.83374 0.801762
8935.9000000150 -0.0001068502 -0.2094119948 -0.7740164711 0.6492256794 -0.0000987973 0.0000181003 -1.83502 0.801845
8945.9000000150 -0.0001074367 -0.2104285693 -0.7738277283 0.6481290258 -0.0000993270 0.0000182796 -1.83631 0.801929
8955.9000000150 -0.0001080260 -0.2114505980 -0.7736370861 0.6470263664 -0.0000998598 0.0000184609 -1.8376 0.802014
8965.9000000151 -0.0001086180 -0.2124781118 -0.7734445239 0.6459176736 -0.0001003955 0.0000186441 -1.8389 0.802099
8975.9000000151 -0.0001092129 -0.2135111419 -0.7732500212 0.6448029197 -0.0001009344 0.0000188293 -1.84021 0.802186
8985.9000000152 -0.0001098105 -0.2145497194 -0.7730535569 0.6436820772 -0.0001014762 0.0000190164 -1.84152 0.802274
8995.9000000152 -0.0001104109 -0.2155938759 -0.7728551101 0.6425551184 -0.0001020212 0.0000192056 -1.84284 0.802363
9005.9000000152 -0.0001110141 -0.2166436429 -0.7726546593 0.6414220158 -0.0001025692 0.0000193968 -1.84417 0.802452
9015.9000000153 -0.0001116200 -0.2176990522 -0.7724521829 0.6402827417 -0.0001031204 0.0000195901 -1.8455 0.802543
9025.9000000153 -0.0001122287 -0.2187601357 -0.7722476590 0.6391372686 -0.0001036747 0.0000197854 -1.84684 0.802635
9035.9000000153 -0.0001128403 -0.2198269255 -0.7720410655 0.6379855689 -0.0001042322 0.0000199829 -1.84819 0.802727
9045.9000000154 -0.0001134546 -0.2208994538 -0.7718323801 0.6368276150 -0.0001047928 0.0000201825 -1.84955 0.802821
9055.9000000154 -0.0001140717 -0.2219777531 -0.7716215801 0.6356633793 -0.0001053565 0.0000203842 -1.85091 0.802916
9065.9000000155 -0.0001146915 -0.2230618560 -0.7714086425 0.6344928343 -0.0001059235 0.0000205882 -1.85228 0.803012
9075.9000000155 -0.0001153142 -0.2241517951 -0.7711935443 0.6333159526 -0.0001064937 0.0000207943 -1.85366 0.803109
9085.9000000155 -0.0001159396 -0.2252476034 -0.7709762620 0.6321327067 -0.0001070671 0.0000210026 -1.85504 0.803207
9095.9000000156 -0.0001165679 -0.2263493139 -0.7707567718 0.6309430691 -0.0001076438 0.0000212133 -1.85644 0.803306
9105.9000000156 -0.0001171989 -0.2274569599 -0.7705350499 0.6297470125 -0.0001082237 0.0000214262 -1.85784 0.803406
9115.9000000156 -0.0001178326 -0.2285705747 -0.7703110719 0.6285445095 -0.0001088069 0.0000216414 -1.85925 0.803507
9125.9000000157 -0.0001184692 -0.2296901918 -0.7700848133 0.6273355329 -0.0001093934 0.0000218589 -1.86066 0.803609
9135.9000000157 -0.0001191085 -0.2308158448 -0.7698562493 0.6261200553 -0.0001099832 0.0000220788 -1.86209 0.803713
9145.9000000157 -0.0001197506 -0.2319475677 -0.7696253547 0.6248980497 -0.0001105764 0.0000223012 -1.86352 0.803818
9155.9000000158 -0.0001203955 -0.2330853944 -0.7693921041 0.6236694888 -0.0001111728 0.0000225259 -1.86496 0.803924
9165.9000000158 -0.0001210431 -0.2342293590 -0.7691564718 0.6224343456 -0.0001117727 0.0000227531 -1.8664 0.804031
9175.9000000159 -0.0001216934 -0.2353794958 -0.7689184318 0.6211925932 -0.0001123759 0.0000229827 -1.86786 0.804139
9185.9000000159 -0.0001223466 -0.2365358391 -0.7686779576 0.6199442047 -0.0001129824 0.0000232149 -1.86932 0.804248
9195.9000000159 -0.0001230024 -0.2376984235 -0.7684350227 0.6186891532 -0.0001135924 0.0000234496 -1.87079 0.804359
9205.9000000160 -0.0001236610 -0.2388672837 -0.7681896001 0.6174274119 -0.0001142058 0.0000236869 -1.87227 0.804471
9215.9000000160 -0.0001243224 -0.2400424545 -0.7679416625 0.6161589543 -0.0001148227 0.0000239268 -1.87375 0.804584
9225.9000000160 -0.0001249864 -0.2412239709 -0.7676911822 0.6148837537 -0.0001154429 0.0000241694 -1.87525 0.804698
9235.9000000161 -0.0001256532 -0.2424118679 -0.7674381313 0.6136017838 -0.0001160667 0.0000244146 -1.87675 0.804814
9245.9000000161 -0.0001263226 -0.2436061808 -0.7671824816 0.6123130181 -0.0001166939 0.0000246625 -1.87826 0.80493
9255.9000000161 -0.0001269948 -0.2448069449 -0.7669242043 0.6110174305 -0.0001173246 0.0000249131 -1.87978 0.805049
9265.9000000162 -0.0001276697 -0.2460141957 -0.7666632704 0.6097149947 -0.0001179588 0.0000251665 -1.88131 0.805168
9275.9000000162 -0.0001283472 -0.2472279686 -0.7663996507 0.6084056848 -0.0001185965 0.0000254227 -1.88284 0.805289
9285.9000000163 -0.0001290274 -0.2484482996 -0.7661333154 0.6070894749 -0.0001192377 0.0000256817 -1.88438 0.805411
9295.9000000163 -0.0001297102 -0.2496752243 -0.7658642344 0.6057663392 -0.0001198825 0.0000259436 -1.88594 0.805534
9305.9000000163 -0.0001303957 -0.2509087787 -0.7655923773 0.6044362521 -0.0001205309 0.0000262084 -1.8875 0.805659
9315.9000000164 -0.0001310839 -0.2521489988 -0.7653177133 0.6030991881 -0.0001211828 0.0000264761 -1.88907 0.805786
9325.9000000164 -0.0001317746 -0.2533959208 -0.7650402111 0.6017551218 -0.0001218382 0.0000267468 -1.89064 0.805913
9335.9000000164 -0.0001324680 -0.2546495810 -0.7647598392 0.6004040281 -0.0001224973 0.0000270205 -1.89223 0.806042
9345.9000000165 -0.0001331639 -0.2559100157 -0.7644765656 0.5990458819 -0.0001231600 0.0000272973 -1.89382 0.806173
9355.9000000165 -0.0001338625 -0.2571772613 -0.7641903578 0.5976806583 -0.0001238263 0.0000275772 -1.89543 0.806305
9365.9000000165 -0.0001345636 -0.2584513544 -0.7639011830 0.5963083325 -0.0001244962 0.0000278602 -1.89704 0.806438
9375.9000000166 -0.0001352672 -0.2597323317 -0.7636090081 0.5949288800 -0.0001251697 0.0000281463 -1.89866 0.806573
9385.9000000166 -0.0001359734 -0.2610202300 -0.7633137994 0.5935422764 -0.0001258469 0.0000284357 -1.90029 0.806709
9395.9000000167 -0.0001366821 -0.2623150859 -0.7630155227 0.5921484974 -0.0001265278 0.0000287283 -1.90193 0.806847
9405.9000000167 -0.0001373933 -0.2636169365 -0.7627141437 0.5907475190 -0.0001272123 0.0000290242 -1.90357 0.806986
9415.9000000167 -0.0001381070 -0.2649258187 -0.7624096272 0.5893393173 -0.0001279005 0.0000293235 -1.90523 0.807127
9425.9000000168 -0.0001388232 -0.2662417696 -0.7621019379 0.5879238687 -0.0001285924 0.0000296261 -1.90689 0.807269
9435.9000000168 -0.0001395418 -0.2675648265 -0.7617910400 0.5865011496 -0.0001292879 0.0000299321 -1.90857 0.807413
9445.9000000168 -0.0001402628 -0.2688950264 -0.7614768970 0.5850711367 -0.0001299872 0.0000302416 -1.91025 0.807559
9455.9000000169 -0.0001409862 -0.2702324067 -0.7611594722 0.5836338070 -0.0001306902 0.0000305546 -1.91194 0.807706
9465.9000000169 -0.0001417121 -0.2715770049 -0.7608387282 0.5821891375 -0.0001313969 0.0000308712 -1.91364 0.807855
9475.9000000169 -0.0001424403 -0.2729288583 -0.7605146274 0.5807371055 -0.0001321074 0.0000311914 -1.91535 0.808005
9485.9000000170 -0.0001431708 -0.2742880045 -0.7601871313 0.5792776886 -0.0001328216 0.0000315152 -1.91707 0.808157
9495.9000000170 -0.0001439037 -0.2756544811 -0.7598562013 0.5778108644 -0.0001335395 0.0000318427 -1.9188 0.808311
9505.9000000171 -0.0001446389 -0.2770283257 -0.7595217979 0.5763366110 -0.0001342612 0.0000321739 -1.92054 0.808466
9515.9000000171 -0.0001453764 -0.2784095760 -0.7591838815 0.5748549065 -0.0001349867 0.0000325090 -1.92229 0.808624
9525.9000000171 -0.0001461162 -0.2797982698 -0.7588424115 0.5733657293 -0.0001357159 0.0000328479 -1.92405 0.808782
9535.9000000172 -0.0001468582 -0.2811944449 -0.7584973472 0.5718690579 -0.0001364490 0.0000331907 -1.92581 0.808943
9545.9000000172 -0.0001476024 -0.2825981393 -0.7581486471 0.5703648714 -0.0001371858 0.0000335374 -1.92759 0.809105
9555.9000000172 -0.0001483488 -0.2840093909 -0.7577962693 0.5688531487 -0.0001379264 0.0000338881 -1.92938 0.809269
9565.9000000173 -0.0001490974 -0.2854282377 -0.7574401711 0.5673338691 -0.0001386708 0.0000342429 -1.93117 0.809435
9575.9000000173 -0.0001498481 -0.2868547178 -0.7570803094 0.5658070123 -0.0001394190 0.0000346017 -1.93298 0.809603
9585.9000000173 -0.0001506010 -0.2882888694 -0.7567166407 0.5642725581 -0.0001401710 0.0000349648 -1.93479 0.809772
9595.9000000174 -0.0001513560 -0.2897307306 -0.7563491205 0.5627304865 -0.0001409269 0.0000353320 -1.93662 0.809943
9605.9000000174 -0.0001521130 -0.2911803398 -0.7559777041 0.5611807778 -0.0001416866 0.0000357035 -1.93845 0.810116
9615.9000000175 -0.0001528721 -0.2926377351 -0.7556023459 0.5596234127 -0.0001424501 0.0000360794 -1.9403 0.810291
9625.9000000175 -0.0001536332 -0.2941029551 -0.7552229999 0.5580583720 -0.0001432175 0.0000364596 -1.94215 0.810468
9635.9000000175 -0.0001543963 -0.2955760381 -0.7548396194 0.5564856367 -0.0001439887 0.0000368443 -1.94402 0.810647
9645.9000000176 -0.0001551614 -0.2970570227 -0.7544521570 0.5549051884 -0.0001447638 0.0000372335 -1.94589 0.810827
9655.9000000176 -0.0001559285 -0.2985459473 -0.7540605649 0.5533170086 -0.0001455427 0.0000376272 -1.94778 0.81101
9665.9000000176 -0.0001566974 -0.3000428507 -0.7536647943 0.5517210794 -0.0001463255 0.0000380255 -1.94967 0.811194
9675.9000000177 -0.0001574682 -0.3015477714 -0.7532647962 0.5501173829 -0.0001471122 0.0000384286 -1.95158 0.811381
9685.9000000177 -0.0001582409 -0.3030607482 -0.7528605205 0.5485059017 -0.0001479028 0.0000388364 -1.9535 0.811569
9695.9000000177 -0.0001590155 -0.3045818200 -0.7524519167 0.5468866186 -0.0001486973 0.0000392489 -1.95542 0.81176
9705.9000000178 -0.0001597918 -0.3061110257 -0.7520389335 0.5452595167 -0.0001494957 0.0000396664 -1.95736 0.811952
9715.9000000178 -0.0001605700 -0.3076484040 -0.7516215191 0.5436245796 -0.0001502980 0.0000400888 -1.95931 0.812147
9725.9000000179 -0.0001613498 -0.3091939942 -0.7511996209 0.5419817910 -0.0001511042 0.0000405162 -1.96126 0.812343
9735.9000000179 -0.0001621314 -0.3107478352 -0.7507731856 0.5403311349 -0.0001519143 0.0000409487 -1.96323 0.812542
9745.9000000179 -0.0001629147 -0.3123099661 -0.7503421591 0.5386725958 -0.0001527284 0.0000413863 -1.96521 0.812743
9755.9000000180 -0.0001636996 -0.3138804263 -0.7499064868 0.5370061585 -0.0001535464 0.0000418290 -1.9672 0.812946
9765.9000000180 -0.0001644862 -0.3154592550 -0.7494661133 0.5353318081 -0.0001543683 0.0000422771 -1.9692 0.813151
9775.9000000180 -0.0001652743 -0.3170464916 -0.7490209823 0.5336495300 -0.0001551942 0.0000427305 -1.97121 0.813358
9785.9000000181 -0.0001660640 -0.3186421754 -0.7485710371 0.5319593101 -0.0001560241 0.0000431893 -1.97323 0.813567
9795.9000000181 -0.0001668552 -0.3202463461 -0.7481162201 0.5302611348 -0.0001568580 0.0000436536 -1.97526 0.813779
9805.9000000181 -0.0001676479 -0.3218590431 -0.7476564729 0.5285549905 -0.0001576958 0.0000441234 -1.97731 0.813992
9815.9000000182 -0.0001684421 -0.3234803061 -0.7471917364 0.5268408642 -0.0001585376 0.0000445989 -1.97936 0.814208
9825.9000000182 -0.0001692377 -0.3251101749 -0.7467219506 0.5251187434 -0.0001593834 0.0000450800 -1.98143 0.814426
9835.9000000183 -0.0001700347 -0.3267486893 -0.7462470549 0.5233886161 -0.0001602332 0.0000455669 -1.98351 0.814647
9845.9000000183 -0.0001708330 -0.3283958890 -0.7457669880 0.5216504703 -0.0001610871 0.0000460597 -1.98559 0.814869
9855.9000000183 -0.0001716327 -0.3300518142 -0.7452816877 0.5199042950 -0.0001619449 0.0000465583 -1.98769 0.815094
9865.9000000184 -0.0001724336 -0.3317165047 -0.7447910911 0.5181500793 -0.0001628068 0.0000470630 -1.9898 0.815322
9875.9000000184 -0.0001732357 -0.3333900008 -0.7442951345 0.5163878129 -0.0001636727 0.0000475737 -1.99193 0.815551
9885.9000000184 -0.0001740390 -0.3350723426 -0.7437937534 0.5146174860 -0.0001645427 0.0000480905 -1.99406 0.815783
9895.9000000185 -0.0001748435 -0.3367635703 -0.7432868826 0.5128390893 -0.0001654167 0.0000486136 -1.9962 0.816018
9905.9000000185 -0.0001756491 -0.3384637243 -0.7427744558 0.5110526141 -0.0001662948 0.0000491429 -1.99836 0.816255
9915.9000000185 -0.0001764557 -0.3401728449 -0.7422564062 0.5092580520 -0.0001671770 0.0000496786 -2.00053 0.816494
9925.9000000186 -0.0001772634 -0.3418909725 -0.7417326660 0.5074553956 -0.0001680632 0.0000502208 -2.00271 0.816735
9935.9000000186 -0.0001780720 -0.3436181478 -0.7412031667 0.5056446375 -0.0001689536 0.0000507695 -2.0049 0.81698
9945.9000000187 -0.0001788815 -0.3453544111 -0.7406678388 0.5038257714 -0.0001698480 0.0000513248 -2.0071 0.817226
9955.9000000187 -0.0001796918 -0.3470998031 -0.7401266119 0.5019987916 -0.0001707465 0.0000518867 -2.00932 0.817475
9965.9000000187 -0.0001805030 -0.3488543642 -0.7395794151 0.5001636928 -0.0001716492 0.0000524555 -2.01154 0.817727
9975.9000000188 -0.0001813149 -0.3506181352 -0.7390261762 0.4983204706 -0.0001725559 0.0000530311 -2.01378 0.817981
9985.9000000188 -0.0001821275 -0.3523911566 -0.7384668225 0.4964691212 -0.0001734668 0.0000536136 -2.01603 0.818238
9995.9000000188 -0.0001829408 -0.3541734690 -0.7379012802 0.4946096415 -0.0001743818 0.0000542032 -2.0183 0.818497
10005.9000000189 -0.0001837546 -0.3559651131 -0.7373294749 0.4927420293 -0.0001753010 0.0000547998 -2.02057 0.818759
10015.9000000189 -0.0001845689 -0.3577661295 -0.7367513310 0.4908662829 -0.0001762242 0.0000554037 -2.02286 0.819023
10025.9000000189 -0.0001853836 -0.3595765588 -0.7361667722 0.4889824015 -0.0001771516 0.0000560148 -2.02516 0.81929
10035.9000000190 -0.0001861988 -0.3613964416 -0.7355757212 0.4870903853 -0.0001780831 0.0000566333 -2.02747 0.81956
10045.9000000190 -0.0001870142 -0.3632258183 -0.7349780998 0.4851902352 -0.0001790188 0.0000572593 -2.02979 0.819833
10055.9000000191 -0.0001878299 -0.3650647295 -0.7343738288 0.4832819527 -0.0001799586 0.0000578927 -2.03213 0.820108
10065.9000000191 -0.0001886457 -0.3669132155 -0.7337628282 0.4813655407 -0.0001809025 0.0000585338 -2.03448 0.820386
10075.9000000191 -0.0001894616 -0.3687713166 -0.7331450171 0.4794410026 -0.0001818505 0.0000591827 -2.03684 0.820667
10085.9000000192 -0.0001902775 -0.3706390729 -0.7325203133 0.4775083431 -0.0001828027 0.0000598393 -2.03921 0.82095
10095.9000000192 -0.0001910934 -0.3725165247 -0.7318886341 0.4755675675 -0.0001837589 0.0000605039 -2.0416 0.821237
10105.9000000192 -0.0001919090 -0.3744037117 -0.7312498954 0.4736186823 -0.0001847193 0.0000611764 -2.044 0.821526
10115.9000000193 -0.0001927244 -0.3763006739 -0.7306040124 0.4716616951 -0.0001856838 0.0000618570 -2.04641 0.821818
10125.9000000193 -0.0001935395 -0.3782074507 -0.7299508992 0.4696966144 -0.0001866524 0.0000625459 -2.04884 0.822113
10135.9000000193 -0.0001943541 -0.3801240816 -0.7292904688 0.4677234499 -0.0001876250 0.0000632430 -2.05128 0.82241
10145.9000000194 -0.0001951682 -0.3820506057 -0.7286226332 0.4657422124 -0.0001886018 0.0000639485 -2.05373 0.822711
10155.9000000194 -0.0001959817 -0.3839870620 -0.7279473035 0.4637529136 -0.0001895825 0.0000646625 -2.0562 0.823015
10165.9000000195 -0.0001967944 -0.3859334893 -0.7272643896 0.4617555666 -0.0001905673 0.0000653851 -2.05867 0.823321
10175.9000000195 -0.0001976063 -0.3878899257 -0.7265738004 0.4597501857 -0.0001915561 0.0000661164 -2.06116 0.823631
10185.9000000195 -0.0001984173 -0.3898564096 -0.7258754437 0.4577367863 -0.0001925489 0.0000668565 -2.06367 0.823944
10195.9000000196 -0.0001992272 -0.3918329785 -0.7251692260 0.4557153849 -0.0001935456 0.0000676055 -2.06619 0.824259
10205.9000000196 -0.0002000359 -0.3938196700 -0.7244550531 0.4536859996 -0.0001945463 0.0000683635 -2.06872 0.824578
10215.9000000196 -0.0002008433 -0.3958165209 -0.7237328293 0.4516486494 -0.0001955509 0.0000691307 -2.07126 0.8249
10225.9000000197 -0.0002016494 -0.3978235678 -0.7230024579 0.4496033548 -0.0001965594 0.0000699070 -2.07382 0.825225
10235.9000000197 -0.0002024539 -0.3998408468 -0.7222638410 0.4475501376 -0.0001975717 0.0000706927 -2.07639 0.825553
10245.9000000197 -0.0002032568 -0.4018683936 -0.7215168795 0.4454890208 -0.0001985878 0.0000714879 -2.07898 0.825884
10255.9000000198 -0.0002040579 -0.4039062433 -0.7207614730 0.4434200289 -0.0001996076 0.0000722926 -2.08158 0.826219
10265.9000000198 -0.0002048571 -0.4059544304 -0.7199975199 0.4413431876 -0.0002006312 0.0000731071 -2.08419 0.826556
10275.9000000199 -0.0002056543 -0.4080129891 -0.7192249176 0.4392585240 -0.0002016585 0.0000739313 -2.08682 0.826897
10285.9000000199 -0.0002064493 -0.4100819527 -0.7184435617 0.4371660665 -0.0002026894 0.0000747655 -2.08946 0.827241
10295.9000000199 -0.0002072421 -0.4121613541 -0.7176533469 0.4350658451 -0.0002037238 0.0000756098 -2.09212 0.827589
10305.9000000200 -0.0002080324 -0.4142512253 -0.7168541663 0.4329578909 -0.0002047618 0.0000764642 -2.09479 0.82794
10315.9000000200 -0.0002088202 -0.4163515978 -0.7160459118 0.4308422365 -0.0002058033 0.0000773289 -2.09747 0.828294
10325.9000000200 -0.0002096052 -0.4184625023 -0.7152284739 0.4287189160 -0.0002068482 0.0000782041 -2.10017 0.828651
10335.9000000201 -0.0002103875 -0.4205839687 -0.7144017415 0.4265879645 -0.0002078964 0.0000790899 -2.10288 0.829012
10345.9000000201 -0.0002111667 -0.4227160263 -0.7135656021 0.4244494189 -0.0002089479 0.0000799864 -2.10561 0.829376
10355.9000000201 -0.0002119428 -0.4248587033 -0.7127199419 0.4223033170 -0.0002100026 0.0000808938 -2.10835 0.829744
10365.9000000202 -0.0002127157 -0.4270120274 -0.7118646454 0.4201496982 -0.0002110605 0.0000818122 -2.11111 0.830115
10375.9000000202 -0.0002134852 -0.4291760252 -0.7109995953 0.4179886029 -0.0002121214 0.0000827417 -2.11388 0.830489
10385.9000000203 -0.0002142512 -0.4313507225 -0.7101246730 0.4158200731 -0.0002131854 0.0000836825 -2.11666 0.830867
10395.9000000203 -0.0002150135 -0.4335361444 -0.7092397582 0.4136441517 -0.0002142522 0.0000846348 -2.11946 0.831249
10405.9000000203 -0.0002157721 -0.4357323148 -0.7083447288 0.4114608829 -0.0002153219 0.0000855986 -2.12228 0.831634
10415.9000000204 -0.0002165266 -0.4379392568 -0.7074394611 0.4092703121 -0.0002163943 0.0000865743 -2.1251 0.832022
10425.9000000204 -0.0002172772 -0.4401569927 -0.7065238294 0.4070724859 -0.0002174694 0.0000875619 -2.12795 0.832415
10435.9000000204 -0.0002180236 -0.4423855437 -0.7055977064 0.4048674518 -0.0002185471 0.0000885615 -2.13081 0.83281
10445.9000000205 -0.0002187656 -0.4446249301 -0.7046609627 0.4026552581 -0.0002196272 0.0000895735 -2.13368 0.83321
10455.9000000205 -0.0002195033 -0.4468751715 -0.7037134672 0.4004359544 -0.0002207098 0.0000905979 -2.13657 0.833613
10465.9000000205 -0.0002202364 -0.4491362863 -0.7027550868 0.3982095908 -0.0002217947 0.0000916349 -2.13948 0.834019
10475.9000000206 -0.0002209649 -0.4514082922 -0.7017856864 0.3959762185 -0.0002228818 0.0000926848 -2.1424 0.83443
10485.9000000206 -0.0002216886 -0.4536912061 -0.7008051288 0.3937358894 -0.0002239711 0.0000937476 -2.14533 0.834843
10495.9000000207 -0.0002224075 -0.4559850438 -0.6998132749 0.3914886559 -0.0002250624 0.0000948237 -2.14828 0.835261
10505.9000000207 -0.0002231215 -0.4582898206 -0.6988099836 0.3892345714 -0.0002261557 0.0000959131 -2.15125 0.835682
10515.9000000207 -0.0002238304 -0.4606055508 -0.6977951114 0.3869736895 -0.0002272508 0.0000970161 -2.15423 0.836107
10525.9000000208 -0.0002245342 -0.4629322480 -0.6967685130 0.3847060646 -0.0002283478 0.0000981329 -2.15723 0.836536
10535.9000000208 -0.0002252329 -0.4652699251 -0.6957300405 0.3824317515 -0.0002294464 0.0000992637 -2.16024 0.836969
10545.9000000208 -0.0002259263 -0.4676185943 -0.6946795443 0.3801508053 -0.0002305468 0.0001004087 -2.16327 0.837405
10555.9000000209 -0.0002266144 -0.4699782672 -0.6936168721 0.3778632815 -0.0002316486 0.0001015681 -2.16631 0.837845
10565.9000000209 -0.0002272972 -0.4723489547 -0.6925418697 0.3755692360 -0.0002327520 0.0001027421 -2.16937 0.838289
10575.9000000209 -0.0002279745 -0.4747306675 -0.6914543805 0.3732687250 -0.0002338568 0.0001039310 -2.17245 0.838736
10585.9000000210 -0.0002286464 -0.4771234153 -0.6903542457 0.3709618047 -0.0002349629 0.0001051349 -2.17554 0.839188
10595.9000000210 -0.0002293128 -0.4795272079 -0.6892413041 0.3686485319 -0.0002360704 0.0001063541 -2.17865 0.839643
10605.9000000211 -0.0002299737 -0.4819420543 -0.6881153926 0.3663289631 -0.0002371791 0.0001075888 -2.18178 0.840102
10615.9000000211 -0.0002306290 -0.4843679633 -0.6869763452 0.3640031555 -0.0002382890 0.0001088393 -2.18492 0.840565
10625.9000000211 -0.0002312788 -0.4868049436 -0.6858239942 0.3616711662 -0.0002394000 0.0001101057 -2.18808 0.841031
10635.9000000212 -0.0002319230 -0.4892530034 -0.6846581692 0.3593330524 -0.0002405122 0.0001113882 -2.19125 0.841502
10645.9000000212 -0.0002325615 -0.4917121506 -0.6834786979 0.3569888717 -0.0002416254 0.0001126872 -2.19444 0.841976
10655.9000000212 -0.0002331945 -0.4941823930 -0.6822854057 0.3546386824 -0.0002427397 0.0001140028 -2.19765 0.842455
10665.9000000213 -0.0002338218 -0.4966637383 -0.6810781159 0.3522825425 -0.0002438549 0.0001153352 -2.20087 0.842937
10675.9000000213 -0.0002344434 -0.4991561939 -0.6798566489 0.3499205101 -0.0002449712 0.0001166848 -2.20411 0.843423
10685.9000000213 -0.0002350594 -0.5016597671 -0.6786208229 0.3475526439 -0.0002460884 0.0001180516 -2.20737 0.843913
10695.9000000214 -0.0002356696 -0.5041744652 -0.6773704537 0.3451790025 -0.0002472066 0.0001194359 -2.21065 0.844407
10705.9000000214 -0.0002362741 -0.5067002955 -0.6761053554 0.3427996456 -0.0002483257 0.0001208380 -2.21394 0.844905
10715.9000000215 -0.0002368729 -0.5092372652 -0.6748253404 0.3404146337 -0.0002494457 0.0001222581 -2.21725 0.845406
10725.9000000215 -0.0002374660 -0.5117853819 -0.6735302188 0.3380240276 -0.0002505665 0.0001236964 -2.22057 0.845912
10735.9000000215 -0.0002380533 -0.5143446525 -0.6722197983 0.3356278892 -0.0002516883 0.0001251531 -2.22392 0.846422
10745.9000000216 -0.0002386348 -0.5169150841 -0.6708938841 0.3332262810 -0.0002528110 0.0001266286 -2.22728 0.846936
10755.9000000216 -0.0002392104 -0.5194966833 -0.6695522793 0.3308192665 -0.0002539345 0.0001281228 -2.23066 0.847453
10765.9000000216 -0.0002397801 -0.5220894564 -0.6681947846 0.3284069103 -0.0002550590 0.0001296361 -2.23406 0.847975
10775.9000000217 -0.0002403438 -0.5246934096 -0.6668211983 0.3259892783 -0.0002561843 0.0001311686 -2.23747 0.848501
10785.9000000217 -0.0002409014 -0.5273085485 -0.6654313167 0.3235664375 -0.0002573105 0.0001327207 -2.24091 0.849031
10795.9000000217 -0.0002414528 -0.5299348783 -0.6640249336 0.3211384563 -0.0002584375 0.0001342925 -2.24436 0.849565
10805.9000000218 -0.0002419980 -0.5325724036 -0.6626018407 0.3187054048 -0.0002595653 0.0001358843 -2.24783 0.850103
10815.9000000218 -0.0002425368 -0.5352211286 -0.6611618276 0.3162673548 -0.0002606939 0.0001374964 -2.25131 0.850645
10825.9000000219 -0.0002430691 -0.5378810566 -0.6597046817 0.3138243800 -0.0002618232 0.0001391289 -2.25482 0.851191
10835.9000000219 -0.0002435949 -0.5405521900 -0.6582301880 0.3113765556 -0.0002629531 0.0001407820 -2.25834 0.851742
10845.9000000219 -0.0002441139 -0.5432345303 -0.6567381288 0.3089239588 -0.0002640837 0.0001424561 -2.26189 0.852296
10855.9000000220 -0.0002446260 -0.5459280781 -0.6552282839 0.3064666682 -0.0002652149 0.0001441513 -2.26545 0.852855
10865.9000000220 -0.0002451311 -0.5486328326 -0.6537004302 0.3040047649 -0.0002663465 0.0001458678 -2.26903 0.853418
10875.9000000220 -0.0002456289 -0.5513487917 -0.6521543423 0.3015383317 -0.0002674786 0.0001476060 -2.27263 0.853985
10885.9000000221 -0.0002461194 -0.5540759520 -0.6505897920 0.2990674537 -0.0002686109 0.0001493660 -2.27625 0.854557
10895.9000000221 -0.0002466022 -0.5568143085 -0.6490065488 0.2965922181 -0.0002697435 0.0001511481 -2.27989 0.855133
10905.9000000221 -0.0002470774 -0.5595638547 -0.6474043792 0.2941127145 -0.0002708761 0.0001529527 -2.28354 0.855713
10915.9000000222 -0.0002475445 -0.5623245821 -0.6457830468 0.2916290342 -0.0002720088 0.0001547799 -2.28722 0.856297
10925.9000000222 -0.0002480036 -0.5650964804 -0.6441423117 0.2891412702 -0.0002731412 0.0001566301 -2.29092 0.856886
10935.9000000223 -0.0002484542 -0.5678795373 -0.6424819301 0.2866495174 -0.0002742733 0.0001585034 -2.29464 0.857479
10945.9000000223 -0.0002488963 -0.5706737383 -0.6408016551 0.2841538724 -0.0002754049 0.0001604003 -2.29837 0.858076
10955.9000000223 -0.0002493296 -0.5734790670 -0.6391012360 0.2816544335 -0.0002765358 0.0001623210 -2.30213 0.858678
10965.9000000224 -0.0002497539 -0.5762955048 -0.6373804187 0.2791513009 -0.0002776659 0.0001642658 -2.30591 0.859285
10975.9000000224 -0.0002501692 -0.5791230312 -0.6356389456 0.2766445763 -0.0002787950 0.0001662352 -2.3097 0.859896
10985.9000000224 -0.0002505751 -0.5819616233 -0.6338765551 0.2741343628 -0.0002799228 0.0001682295 -2.31352 0.860511
10995.9000000225 -0.0002509715 -0.5848112563 -0.6320929816 0.2716207648 -0.0002810491 0.0001702490 -2.31736 0.861131
11005.9000000225 -0.0002513583 -0.5876719027 -0.6302879554 0.2691038883 -0.0002821738 0.0001722941 -2.32122 0.861755
11015.9000000225 -0.0002517353 -0.5905435330 -0.6284612022 0.2665838400 -0.0002832966 0.0001743653 -2.3251 0.862383
11025.9000000226 -0.0002521023 -0.5934261155 -0.6266124427 0.2640607274 -0.0002844174 0.0001764628 -2.329 0.863017
11035.9000000226 -0.0002524591 -0.5963196160 -0.6247413924 0.2615346580 -0.0002855358 0.0001785871 -2.33292 0.863654
11045.9000000227 -0.0002528057 -0.5992239984 -0.6228477616 0.2590057408 -0.0002866518 0.0001807386 -2.33687 0.864297
11055.9000000227 -0.0002531419 -0.6021392244 -0.6209312551 0.2564740843 -0.0002877650 0.0001829177 -2.34083 0.864944
11065.9000000227 -0.0002534676 -0.6050652536 -0.6189915719 0.2539397972 -0.0002888753 0.0001851250 -2.34482 0.865595
11075.9000000228 -0.0002537829 -0.6080020441 -0.6170284054 0.2514029879 -0.0002899825 0.0001873610 -2.34883 0.866251
11085.9000000228 -0.0002540875 -0.6109495527 -0.6150414434 0.2488637645 -0.0002910862 0.0001896263 -2.35286 0.866911
11095.9000000228 -0.0002543814 -0.6139077355 -0.6130303690 0.2463222355 -0.0002921864 0.0001919213 -2.35691 0.867576
11105.9000000229 -0.0002546646 -0.6168765477 -0.6109948602 0.2437785099 -0.0002932829 0.0001942466 -2.36098 0.868246
11115.9000000229 -0.0002549372 -0.6198559441 -0.6089345909 0.2412326980 -0.0002943754 0.0001966029 -2.36508 0.86892
11125.9000000229 -0.0002551992 -0.6228458790 -0.6068492309 0.2386849120 -0.0002954638 0.0001989907 -2.3692 0.869599
11135.9000000230 -0.0002554505 -0.6258463060 -0.6047384443 0.2361352646 -0.0002965481 0.0002014104 -2.37335 0.870283
11145.9000000230 -0.0002556911 -0.6288571776 -0.6026018884 0.2335838685 -0.0002976283 0.0002038626 -2.37751 0.870971
11155.9000000231 -0.0002559209 -0.6318784452 -0.6004392123 0.2310308364 -0.0002987042 0.0002063476 -2.3817 0.871664
11165.9000000231 -0.0002561396 -0.6349100591 -0.5982500575 0.2284762821 -0.0002997758 0.0002088660 -2.38591 0.872361
11175.9000000231 -0.0002563472 -0.6379519686 -0.5960340581 0.2259203202 -0.0003008431 0.0002114181 -2.39015 0.873063
11185.9000000232 -0.0002565438 -0.6410041225 -0.5937908417 0.2233630675 -0.0003019059 0.0002140048 -2.39441 0.87377
11195.9000000232 -0.0002567294 -0.6440664692 -0.5915200292 0.2208046436 -0.0003029642 0.0002166269 -2.3987 0.874481
11205.9000000232 -0.0002569038 -0.6471389567 -0.5892212342 0.2182451692 -0.0003040178 0.0002192850 -2.40301 0.875197
11215.9000000233 -0.0002570671 -0.6502215326 -0.5868940630 0.2156847680 -0.0003050667 0.0002219799 -2.40734 0.875918
11225.9000000233 -0.0002572189 -0.6533141443 -0.5845381158 0.2131235673 -0.0003061108 0.0002247123 -2.4117 0.876644
11235.9000000233 -0.0002573592 -0.6564167393 -0.5821529864 0.2105616995 -0.0003071500 0.0002274830 -2.41608 0.877374
11245.9000000234 -0.0002574876 -0.6595292645 -0.5797382630 0.2079993022 -0.0003081844 0.0002302925 -2.42049 0.878109
11255.9000000234 -0.0002576041 -0.6626516668 -0.5772935274 0.2054365191 -0.0003092138 0.0002331416 -2.42493 0.878849
11265.9000000235 -0.0002577083 -0.6657838914 -0.5748183542 0.2028734999 -0.0003102384 0.0002360310 -2.42939 0.879593
11275.9000000235 -0.0002577997 -0.6689258821 -0.5723123097 0.2003104005 -0.0003112580 0.0002389614 -2.43387 0.880343
11285.9000000235 -0.0002578779 -0.6720775803 -0.5697749506 0.1977473831 -0.0003122726 0.0002419332 -2.43839 0.881097
11295.9000000236 -0.0002579422 -0.6752389242 -0.5672058229 0.1951846162 -0.0003132823 0.0002449471 -2.44293 0.881856
11305.9000000236 -0.0002579920 -0.6784098492 -0.5646044612 0.1926222750 -0.0003142869 0.0002480040 -2.4475 0.88262
11315.9000000236 -0.0002580269 -0.6815902869 -0.5619703881 0.1900605412 -0.0003152862 0.0002511045 -2.45209 0.883389
11325.9000000237 -0.0002580461 -0.6847801660 -0.5593031139 0.1874996030 -0.0003162800 0.0002542496 -2.45671 0.884163
11335.9000000237 -0.0002580491 -0.6879794118 -0.5566021357 0.1849396555 -0.0003172680 0.0002574405 -2.46136 0.884942
11345.9000000237 -0.0002580353 -0.6911879470 -0.5538669381 0.1823809012 -0.0003182499 0.0002606783 -2.46604 0.885725
11355.9000000238 -0.0002580039 -0.6944056917 -0.5510969929 0.1798235507 -0.0003192254 0.0002639642 -2.47075 0.886514
11365.9000000238 -0.0002579545 -0.6976325634 -0.5482917586 0.1772678233 -0.0003201941 0.0002672996 -2.47549 0.887308
11375.9000000239 -0.0002578862 -0.7008684773 -0.5454506793 0.1747139464 -0.0003211557 0.0002706856 -2.48026 0.888106
11385.9000000239 -0.0002577984 -0.7041133458 -0.5425731826 0.1721621555 -0.0003221101 0.0002741236 -2.48505 0.88891
11395.9000000239 -0.0002576902 -0.7073670779 -0.5396586772 0.1696126932 -0.0003230568 0.0002776149 -2.48988 0.889719
11405.9000000240 -0.0002575609 -0.7106295792 -0.5367065493 0.1670658077 -0.0003239957 0.0002811609 -2.49474 0.890533
11415.9000000240 -0.0002574095 -0.7139007518 -0.5337161591 0.1645217507 -0.0003249266 0.0002847630 -2.49963 0.891351
11425.9000000240 -0.0002572353 -0.7171804942 -0.5306868362 0.1619807758 -0.0003258492 0.0002884229 -2.50455 0.892175
11435.9000000241 -0.0002570376 -0.7204687020 -0.5276178759 0.1594431359 -0.0003267632 0.0002921425 -2.5095 0.893004
11445.9000000241 -0.0002568156 -0.7237652699 -0.5245085350 0.1569090816 -0.0003276683 0.0002959240 -2.51448 0.893837
11455.9000000241 -0.0002565691 -0.7270700928 -0.5213580278 0.1543788596 -0.0003285641 0.0002997700 -2.5195 0.894676
11465.9000000242 -0.0002562979 -0.7303830690 -0.5181655227 0.1518527110 -0.0003294503 0.0003036835 -2.52456 0.895519
11475.9000000242 -0.0002560019 -0.7337041023 -0.5149301384 0.1493308701 -0.0003303267 0.0003076681 -2.52964 0.896368
11485.9000000243 -0.0002556814 -0.7370331058 -0.5116509392 0.1468135634 -0.0003311932 0.0003117276 -2.53477 0.89722
11495.9000000243 -0.0002553367 -0.7403700049 -0.5083269298 0.1443010075 -0.0003320498 0.0003158661 -2.53993 0.898078
11505.9000000243 -0.0002549684 -0.7437147403 -0.5049570464 0.1417934062 -0.0003328968 0.0003200884 -2.54512 0.89894
11515.9000000244 -0.0002545771 -0.7470672708 -0.5015401475 0.1392909479 -0.0003337350 0.0003243993 -2.55036 0.899807
11525.9000000244 -0.0002541637 -0.7504275762 -0.4980750005 0.1367938038 -0.0003345652 0.0003288043 -2.55563 0.900678
11535.9000000244 -0.0002537291 -0.7537956601 -0.4945602637 0.1343021253 -0.0003353886 0.0003333094 -2.56095 0.901553
11545.9000000245 -0.0002532747 -0.7571715540 -0.4909944653 0.1318160184 -0.0003362069 0.0003379213 -2.5663 0.902432
11555.9000000245 -0.0002528018 -0.7605553237 -0.4873759747 0.1293355466 -0.0003370219 0.0003426478 -2.5717 0.903316
11565.9000000245 -0.0002523124 -0.7639470745 -0.4837029689 0.1268606961 -0.0003378357 0.0003474978 -2.57714 0.904203
11575.9000000246 -0.0002518077 -0.7673469616 -0.4799733903 0.1243913540 -0.0003386508 0.0003524823 -2.58264 0.905094
11585.9000000246 -0.0002512927 -0.7707552015 -0.4761848910 0.1219272881 -0.0003394701 0.0003576139 -2.58818 0.905989
11595.9000000247 -0.0002507713 -0.7741720863 -0.4723347563 0.1194681188 -0.0003402970 0.0003629085 -2.59377 0.906886
11605.9000000247 -0.0002502509 -0.7775980001 -0.4684198049 0.1170132258 -0.0003411354 0.0003683849 -2.59942 0.907786
11615.9000000247 -0.0002497415 -0.7810334438 -0.4644362574 0.1145616818 -0.0003419906 0.0003740664 -2.60512 0.908688
11625.9000000248 -0.0002492552 -0.7844790670 -0.4603795551 0.1121121470 -0.0003428687 0.0003799814 -2.61089 0.909592
11635.9000000248 -0.0002488048 -0.7879357106 -0.4562441044 0.1096627078 -0.0003437774 0.0003861661 -2.61673 0.910495
11645.9000000248 -0.0002484148 -0.7914044614 -0.4520229056 0.1072106535 -0.0003447261 0.0003926662 -2.62264 0.911398
11655.9000000249 -0.0002481151 -0.7948867300 -0.4477069913 0.1047521424 -0.0003457266 0.0003995404 -2.62865 0.912297
11665.9000000249 -0.0002479456 -0.7983843509 -0.4432845740 0.1022815685 -0.0003467939 0.0004068650 -2.63475 0.913192
11675.9000000249 -0.0002479620 -0.8018997379 -0.4387396911 0.0997906892 -0.0003479476 0.0004147407 -2.64096 0.914076
11685.9000000250 -0.0002482419 -0.8054361147 -0.4340499878 0.0972671327 -0.0003492127 0.0004233046 -2.64731 0.914946
11695.9000000250 -0.0002488905 -0.8089979055 -0.4291829228 0.0946918034 -0.0003506224 0.0004327476 -2.65383 0.915792
11705.9000000251 -0.0002500798 -0.8125914699 -0.4240888844 0.0920341487 -0.0003522199 0.0004433421 -2.66058 0.9166
11715.9000000251 -0.0002520609 -0.8162266895 -0.4186877891 0.0892427420 -0.0003540650 0.0004554903 -2.66763 0.917347
11725.9000000251 -0.0002552275 -0.8199210526 -0.4128402688 0.0862242051 -0.0003562411 0.0004698048 -2.67514 0.917991
11735.9000000252 -0.0002602161 -0.8237126672 -0.4062775869 0.0827921175 -0.0003588718 0.0004872566 -2.68338 0.918457
11745.9000000252 -0.0002681043 -0.8277181552 -0.3983930086 0.0785091811 -0.0003621552 0.0005094610 -2.693 0.918605
11755.9000000252 -0.0002808299 -0.8325300514 -0.3873444354 0.0719646382 -0.0003664465 0.0005392741 -2.70612 0.918228
11765.9000000253 -0.0003022239 -0.8470103674 -0.3604479706 0.0516122963 -0.0003724849 0.0005821618 -2.73925 0.920516
11775.9000000253 -0.0003406427 -0.8818686881 -0.2953239762 -0.0058728233 -0.0003821695 0.0006498253 -2.81845 0.930005
11785.9000000253 -0.0004175422 -0.9113162069 -0.2809427102 -0.0206505268 -0.0004021066 0.0007715947 -2.84255 0.953638
11795.9000000254 -0.0006080448 -0.9232283985 -0.3298095117 0.0601814511 -0.0004666963 0.0010453706 -2.79849 0.98037
11805.9000000254 -0.0014266117 -0.9522594344 -0.2653820505 0.0627627589 -0.0009539970 0.0020814211 -2.8698 0.988547
11815.9000000255 -0.0074222533 -0.9182134226 -0.3320569592 0.1840400998 -0.0058798341 0.0091572831 -2.79459 0.976411
11825.9000000255 -0.0014198919 -0.9393405420 -0.2810585990 0.1230280587 -0.0031752337 0.0012333647 -2.85086 0.980487
11835.9000000255 0.0049439224 -0.9387582389 -0.3065841682 0.1494989518 -0.0001059439 -0.0084863329 -2.82593 0.987553
11845.9000000256 -0.0038803548 -0.9674626550 -0.2877517268 0.1105183625 -0.0047904456 0.0117313901 -2.8525 1.00935
11855.9000000256 0.0226233807 -0.9903705171 -0.2511023718 0.1582778444 0.0045253410 -0.0086439255 -2.89328 1.02171
11865.9000000256 -0.0077577834 -0.9805366001 -0.2802313122 0.1496288582 -0.0045707223 0.0097838409 -2.86322 1.01979
11875.9000000257 0.0042176960 -0.9901711146 -0.2756894537 0.0966657187 0.0005230121 -0.0043003529 -2.87004 1.02783
11885.9000000257 -0.0043801399 -1.0110461651 -0.2280460484 0.1458486846 -0.0019663681 0.0000640338 -2.91975 1.03645
11895.9000000257 0.0063440355 -1.0188958928 -0.2144749783 0.1255982954 -0.0026942953 0.0043115368 -2.93412 1.04122
11905.9000000258 0.0020874246 -1.0089047274 -0.2638427162 0.1583752219 0.0018933169 -0.0047418044 -2.88581 1.04283
11915.9000000258 -0.0094739545 -1.0347744431 -0.1887652452 0.0291939215 -0.0013560333 0.0013564769 -2.96116 1.05185
11925.9000000259 0.0062934379 -1.0356115660 -0.1858313354 0.0227724101 -0.0025699755 0.0054586675 -2.96404 1.05215
11935.9000000259 -0.0012309082 -1.0308451200 -0.2022065419 0.0327760242 -0.0000786265 -0.0000015614 -2.9479 1.05049
11945.9000000259 0.0039249939 -1.0123095438 -0.2555900412 0.1051351020 0.0009536355 -0.0062175603 -2.89428 1.04408
11963.2000000260 -0.0370080911 -0.9738687762 -0.3055996854 0.1792476536 -0.0066506939 0.0187603022 -2.83752 1.02069
11981.9000000261 -0.0001643515 -0.9742119289 -0.2517169729 0.0533554321 0.0006711975 -0.0022518550 -2.88874 1.00621
12001.9000000261 0.0010188015 -0.9498937404 -0.2904032866 0.0251782838 0.0004455070 -0.0016363170 -2.84489 0.993294
12021.9000000262 0.0061831366 -0.9163182752 -0.3090657301 0.0327745414 0.0011973373 -0.0036544215 -2.81628 0.967037
12037.3000000263 0.0033542246 -0.8561599788 -0.3585025803 0.0490111234 0.0029075730 -0.0037909955 -2.74504 0.928189
12047.3000000263 -0.0025928554 -0.8344683285 -0.3588742657 0.1202852676 0.0013318278 0.0001052303 -2.73544 0.908366
12057.3000000263 -0.0040115888 -0.8031594068 -0.3690053721 0.0995861604 0.0003568204 0.0006857726 -2.71091 0.883872
12067.3000000264 -0.0117150881 -0.8051708763 -0.3566757587 0.0164430695 -0.0001761045 0.0047793935 -2.72459 0.880635
12077.3000000264 -0.0030654725 -0.7631129404 -0.3953109909 0.0561709148 0.0001464600 0.0017379960 -2.66363 0.859425
12087.3000000264 0.0002081086 -0.7185610142 -0.4599289667 0.1308950557 0.0043522640 -0.0105410732 -2.57223 0.85315
12097.3000000265 0.0004703642 -0.7407345494 -0.4457691180 0.0517401735 0.0021503843 -0.0022070830 -2.59986 0.864522
12107.3000000265 -0.0137975371 -0.7303498149 -0.4414300954 0.0709072302 -0.0014127724 0.0060446957 -2.59794 0.853388
12117.3000000266 0.0009390592 -0.6549649677 -0.5362904515 0.0868195914 0.0066875684 -0.0037850373 -2.45549 0.846514
12127.3000000266 0.0110548459 -0.6082874545 -0.5929295232 0.1292043754 0.0025261285 -0.0007104148 -2.36898 0.849458
12137.3000000266 -0.0018768539 -0.6608636320 -0.5261411849 0.1156382040 0.0040393257 -0.0010260733 -2.46921 0.844728
12147.3000000267 -0.0126516236 -0.6177436690 -0.5456610507 0.2589619565 -0.0012040177 0.0029496234 -2.41807 0.824229
12157.3000000267 0.0041419268 -0.6635630673 -0.4839601054 0.2489083823 0.0045798813 -0.0032809090 -2.51145 0.8213
12167.3000000267 0.0095789664 -0.6966454555 -0.3359281560 0.0909140162 0.0070394301 -0.0095930530 -2.69228 0.77341
12177.3000000268 -0.0058789715 -0.6253067794 -0.4060818047 0.1222352787 -0.0026909931 0.0016921678 -2.56563 0.745594
12187.3000000268 -0.0017704772 -0.6104412824 -0.4016545280 0.1069309558 -0.0013924097 0.0048595000 -2.55963 0.730729
12197.3000000268 -0.0033734736 -0.6216713492 -0.3956704428 0.0153741876 0.0062835611 -0.0089381544 -2.57479 0.736906
12207.3000000269 0.0142107194 -0.5730296648 -0.4281646715 0.0978590430 0.0116899341 -0.0104732222 -2.49989 0.715324
12217.3000000269 -0.0041771427 -0.5807062775 -0.3990674390 0.0860729097 -0.0074045900 0.0072661065 -2.5395 0.70461
12227.3000000270 0.0192108654 -0.5379638413 -0.4077435161 0.1142295004 0.0053355399 -0.0018028309 -2.49303 0.675026
12237.3000000270 -0.0008349989 -0.5282702765 -0.3636161521 0.0650832378 -0.0019662057 0.0009876512 -2.53875 0.641316
12247.3000000270 -0.0182770555 -0.5046037680 -0.3522617706 0.0784645594 -0.0043508261 0.0207486238 -2.53215 0.615397
12257.3000000271 -0.0002002001 -0.4726037496 -0.3628677613 0.0878166631 0.0056215381 -0.0047029922 -2.48679 0.595842
12267.3000000271 0.0014803719 -0.4849624896 -0.2875409745 0.0366780445 0.0034022658 -0.0009718906 -2.6064 0.563798
12277.3000000271 -0.0125961157 -0.4436461511 -0.3208645424 0.0982860117 -0.0000251058 -0.0007308004 -2.51544 0.547518
12287.3000000272 0.0212280021 -0.4465414732 -0.2671461576 0.0347626209 0.0083686358 -0.0105836719 -2.60246 0.520352
12297.3000000272 -0.0007732793 -0.4308755376 -0.2101784995 0.0120535564 0.0004835425 0.0026809207 -2.68776 0.479405
12307.3000000272 0.0038706453 -0.4244963937 -0.1829016741 0.0143900025 0.0032374046 0.0002876283 -2.73476 0.462223
12317.3000000273 -0.0043324889 -0.4070323918 -0.1951217975 -0.0126979703 0.0025719647 0.0032560743 -2.69458 0.451384
12327.3000000273 -0.0061792348 -0.3498435296 -0.2330708876 0.0586606955 -0.0004145313 0.0066704569 -2.5539 0.420372
12337.3000000274 0.0060738118 -0.3256803209 -0.1910722470 0.1138115077 0.0052847036 -0.0045364577 -2.61102 0.377593
12347.3000000274 -0.0105393167 -0.3171444772 -0.1543010006 0.0857614757 -0.0030920469 0.0096266660 -2.68878 0.352689
12357.3000000274 0.0041473015 -0.2929154551 -0.1114850257 0.0627834938 0.0032161593 -0.0020505952 -2.77792 0.313414
12367.3000000275 -0.0039901602 -0.2646817158 -0.0897646705 0.0602414021 0.0016900063 0.0012979909 -2.81462 0.279489
12377.3000000275 0.0010326242 -0.2314556963 -0.0809417685 0.0597562969 0.0027301206 0.0059762563 -2.80518 0.245201
12387.3000000275 -0.0003141841 -0.1959015322 -0.0691778188 0.0628421279 0.0009621338 0.0034990708 -2.80214 0.207757
12397.3000000276 -0.0001348084 -0.1658029256 -0.0464358603 0.0589005335 -0.0000193344 0.0029765013 -2.86852 0.172183
12407.3000000276 0.0059020034 -0.1399759169 -0.0184695118 0.0505694450 0.0066216510 -0.0051137796 -3.0104 0.141189
12417.3000000276 0.0067706104 -0.1165973023 0.0121587082 0.0394931002 0.0028836151 0.0027902333 3.03769 0.11723
12427.3000000277 0.0025555635 -0.0942647990 0.0436638139 0.0272375649 0.0020194780 0.0016127750 2.70781 0.103886
12437.3000000277 -0.0017745453 -0.0718874774 0.0748979029 0.0150391868 0.0032610981 0.0041830592 2.33569 0.103815
12447.3000000278 -0.0004036412 -0.0485409094 0.1050248278 0.0039623511 0.0027089573 0.0026903936 2.00374 0.1157
12457.3000000278 -0.0001869917 -0.0232616447 0.1331891578 -0.0048288448 0.0033840456 0.0011453451 1.7437 0.135205
12467.3000000278 0.0004211123 0.0052095078 0.1581379651 -0.0096826697 0.0037576144 0.0008684652 1.53787 0.158224
12477.3000000279 -0.0002795733 0.0387201980 0.1776476786 -0.0078592777 0.0031427188 0.0021342939 1.35619 0.181818
12487.3000000279 -0.0007513313 0.0798217219 0.1875511725 0.0053113128 0.0026606435 0.0027086935 1.16842 0.203831
12497.3000000279 -0.0010685312 0.1306939872 0.1805265405 0.0366593263 0.0023786562 0.0030257710 0.94417 0.222869
12507.3000000280 -0.0012203842 0.1888491720 0.1469701039 0.0905469160 0.0022458304 0.0031468712 0.661332 0.239299
12517.3000000280 -0.0012417458 0.2414088164 0.0764514521 0.1535428371 0.0022280812 0.0031420958 0.306696 0.253225
12527.3000000280 -0.0011551772 0.2569733655 0.0875514147 0.1666972266 0.0023044340 0.0030502600 0.328368 0.271478
12537.3000000281 -0.0009582464 0.2195974651 0.1914620009 0.0439543182 0.0024733148 0.0028773398 0.717059 0.291343
12547.3000000281 -0.0006134142 0.1560284630 0.2397810684 0.0362372597 0.0027576374 0.0025940726 0.993921 0.286077
12557.3000000282 -0.0000295169 0.1636165784 0.2302058092 0.0419910646 0.0032097155 0.0021209555 0.952898 0.282427
12567.3000000282 0.0009658703 0.1590675364 0.2551426658 -0.0448437282 0.0039046682 0.0012923428 1.01332 0.300666
12577.3000000282 0.0026117336 0.1334043854 0.2732204992 -0.0822992326 0.0048630060 -0.0001867662 1.11658 0.30405
12587.3000000283 0.0048898380 0.1294324450 0.2728914758 -0.0984218238 0.0057648753 -0.0026333963 1.12792 0.302031
12597.3000000283 0.0063708003 0.1166776265 0.2866717045 -0.1050750351 0.0057279643 -0.0059076120 1.18426 0.309507
12607.3000000283 0.0107658343 0.0908990624 0.2912876613 -0.0998837340 0.0003082313 -0.0017564363 1.26831 0.305141
12617.3000000284 -0.0175166678 0.0853861434 0.2748011759 -0.0857270982 -0.0031807823 0.0115475571 1.26953 0.287761
12627.3000000284 0.0019339356 0.0828206502 0.2578815491 -0.0763398359 -0.0100307124 0.0093708780 1.26004 0.270854
12637.3000000284 0.0007159077 0.0779341570 0.2487048843 -0.0750953292 -0.0001756777 0.0007252391 1.26713 0.26063
12647.3000000285 -0.0085768467 0.0730682221 0.2502219607 -0.0803821599 0.0005504348 0.0013143267 1.28668 0.260672
12657.3000000285 -0.0044851966 0.0616216353 0.2590946754 -0.0754056165 -0.0032573146 0.0011415790 1.3373 0.266322
12667.3000000286 -0.0020036977 0.0482280751 0.2658908028 -0.0708792719 -0.0008948154 0.0002301978 1.39136 0.270229
12677.3000000286 -0.0002869457 0.0397482991 0.2659319716 -0.0699935064 -0.0002070518 -0.0003606760 1.42243 0.268886
12687.3000000286 -0.0001463427 0.0319531815 0.2663707003 -0.0691769775 -0.0039151955 0.0022407115 1.45141 0.26828
12697.3000000287 0.0014431099 0.0246365769 0.2678523224 -0.0683717792 -0.0007765716 -0.0016222431 1.47908 0.268983
12707.3000000287 0.0014143828 0.0176803561 0.2704848212 -0.0672063333 -0.0004561229 -0.0018502628 1.50552 0.271062
12717.3000000287 0.0004846527 0.0109352641 0.2749283397 -0.0649425969 -0.0007072161 -0.0012242721 1.53104 0.275146
12727.3000000288 -0.0002201512 0.0045667410 0.2817635499 -0.0615990996 -0.0007469893 -0.0001946231 1.55459 0.281801
12737.3000000288 -0.0001587290 -0.0025539385 0.2876736881 -0.0611293880 -0.0009279416 0.0012588797 1.57967 0.287685
12747.3000000288 0.0005044684 -0.0095471140 0.2938557739 -0.0610720348 -0.0019416509 0.0016972435 1.60327 0.294011
12757.3000000289 0.0001489541 -0.0161437755 0.3001882085 -0.0610553414 -0.0009452852 0.0000171142 1.62452 0.300622
12767.3000000289 0.0001430648 -0.0222620321 0.3065844835 -0.0610349146 -0.0008589344 0.0000299823 1.64328 0.307392
12777.3000000290 0.0001374449 -0.0278891428 0.3130165509 -0.0610063718 -0.0008086195 0.0001326115 1.65966 0.314257
12787.3000000290 0.0001660745 -0.0330414983 0.3194786748 -0.0609709801 -0.0007699160 0.0002421771 1.67385 0.321183
12797.3000000290 0.0002488374 -0.0377492900 0.3259742717 -0.0609306905 -0.0007443805 0.0003881543 1.68609 0.328153
12807.3000000291 0.0005176720 -0.0420489472 0.3325108485 -0.0608872145 -0.0007355591 0.0007974078 1.69659 0.335159
12817.3000000291 0.0000848165 -0.0459789737 0.3390976772 -0.0608418548 -0.0007441131 0.0005916237 1.70557 0.342201
12827.3000000291 0.0000095139 -0.0495775881 0.3457445996 -0.0607955266 -0.0007092442 0.0006142508 1.71322 0.349281
12837.3000000292 0.0000030908 -0.0528813937 0.3524613846 -0.0607488285 -0.0006697815 0.0006314045 1.71972 0.356406
12847.3000000292 0.0000031662 -0.0559246620 0.3592573865 -0.0607021162 -0.0006220221 0.0006384962 1.72522 0.363584
12857.3000000292 0.0000039743 -0.0587389899 0.3661413778 -0.0606555689 -0.0005726336 0.0006421949 1.72987 0.370823
12867.3000000293 0.0000046868 -0.0613531865 0.3731214823 -0.0606092409 -0.0005246416 0.0006450841 1.73377 0.378132
12877.3000000293 0.0000051855 -0.0637933018 0.3802051705 -0.0605631030 -0.0004795247 0.0006482091 1.73703 0.38552
12887.3000000294 0.0000054865 -0.0660827411 0.3873992877 -0.0605170719 -0.0004379793 0.0006520380 1.73975 0.392995
12897.3000000294 0.0000056341 -0.0682424285 0.3947101014 -0.0604710323 -0.0004002623 0.0006567786 1.742 0.400566
12907.3000000294 0.0000056728 -0.0702909949 0.4021433570 -0.0604248522 -0.0003663777 0.0006625051 1.74384 0.40824
12917.3000000295 0.0000056403 -0.0722449771 0.4097043352 -0.0603783935 -0.0003361845 0.0006692199 1.74534 0.416025
12927.3000000295 0.0000055656 -0.0741190152 0.4173979075 -0.0603315191 -0.0003094619 0.0006768866 1.74654 0.423928
12937.3000000295 0.0000054704 -0.0759260441 0.4252285872 -0.0602840971 -0.0002859487 0.0006854489 1.74749 0.431954
12947.3000000296 0.0000053700 -0.0776774731 0.4332005745 -0.0602360040 -0.0002653688 0.0006948424 1.74822 0.44011
12957.3000000296 0.0000052746 -0.0793833533 0.4413177954 -0.0601871259 -0.0002474463 0.0007050010 1.74877 0.448401
12967.3000000296 0.0000051911 -0.0810525309 0.4495839334 -0.0601373596 -0.0002319150 0.0007158610 1.74916 0.456832
12977.3000000297 0.0000051234 -0.0826927854 0.4580024540 -0.0600866131 -0.0002185240 0.0007273631 1.74942 0.465408
12987.3000000297 0.0000050736 -0.0843109546 0.4665766225 -0.0600348059 -0.0002070408 0.0007394534 1.74957 0.474133
12997.3000000298 0.0000050425 -0.0859130461 0.4753095135 -0.0599818692 -0.0001972521 0.0007520838 1.74962 0.483012
13007.3000000298 0.0000050299 -0.0875043358 0.4842040142 -0.0599277465 -0.0001889647 0.0007652120 1.74958 0.492047
13017.3000000298 0.0000050352 -0.0890894553 0.4932628192 -0.0598723948 -0.0001820045 0.0007788009 1.74948 0.501244
13027.3000000299 0.0000050573 -0.0906724681 0.5024884167 -0.0598157849 -0.0001762153 0.0007928179 1.74932 0.510604
13037.3000000299 0.0000050950 -0.0922569360 0.5118830657 -0.0597579039 -0.0001714583 0.0008072348 1.74911 0.52013
13047.3000000299 0.0000051467 -0.0938459765 0.5214487635 -0.0596987569 -0.0001676099 0.0008220266 1.74886 0.529826
13057.3000000300 0.0000052112 -0.0954423118 0.5311872001 -0.0596383701 -0.0001645607 0.0008371708 1.74858 0.539694
13067.3000000300 0.0000052870 -0.0970483096 0.5410996992 -0.0595767943 -0.0001622141 0.0008526471 1.74826 0.549734
13077.3000000300 0.0000053726 -0.0986660174 0.5511871423 -0.0595141103 -0.0001604850 0.0008684363 1.74793 0.559948
13087.3000000301 0.0000054665 -0.1002971889 0.5614498718 -0.0594504340 -0.0001592982 0.0008845197 1.74757 0.570338
13097.3000000301 0.0000055672 -0.1019433042 0.5718875688 -0.0593859245 -0.0001585876 0.0009008781 1.7472 0.580903
13107.3000000302 0.0000056730 -0.1036055828 0.5824990998 -0.0593207933 -0.0001582948 0.0009174916 1.74682 0.591641
13117.3000000302 0.0000057822 -0.1052849899 0.5932823227 -0.0592553153 -0.0001583684 0.0009343378 1.74643 0.602552
13127.3000000302 0.0000058927 -0.1069822345 0.6042338432 -0.0591898429 -0.0001587629 0.0009513915 1.74603 0.613632
13137.3000000303 0.0000060025 -0.1086977599 0.6153487080 -0.0591248233 -0.0001594377 0.0009686233 1.74564 0.624875
13147.3000000303 0.0000061089 -0.1104317246 0.6266200155 -0.0590608187 -0.0001603567 0.0009859982 1.74524 0.636277
13157.3000000303 0.0000062090 -0.1121839712 0.6380384255 -0.0589985313 -0.0001614871 0.0010034742 1.74484 0.647826
13167.3000000304 0.0000062991 -0.1139539836 0.6495915355 -0.0589388323 -0.0001627991 0.0010209999 1.74445 0.659511
13177.3000000304 0.0000063752 -0.1157408272 0.6612630931 -0.0588827959 -0.0001642650 0.0010385127 1.74407 0.671316
13187.3000000304 0.0000064320 -0.1175430696 0.6730319997 -0.0588317372 -0.0001658585 0.0010559351 1.7437 0.683219
13197.3000000305 0.0000064634 -0.1193586777 0.6848710607 -0.0587872537 -0.0001675543 0.0010731715 1.74334 0.695194
13207.3000000305 0.0000064619 -0.1211848860 0.6967454325 -0.0587512646 -0.0001693267 0.0010901032 1.743 0.707206
13217.3000000306 0.0000064185 -0.1230180294 0.7086107341 -0.0587260456 -0.0001711495 0.0011065825 1.74269 0.71921
13227.3000000306 0.0000063220 -0.1248533374 0.7204108206 -0.0587142445 -0.0001729950 0.0011224251 1.7424 0.73115
13237.3000000306 0.0000061590 -0.1266846865 0.7320753089 -0.0587188650 -0.0001748322 0.0011373999 1.74215 0.742956
13247.3000000307 0.0000059134 -0.1285043174 0.7435170999 -0.0587431920 -0.0001766266 0.0011512172 1.74194 0.75454
13257.3000000307 0.0000055656 -0.1303025413 0.7546304214 -0.0587906309 -0.0001783378 0.0011635130 1.74178 0.765798
13267.3000000307 0.0000050926 -0.1320674907 0.7652903014 -0.0588644287 -0.0001799182 0.0011738287 1.74168 0.776602
13277.3000000308 0.0000044671 -0.1337850222 0.7753548085 -0.0589672591 -0.0001813104 0.0011815872 1.74166 0.786812
13287.3000000308 0.0000036580 -0.1354389340 0.7846715720 -0.0591006871 -0.0001824447 0.0011860641 1.74172 0.796275
13297.3000000308 0.0000026306 -0.1370116919 0.7930895456 -0.0592645934 -0.0001832357 0.0011863535 1.74186 0.804837
13307.3000000309 0.0000013480 -0.1384857721 0.8004752545 -0.0594567089 -0.0001835781 0.0011813347 1.74211 0.812366
13317.3000000309 -0.0000002256 -0.1398455011 0.8067301648 -0.0596724484 -0.0001833433 0.0011696427 1.74244 0.818761
13327.3000000310 -0.0000021201 -0.1410789521 0.8118038995 -0.0599051695 -0.0001823750 0.0011496603 1.74286 0.823971
13337.3000000310 -0.0000043515 -0.1421792990 0.8156987760 -0.0601468250 -0.0001804874 0.0011195525 1.74337 0.827997
13347.3000000310 -0.0000069106 -0.1431452187 0.8184647530 -0.0603888048 -0.0001774681 0.0010773839 1.74394 0.830888
13357.3000000311 -0.0000097497 -0.1439803669 0.8201879095 -0.0606227120 -0.0001730893 0.0010213593 1.74457 0.83273
13367.3000000311 -0.0000127698 -0.1446923081 0.8209772398 -0.0608409058 -0.0001671355 0.0009502193 1.74525 0.83363
13377.3000000311 -0.0000158146 -0.1452913368 0.8209534142 -0.0610367849 -0.0001594489 0.0008637578 1.74596 0.833711
13387.3000000312 -0.0000186775 -0.1457894706 0.8202408792 -0.0612048709 -0.0001499914 0.0007633197 1.7467 0.833096
13397.3000000312 -0.0000211280 -0.1461996977 0.8189629207 -0.0613407722 -0.0001389005 0.0006520233 1.74745 0.83191
13407.3000000312 -0.0000229528 -0.1465354405 0.8172386155 -0.0614410795 -0.0001265091 0.0005344722 1.74822 0.830272
13417.3000000313 -0.0000239972 -0.1468101619 0.8151806696 -0.0615032215 -0.0001133052 0.0004159556 1.74898 0.828295
13427.3000000313 -0.0000241892 -0.1470370501 0.8128935384 -0.0615252979 -0.0000998410 0.0003014539 1.74974 0.826085
13437.3000000314 -0.0000235368 -0.1472287468 0.8104716308 -0.0615059060 -0.0000866350 0.0001948847 1.75049 0.823736
13447.3000000314 -0.0000221069 -0.1473971100 0.8079976829 -0.0614439851 -0.0000741059 0.0000988293 1.75123 0.821332
13457.3000000314 -0.0000199988 -0.1475530166 0.8055415164 -0.0613386951 -0.0000625534 0.0000146747 1.75196 0.818944
13467.3000000315 -0.0000173228 -0.1477062178 0.8031593940 -0.0611893454 -0.0000521708 -0.0000570586 1.75267 0.816629
13477.3000000315 -0.0000141876 -0.1478652546 0.8008940886 -0.0609953761 -0.0000430704 -0.0001163987 1.75337 0.81443
13487.3000000315 -0.0000106928 -0.1480374333 0.7987756598 -0.0607563883 -0.0000353067 -0.0001637081 1.75405 0.812378
13497.3000000316 -0.0000069248 -0.1482288506 0.7968228108 -0.0604722058 -0.0000288922 -0.0001995768 1.75472 0.810493
13507.3000000316 -0.0000029538 -0.1484444548 0.7950446228 -0.0601429536 -0.0000238063 -0.0002247863 1.75538 0.808784
13517.3000000316 0.0000011668 -0.1486881254 0.7934424463 -0.0597691320 -0.0000200004 -0.0002403002 1.75604 0.807254
13527.3000000317 0.0000053995 -0.1489627599 0.7920117531 -0.0593516718 -0.0000174008 -0.0002472524 1.75671 0.805899
13537.3000000317 0.0000097201 -0.1492703579 0.7907438111 -0.0588919608 -0.0000159133 -0.0002469126 1.75737 0.80471
13547.3000000318 0.0000141125 -0.1496121046 0.7896271093 -0.0583918364 -0.0000154275 -0.0002406314 1.75805 0.803676
13557.3000000318 0.0000185636 -0.1499884523 0.7886485136 -0.0578535457 -0.0000158234 -0.0002297692 1.75874 0.802785
13567.3000000318 0.0000230585 -0.1503992051 0.7877941667 -0.0572796789 -0.0000169771 -0.0002156239 1.75944 0.802022
13577.3000000319 0.0000275765 -0.1508436084 0.7870501666 -0.0566730825 -0.0000187664 -0.0001993684 1.76016 0.801375
13587.3000000319 0.0000320895 -0.1513204429 0.7864030588 -0.0560367647 -0.0000210748 -0.0001820079 1.76089 0.800829
13597.3000000319 0.0000365615 -0.1518281208 0.7858401757 -0.0553737974 -0.0000237936 -0.0001643592 1.76165 0.800373
13607.3000000320 0.0000409506 -0.1523647814 0.7853498517 -0.0546872248 -0.0000268226 -0.0001470509 1.76242 0.799993
13617.3000000320 0.0000452115 -0.1529283826 0.7849215411 -0.0539799825 -0.0000300704 -0.0001305387 1.76322 0.799681
13627.3000000320 0.0000492987 -0.1535167838 0.7845458577 -0.0532548321 -0.0000334538 -0.0001151296 1.76403 0.799425
13637.3000000321 0.0000531702 -0.1541278193 0.7842145597 -0.0525143104 -0.0000368979 -0.0001010089 1.76486 0.799217
13647.3000000321 0.0000567900 -0.1547593590 0.7839204922 -0.0517606963 -0.0000403361 -0.0000882667 1.76571 0.799051
13657.3000000322 0.0000601302 -0.1554093577 0.7836575054 -0.0509959923 -0.0000437106 -0.0000769203 1.76657 0.798919
13667.3000000322 0.0000631726 -0.1560758912 0.7834203574 -0.0502219201 -0.0000469730 -0.0000669342 1.76745 0.798816
13677.3000000322 0.0000659085 -0.1567571819 0.7832046118 -0.0494399268 -0.0000500843 -0.0000582357 1.76833 0.798738
13687.3000000323 0.0000683386 -0.1574516145 0.7830065353 -0.0486511998 -0.0000530152 -0.0000507282 1.76924 0.79868
13697.3000000323 0.0000704721 -0.1581577429 0.7828230014 -0.0478566884 -0.0000557457 -0.0000443015 1.77015 0.79864
13707.3000000323 0.0000723250 -0.1588742910 0.7826514004 -0.0470571288 -0.0000582643 -0.0000388396 1.77107 0.798614
13717.3000000324 0.0000739188 -0.1596001471 0.7824895602 -0.0462530710 -0.0000605669 -0.0000342273 1.772 0.7986
13727.3000000324 0.0000752786 -0.1603343556 0.7823356750 -0.0454449063 -0.0000626558 -0.0000303543 1.77294 0.798596
13737.3000000324 0.0000764317 -0.1610761051 0.7821882445 -0.0446328942 -0.0000645387 -0.0000271179 1.77389 0.798601
13747.3000000325 0.0000774063 -0.1618247152 0.7820460223 -0.0438171870 -0.0000662269 -0.0000244250 1.77484 0.798613
13757.3000000325 0.0000782300 -0.1625796225 0.7819079714 -0.0429978528 -0.0000677346 -0.0000221928 1.7758 0.798631
13767.3000000326 0.0000789291 -0.1633403666 0.7817732281 -0.0421748945 -0.0000690777 -0.0000203487 1.77677 0.798655
13777.3000000326 0.0000795281 -0.1641065762 0.7816410712 -0.0413482680 -0.0000702730 -0.0000188299 1.77774 0.798682
13787.3000000326 0.0000800487 -0.1648779564 0.7815108971 -0.0405178955 -0.0000713375 -0.0000175828 1.77872 0.798714
13797.3000000327 0.0000805103 -0.1656542766 0.7813821996 -0.0396836781 -0.0000722878 -0.0000165619 1.7797 0.798749
13807.3000000327 0.0000809293 -0.1664353602 0.7812545525 -0.0388455045 -0.0000731397 -0.0000157292 1.78069 0.798786
13817.3000000327 0.0000813195 -0.1672210744 0.7811275965 -0.0380032581 -0.0000739077 -0.0000150527 1.78169 0.798826
13827.3000000328 0.0000816922 -0.1680113227 0.7810010276 -0.0371568231 -0.0000746053 -0.0000145061 1.78269 0.798868
13837.3000000328 0.0000820563 -0.1688060371 0.7808745880 -0.0363060875 -0.0000752444 -0.0000140675 1.7837 0.798912
13847.3000000328 0.0000824186 -0.1696051727 0.7807480588 -0.0354509457 -0.0000758356 -0.0000137188 1.78471 0.798958
13857.3000000329 0.0000827844 -0.1704087022 0.7806212532 -0.0345913006 -0.0000763881 -0.0000134451 1.78572 0.799005
13867.3000000329 0.0000831572 -0.1712166124 0.7804940122 -0.0337270635 -0.0000769097 -0.0000132342 1.78675 0.799053
13877.3000000330 0.0000835395 -0.1720289001 0.7803661995 -0.0328581548 -0.0000774071 -0.0000130759 1.78777 0.799103
13887.3000000330 0.0000839326 -0.1728455702 0.7802376984 -0.0319845034 -0.0000778859 -0.0000129619 1.7888 0.799154
13897.3000000330 0.0000843372 -0.1736666332 0.7801084086 -0.0311060461 -0.0000783506 -0.0000128851 1.78984 0.799205
13907.3000000331 0.0000847535 -0.1744921036 0.7799782437 -0.0302227270 -0.0000788051 -0.0000128399 1.79089 0.799258
13917.3000000331 0.0000851810 -0.1753219990 0.7798471290 -0.0293344963 -0.0000792522 -0.0000128214 1.79194 0.799312
13927.3000000331 0.0000856192 -0.1761563389 0.7797149997 -0.0284413100 -0.0000796945 -0.0000128256 1.79299 0.799366
13937.3000000332 0.0000860672 -0.1769951440 0.7795817995 -0.0275431283 -0.0000801337 -0.0000128492 1.79405 0.799422
13947.3000000332 0.0000865243 -0.1778384361 0.7794474787 -0.0266399153 -0.0000805714 -0.0000128892 1.79512 0.799478
13957.3000000332 0.0000869896 -0.1786862376 0.7793119939 -0.0257316382 -0.0000810086 -0.0000129433 1.79619 0.799535
13967.3000000333 0.0000874621 -0.1795385711 0.7791753063 -0.0248182664 -0.0000814462 -0.0000130094 1.79726 0.799593
13977.3000000333 0.0000879411 -0.1803954596 0.7790373812 -0.0238997713 -0.0000818847 -0.0000130859 1.79835 0.799651
13987.3000000334 0.0000884258 -0.1812569263 0.7788981875 -0.0229761254 -0.0000823247 -0.0000131714 1.79944 0.79971
13997.3000000334 0.0000889157 -0.1821229945 0.7787576966 -0.0220473024 -0.0000827663 -0.0000132645 1.80053 0.79977
14007.3000000334 0.0000894100 -0.1829936880 0.7786158823 -0.0211132764 -0.0000832099 -0.0000133643 1.80163 0.799831
14017.3000000335 0.0000899084 -0.1838690303 0.7784727204 -0.0201740220 -0.0000836555 -0.0000134699 1.80274 0.799892
14027.3000000335 0.0000904105 -0.1847490456 0.7783281881 -0.0192295140 -0.0000841034 -0.0000135807 1.80385 0.799954
14037.3000000335 0.0000909159 -0.1856337581 0.7781822637 -0.0182797272 -0.0000845534 -0.0000136958 1.80497 0.800017
14047.3000000336 0.0000914244 -0.1865231922 0.7780349267 -0.0173246363 -0.0000850057 -0.0000138150 1.80609 0.800081
14057.3000000336 0.0000919358 -0.1874173730 0.7778861573 -0.0163642160 -0.0000854603 -0.0000139377 1.80722 0.800145
14067.3000000336 0.0000924500 -0.1883163253 0.7777359362 -0.0153984408 -0.0000859172 -0.0000140635 1.80836 0.80021
14077.3000000337 0.0000929668 -0.1892200747 0.7775842448 -0.0144272849 -0.0000863765 -0.0000141923 1.8095 0.800276
14087.3000000337 0.0000934863 -0.1901286468 0.7774310646 -0.0134507225 -0.0000868381 -0.0000143237 1.81065 0.800342
14097.3000000338 0.0000940083 -0.1910420678 0.7772763775 -0.0124687274 -0.0000873021 -0.0000144576 1.8118 0.80041
14107.3000000338 0.0000945328 -0.1919603638 0.7771201655 -0.0114812734 -0.0000877685 -0.0000145937 1.81296 0.800478
14117.3000000338 0.0000950598 -0.1928835616 0.7769624108 -0.0104883341 -0.0000882374 -0.0000147321 1.81413 0.800546
14127.3000000339 0.0000955894 -0.1938116881 0.7768030956 -0.0094898827 -0.0000887086 -0.0000148725 1.8153 0.800616
14137.3000000339 0.0000961215 -0.1947447704 0.7766422022 -0.0084858924 -0.0000891824 -0.0000150149 1.81648 0.800686
14147.3000000339 0.0000966561 -0.1956828361 0.7764797127 -0.0074763365 -0.0000896587 -0.0000151593 1.81767 0.800757
14157.3000000340 0.0000971933 -0.1966259129 0.7763156093 -0.0064611878 -0.0000901375 -0.0000153055 1.81886 0.800829
14167.3000000340 0.0000977331 -0.1975740288 0.7761498742 -0.0054404194 -0.0000906189 -0.0000154535 1.82006 0.800902
14177.3000000340 0.0000982756 -0.1985272120 0.7759824894 -0.0044140039 -0.0000911029 -0.0000156034 1.82126 0.800976
14187.3000000341 0.0000988206 -0.1994854909 0.7758134367 -0.0033819142 -0.0000915895 -0.0000157550 1.82247 0.80105
14197.3000000341 0.0000993683 -0.2004488942 0.7756426980 -0.0023441229 -0.0000920788 -0.0000159084 1.82369 0.801125
14207.3000000342 0.0000999187 -0.2014174509 0.7754702548 -0.0013006027 -0.0000925707 -0.0000160636 1.82492 0.801201
14217.3000000342 0.0001004718 -0.2023911899 0.7752960886 -0.0002513261 -0.0000930654 -0.0000162206 1.82615 0.801278
14227.3000000342 0.0001010275 -0.2033701406 0.7751201808 0.0008037342 -0.0000935629 -0.0000163793 1.82739 0.801356
14237.3000000343 0.0001015860 -0.2043543324 0.7749425125 0.0018646057 -0.0000940631 -0.0000165398 1.82863 0.801434
14247.3000000343 0.0001021472 -0.2053437950 0.7747630645 0.0029313160 -0.0000945661 -0.0000167021 1.82988 0.801513
14257.3000000343 0.0001027111 -0.2063385582 0.7745818178 0.0040038925 -0.0000950719 -0.0000168662 1.83114 0.801594
14267.3000000344 0.0001032778 -0.2073386520 0.7743987527 0.0050823628 -0.0000955806 -0.0000170320 1.8324 0.801675
14277.3000000344 0.0001038472 -0.2083441067 0.7742138498 0.0061667545 -0.0000960921 -0.0000171997 1.83367 0.801757
14287.3000000344 0.0001044193 -0.2093549526 0.7740270892 0.0072570952 -0.0000966065 -0.0000173692 1.83495 0.80184
14297.3000000345 0.0001049942 -0.2103712203 0.7738384508 0.0083534125 -0.0000971239 -0.0000175406 1.83624 0.801924
14307.3000000345 0.0001055719 -0.2113929407 0.7736479145 0.0094557340 -0.0000976441 -0.0000177138 1.83753 0.802009
14317.3000000346 0.0001061523 -0.2124201444 0.7734554596 0.0105640874 -0.0000981674 -0.0000178888 1.83883 0.802095
14327.3000000346 0.0001067355 -0.2134528627 0.7732610655 0.0116785002 -0.0000986935 -0.0000180658 1.84013 0.802181
14337.3000000346 0.0001073214 -0.2144911268 0.7730647113 0.0127990000 -0.0000992227 -0.0000182447 1.84144 0.802269
14347.3000000347 0.0001079101 -0.2155349681 0.7728663759 0.0139256146 -0.0000997549 -0.0000184255 1.84276 0.802358
14357.3000000347 0.0001085016 -0.2165844181 0.7726660378 0.0150583714 -0.0001002900 -0.0000186083 1.84409 0.802447
14367.3000000347 0.0001090959 -0.2176395087 0.7724636754 0.0161972981 -0.0001008283 -0.0000187930 1.84542 0.802538
14377.3000000348 0.0001096930 -0.2187002717 0.7722592669 0.0173424223 -0.0001013696 -0.0000189797 1.84677 0.80263
14387.3000000348 0.0001102928 -0.2197667393 0.7720527901 0.0184937716 -0.0001019139 -0.0000191685 1.84811 0.802722
14397.3000000348 0.0001108954 -0.2208389436 0.7718442227 0.0196513736 -0.0001024614 -0.0000193593 1.84947 0.802816
14407.3000000349 0.0001115009 -0.2219169170 0.7716335420 0.0208152557 -0.0001030119 -0.0000195521 1.85083 0.802911
14417.3000000349 0.0001121090 -0.2230006922 0.7714207251 0.0219854456 -0.0001035656 -0.0000197470 1.8522 0.803006
14427.3000000350 0.0001127200 -0.2240903018 0.7712057490 0.0231619707 -0.0001041224 -0.0000199441 1.85358 0.803103
14437.3000000350 0.0001133338 -0.2251857787 0.7709885900 0.0243448584 -0.0001046824 -0.0000201432 1.85497 0.803201
14447.3000000350 0.0001139503 -0.2262871561 0.7707692246 0.0255341363 -0.0001052456 -0.0000203445 1.85636 0.8033
14457.3000000351 0.0001145696 -0.2273944670 0.7705476288 0.0267298317 -0.0001058120 -0.0000205480 1.85776 0.8034
14467.3000000351 0.0001151918 -0.2285077448 0.7703237783 0.0279319719 -0.0001063815 -0.0000207537 1.85917 0.803501
14477.3000000351 0.0001158167 -0.2296270231 0.7700976487 0.0291405843 -0.0001069543 -0.0000209616 1.86058 0.803604
14487.3000000352 0.0001164443 -0.2307523354 0.7698692150 0.0303556961 -0.0001075303 -0.0000211718 1.862 0.803707
14497.3000000352 0.0001170748 -0.2318837157 0.7696384521 0.0315773344 -0.0001081096 -0.0000213842 1.86344 0.803812
14507.3000000352 0.0001177080 -0.2330211978 0.7694053348 0.0328055264 -0.0001086922 -0.0000215990 1.86487 0.803918
14517.3000000353 0.0001183440 -0.2341648160 0.7691698371 0.0340402992 -0.0001092780 -0.0000218160 1.86632 0.804025
14527.3000000353 0.0001189828 -0.2353146043 0.7689319332 0.0352816797 -0.0001098672 -0.0000220355 1.86777 0.804133
14537.3000000354 0.0001196244 -0.2364705973 0.7686915967 0.0365296948 -0.0001104597 -0.0000222573 1.86924 0.804242
14547.3000000354 0.0001202687 -0.2376328295 0.7684488010 0.0377843714 -0.0001110555 -0.0000224816 1.87071 0.804352
14557.3000000354 0.0001209157 -0.2388013354 0.7682035191 0.0390457363 -0.0001116547 -0.0000227083 1.87218 0.804464
14567.3000000355 0.0001215656 -0.2399761501 0.7679557237 0.0403138160 -0.0001122572 -0.0000229375 1.87367 0.804577
14577.3000000355 0.0001222181 -0.2411573083 0.7677053872 0.0415886372 -0.0001128631 -0.0000231692 1.87516 0.804691
14587.3000000355 0.0001228735 -0.2423448452 0.7674524817 0.0428702263 -0.0001134724 -0.0000234034 1.87667 0.804807
14597.3000000356 0.0001235315 -0.2435387959 0.7671969790 0.0441586096 -0.0001140852 -0.0000236402 1.87818 0.804924
14607.3000000356 0.0001241923 -0.2447391959 0.7669388503 0.0454538134 -0.0001147013 -0.0000238795 1.87969 0.805042
14617.3000000356 0.0001248558 -0.2459460805 0.7666780667 0.0467558639 -0.0001153209 -0.0000241216 1.88122 0.805161
14627.3000000357 0.0001255221 -0.2471594854 0.7664145989 0.0480647871 -0.0001159440 -0.0000243662 1.88275 0.805282
14637.3000000357 0.0001261910 -0.2483794462 0.7661484172 0.0493806088 -0.0001165705 -0.0000246136 1.8843 0.805404
14647.3000000358 0.0001268626 -0.2496059987 0.7658794915 0.0507033549 -0.0001172005 -0.0000248637 1.88585 0.805527
14657.3000000358 0.0001275370 -0.2508391789 0.7656077915 0.0520330509 -0.0001178340 -0.0000251165 1.88741 0.805652
14667.3000000358 0.0001282140 -0.2520790228 0.7653332863 0.0533697224 -0.0001184710 -0.0000253722 1.88898 0.805778
14677.3000000359 0.0001288937 -0.2533255666 0.7650559447 0.0547133948 -0.0001191116 -0.0000256306 1.89055 0.805906
14687.3000000359 0.0001295760 -0.2545788464 0.7647757351 0.0560640931 -0.0001197557 -0.0000258919 1.89214 0.806035
14697.3000000359 0.0001302610 -0.2558388987 0.7644926256 0.0574218426 -0.0001204033 -0.0000261562 1.89373 0.806165
14707.3000000360 0.0001309486 -0.2571057600 0.7642065839 0.0587866681 -0.0001210545 -0.0000264233 1.89534 0.806297
14717.3000000360 0.0001316388 -0.2583794666 0.7639175770 0.0601585944 -0.0001217093 -0.0000266934 1.89695 0.80643
14727.3000000360 0.0001323317 -0.2596600554 0.7636255718 0.0615376460 -0.0001223677 -0.0000269666 1.89857 0.806565
14737.3000000361 0.0001330271 -0.2609475630 0.7633305347 0.0629238474 -0.0001230296 -0.0000272427 1.9002 0.806701
14747.3000000361 0.0001337252 -0.2622420262 0.7630324317 0.0643172228 -0.0001236952 -0.0000275220 1.90183 0.806839
14757.3000000362 0.0001344258 -0.2635434820 0.7627312282 0.0657177962 -0.0001243644 -0.0000278044 1.90348 0.806978
14767.3000000362 0.0001351289 -0.2648519674 0.7624268892 0.0671255916 -0.0001250372 -0.0000280899 1.90514 0.807119
14777.3000000362 0.0001358346 -0.2661675193 0.7621193795 0.0685406327 -0.0001257137 -0.0000283786 1.9068 0.807261
14787.3000000363 0.0001365428 -0.2674901751 0.7618086631 0.0699629429 -0.0001263938 -0.0000286706 1.90847 0.807405
14797.3000000363 0.0001372535 -0.2688199719 0.7614947038 0.0713925455 -0.0001270776 -0.0000289659 1.91016 0.807551
14807.3000000363 0.0001379667 -0.2701569470 0.7611774647 0.0728294638 -0.0001277651 -0.0000292645 1.91185 0.807698
14817.3000000364 0.0001386824 -0.2715011377 0.7608569086 0.0742737205 -0.0001284563 -0.0000295664 1.91355 0.807847
14827.3000000364 0.0001394005 -0.2728525817 0.7605329977 0.0757253384 -0.0001291511 -0.0000298718 1.91526 0.807997
14837.3000000364 0.0001401211 -0.2742113163 0.7602056938 0.0771843401 -0.0001298497 -0.0000301806 1.91698 0.808149
14847.3000000365 0.0001408440 -0.2755773791 0.7598749581 0.0786507477 -0.0001305519 -0.0000304929 1.91871 0.808302
14857.3000000365 0.0001415694 -0.2769508078 0.7595407513 0.0801245833 -0.0001312579 -0.0000308088 1.92044 0.808458
14867.3000000366 0.0001422972 -0.2783316401 0.7592030337 0.0816058688 -0.0001319676 -0.0000311282 1.92219 0.808615
14877.3000000366 0.0001430273 -0.2797199138 0.7588617649 0.0830946258 -0.0001326811 -0.0000314513 1.92395 0.808773
14887.3000000366 0.0001437597 -0.2811156667 0.7585169041 0.0845908758 -0.0001333983 -0.0000317781 1.92571 0.808934
14897.3000000367 0.0001444944 -0.2825189367 0.7581684098 0.0860946397 -0.0001341193 -0.0000321086 1.92749 0.809096
14907.3000000367 0.0001452315 -0.2839297617 0.7578162401 0.0876059387 -0.0001348440 -0.0000324429 1.92928 0.80926
14917.3000000367 0.0001459708 -0.2853481799 0.7574603524 0.0891247934 -0.0001355725 -0.0000327810 1.93107 0.809426
14927.3000000368 0.0001467123 -0.2867742291 0.7571007038 0.0906512241 -0.0001363048 -0.0000331231 1.93288 0.809593
14937.3000000368 0.0001474561 -0.2882079477 0.7567372506 0.0921852512 -0.0001370408 -0.0000334690 1.93469 0.809762
14947.3000000368 0.0001482021 -0.2896493738 0.7563699484 0.0937268946 -0.0001377807 -0.0000338189 1.93652 0.809933
14957.3000000369 0.0001489503 -0.2910985457 0.7559987526 0.0952761739 -0.0001385243 -0.0000341729 1.93835 0.810106
14967.3000000369 0.0001497006 -0.2925555016 0.7556236176 0.0968331086 -0.0001392718 -0.0000345310 1.94019 0.810281
14977.3000000370 0.0001504531 -0.2940202799 0.7552444973 0.0983977178 -0.0001400231 -0.0000348932 1.94205 0.810458
14987.3000000370 0.0001512076 -0.2954929191 0.7548613452 0.0999700205 -0.0001407782 -0.0000352596 1.94391 0.810637
14997.3000000370 0.0001519642 -0.2969734576 0.7544741140 0.1015500352 -0.0001415371 -0.0000356303 1.94579 0.810817
15007.3000000371 0.0001527229 -0.2984619341 0.7540827557 0.1031377804 -0.0001422999 -0.0000360053 1.94767 0.811
15017.3000000371 0.0001534837 -0.2999583871 0.7536872217 0.1047332740 -0.0001430665 -0.0000363846 1.94957 0.811184
15027.3000000371 0.0001542464 -0.3014628553 0.7532874629 0.1063365339 -0.0001438370 -0.0000367684 1.95147 0.81137
15037.3000000372 0.0001550111 -0.3029753774 0.7528834294 0.1079475776 -0.0001446113 -0.0000371567 1.95339 0.811559
15047.3000000372 0.0001557777 -0.3044959923 0.7524750706 0.1095664221 -0.0001453895 -0.0000375495 1.95531 0.811749
15057.3000000372 0.0001565463 -0.3060247388 0.7520623355 0.1111930845 -0.0001461716 -0.0000379470 1.95725 0.811941
15067.3000000373 0.0001573168 -0.3075616558 0.7516451720 0.1128275813 -0.0001469575 -0.0000383491 1.9592 0.812136
15077.3000000373 0.0001580891 -0.3091067825 0.7512235277 0.1144699287 -0.0001477473 -0.0000387559 1.96115 0.812332
15087.3000000374 0.0001588633 -0.3106601577 0.7507973492 0.1161201426 -0.0001485410 -0.0000391676 1.96312 0.812531
15097.3000000374 0.0001596393 -0.3122218207 0.7503665827 0.1177782387 -0.0001493386 -0.0000395841 1.9651 0.812731
15107.3000000374 0.0001604171 -0.3137918107 0.7499311735 0.1194442321 -0.0001501402 -0.0000400055 1.96709 0.812934
15117.3000000375 0.0001611966 -0.3153701670 0.7494910662 0.1211181379 -0.0001509456 -0.0000404319 1.96909 0.813139
15127.3000000375 0.0001619778 -0.3169569290 0.7490462046 0.1227999705 -0.0001517550 -0.0000408634 1.9711 0.813346
15137.3000000375 0.0001627608 -0.3185521360 0.7485965321 0.1244897441 -0.0001525683 -0.0000412999 1.97312 0.813555
15147.3000000376 0.0001635454 -0.3201558275 0.7481419910 0.1261874725 -0.0001533855 -0.0000417417 1.97515 0.813767
15157.3000000376 0.0001643316 -0.3217680432 0.7476825230 0.1278931690 -0.0001542067 -0.0000421887 1.97719 0.81398
15167.3000000376 0.0001651195 -0.3233888227 0.7472180690 0.1296068468 -0.0001550318 -0.0000426411 1.97925 0.814196
15177.3000000377 0.0001659089 -0.3250182057 0.7467485691 0.1313285184 -0.0001558609 -0.0000430988 1.98131 0.814414
15187.3000000377 0.0001666998 -0.3266562319 0.7462739628 0.1330581960 -0.0001566940 -0.0000435620 1.98339 0.814634
15197.3000000378 0.0001674922 -0.3283029413 0.7457941888 0.1347958912 -0.0001575310 -0.0000440308 1.98548 0.814857
15207.3000000378 0.0001682861 -0.3299583739 0.7453091849 0.1365416155 -0.0001583720 -0.0000445051 1.98757 0.815082
15217.3000000378 0.0001690814 -0.3316225696 0.7448188883 0.1382953795 -0.0001592171 -0.0000449851 1.98968 0.815309
15227.3000000379 0.0001698781 -0.3332955685 0.7443232352 0.1400571937 -0.0001600661 -0.0000454709 1.99181 0.815538
15237.3000000379 0.0001706762 -0.3349774109 0.7438221613 0.1418270678 -0.0001609191 -0.0000459625 1.99394 0.81577
15247.3000000379 0.0001714756 -0.3366681369 0.7433156014 0.1436050112 -0.0001617762 -0.0000464600 1.99608 0.816005
15257.3000000380 0.0001722763 -0.3383677869 0.7428034893 0.1453910327 -0.0001626373 -0.0000469634 1.99824 0.816241
15267.3000000380 0.0001730782 -0.3400764013 0.7422857581 0.1471851406 -0.0001635024 -0.0000474729 2.00041 0.81648
15277.3000000380 0.0001738813 -0.3417940204 0.7417623402 0.1489873425 -0.0001643716 -0.0000479886 2.00258 0.816722
15287.3000000381 0.0001746855 -0.3435206848 0.7412331671 0.1507976456 -0.0001652448 -0.0000485104 2.00477 0.816966
15297.3000000381 0.0001754909 -0.3452564350 0.7406981693 0.1526160563 -0.0001661221 -0.0000490385 2.00698 0.817212
15307.3000000382 0.0001762973 -0.3470013116 0.7401572765 0.1544425806 -0.0001670035 -0.0000495730 2.00919 0.817461
15317.3000000382 0.0001771048 -0.3487553550 0.7396104177 0.1562772235 -0.0001678889 -0.0000501139 2.01142 0.817713
15327.3000000382 0.0001779132 -0.3505186060 0.7390575210 0.1581199896 -0.0001687785 -0.0000506613 2.01366 0.817967
15337.3000000383 0.0001787225 -0.3522911050 0.7384985137 0.1599708827 -0.0001696721 -0.0000512152 2.01591 0.818223
15347.3000000383 0.0001795327 -0.3540728929 0.7379333219 0.1618299059 -0.0001705698 -0.0000517759 2.01817 0.818482
15357.3000000383 0.0001803437 -0.3558640101 0.7373618713 0.1636970616 -0.0001714717 -0.0000523433 2.02044 0.818744
15367.3000000384 0.0001811555 -0.3576644973 0.7367840864 0.1655723514 -0.0001723776 -0.0000529176 2.02273 0.819008
15377.3000000384 0.0001819680 -0.3594743951 0.7361998909 0.1674557761 -0.0001732877 -0.0000534987 2.02503 0.819275
15387.3000000384 0.0001827811 -0.3612937441 0.7356092076 0.1693473357 -0.0001742019 -0.0000540869 2.02734 0.819545
15397.3000000385 0.0001835948 -0.3631225848 0.7350119583 0.1712470294 -0.0001751202 -0.0000546822 2.02966 0.819817
15407.3000000385 0.0001844090 -0.3649609576 0.7344080639 0.1731548554 -0.0001760427 -0.0000552846 2.032 0.820092
15417.3000000386 0.0001852237 -0.3668089029 0.7337974445 0.1750708112 -0.0001769692 -0.0000558943 2.03435 0.82037
15427.3000000386 0.0001860387 -0.3686664611 0.7331800191 0.1769948933 -0.0001778999 -0.0000565113 2.03671 0.820651
15437.3000000386 0.0001868541 -0.3705336723 0.7325557057 0.1789270971 -0.0001788348 -0.0000571358 2.03908 0.820934
15447.3000000387 0.0001876698 -0.3724105766 0.7319244215 0.1808674173 -0.0001797738 -0.0000577678 2.04147 0.82122
15457.3000000387 0.0001884856 -0.3742972139 0.7312860827 0.1828158475 -0.0001807169 -0.0000584074 2.04387 0.821509
15467.3000000387 0.0001893015 -0.3761936241 0.7306406043 0.1847723802 -0.0001816641 -0.0000590547 2.04628 0.821801
15477.3000000388 0.0001901174 -0.3780998467 0.7299879006 0.1867370068 -0.0001826154 -0.0000597098 2.0487 0.822096
15487.3000000388 0.0001909332 -0.3800159212 0.7293278846 0.1887097179 -0.0001835709 -0.0000603728 2.05114 0.822394
15497.3000000388 0.0001917489 -0.3819418868 0.7286604684 0.1906905027 -0.0001845305 -0.0000610437 2.05359 0.822694
15507.3000000389 0.0001925644 -0.3838777823 0.7279855632 0.1926793493 -0.0001854942 -0.0000617228 2.05606 0.822998
15517.3000000389 0.0001933795 -0.3858236465 0.7273030788 0.1946762450 -0.0001864619 -0.0000624100 2.05853 0.823304
15527.3000000390 0.0001941943 -0.3877795179 0.7266129243 0.1966811754 -0.0001874338 -0.0000631055 2.06102 0.823614
15537.3000000390 0.0001950085 -0.3897454344 0.7259150075 0.1986941252 -0.0001884097 -0.0000638094 2.06353 0.823926
15547.3000000390 0.0001958221 -0.3917214340 0.7252092351 0.2007150779 -0.0001893897 -0.0000645217 2.06605 0.824242
15557.3000000391 0.0001966350 -0.3937075539 0.7244955127 0.2027440157 -0.0001903737 -0.0000652426 2.06858 0.82456
15567.3000000391 0.0001974470 -0.3957038312 0.7237737449 0.2047809194 -0.0001913617 -0.0000659722 2.07112 0.824882
15577.3000000391 0.0001982582 -0.3977103024 0.7230438350 0.2068257687 -0.0001923537 -0.0000667105 2.07368 0.825207
15587.3000000392 0.0001990683 -0.3997270038 0.7223056851 0.2088785419 -0.0001933497 -0.0000674578 2.07625 0.825534
15597.3000000392 0.0001998772 -0.4017539709 0.7215591962 0.2109392160 -0.0001943496 -0.0000682140 2.07883 0.825866
15607.3000000392 0.0002006849 -0.4037912389 0.7208042681 0.2130077666 -0.0001953534 -0.0000689793 2.08143 0.8262
15617.3000000393 0.0002014913 -0.4058388425 0.7200407991 0.2150841681 -0.0001963611 -0.0000697539 2.08405 0.826537
15627.3000000393 0.0002022961 -0.4078968157 0.7192686867 0.2171683935 -0.0001973726 -0.0000705378 2.08667 0.826878
15637.3000000394 0.0002030993 -0.4099651919 0.7184878267 0.2192604144 -0.0001983880 -0.0000713311 2.08931 0.827222
15647.3000000394 0.0002039008 -0.4120440041 0.7176981136 0.2213602010 -0.0001994071 -0.0000721339 2.09197 0.827569
15657.3000000394 0.0002047004 -0.4141332843 0.7168994409 0.2234677221 -0.0002004300 -0.0000729464 2.09464 0.82792
15667.3000000395 0.0002054980 -0.4162330640 0.7160917004 0.2255829452 -0.0002014565 -0.0000737687 2.09732 0.828274
15677.3000000395 0.0002062934 -0.4183433740 0.7152747827 0.2277058365 -0.0002024867 -0.0000746010 2.10002 0.828631
15687.3000000395 0.0002070867 -0.4204642443 0.7144485768 0.2298363607 -0.0002035205 -0.0000754432 2.10273 0.828992
15697.3000000396 0.0002078775 -0.4225957040 0.7136129704 0.2319744812 -0.0002045578 -0.0000762957 2.10545 0.829356
15707.3000000396 0.0002086657 -0.4247377817 0.7127678495 0.2341201602 -0.0002055986 -0.0000771584 2.1082 0.829723
15717.3000000396 0.0002094513 -0.4268905048 0.7119130989 0.2362733583 -0.0002066428 -0.0000780315 2.11095 0.830094
15727.3000000397 0.0002102341 -0.4290539002 0.7110486014 0.2384340352 -0.0002076904 -0.0000789152 2.11372 0.830468
15737.3000000397 0.0002110140 -0.4312279937 0.7101742384 0.2406021490 -0.0002087413 -0.0000798096 2.1165 0.830846
15747.3000000398 0.0002117907 -0.4334128103 0.7092898897 0.2427776569 -0.0002097953 -0.0000807148 2.1193 0.831227
15757.3000000398 0.0002125643 -0.4356083741 0.7083954334 0.2449605146 -0.0002108526 -0.0000816310 2.12212 0.831612
15767.3000000398 0.0002133345 -0.4378147083 0.7074907457 0.2471506769 -0.0002119129 -0.0000825583 2.12494 0.832001
15777.3000000399 0.0002141011 -0.4400318351 0.7065757012 0.2493480973 -0.0002129763 -0.0000834969 2.12779 0.832392
15787.3000000399 0.0002148642 -0.4422597757 0.7056501727 0.2515527283 -0.0002140425 -0.0000844469 2.13065 0.832788
15797.3000000399 0.0002156235 -0.4444985507 0.7047140308 0.2537645216 -0.0002151117 -0.0000854085 2.13352 0.833187
15807.3000000400 0.0002163788 -0.4467481796 0.7037671446 0.2559834278 -0.0002161836 -0.0000863818 2.13641 0.83359
15817.3000000400 0.0002171302 -0.4490086808 0.7028093810 0.2582093966 -0.0002172581 -0.0000873671 2.13931 0.833996
15827.3000000400 0.0002178774 -0.4512800722 0.7018406050 0.2604423771 -0.0002183353 -0.0000883644 2.14223 0.834406
15837.3000000401 0.0002186203 -0.4535623706 0.7008606797 0.2626823174 -0.0002194150 -0.0000893739 2.14517 0.83482
15847.3000000401 0.0002193588 -0.4558555919 0.6998694661 0.2649291650 -0.0002204971 -0.0000903958 2.14812 0.835237
15857.3000000402 0.0002200928 -0.4581597515 0.6988668229 0.2671828667 -0.0002215815 -0.0000914304 2.15108 0.835659
15867.3000000402 0.0002208222 -0.4604748636 0.6978526071 0.2694433687 -0.0002226682 -0.0000924777 2.15406 0.836083
15877.3000000402 0.0002215469 -0.4628009420 0.6968266732 0.2717106168 -0.0002237571 -0.0000935380 2.15706 0.836512
15887.3000000403 0.0002222668 -0.4651379996 0.6957888738 0.2739845563 -0.0002248480 -0.0000946114 2.16007 0.836944
15897.3000000403 0.0002229817 -0.4674860485 0.6947390590 0.2762651319 -0.0002259409 -0.0000956982 2.1631 0.83738
15907.3000000403 0.0002236916 -0.4698451005 0.6936770770 0.2785522883 -0.0002270357 -0.0000967985 2.16614 0.83782
15917.3000000404 0.0002243965 -0.4722151665 0.6926027735 0.2808459695 -0.0002281323 -0.0000979126 2.1692 0.838264
15927.3000000404 0.0002250962 -0.4745962571 0.6915159921 0.2831461194 -0.0002292306 -0.0000990406 2.17228 0.838711
15937.3000000404 0.0002257906 -0.4769883823 0.6904165741 0.2854526818 -0.0002303306 -0.0001001828 2.17537 0.839162
15947.3000000405 0.0002264798 -0.4793915516 0.6893043585 0.2877656000 -0.0002314322 -0.0001013394 2.17848 0.839617
15957.3000000405 0.0002271636 -0.4818057742 0.6881791822 0.2900848172 -0.0002325353 -0.0001025105 2.1816 0.840076
15967.3000000406 0.0002278420 -0.4842310590 0.6870408795 0.2924102765 -0.0002336398 -0.0001036964 2.18474 0.840538
15977.3000000406 0.0002285150 -0.4866674146 0.6858892827 0.2947419208 -0.0002347457 -0.0001048974 2.1879 0.841005
15987.3000000406 0.0002291824 -0.4891148490 0.6847242215 0.2970796927 -0.0002358529 -0.0001061136 2.19107 0.841475
15997.3000000407 0.0002298444 -0.4915733706 0.6835455238 0.2994235348 -0.0002369614 -0.0001073452 2.19426 0.841949
16007.3000000407 0.0002305008 -0.4940429868 0.6823530151 0.3017733889 -0.0002380710 -0.0001085926 2.19747 0.842428
16017.3000000407 0.0002311517 -0.4965237055 0.6811465188 0.3041291968 -0.0002391819 -0.0001098558 2.20069 0.842909
16027.3000000408 0.0002317970 -0.4990155341 0.6799258556 0.3064909004 -0.0002402938 -0.0001111352 2.20393 0.843395
16037.3000000408 0.0002324366 -0.5015184798 0.6786908436 0.3088584412 -0.0002414068 -0.0001124309 2.20719 0.843885
16047.3000000408 0.0002330707 -0.5040325499 0.6774412988 0.3112317605 -0.0002425209 -0.0001137432 2.21046 0.844379
16057.3000000409 0.0002336991 -0.5065577518 0.6761770356 0.3136107987 -0.0002436359 -0.0001150723 2.21375 0.844876
16067.3000000409 0.0002343218 -0.5090940928 0.6748978663 0.3159954953 -0.0002447520 -0.0001164185 2.21706 0.845378
16077.3000000410 0.0002349389 -0.5116415802 0.6736036011 0.3183857895 -0.0002458690 -0.0001177819 2.22039 0.845884
16087.3000000410 0.0002355503 -0.5142002212 0.6722940479 0.3207816196 -0.0002469870 -0.0001191628 2.22373 0.846393
16097.3000000410 0.0002361559 -0.5167700227 0.6709690121 0.3231829231 -0.0002481059 -0.0001205614 2.22709 0.846907
16107.3000000411 0.0002367558 -0.5193509915 0.6696282968 0.3255896364 -0.0002492257 -0.0001219779 2.23047 0.847424
16117.3000000411 0.0002373501 -0.5219431338 0.6682717028 0.3280016951 -0.0002503464 -0.0001234126 2.23387 0.847946
16127.3000000411 0.0002379385 -0.5245464559 0.6668990288 0.3304190333 -0.0002514680 -0.0001248657 2.23728 0.848471
16137.3000000412 0.0002385212 -0.5271609632 0.6655100710 0.3328415842 -0.0002525905 -0.0001263375 2.24071 0.849001
16147.3000000412 0.0002390979 -0.5297866612 0.6641046234 0.3352692793 -0.0002537139 -0.0001278280 2.24416 0.849534
16157.3000000412 0.0002396688 -0.5324235546 0.6626824778 0.3377020488 -0.0002548382 -0.0001293375 2.24763 0.850072
16167.3000000413 0.0002402336 -0.5350716473 0.6612434239 0.3401398207 -0.0002559633 -0.0001308662 2.25112 0.850614
16177.3000000413 0.0002407924 -0.5377309428 0.6597872492 0.3425825218 -0.0002570894 -0.0001324145 2.25462 0.85116
16187.3000000414 0.0002413450 -0.5404014436 0.6583137390 0.3450300766 -0.0002582162 -0.0001339824 2.25814 0.85171
16197.3000000414 0.0002418914 -0.5430831513 0.6568226756 0.3474824083 -0.0002593439 -0.0001355703 2.26169 0.852265
16207.3000000414 0.0002424315 -0.5457760664 0.6553138390 0.3499394381 -0.0002604723 -0.0001371783 2.26525 0.852823
16217.3000000415 0.0002429651 -0.5484801882 0.6537870062 0.3524010854 -0.0002616014 -0.0001388068 2.26883 0.853386
16227.3000000415 0.0002434922 -0.5511955147 0.6522419520 0.3548672672 -0.0002627313 -0.0001404559 2.27243 0.853953
16237.3000000415 0.0002440126 -0.5539220427 0.6506784484 0.3573378987 -0.0002638617 -0.0001421258 2.27604 0.854524
16247.3000000416 0.0002445260 -0.5566597673 0.6490962649 0.3598128927 -0.0002649928 -0.0001438169 2.27968 0.8551
16257.3000000416 0.0002450325 -0.5594086819 0.6474951683 0.3622921598 -0.0002661243 -0.0001455292 2.28334 0.85568
16267.3000000416 0.0002455318 -0.5621687782 0.6458749224 0.3647756089 -0.0002672563 -0.0001472631 2.28701 0.856264
16277.3000000417 0.0002460237 -0.5649400460 0.6442352873 0.3672631469 -0.0002683886 -0.0001490187 2.29071 0.856853
16287.3000000417 0.0002465081 -0.5677224731 0.6425760196 0.3697546790 -0.0002695212 -0.0001507965 2.29443 0.857445
16297.3000000418 0.0002469847 -0.5705160452 0.6408968726 0.3722501088 -0.0002706538 -0.0001525967 2.29816 0.858043
16307.3000000418 0.0002474535 -0.5733207460 0.6391975956 0.3747493380 -0.0002717864 -0.0001544194 2.30192 0.858644
16317.3000000418 0.0002479141 -0.5761365569 0.6374779350 0.3772522666 -0.0002729189 -0.0001562651 2.30569 0.859251
16327.3000000419 0.0002483664 -0.5789634576 0.6357376332 0.3797587931 -0.0002740511 -0.0001581339 2.30949 0.859861
16337.3000000419 0.0002488102 -0.5818014253 0.6339764288 0.3822688142 -0.0002751828 -0.0001600261 2.31331 0.860476
16347.3000000419 0.0002492452 -0.5846504353 0.6321940565 0.3847822257 -0.0002763139 -0.0001619421 2.31714 0.861095
16357.3000000420 0.0002496714 -0.5875104603 0.6303902468 0.3872989217 -0.0002774442 -0.0001638821 2.321 0.861719
16367.3000000420 0.0002500884 -0.5903814710 0.6285647258 0.3898187954 -0.0002785734 -0.0001658467 2.32488 0.862348
16377.3000000420 0.0002504962 -0.5932634356 0.6267172144 0.3923417397 -0.0002797015 -0.0001678360 2.32878 0.862981
16387.3000000420 0.0002508945 -0.5961563202 0.6248474284 0.3948676467 -0.0002808281 -0.0001698506 2.3327 0.863618
16397.3000000419 0.0002512832 -0.5990600887 0.6229550784 0.3973964078 -0.0002819532 -0.0001718907 2.33664 0.86426
16407.3000000417 0.0002516621 -0.6019747029 0.6210398695 0.3999279143 -0.0002830764 -0.0001739567 2.34061 0.864907
16417.3000000416 0.0002520310 -0.6049001227 0.6191015010 0.4024620577 -0.0002841975 -0.0001760490 2.34459 0.865558
16427.3000000414 0.0002523899 -0.6078363062 0.6171396668 0.4049987293 -0.0002853165 -0.0001781679 2.3486 0.866214
16437.3000000413 0.0002527385 -0.6107832102 0.6151540548 0.4075378213 -0.0002864330 -0.0001803141 2.35263 0.866874
16447.3000000412 0.0002530767 -0.6137407907 0.6131443484 0.4100792250 -0.0002875467 -0.0001824877 2.35668 0.867539
16457.3000000410 0.0002534045 -0.6167090032 0.6111102259 0.4126228314 -0.0002886576 -0.0001846895 2.36075 0.868208
16467.3000000409 0.0002537218 -0.6196878024 0.6090513614 0.4151685306 -0.0002897654 -0.0001869198 2.36485 0.868882
16477.3000000407 0.0002540285 -0.6226771427 0.6069674250 0.4177162103 -0.0002908698 -0.0001891793 2.36897 0.869561
16487.3000000406 0.0002543245 -0.6256769777 0.6048580812 0.4202657577 -0.0002919707 -0.0001914684 2.37311 0.870244
16497.3000000404 0.0002546099 -0.6286872599 0.6027229875 0.4228170603 -0.0002930679 -0.0001937878 2.37728 0.870932
16507.3000000403 0.0002548845 -0.6317079409 0.6005617937 0.4253700051 -0.0002941612 -0.0001961379 2.38146 0.871625
16517.3000000401 0.0002551486 -0.6347389709 0.5983741416 0.4279244787 -0.0002952505 -0.0001985194 2.38568 0.872322
16527.3000000400 0.0002554020 -0.6377802993 0.5961596658 0.4304803664 -0.0002963356 -0.0002009329 2.38991 0.873024
16537.3000000398 0.0002556447 -0.6408318751 0.5939179942 0.4330375516 -0.0002974166 -0.0002033786 2.39417 0.87373
16547.3000000397 0.0002558766 -0.6438936465 0.5916487481 0.4355959149 -0.0002984933 -0.0002058572 2.39845 0.874441
16557.3000000396 0.0002560975 -0.6469655616 0.5893515414 0.4381553356 -0.0002995658 -0.0002083690 2.40276 0.875157
16567.3000000394 0.0002563073 -0.6500475680 0.5870259810 0.4407156902 -0.0003006339 -0.0002109145 2.40709 0.875877
16577.3000000393 0.0002565061 -0.6531396131 0.5846716673 0.4432768516 -0.0003016976 -0.0002134943 2.41145 0.876603
16587.3000000391 0.0002566938 -0.6562416444 0.5822881944 0.4458386878 -0.0003027568 -0.0002161093 2.41583 0.877333
16597.3000000390 0.0002568704 -0.6593536090 0.5798751510 0.4484010614 -0.0003038113 -0.0002187603 2.42024 0.878067
16607.3000000388 0.0002570359 -0.6624754535 0.5774321192 0.4509638292 -0.0003048612 -0.0002214479 2.42468 0.878807
16617.3000000387 0.0002571901 -0.6656071235 0.5749586740 0.4535268416 -0.0003059062 -0.0002241730 2.42914 0.879551
16627.3000000385 0.0002573326 -0.6687485627 0.5724543823 0.4560899433 -0.0003069464 -0.0002269360 2.43362 0.8803
16637.3000000384 0.0002574634 -0.6718997127 0.5699188012 0.4586529724 -0.0003079817 -0.0002297379 2.43813 0.881054
16647.3000000382 0.0002575822 -0.6750605120 0.5673514774 0.4612157606 -0.0003090122 -0.0002325792 2.44267 0.881813
16657.3000000381 0.0002576889 -0.6782308961 0.5647519463 0.4637781333 -0.0003100377 -0.0002354607 2.44724 0.882577
16667.3000000380 0.0002577828 -0.6814107968 0.5621197311 0.4663399089 -0.0003110582 -0.0002383829 2.45183 0.883345
16677.3000000378 0.0002578636 -0.6846001428 0.5594543426 0.4689008999 -0.0003120739 -0.0002413465 2.45645 0.884119
16687.3000000377 0.0002579307 -0.6877988599 0.5567552790 0.4714609114 -0.0003130845 -0.0002443522 2.4611 0.884898
16697.3000000375 0.0002579834 -0.6910068706 0.5540220254 0.4740197414 -0.0003140901 -0.0002474005 2.46578 0.885681
16707.3000000374 0.0002580212 -0.6942240954 0.5512540544 0.4765771797 -0.0003150904 -0.0002504924 2.47049 0.886469
16717.3000000372 0.0002580436 -0.6974504519 0.5484508253 0.4791330075 -0.0003160853 -0.0002536287 2.47522 0.887263
16727.3000000371 0.0002580498 -0.7006858553 0.5456117830 0.4816869980 -0.0003170745 -0.0002568105 2.47999 0.888061
16737.3000000369 0.0002580393 -0.7039302183 0.5427363561 0.4842389160 -0.0003180576 -0.0002600390 2.48478 0.888865
16747.3000000368 0.0002580115 -0.7071834500 0.5398239545 0.4867885192 -0.0003190344 -0.0002633154 2.48961 0.889673
16757.3000000366 0.0002579656 -0.7104454563 0.5368739657 0.4893355599 -0.0003200045 -0.0002666409 2.49446 0.890487
16767.3000000365 0.0002579011 -0.7137161394 0.5338857515 0.4918797864 -0.0003209675 -0.0002700169 2.49935 0.891305
16777.3000000363 0.0002578172 -0.7169953980 0.5308586434 0.4944209452 -0.0003219233 -0.0002734446 2.50427 0.892129
16787.3000000362 0.0002577131 -0.7202831279 0.5277919387 0.4969587834 -0.0003228716 -0.0002769253 2.50922 0.892957
16797.3000000361 0.0002575880 -0.7235792236 0.5246848965 0.4994930500 -0.0003238121 -0.0002804605 2.5142 0.89379
16807.3000000359 0.0002574410 -0.7268835802 0.5215367335 0.5020234983 -0.0003247445 -0.0002840515 2.51922 0.894629
16817.3000000358 0.0002572714 -0.7301960955 0.5183466209 0.5045498868 -0.0003256688 -0.0002876999 2.52427 0.895472
16827.3000000356 0.0002570783 -0.7335166731 0.5151136802 0.5070719807 -0.0003265845 -0.0002914076 2.52936 0.89632
16837.3000000355 0.0002568611 -0.7368452254 0.5118369792 0.5095895532 -0.0003274913 -0.0002951767 2.53448 0.897172
16847.3000000353 0.0002566195 -0.7401816769 0.5085155257 0.5121023869 -0.0003283890 -0.0002990098 2.53964 0.898029
16857.3000000352 0.0002563531 -0.7435259674 0.5051482604 0.5146102773 -0.0003292771 -0.0003029098 2.54483 0.898891
16867.3000000350 0.0002560620 -0.7468780546 0.5017340464 0.5171130351 -0.0003301555 -0.0003068802 2.55006 0.899758
16877.3000000349 0.0002557462 -0.7502379172 0.4982716566 0.5196104888 -0.0003310239 -0.0003109246 2.55533 0.900628
16887.3000000347 0.0002554062 -0.7536055572 0.4947597560 0.5221024852 -0.0003318824 -0.0003150473 2.56065 0.901503
16897.3000000346 0.0002550425 -0.7569810042 0.4911968809 0.5245889156 -0.0003327313 -0.0003192527 2.566 0.902383
16907.3000000345 0.0002546557 -0.7603643223 0.4875814106 0.5270697142 -0.0003335711 -0.0003235458 2.5714 0.903266
16917.3000000343 0.0002542466 -0.7637556140 0.4839115337 0.5295448887 -0.0003344028 -0.0003279319 2.57684 0.904153
16927.3000000342 0.0002538161 -0.7671550315 0.4801852073 0.5320145464 -0.0003352274 -0.0003324169 2.58232 0.905044
16937.3000000340 0.0002533654 -0.7705627873 0.4764001017 0.5344789130 -0.0003360466 -0.0003370072 2.58786 0.905938
16947.3000000339 0.0002528960 -0.7739791690 0.4725535254 0.5369383579 -0.0003368621 -0.0003417105 2.59345 0.906835
16957.3000000337 0.0002524097 -0.7774045548 0.4686423265 0.5393934855 -0.0003376759 -0.0003465355 2.5991 0.907735
16967.3000000336 0.0002519078 -0.7808394382 0.4646627635 0.5418452037 -0.0003384906 -0.0003514927 2.6048 0.908637
16977.3000000334 0.0002513944 -0.7842844593 0.4606103278 0.5442948256 -0.0003393088 -0.0003565943 2.61056 0.909541
16987.3000000333 0.0002508739 -0.7877404466 0.4564794927 0.5467442276 -0.0003401339 -0.0003618555 2.6164 0.910444
16997.3000000331 0.0002503525 -0.7912084712 0.4522633507 0.5491960715 -0.0003409697 -0.0003672946 2.62231 0.911347
17007.3000000330 0.0002498401 -0.7946899226 0.4479530647 0.5516541215 -0.0003418212 -0.0003729337 2.62831 0.912247
17017.3000000329 0.0002493481 -0.7981866075 0.4435370365 0.5541238654 -0.0003426942 -0.0003788003 2.6344 0.913141
17027.3000000327 0.0002488893 -0.8017009013 0.4389995874 0.5566133672 -0.0003435962 -0.0003849288 2.64061 0.914027
17037.3000000326 0.0002484853 -0.8052359724 0.4343188053 0.5591347146 -0.0003445362 -0.0003913628 2.64695 0.914898
17047.3000000324 0.0002481651 -0.8087961605 0.4294628676 0.5617065309 -0.0003455254 -0.0003981582 2.65346 0.915745
17057.3000000323 0.0002479662 -0.8123876822 0.4243833980 0.5643585539 -0.0003465783 -0.0004053873 2.66019 0.916556
17067.3000000321 0.0002479409 -0.8160201431 0.4190025863 0.5671406494 -0.0003477133 -0.0004131454 2.66723 0.917307
17077.3000000320 0.0002481615 -0.8197103863 0.4131856830 0.5701429178 -0.0003489542 -0.0004215612 2.6747 0.917958
17087.3000000318 0.0002487268 -0.8234945688 0.4066746171 0.5735441447 -0.0003503324 -0.0004308132 2.68289 0.918438
17097.3000000317 0.0002497934 -0.8274808281 0.3988933793 0.5777586759 -0.0003518890 -0.0004411549 2.6924 0.918608
17107.3000000315 0.0002515935 -0.8321990270 0.3881343787 0.5840895805 -0.0003536798 -0.0004529579 2.70519 0.918261
17117.3000000314 0.0002544868 -0.8449235301 0.3634849817 0.6023017972 -0.0003557827 -0.0004667848 2.73533 0.919792
17127.3000000313 0.0002590505 -0.8828585201 0.2946709000 0.6622205856 -0.0003583116 -0.0004835193 2.81945 0.930736
17137.3000000311 0.0002662539 -0.9091827650 0.2818688020 0.6756287892 -0.0003614457 -0.0005046169 2.84096 0.951874
17147.3000000310 0.0002778090 -0.9209626523 0.3327634147 0.6019980636 -0.0003654985 -0.0005326178 2.79487 0.979236
17157.3000000308 0.0002970442 -0.9527319037 0.2630578412 0.5977640799 -0.0003711004 -0.0005722951 2.8722 0.988381
17167.3000000307 0.0003310695 -0.9180817859 0.3325663419 0.4700859724 -0.0003797985 -0.0006336282 2.79406 0.97646
17177.3000000305 0.0003973529 -0.9403405427 0.2795711841 0.5332921456 -0.0003966197 -0.0007406755 2.85261 0.98102
17187.3000000304 0.0005527112 -0.9376080168 0.3068172619 0.5075521616 -0.0004454507 -0.0009682721 2.82534 0.986532
17197.3000000302 0.0011170110 -0.9641664845 0.2921725699 0.5409973600 -0.0007402653 -0.0017070896 2.84736 1.00746
17207.3000000301 0.0066300642 -0.9884006243 0.2588422580 0.5001571121 -0.0053785442 -0.0072114369 2.88546 1.02173
17217.3000000299 -0.0012120213 -0.9761370984 0.2857535353 0.5105322246 -0.0008720540 0.0006031346 2.85681 1.0171
17227.3000000298 -0.0011518933 -0.9721381657 0.2911528372 0.5612184171 -0.0013148805 0.0043797814 2.8506 1.0148
17237.3000000297 0.0048900605 -0.9523238653 0.3555053750 0.5866092902 -0.0064475806 -0.0130857933 2.78431 1.01652
17247.3000000295 -0.0172463210 -0.9403553777 0.3831733400 0.5595151838 0.0023329292 0.0081261966 2.75466 1.01543
17257.3000000294 0.0086507830 -0.9717529935 0.3438104155 0.6500869468 -0.0049054019 -0.0084921482 2.80153 1.03078
17267.3000000292 -0.0024479964 -0.9691689881 0.3477732032 0.6221148818 0.0006887735 0.0031555217 2.79707 1.02968
17277.3000000291 0.0010094838 -0.9635432466 0.3287129252 0.6411012694 -0.0018927400 -0.0003122186 2.81282 1.01807
17287.3000000289 -0.0002751985 -0.9704646652 0.3083207839 0.6576094133 -0.0031381709 -0.0041112116 2.83397 1.01826
17297.3000000288 -0.0012784486 -0.9499862399 0.3427146443 0.5150652651 0.0019018300 0.0036686070 2.79537 1.00991
17307.3000000286 0.0049782837 -0.9831828925 0.2448680840 0.7373023623 0.0004596967 -0.0013241778 2.8975 1.01322
17317.3000000285 0.0038988116 -0.9888166731 0.2097979890 0.7535407018 0.0009580597 0.0053022407 2.93252 1.01083
17327.3000000283 -0.0035201654 -0.9890459631 0.2170455840 0.7705214299 0.0012681252 0.0028296133 2.92557 1.01258
17337.3000000282 0.0065845776 -0.9773763078 0.2316581187 0.7664500218 -0.0025060277 -0.0021652208 2.90887 1.00446
17351.9000000280 -0.0046731933 -0.9856302346 0.1905596246 0.8224892903 0.0006911120 0.0012944234 2.95061 1.00388
17367.3000000278 -0.0001757279 -0.9842981910 0.1609821357 0.8209909209 0.0003917104 -0.0015577487 2.97948 0.997376
17377.3000000276 0.0093384988 -0.9793962188 0.1321240678 0.8382581532 -0.0017615972 -0.0058994712 3.0075 0.988268
17387.3000000275 -0.0229985135 -0.9747239320 0.1200939005 0.8453362440 0.0032328740 0.0063422378 3.019 0.982094
17397.3000000273 0.0246190500 -0.9627628852 0.1547616781 0.7454759379 -0.0045336702 -0.0108296260 2.98221 0.975122
17407.3000000272 0.0020188690 -0.9382238810 0.1406717071 0.7406985420 -0.0009318549 -0.0047108629 2.99277 0.948711
17417.3000000270 -0.0009643815 -0.9202261272 0.1478063715 0.7372454486 0.0007795128 0.0037883140 2.98233 0.932021
17427.3000000269 -0.0146161023 -0.9010768789 0.1594767100 0.7094621133 0.0030181680 0.0100105249 2.96642 0.915081
17437.3000000267 0.0086434914 -0.8953827749 0.1399648150 0.7444926535 -0.0011853996 -0.0096078374 2.98653 0.906256
17447.3000000266 0.0027134617 -0.8788374058 0.1531247855 0.7540814288 -0.0004508637 0.0033001487 2.96909 0.892078
17457.3000000265 0.0002216773 -0.8112611152 0.2621579932 0.5850078125 -0.0004165586 -0.0042857049 2.82904 0.852568
17467.3000000263 0.0030929733 -0.7912085190 0.2708991392 0.5971915021 0.0006917386 -0.0020783836 2.81172 0.8363
17477.3000000262 0.0045173046 -0.7524398176 0.3457555840 0.5345783408 0.0007633979 -0.0016336509 2.71086 0.828078
17487.3000000260 -0.0014560810 -0.7537576059 0.3279383945 0.4640200044 0.0000052879 0.0047741960 2.73122 0.822006
17497.3000000259 0.0028444137 -0.7371384814 0.3295741116 0.4751782648 0.0022979974 -0.0033708766 2.72115 0.80746
17507.3000000257 0.0003831348 -0.7352390979 0.3375662652 0.5019716038 0.0024691886 -0.0002238278 2.71118 0.809029
17517.3000000256 -0.0048692895 -0.7639412986 0.2795874361 0.6289033228 0.0016877578 0.0018755593 2.79075 0.813496
17527.3000000254 0.0002386775 -0.7916543172 0.2535672551 0.5300082986 0.0023998549 0.0020418906 2.83162 0.831272
17537.3000000253 -0.0027572466 -0.7869619372 0.2288208388 0.4091144014 0.0015369145 0.0000103049 2.85863 0.819554
17547.3000000251 -0.0119387108 -0.7640366771 0.2900427452 0.3238486779 0.0061396555 0.0114827481 2.77878 0.817237
17557.3000000250 -0.0016402807 -0.7830510284 0.2983204500 0.2713024996 0.0036030644 0.0022851676 2.7776 0.837952
17567.3000000249 0.0023746754 -0.7674841652 0.2740363829 0.2525382454 0.0020846803 0.0052757132 2.79864 0.81494
17577.3000000247 -0.0169227481 -0.7444774489 0.1955948853 0.2039904145 0.0022785345 0.0033251144 2.88467 0.769743
17587.3000000246 0.0031427563 -0.7191553068 0.0745147789 0.1418211349 0.0003395651 -0.0039290817 3.03835 0.723005
17597.3000000244 0.0027843238 -0.6852874651 0.0339354678 0.0659479679 0.0010642841 0.0016594000 3.09211 0.686127
17607.3000000243 0.0069880195 -0.6403568591 -0.0422579991 0.0708088618 -0.0011089190 0.0002929582 -3.0757 0.64175
17617.3000000241 -0.0111578346 -0.5748013629 -0.1058837003 0.0503003545 0.0001686164 0.0027832304 -2.95943 0.584472
17627.3000000240 -0.0088511238 -0.5135865607 -0.1335797033 0.0826881708 -0.0008166382 -0.0064863777 -2.88714 0.530674
17637.3000000238 -0.0093853504 -0.4733368104 -0.1386975890 0.0333976531 0.0035140202 0.0067532187 -2.85655 0.493239
17647.3000000237 -0.0062081066 -0.4293809013 -0.1321232653 0.0181161876 -0.0003856737 0.0063576992 -2.84308 0.449249
17657.3000000235 -0.0044896904 -0.4177528044 -0.1094412846 -0.0061862889 0.0025620642 -0.0029049615 -2.88537 0.43185
17667.3000000234 -0.0080714291 -0.3992408864 -0.1611678998 0.0405830449 0.0020490141 -0.0071060904 -2.75791 0.430544
17677.3000000233 -0.0005641918 -0.4004358350 -0.1474615231 0.0004427620 0.0019088628 -0.0153598907 -2.78875 0.426724
17687.3000000231 -0.0069410315 -0.4005506488 -0.0964969491 0.0325700046 0.0043711251 -0.0077963443 -2.90519 0.41201
17697.3000000230 0.0013107237 -0.3910818349 -0.0259611017 0.1109690600 0.0040170647 -0.0066441976 -3.07531 0.391943
17707.3000000228 -0.0023904370 -0.3825779949 -0.0347365960 0.1319868268 0.0059779618 -0.0066324882 -3.05104 0.384152
17717.3000000227 0.0026031208 -0.3894254826 -0.1491401435 0.1632642299 0.0098192689 -0.0047387192 -2.77585 0.417007
17727.3000000225 -0.0045542137 -0.3987609923 -0.2643445771 0.0849935481 0.0037403600 -0.0000074135 -2.55619 0.478423
17737.3000000224 -0.0018863417 -0.4120535931 -0.2294853843 -0.0303664876 0.0052183029 -0.0018172662 -2.63344 0.471648
17747.3000000222 0.0012830306 -0.4234550398 -0.2097868115 0.0023517079 0.0018641603 0.0000854928 -2.68162 0.472572
17757.3000000221 0.0082833693 -0.4266047811 -0.2755489108 0.0702724175 0.0038051176 -0.0102755686 -2.5681 0.507857
17767.3000000219 -0.0039223797 -0.4355357621 -0.3071760005 0.0485845715 0.0021399188 0.0030149800 -2.52733 0.532962
17777.3000000218 -0.0074016081 -0.4287849653 -0.3753398544 0.1683267972 -0.0015644024 0.0007952707 -2.42256 0.569857
17787.3000000217 0.0101505642 -0.4539278322 -0.4309757842 0.2116581196 0.0009348043 0.0064439427 -2.38213 0.625932
17797.3000000215 0.0007871991 -0.4524841848 -0.4644174060 0.1886446228 0.0011915013 0.0025766296 -2.34318 0.648402
17807.3000000214 0.0044613933 -0.4622193223 -0.4672646200 0.1406760052 -0.0005308500 -0.0105963600 -2.35077 0.657254
17817.3000000212 -0.0010057782 -0.4568599856 -0.4693994316 0.1956779057 -0.0001154238 -0.0171667448 -2.34266 0.655024
17827.3000000211 -0.0186365439 -0.5245956982 -0.5022970973 0.2016256875 -0.0009052829 0.0006302157 -2.37791 0.726294
17837.3000000209 0.0008931438 -0.5128979138 -0.4820105382 0.2690935502 -0.0007305093 0.0030070038 -2.38723 0.703845
17847.3000000208 0.0112129000 -0.4931675582 -0.4070739478 0.2741627116 -0.0006990881 -0.0049830830 -2.45154 0.639471
17857.3000000206 -0.0025432569 -0.4511839416 -0.2450491722 0.1623401538 0.0001535136 -0.0067229323 -2.64404 0.513436
17867.3000000205 0.0117378822 -0.4319779945 -0.2305536418 0.1657328546 0.0022641944 -0.0040745551 -2.65134 0.489653
17877.3000000203 0.0080000833 -0.4374241798 -0.2364436662 0.0982781504 -0.0005355084 -0.0091517112 -2.64604 0.497238
17887.3000000202 -0.0020288129 -0.4220610987 -0.2998017617 0.1124504680 0.0004856361 -0.0039684118 -2.52397 0.517703
17897.3000000201 -0.0029627913 -0.4240601438 -0.3079355059 0.0711373949 0.0000678297 -0.0020147439 -2.51352 0.524072
17907.3000000199 -0.0044290218 -0.4240537583 -0.2985802630 0.0855023677 -0.0009275381 0.0064451681 -2.52811 0.518625
17917.3000000198 -0.0002314553 -0.4000327710 -0.3223151433 0.1520962277 -0.0025398500 -0.0075049758 -2.46337 0.513725
17927.3000000196 0.0064443076 -0.3823253686 -0.3415819181 0.2125331157 0.0040039911 0.0007020526 -2.41242 0.51269
17937.3000000195 0.0030531328 -0.3774845125 -0.3279490064 0.2651390854 0.0014121772 0.0056126710 -2.4263 0.500045
17947.3000000193 -0.0098938453 -0.3556136067 -0.2078137125 0.2748169025 0.0039342657 0.0168682843 -2.61274 0.411883
17957.3000000192 -0.0046757734 -0.2899087485 -0.0212827906 0.1722651439 0.0007740144 0.0049032210 -3.06831 0.290689
17967.3000000190 -0.0130612720 -0.2513898548 0.0091064599 0.1711725767 -0.0008632484 -0.0068185228 3.10538 0.251555
17977.3000000189 0.0050849575 -0.2099841568 0.0229214803 0.1931489966 0.0019729168 -0.0057945400 3.03286 0.211231
17987.3000000187 -0.0034031721 -0.1714158998 0.0123727975 0.2219574922 0.0002516943 -0.0027693637 3.06954 0.171862
17997.3000000186 0.0012305644 -0.1366777581 -0.0132767987 0.2460675874 -0.0001856139 0.0018477786 -3.04476 0.137321
18007.3000000185 0.0036301857 -0.1042844481 -0.0302539213 0.2638193581 0.0008604397 0.0005211348 -2.85923 0.108584
18017.3000000183 0.0048037308 -0.0729656027 -0.0410285374 0.2694552513 0.0019200112 -0.0036364515 -2.62936 0.0837097
18027.3000000182 0.0041003914 -0.0429462765 -0.0506929584 0.2700943335 0.0014787795 0.0007736735 -2.27365 0.0664391
18037.3000000180 0.0054091818 -0.0124124999 -0.0543162948 0.2711877886 -0.0017786941 0.0071423583 -1.79546 0.0557165
18047.3000000179 -0.0109629462 0.0175024560 -0.0543735264 0.2705375894 0.0086773678 0.0248680127 -1.25938 0.0571211
18057.3000000177 -0.0004475109 0.0474114515 -0.0523393978 0.2682635376 0.0040172828 0.0037982645 -0.834761 0.0706205
18067.3000000176 0.0019984534 0.0777297776 -0.0489343832 0.2648715339 0.0041509371 0.0016764113 -0.561861 0.0918504
18077.3000000174 0.0027378238 0.1087261311 -0.0441528488 0.2603814140 0.0039719848 -0.0001983743 -0.385747 0.117349
18087.3000000173 0.0026730831 0.1405061753 -0.0375857639 0.2544023897 0.0035923251 -0.0027545939 -0.261383 0.145446
18097.3000000171 0.0018320110 0.1730168987 -0.0284950823 0.2462161030 0.0034628131 -0.0018078711 -0.16323 0.175348
18107.3000000170 0.0008368636 0.2060116233 -0.0157145948 0.2347111956 0.0033321124 -0.0009908689 -0.0761327 0.20661
18117.3000000169 -0.0002677728 0.2389200086 0.0025423400 0.2182215215 0.0028209571 -0.0009586496 0.0106406 0.238934
18127.3000000167 0.0001457417 0.2705298989 0.0288907849 0.1944116017 0.0030973314 -0.0004365956 0.10639 0.272068
18137.3000000166 -0.0000150699 0.2983580119 0.0667714370 0.1606824262 0.0030049665 -0.0000628193 0.220169 0.305738
18147.3000000164 -0.0001954572 0.3176288880 0.1201266534 0.1165306093 0.0029913208 0.0001714850 0.361572 0.339586
18157.3000000163 -0.0003139169 0.3139204969 0.1963953062 0.0666298683 0.0030232175 0.0003134249 0.559046 0.370293
18167.3000000161 -0.0004190575 0.3519358365 0.1838407821 0.0080931651 0.0030863276 0.0004446989 0.481383 0.39706
18177.3000000160 -0.0005556075 0.3989154099 0.1473104334 0.1297801717 0.0031638788 0.0006096945 0.353744 0.425246
18187.3000000158 -0.0007563601 0.4280443792 0.1230933169 0.2018461230 0.0032400599 0.0008402429 0.280016 0.445392
18197.3000000157 -0.0010575935 0.4232135491 0.0216686231 0.3352836296 0.0032971315 0.0011754314 0.0511555 0.423768
18207.3000000155 -0.0015107893 0.3983793095 -0.0653473108 0.3826043659 0.0033074950 0.0016721608 -0.162585 0.403703
18217.3000000154 -0.0021834441 0.3565640851 -0.1257452340 0.5373502056 0.0032176673 0.0024096681 -0.339041 0.378087
18227.3000000152 -0.0031259018 0.3401331610 -0.1679950317 0.5646015432 0.0029194278 0.0034767805 -0.458763 0.379359
18237.3000000151 -0.0042266176 0.3031642863 -0.2102399383 0.5730330590 0.0022141213 0.0049249134 -0.60634 0.36893
18247.3000000150 -0.0047293699 0.3083541952 -0.2089163610 0.5372552061 0.0006669128 0.0069729231 -0.595479 0.372463
18257.3000000148 -0.0109567619 0.2962816595 -0.2229475022 0.4910749803 0.0033120666 0.0004432224 -0.64509 0.370794
18267.3000000147 0.0126892303 0.2807025657 -0.2174040951 0.4770137676 0.0050228186 -0.0051350664 -0.658998 0.355047
18277.3000000145 0.0027769505 0.2651630332 -0.2025258583 0.4646284723 0.0027430386 -0.0015688226 -0.652261 0.333659
18287.3000000144 0.0285623875 0.2613599278 -0.2038129967 0.4656225968 -0.0011876574 -0.0139606709 -0.662313 0.331434
18297.3000000142 -0.0007076346 0.2570826670 -0.2002903117 0.4840063791 -0.0009323703 -0.0081079334 -0.66186 0.325895
18307.3000000141 0.0195918463 0.2574732139 -0.1998795572 0.4980251707 -0.0091497785 -0.0124138487 -0.660129 0.325951
18317.3000000139 0.0027442754 0.2623803479 -0.1976759876 0.5051942201 -0.0006309281 -0.0039280514 -0.64567 0.328511
18327.3000000138 0.0005922452 0.2715396522 -0.2170945069 0.5128710290 -0.0039282886 -0.0048505847 -0.674433 0.347655
18337.3000000136 -0.0030211284 0.2810808861 -0.2401808976 0.5242501921 0.0013853169 0.0006336250 -0.707095 0.369721
18347.3000000135 -0.0051108318 0.2955874559 -0.2581316497 0.5311937669 -0.0007575046 -0.0005779382 -0.717857 0.392433
18357.3000000134 -0.0021163330 0.3103620668 -0.2772957852 0.5359181674 -0.0022624951 -0.0015210115 -0.72919 0.416194
18367.3000000132 -0.0022090975 0.3246448184 -0.2986237409 0.5408638617 -0.0014369279 0.0025247675 -0.743673 0.441101
18377.3000000131 0.0000698605 0.3388424964 -0.3213458303 0.5467699365 -0.0013825674 -0.0006916923 -0.758902 0.466988
18387.3000000129 0.0006146513 0.3534112240 -0.3446390119 0.5530388542 0.0003685936 0.0024580079 -0.772832 0.493635
18397.3000000128 0.0016879346 0.3685081655 -0.3680847752 0.5590453586 -0.0002768803 0.0000250769 -0.784823 0.52085
18407.3000000126 0.0005983155 0.3840955823 -0.3915164748 0.5645163468 0.0001953899 0.0003650628 -0.794966 0.548466
18417.3000000125 0.0004073866 0.4001006924 -0.4148247911 0.5693823721 0.0013561970 -0.0010651645 -0.803464 0.576333
18427.3000000123 0.0012537270 0.4164866733 -0.4378783495 0.5736061482 0.0007051508 -0.0025091320 -0.810431 0.604317
18437.3000000122 0.0007729612 0.4332522790 -0.4605204715 0.5771166730 0.0014200600 -0.0017914121 -0.815898 0.632287
18447.3000000120 0.0004817162 0.4504023646 -0.4825920543 0.5798221179 0.0014874157 -0.0018599000 -0.819886 0.660119
18457.3000000119 0.0004678304 0.4679161451 -0.5039554335 0.5816517909 0.0014337006 -0.0020893176 -0.822464 0.687689
18467.3000000118 0.0005735309 0.4857249254 -0.5245110357 0.5825945998 0.0014123454 -0.0022529896 -0.823772 0.714871
18477.3000000116 0.0006286016 0.5037031355 -0.5442051477 0.5827189966 0.0014434544 -0.0023244589 -0.824029 0.741536
18487.3000000115 0.0006121801 0.5216726282 -0.5630286502 0.5821700944 0.0014967586 -0.0023452926 -0.823506 0.767557
18497.3000000113 0.0005613862 0.5394174360 -0.5810072124 0.5811469709 0.0015482226 -0.0023465297 -0.822501 0.792805
18507.3000000112 0.0005016006 0.5567042945 -0.5981844629 0.5798684906 0.0015917297 -0.0023369415 -0.8213 0.817156
18517.3000000110 0.0004385923 0.5733036800 -0.6146008847 0.5785379544 0.0016304213 -0.0023148899 -0.820149 0.840483
18527.3000000109 0.0003691841 0.5890063980 -0.6302724306 0.5773157466 0.0016684439 -0.0022774092 -0.81923 0.862654
18537.3000000107 0.0002904104 0.6036311683 -0.6451739377 0.5763068580 0.0017072157 -0.0022236600 -0.818652 0.883527
18547.3000000106 0.0002033918 0.6170191527 -0.6592330355 0.5755678878 0.0017448129 -0.0021553295 -0.818463 0.90294
18557.3000000104 0.0001134596 0.6290121004 -0.6723406823 0.5751358452 0.0017767829 -0.0020759764 -0.818681 0.920705
18567.3000000103 0.0000284743 0.6394103529 -0.6843866174 0.5750797704 0.0017974527 -0.0019901499 -0.81936 0.936606
18577.3000000102 -0.0000434760 0.6484014106 -0.6804058872 0.5495375116 0.0018012985 -0.0019024793 -0.809479 0.939881
18587.3000000100 -0.0000962260 0.6614179321 -0.6720470676 0.5324731821 0.0017840898 -0.0018167928 -0.793369 0.942932
18597.3000000099 -0.0001269319 0.6764323562 -0.6624734074 0.5162252452 0.0017435873 -0.0017353598 -0.774973 0.946801
18607.3000000097 -0.0001364251 0.6951134349 -0.6495431646 0.5039597873 0.0016797137 -0.0016583804 -0.751521 0.951362
18617.3000000096 -0.0001285831 0.6954536441 -0.6493030998 0.4610455836 0.0015942180 -0.0015838494 -0.751093 0.951446
18627.3000000094 -0.0001089473 0.7591769714 -0.6003568359 0.4357792371 0.0014898753 -0.0015079107 -0.669106 0.967873
18637.3000000093 -0.0000828240 0.7760812529 -0.5859413996 0.3576063776 0.0013692670 -0.0014257752 -0.646693 0.972435
18647.3000000091 -0.0000531090 0.8041351875 -0.5604198834 0.3387453008 0.0012332135 -0.0013332360 -0.608658 0.980155
18657.3000000090 -0.0000180320 0.8129365538 -0.5456069651 0.2853309891 0.0010788917 -0.0012289136 -0.591104 0.979057
18669.1000000088 -0.0027378955 0.8266558490 -0.5256850838 0.2742724863 0.0009190411 0.0005698727 -0.566412 0.979645
18689.1000000085 -0.0017061820 0.8327804567 -0.4792703309 0.2383105903 0.0012616689 0.0008039149 -0.522215 0.960845
18709.0000000082 -0.0020622702 0.8508955394 -0.4437544298 0.2314103857 0.0013703413 0.0009020423 -0.480711 0.959657
18729.0000000079 -0.0015033258 0.8830787447 -0.3585868714 0.2036454842 0.0017995713 0.0012311938 -0.385723 0.953107
18749.0000000077 -0.0058274641 0.8986322314 -0.2950672557 0.1145082282 0.0006127504 0.0004358266 -0.31726 0.945835
18769.0000000074 -0.0001562951 0.8754852946 -0.1718523687 0.0482394990 0.0063493838 0.0046327465 -0.193829 0.892193
18789.0000000071 -0.0073059465 0.8911715964 -0.0954160563 0.0345592214 0.0029635039 0.0025288459 -0.106662 0.896265
18809.0000000068 -0.0042374937 0.8736264416 -0.0336288029 -0.1497209125 -0.0001338978 -0.0001167873 -0.0384743 0.874273
18825.6000000065 -0.0105856057 0.8607313548 -0.0254585864 -0.1720450248 0.0025314479 0.0034023618 -0.0295692 0.861108
18835.6000000064 -0.0008833901 0.8514382207 0.0276597738 -0.1690363818 -0.0000963944 0.0002045455 0.0324745 0.851887
18845.6000000063 -0.0000132720 0.8554810397 0.0590584500 -0.1511528578 0.0019858810 0.0031076085 0.068926 0.857517
18855.6000000061 -0.0017005743 0.8822987748 0.1158121037 -0.1366820475 0.0009835206 0.0037727093 0.130516 0.889867
18865.6000000060 0.0016617869 0.9194814642 0.1198318872 -0.1377458814 0.0006276822 0.0005308269 0.129595 0.927257
18875.6000000058 0.0007169511 0.9007491484 0.0960161763 -0.2549120843 0.0005420899 0.0010315446 0.106195 0.905852
18885.6000000057 -0.0017599205 0.8594041426 0.0806165325 -0.3795053318 0.0015316811 0.0047030751 0.0935314 0.863177
18895.6000000055 -0.0002059402 0.8111586238 0.1503615004 -0.3718132646 0.0022332905 0.0049718722 0.183286 0.824977
18905.6000000054 0.0011744301 0.7726099378 0.2127922641 -0.4080248810 0.0019004029 0.0038606980 0.268757 0.801378
18915.6000000052 -0.0065521628 0.7493071256 0.2822564354 -0.3922538301 -0.0000782784 0.0016135343 0.360251 0.800706
18925.6000000051 -0.0047335157 0.7383861582 0.2513336067 -0.5382695016 -0.0008537404 0.0107911125 0.328081 0.779989
18935.6000000049 -0.0009692256 0.6969421043 0.3217714252 -0.4853314364 -0.0009695813 0.0054307909 0.432533 0.767636
18945.6000000048 0.0004915392 0.6791285301 0.3392940545 -0.4712188611 -0.0008957860 0.0060649910 0.463329 0.759168
18955.6000000047 -0.0005823651 0.6519527573 0.3705203043 -0.5678080482 0.0011305655 -0.0003421021 0.516803 0.749885
18965.6000000045 -0.0062001695 0.6322110192 0.3913334614 -0.5724968463 0.0021511440 0.0027755041 0.554267 0.743527
18975.6000000044 -0.0121444501 0.6408525902 0.4281453597 -0.5607066898 -0.0017838872 0.0112642406 0.588985 0.770714
18985.6000000042 -0.0003345113 0.6304102064 0.4671187907 -0.5893836305 -0.0035877112 0.0031226207 0.637701 0.784613
18995.6000000041 -0.0025619228 0.6142867068 0.4786945466 -0.5915469969 -0.0005330903 0.0007447732 0.661972 0.778779
19005.6000000039 0.0005008108 0.5807068697 0.4782394256 -0.6827855506 -0.0025025469 0.0067505231 0.688935 0.752285
19015.6000000038 0.0018688158 0.5429444138 0.4785416899 -0.6690841357 0.0004872204 0.0025550336 0.722433 0.723734
19025.6000000036 0.0000240819 0.5153135231 0.4945277183 -0.6674585202 0.0023661578 0.0071647285 0.764818 0.714217
19035.6000000035 -0.0000100303 0.4565844616 0.5053457623 -0.6648112881 0.0039192107 0.0017690024 0.836046 0.681061
19045.6000000033 -0.0202040941 0.4239690865 0.5244981099 -0.6881629171 -0.0022654227 -0.0007449553 0.890995 0.674424
19055.6000000032 -0.0086069597 0.3441627675 0.5051487247 -0.7407374135 -0.0020900570 -0.0023846005 0.972725 0.611247
19065.6000000031 0.0030891699 0.3123617164 0.4774331155 -0.7589386613 -0.0027571232 0.0042186981 0.991438 0.570537
19075.6000000029 -0.0051951955 0.2963138210 0.4666922948 -0.7631343895 -0.0063033382 0.0043216114 1.00509 0.552814
19085.6000000028 0.0073163623 0.2677788670 0.4690298864 -0.7417992849 -0.0007059629 0.0067204376 1.05203 0.540088
19095.6000000026 -0.0234387918 0.2973828262 0.4689597965 -0.7549319675 0.0039158531 -0.0122490650 1.00566 0.555302
19105.6000000025 0.0101345312 0.2322397015 0.4660140175 -0.7750441784 -0.0012649425 0.0076574502 1.10847 0.520677
19115.6000000023 0.0000664853 0.1694264656 0.4345959574 -0.7917028522 -0.0007560054 -0.0003293833 1.19907 0.466454
19125.6000000022 -0.0073053605 0.1415779751 0.4230360942 -0.8077849022 -0.0019959470 0.0021395814 1.24784 0.446098
19135.6000000020 -0.0036513526 0.0710703039 0.4232927522 -0.7629851065 0.0008946583 0.0002279552 1.40445 0.429218
19145.6000000019 -0.0017717642 0.0401182528 0.4058332291 -0.7683244165 0.0041462034 0.0019672099 1.47226 0.407811
19155.6000000017 -0.0038323943 0.0126019928 0.3829788766 -0.7724590980 -0.0021403940 0.0048083213 1.5379 0.383186
19165.6000000016 -0.0039786026 -0.0160984961 0.3535276875 -0.7757628446 -0.0033699148 0.0019709263 1.6163 0.353894
19175.6000000015 -0.0153984920 -0.0455097441 0.3225418164 -0.7764188734 0.0031384561 -0.0016368863 1.71097 0.325737
19185.6000000013 0.0013114863 -0.0747069915 0.2930951002 -0.7772279197 -0.0028627955 -0.0003669735 1.82037 0.302466
19195.6000000012 -0.0025948375 -0.1035645256 0.2633242032 -0.7798076144 -0.0027213052 0.0021216064 1.94551 0.282958
19205.6000000010 -0.0055615175 -0.1319521975 0.2321652643 -0.7844858128 -0.0040497499 -0.0030796169 2.08762 0.267043
19215.6000000009 -0.0018126575 -0.1592967537 0.1991836479 -0.7911169975 -0.0007523107 0.0010612736 2.24538 0.255048
19225.6000000007 -0.0047216692 -0.1851448251 0.1641945318 -0.7992181162 -0.0085180920 -0.0022124098 2.41609 0.247464
19235.6000000006 -0.0016677153 -0.2093387527 0.1273668054 -0.8083239176 -0.0033792747 -0.0029471662 2.595 0.245041
19245.6000000004 -0.0005300749 -0.2318044918 0.0866956505 -0.8198487182 -0.0015777612 -0.0010221544 2.7837 0.247486
19255.6000000003 0.0017632025 -0.2516311802 0.0448402694 -0.8323357746 -0.0024262762 -0.0005425990 2.96525 0.255595
19265.6000000001 -0.0004327679 -0.2686945403 0.0026595950 -0.8456095398 0.0050913547 -0.0001750204 3.13169 0.268708
19275.6000000000 -0.0072518401 -0.2831933912 -0.0394913518 -0.8598773059 -0.0062999117 -0.0028348859 -3.00304 0.285934
19285.5999999998 -0.0037297773 -0.2951863131 -0.0817894753 -0.8753882386 -0.0054927898 -0.0047469173 -2.8713 0.306308
19295.5999999997 -0.0038916360 -0.3041587995 -0.1250789557 -0.8925126887 -0.0016881306 -0.0024639118 -2.75144 0.328873
19305.5999999996 0.0038201392 -0.3080989344 -0.1715652228 -0.9118112991 -0.0070139844 -0.0019949631 -2.6335 0.352647
19315.5999999994 -0.0004266658 -0.2978179308 -0.2295771708 -0.9333057623 -0.0032133496 -0.0017921937 -2.48487 0.376034
19325.5999999993 -0.0002918756 -0.2823364735 -0.2729774057 -1.0087771063 -0.0028583530 -0.0023228851 -2.37305 0.392722
19335.5999999991 -0.0003068628 -0.3241546482 -0.2621532552 -1.0019635732 -0.0029318362 -0.0029814218 -2.46155 0.416894
19345.5999999990 0.0000140825 -0.3253592320 -0.2932897802 -0.9898205685 -0.0030097074 -0.0031729659 -2.40799 0.438038
19355.5999999988 0.0000140916 -0.3286687666 -0.3175554647 -1.0084768361 -0.0029974669 -0.0030045156 -2.37339 0.457017
19365.5999999987 -0.0001721983 -0.3541234988 -0.3393559888 -1.0106928772 -0.0029569614 -0.0030351661 -2.37749 0.490475
19375.5999999985 -0.0003940547 -0.3498763667 -0.4056015329 -1.0705187984 -0.0029042610 -0.0031682782 -2.28257 0.535655
19385.5999999984 -0.0005984222 -0.3811398505 -0.4036608803 -1.0094932808 -0.0027943557 -0.0033454299 -2.32751 0.555166
19395.5999999982 -0.0007568905 -0.4023157321 -0.3829140522 -0.9744441420 -0.0026362255 -0.0035470776 -2.3809 0.555411
19405.5999999981 -0.0008020698 -0.3747417615 -0.4043798975 -1.0522755022 -0.0024543279 -0.0036536395 -2.31817 0.551321
19415.5999999980 -0.0011464721 -0.3702608888 -0.4104925385 -1.0689601229 -0.0022617231 -0.0040775922 -2.30471 0.552809
19425.5999999978 -0.0012395602 -0.3450935864 -0.4208784381 -1.0688141141 -0.0019924372 -0.0041923210 -2.25758 0.544269
19435.5999999977 -0.0013169948 -0.3893103579 -0.3880210151 -1.0586845882 -0.0017138942 -0.0042285970 -2.35785 0.549657
19445.5999999975 -0.0014159413 -0.3748940127 -0.3802366788 -1.0675994148 -0.0014570025 -0.0042254092 -2.34912 0.533971
19455.5999999974 -0.0015390124 -0.3662751840 -0.3962776598 -1.0517988481 -0.0012093086 -0.0042352534 -2.31687 0.539623
19465.5999999972 -0.0016973368 -0.4028789601 -0.3795412670 -1.0510482934 -0.0009175190 -0.0043220011 -2.38601 0.553501
19475.5999999971 -0.0019107604 -0.3687677372 -0.4014134645 -1.0783540566 -0.0004500523 -0.0046054354 -2.31383 0.545089
19485.5999999969 -0.0021402393 -0.3502730909 -0.4229288913 -1.0598186816 0.0007129930 -0.0055390369 -2.2625 0.549145
19495.5999999968 -0.0101850895 -0.3463766551 -0.4401156475 -1.0542220107 0.0027456917 -0.0032441988 -2.23757 0.56007
19505.5999999966 0.0011763770 -0.3685771192 -0.4311472244 -1.0742883847 -0.0053701625 0.0021560296 -2.27811 0.567219
19515.5999999965 0.0045479309 -0.3582509520 -0.4394499370 -1.0866883543 0.0014317369 -0.0049560699 -2.25475 0.566974
19525.5999999964 -0.0020495796 -0.3584328098 -0.4430959267 -1.0876053224 -0.0001326009 -0.0024314550 -2.25096 0.569919
19535.5999999962 0.0001706261 -0.3724211329 -0.4277175501 -1.0768883425 -0.0023080004 -0.0023812889 -2.2872 0.567133
19545.5999999961 -0.0067984098 -0.3783093924 -0.4211651119 -1.0672457658 -0.0011587717 -0.0054447764 -2.30264 0.566125
19555.5999999959 0.0096967629 -0.3857544766 -0.4137968302 -1.0772909971 -0.0031542106 0.0001080915 -2.32114 0.565716
19565.5999999958 0.0081306029 -0.3975486629 -0.4162676484 -1.0748711888 -0.0031280803 0.0032058452 -2.3332 0.575607
19575.5999999956 -0.0116926840 -0.4008719567 -0.4207997751 -1.0621106205 0.0049399140 -0.0032593111 -2.33195 0.581181
19585.5999999955 -0.0004338407 -0.4130114767 -0.4177696563 -1.0539024138 -0.0000912305 -0.0003657811 -2.35047 0.587461
19595.5999999953 0.0004924018 -0.4190423576 -0.4351733835 -1.0518374289 0.0025065361 -0.0008200195 -2.33731 0.604129
19605.5999999952 0.0014553557 -0.4319876484 -0.4524122661 -1.0473740170 -0.0052200740 0.0039624114 -2.3331 0.625532
19615.5999999950 -0.0008634227 -0.4454246032 -0.4527424034 -1.0346133573 0.0022228074 0.0002743369 -2.34805 0.635121
19625.5999999949 0.0023584200 -0.4629609547 -0.4460213615 -1.0372136612 0.0011925164 -0.0010809471 -2.37483 0.642859
19635.5999999948 0.0007140262 -0.5072023184 -0.3435292696 -1.0305038621 -0.0040825645 0.0022222125 -2.54626 0.61259
19645.5999999946 -0.0003388795 -0.5144374116 -0.3100892528 -1.0895994839 0.0038294116 -0.0022665951 -2.59914 0.600667
19655.5999999945 0.0022335275 -0.5059034488 -0.3338656321 -1.0858209731 0.0012456960 -0.0013132704 -2.55826 0.606139
19665.5999999943 0.0005287291 -0.5261520370 -0.3420707020 -1.1310120063 0.0006453189 -0.0017699750 -2.56512 0.627573
19675.5999999942 -0.0007262261 -0.5609301334 -0.3178407647 -1.0533833382 -0.0021421958 0.0007502487 -2.62607 0.644721
19685.5999999940 0.0000315517 -0.5773838000 -0.3421783746 -1.0668533699 0.0011210547 -0.0005284594 -2.60661 0.671162
19695.5999999939 0.0009628462 -0.6099380510 -0.3232678227 -1.0207369846 0.0006106071 -0.0006503753 -2.65423 0.690309
19705.5999999937 0.0007768585 -0.6241644104 -0.3416840321 -1.0533044551 -0.0020137566 0.0022012958 -2.64073 0.711568
19715.5999999936 0.0000557644 -0.6390925898 -0.3477111207 -1.0445379086 -0.0000422440 0.0001515688 -2.64331 0.727559
19725.5999999934 -0.0020940313 -0.6459598885 -0.3634487203 -1.0642396726 0.0007341920 -0.0002657746 -2.62909 0.741188
19735.5999999933 0.0020545812 -0.6606050810 -0.3585127702 -1.0608223479 -0.0001338843 -0.0003766308 -2.64437 0.751619
19745.5999999932 0.0012548110 -0.6782334874 -0.3556694427 -1.0714728345 -0.0006103337 0.0005302815 -2.65861 0.765834
19755.5999999930 -0.0009885301 -0.7057702200 -0.3408814511 -1.0299788401 -0.0025142478 0.0008094892 -2.69164 0.78378
19765.5999999929 -0.0000673142 -0.7267264184 -0.3667996366 -1.0435126311 0.0010528128 -0.0040331749 -2.67417 0.814047
19775.5999999927 -0.0018074038 -0.7562085713 -0.3724636275 -1.0844982866 -0.0004953300 -0.0032883378 -2.68393 0.842959
19785.5999999926 0.0016781015 -0.7770134282 -0.3726117351 -1.0369478151 -0.0015496641 0.0004375525 -2.69444 0.861736
19795.5999999924 -0.0000466919 -0.7926923358 -0.3773508151 -1.0203049308 -0.0013424438 -0.0002889902 -2.6973 0.877926
19805.5999999923 0.0017132944 -0.8344637459 -0.3493768908 -1.0355439935 -0.0047932433 0.0098394008 -2.74508 0.904651
19815.5999999921 -0.0098951489 -0.8545669652 -0.3390210632 -1.0331642853 -0.0003071617 0.0031684089 -2.76392 0.919358
19825.5999999920 0.0000287507 -0.8745953144 -0.3229168982 -1.0501823618 0.0008872906 -0.0021533498 -2.7879 0.932305
19835.5999999918 -0.0036758171 -0.8805417554 -0.3504153729 -1.0234654104 0.0001601970 -0.0031541832 -2.76285 0.947705
19845.5999999917 0.0114458850 -0.8801576835 -0.3697612405 -1.0730184622 -0.0048501027 0.0049608079 -2.74387 0.954673
19855.5999999916 -0.0041474764 -0.8382205858 -0.4474979603 -1.0972464859 -0.0009725661 -0.0034812562 -2.65122 0.950194
19865.5999999914 0.0062458087 -0.8077228285 -0.4826350242 -1.1386161284 -0.0039355350 0.0030079194 -2.60299 0.940932
19875.5999999913 -0.0070411840 -0.8082013872 -0.4908591035 -1.1573769022 -0.0004315969 -0.0049060027 -2.59579 0.945586
19885.5999999911 0.0028495036 -0.7853390985 -0.5140043979 -1.1877572233 -0.0013677478 -0.0006932768 -2.56206 0.938594
19895.5999999910 -0.0010960036 -0.7488471862 -0.5435343743 -1.1998580556 -0.0003102779 -0.0019548583 -2.51374 0.925312
19905.5999999908 0.0003835243 -0.7551818194 -0.5457908752 -1.2221910494 -0.0012392286 0.0002835025 -2.51578 0.931766
19915.5999999907 -0.0012848426 -0.7658939829 -0.5555200216 -1.2008670556 -0.0017995061 0.0003161061 -2.51407 0.946148
19925.5999999905 0.0065765254 -0.7479230229 -0.5836430393 -1.2278981553 -0.0032042918 0.0034017903 -2.47895 0.948698
19935.5999999904 -0.0022635004 -0.7238018674 -0.6090706492 -1.2386539713 -0.0012817401 -0.0038284303 -2.44206 0.945968
19945.5999999902 -0.0059638298 -0.6920396005 -0.6324068109 -1.2260555053 -0.0028197238 -0.0016575819 -2.40119 0.937474
19955.5999999901 0.0056231049 -0.7217220436 -0.6039391467 -1.1995582930 -0.0023972614 -0.0006140550 -2.44481 0.941077
19965.5999999900 0.0007794840 -0.7401618901 -0.5813171543 -1.1782970710 -0.0016139168 -0.0005606914 -2.47582 0.941153
19975.5999999898 -0.0004127323 -0.7261184700 -0.5897680112 -1.1599580909 -0.0032413159 0.0004677743 -2.45944 0.935454
19985.5999999897 0.0047450078 -0.7290188798 -0.5953090095 -1.1653214923 -0.0036226745 0.0038987162 -2.45682 0.941202
19995.5999999895 -0.0021666285 -0.7495045766 -0.5794666045 -1.1287614953 -0.0026462331 0.0029527325 -2.48345 0.947385
20005.5999999894 0.0037879672 -0.7398284847 -0.6029717817 -1.1617832915 -0.0006885003 -0.0030138868 -2.45776 0.954422
20015.5999999892 -0.0107050322 -0.7446190082 -0.6124346370 -1.1699661478 -0.0000910759 -0.0015663521 -2.45329 0.964123
20025.5999999891 -0.0025993209 -0.7303168568 -0.5870180856 -1.0521746436 0.0047997276 -0.0098053616 -2.46455 0.936991
20035.5999999889 -0.0044090401 -0.7738999501 -0.4913613790 -1.0490035202 0.0033711200 -0.0037138321 -2.57589 0.91671
20045.5999999888 -0.0016757154 -0.7785787775 -0.4103749965 -1.0207270393 0.0008228489 -0.0017290546 -2.65651 0.880109
20055.5999999886 -0.0023317056 -0.7600954157 -0.3725111586 -0.9768938788 0.0025298074 -0.0029176806 -2.68591 0.846469
20065.5999999885 0.0018920233 -0.7492802730 -0.3086261605 -0.9603180247 0.0049615966 -0.0039799935 -2.75087 0.810352
20075.5999999884 -0.0024864795 -0.7570379239 -0.2442326858 -0.9721730496 -0.0008579918 0.0001420711 -2.82952 0.79546
20085.5999999882 0.0048755807 -0.7593856412 -0.2692229864 -0.9464834243 -0.0016311213 -0.0007032011 -2.80089 0.805697
20095.5999999881 -0.0031374400 -0.7581880518 -0.2404440074 -0.9252709056 0.0027184301 -0.0039120250 -2.8345 0.795401
20105.5999999879 -0.0009814364 -0.7737991770 -0.1649764293 -0.9257585739 0.0021463824 -0.0021808632 -2.93153 0.79119
20115.5999999878 0.0014008552 -0.8024912409 -0.1860754606 -0.8978612168 0.0054797737 -0.0038921279 -2.91375 0.823782
20125.5999999876 0.0012824279 -0.7811913550 -0.1368279207 -0.8378153216 -0.0034024637 0.0032239330 -2.9682 0.793084
20135.5999999875 0.0006318488 -0.7723638846 -0.0481313615 -0.8600304350 -0.0025635582 0.0025554574 -3.07936 0.773862
20145.5999999873 0.0022717878 -0.7758740193 0.0129858650 -0.8805124685 0.0019642089 -0.0012062373 3.12486 0.775983
20155.5999999872 0.0019365016 -0.8045339940 0.0273599312 -0.8613126383 -0.0001967131 -0.0007806221 3.1076 0.804999
20165.5999999870 0.0027221653 -0.8422363310 -0.0192064724 -0.8798307838 -0.0034614271 0.0023371630 -3.11879 0.842455
20175.5999999869 -0.0027632159 -0.8168570078 -0.0499473140 -0.7577167632 0.0008364103 -0.0018900951 -3.08052 0.818383
20186.2999999867 0.0058927296 -0.7908546023 -0.0525746323 -0.8456017940 0.0002857756 -0.0002233181 -3.07521 0.7926
20204.4999999865 0.0214250844 -0.7810040707 -0.0230431871 -0.9760360200 0.0059795989 -0.0018750109 -3.1121 0.781344
20214.4999999863 -0.0014805250 -0.7737477167 -0.0428280725 -0.9196944741 -0.0050664142 0.0078934264 -3.0863 0.774932
20224.4999999862 0.0019796538 -0.7474797896 -0.0472038026 -0.9704167808 -0.0017282075 0.0114172474 -3.07853 0.748969
20234.4999999860 0.0045850979 -0.6240879812 -0.1491786435 -0.9400260877 0.0013847244 0.0023533215 -2.90696 0.64167
20244.4999999859 0.0012564010 -0.5277341553 -0.2227449649 -0.6560150736 0.0014281829 0.0063010435 -2.7422 0.572816
20254.4999999858 -0.0004160371 -0.5288203036 -0.1512932767 -0.4944248195 -0.0011017469 0.0077663232 -2.86294 0.550037
20264.4999999856 0.0013810344 -0.5441141719 -0.0752386304 -0.4289403144 -0.0000445960 -0.0037374942 -3.00419 0.549291
20274.4999999855 -0.0009345109 -0.5069939405 0.0444115046 -0.4258249402 -0.0002928793 0.0026415769 3.05422 0.508935
20284.4999999853 -0.0007563271 -0.3902999382 0.0668667175 -0.3257015841 -0.0017331479 0.0100187296 2.97192 0.395986
20294.4999999852 0.0027760349 -0.2615200733 0.1406207354 -0.3224883309 -0.0040479378 -0.0049644577 2.64824 0.296929
20304.4999999850 0.0063763016 -0.2335300081 0.1409177130 -0.4579050206 0.0033219312 0.0064022057 2.59866 0.272753
20314.4999999849 -0.0041109908 -0.2316025929 0.0801428676 -0.5131776607 0.0007255068 0.0118029626 2.80845 0.245077
20324.4999999847 -0.0005826137 -0.2285583252 0.0332088839 -0.5877240281 -0.0010535590 0.0046871302 2.99731 0.230958
20334.4999999846 0.0026579640 -0.2248548750 0.0040939873 -0.5693503984 -0.0028398455 0.0032668408 3.12339 0.224892
20344.4999999844 -0.0023116980 -0.2241753845 0.0326154512 -0.5061421339 -0.0034931678 -0.0053863534 2.99712 0.226536
20354.4999999843 0.0080290806 -0.2160098681 0.0436827205 -0.4883414854 0.0013047475 0.0017436498 2.94206 0.220382
20364.4999999841 -0.0158771928 -0.2025250604 0.0282882260 -0.4703144037 0.0026747247 0.0020934491 3.00281 0.204491
20374.4999999840 -0.0118058048 -0.1879895191 0.0076509827 -0.4750005650 -0.0009302490 -0.0033290518 3.10092 0.188145
20384.4999999839 -0.0033463315 -0.1765638367 -0.0059414551 -0.4771875070 0.0018729187 0.0066704016 -3.10795 0.176664
20394.4999999837 0.0050730385 -0.1665117787 -0.0169943618 -0.4774484034 0.0007232839 -0.0023347227 -3.03988 0.167377
20404.4999999836 -0.0137188529 -0.1579817025 -0.0262149610 -0.4776152827 0.0007375371 0.0031363658 -2.97715 0.160142
20414.4999999834 0.0019741832 -0.1507290343 -0.0340768001 -0.4777214205 0.0109668187 -0.0114216683 -2.91925 0.154533
20424.4999999833 0.0436772895 -0.1445870008 -0.0408992873 -0.4777917096 0.0051821647 -0.0079062197 -2.86592 0.15026
20434.4999999831 0.0136295927 -0.1394163903 -0.0469088933 -0.4778413209 -0.0006849048 0.0093561960 -2.81703 0.147096
20444.4999999830 0.0060094182 -0.1350986295 -0.0522704635 -0.4778787855 -0.0017912829 0.0066449591 -2.77242 0.144858
20454.4999999828 0.0000081431 -0.1315317428 -0.0571074892 -0.4779090140 0.0036878188 0.0119655613 -2.73198 0.143394
20464.4999999827 0.0112225236 -0.1286271294 -0.0615147826 -0.4779348881 0.0125676079 0.0000983915 -2.6955 0.14258
20474.4999999825 -0.0015781850 -0.1263072247 -0.0655666835 -0.4779581238 0.0142199183 0.0086863870 -2.66278 0.142311
20484.4999999824 -0.0094231992 -0.1245038093 -0.0693225580 -0.4779797527 0.0012062245 -0.0012803631 -2.63355 0.142502
20494.4999999823 -0.0047286905 -0.1231567404 -0.0728305813 -0.4780003993 0.0009007336 -0.0076137418 -2.60755 0.14308
20504.4999999821 -0.0081818337 -0.1222129557 -0.0761303993 -0.4780204434 0.0000269373 -0.0053121369 -2.58448 0.143986
20514.4999999820 0.0027127145 -0.1216256560 -0.0792550407 -0.4780401176 0.0005420097 -0.0032138637 -2.56407 0.145169
20524.4999999818 0.0063408733 -0.1213536089 -0.0822323154 -0.4780595671 0.0003171568 0.0025609889 -2.54604 0.146591
20534.4999999817 0.0017329092 -0.1213605406 -0.0850858555 -0.4780788855 0.0010463428 0.0011009542 -2.53013 0.148216
20544.4999999815 0.0011434990 -0.1216145953 -0.0878359035 -0.4780981370 0.0015175551 -0.0015119184 -2.51609 0.150018
20554.4999999814 -0.0006243577 -0.1220878489 -0.0904999186 -0.4781173696 0.0015113637 -0.0021847148 -2.5037 0.151973
20564.4999999812 -0.0001297522 -0.1227558706 -0.0930930502 -0.4781366235 0.0011817799 -0.0013492833 -2.49276 0.154063
20574.4999999811 -0.0000218517 -0.1235973267 -0.0956285132 -0.4781559349 0.0009929477 -0.0010901741 -2.48309 0.156273
20584.4999999809 -0.0000139302 -0.1245936234 -0.0981178890 -0.4781753395 0.0008424661 -0.0009114778 -2.47452 0.15859
20594.4999999808 -0.0000084643 -0.1257285851 -0.1005713701 -0.4781948729 0.0007162800 -0.0007780937 -2.46691 0.161004
20604.4999999807 -0.0000053078 -0.1269881664 -0.1029979619 -0.4782145718 0.0006064931 -0.0006759503 -2.46013 0.163507
20614.4999999805 -0.0000035273 -0.1283601940 -0.1054056491 -0.4782344737 0.0005104315 -0.0005959532 -2.45408 0.166092
20624.4999999804 -0.0000025185 -0.1298341379 -0.1078015361 -0.4782546173 0.0004260544 -0.0005321008 -2.44865 0.168754
20634.4999999802 -0.0000019521 -0.1314009070 -0.1101919649 -0.4782750419 0.0003517318 -0.0004803636 -2.44376 0.171489
20644.4999999801 -0.0000016429 -0.1330526698 -0.1125826159 -0.4782957873 0.0002861536 -0.0004379422 -2.43934 0.174292
20654.4999999799 -0.0000014844 -0.1347826951 -0.1149785936 -0.4783168941 0.0002282376 -0.0004028352 -2.43532 0.177162
20664.4999999798 -0.0000014141 -0.1365852121 -0.1173845004 -0.4783384026 0.0001770658 -0.0003735767 -2.43165 0.180096
20674.4999999796 -0.0000013947 -0.1384552880 -0.1198045008 -0.4783603536 0.0001318434 -0.0003490695 -2.42829 0.183093
20684.4999999795 -0.0000014041 -0.1403887202 -0.1222423765 -0.4783827878 0.0000918722 -0.0003284765 -2.42518 0.186151
20694.4999999793 -0.0000014290 -0.1423819423 -0.1247015748 -0.4784057459 0.0000565341 -0.0003111472 -2.4223 0.18927
20704.4999999792 -0.0000014619 -0.1444319421 -0.1271852504 -0.4784292685 0.0000252787 -0.0002965680 -2.41961 0.192449
20714.4999999791 -0.0000014982 -0.1465361899 -0.1296963024 -0.4784533963 -0.0000023843 -0.0002843273 -2.41708 0.195688
20724.4999999789 -0.0000015358 -0.1486925764 -0.1322374064 -0.4784781697 -0.0000268922 -0.0002740909 -2.4147 0.198988
20734.4999999788 -0.0000015736 -0.1508993579 -0.1348110431 -0.4785036294 -0.0000486342 -0.0002655841 -2.41244 0.202348
20744.4999999786 -0.0000016112 -0.1531551098 -0.1374195229 -0.4785298161 -0.0000679563 -0.0002585786 -2.41029 0.205768
20754.4999999785 -0.0000016487 -0.1554586852 -0.1400650084 -0.4785567707 -0.0000851654 -0.0002528832 -2.40824 0.20925
20764.4999999783 -0.0000016864 -0.1578091794 -0.1427495334 -0.4785845343 -0.0001005328 -0.0002483363 -2.40626 0.212794
20774.4999999782 -0.0000017246 -0.1602058996 -0.1454750201 -0.4786131483 -0.0001142981 -0.0002448005 -2.40435 0.2164
20784.4999999780 -0.0000017638 -0.1626483374 -0.1482432948 -0.4786426548 -0.0001266724 -0.0002421582 -2.4025 0.220069
20794.4999999779 -0.0000018042 -0.1651361464 -0.1510561008 -0.4786730960 -0.0001378411 -0.0002403083 -2.4007 0.223803
20804.4999999777 -0.0000018463 -0.1676691218 -0.1539151107 -0.4787045150 -0.0001479672 -0.0002391636 -2.39894 0.227602
20814.4999999776 -0.0000018903 -0.1702471832 -0.1568219370 -0.4787369555 -0.0001571931 -0.0002386485 -2.39722 0.231468
20824.4999999775 -0.0000019365 -0.1728703596 -0.1597781415 -0.4787704621 -0.0001656437 -0.0002386975 -2.39553 0.2354
20834.4999999773 -0.0000019852 -0.1755387767 -0.1627852436 -0.4788050802 -0.0001734280 -0.0002392535 -2.39387 0.239401
20844.4999999772 -0.0000020364 -0.1782526455 -0.1658447284 -0.4788408564 -0.0001806411 -0.0002402666 -2.39224 0.243472
20854.4999999770 -0.0000020905 -0.1810122526 -0.1689580526 -0.4788778381 -0.0001873661 -0.0002416935 -2.39062 0.247613
20864.4999999769 -0.0000021475 -0.1838179523 -0.1721266512 -0.4789160741 -0.0001936753 -0.0002434962 -2.38903 0.251827
20874.4999999767 -0.0000022075 -0.1866701592 -0.1753519424 -0.4789556146 -0.0001996317 -0.0002456415 -2.38745 0.256113
20884.4999999766 -0.0000022706 -0.1895693422 -0.1786353330 -0.4789965111 -0.0002052904 -0.0002481004 -2.38588 0.260475
20894.4999999764 -0.0000023370 -0.1925160190 -0.1819782220 -0.4790388163 -0.0002106990 -0.0002508476 -2.38433 0.264912
20904.4999999763 -0.0000024066 -0.1955107519 -0.1853820053 -0.4790825850 -0.0002158992 -0.0002538609 -2.38278 0.269427
20914.4999999761 -0.0000024797 -0.1985541438 -0.1888480788 -0.4791278734 -0.0002209272 -0.0002571210 -2.38124 0.274021
20924.4999999760 -0.0000025562 -0.2016468349 -0.1923778415 -0.4791747395 -0.0002258148 -0.0002606109 -2.37971 0.278695
20934.4999999759 -0.0000026363 -0.2047895000 -0.1959726989 -0.4792232433 -0.0002305893 -0.0002643161 -2.37819 0.28345
20944.4999999757 -0.0000027200 -0.2079828458 -0.1996340652 -0.4792734466 -0.0002352748 -0.0002682238 -2.37667 0.288289
20954.4999999756 -0.0000028075 -0.2112276096 -0.2033633659 -0.4793254135 -0.0002398923 -0.0002723229 -2.37516 0.293213
20964.4999999754 -0.0000028987 -0.2145245568 -0.2071620402 -0.4793792101 -0.0002444601 -0.0002766039 -2.37365 0.298223
20974.4999999753 -0.0000029938 -0.2178744800 -0.2110315424 -0.4794349050 -0.0002489942 -0.0002810585 -2.37215 0.303321
20984.4999999751 -0.0000030928 -0.2212781978 -0.2149733447 -0.4794925690 -0.0002535087 -0.0002856799 -2.37065 0.308509
20994.4999999750 -0.0000031960 -0.2247365536 -0.2189889381 -0.4795522754 -0.0002580159 -0.0002904620 -2.36915 0.313788
21004.4999999748 -0.0000033033 -0.2282504150 -0.2230798342 -0.4796141004 -0.0002625266 -0.0002953997 -2.36765 0.31916
21014.4999999747 -0.0000034150 -0.2318206733 -0.2272475672 -0.4796781224 -0.0002670505 -0.0003004891 -2.36616 0.324626
21024.4999999745 -0.0000035310 -0.2354482427 -0.2314936944 -0.4797444231 -0.0002715960 -0.0003057265 -2.36466 0.33019
21034.4999999744 -0.0000036516 -0.2391340601 -0.2358197980 -0.4798130868 -0.0002761705 -0.0003111093 -2.36317 0.335851
21044.4999999743 -0.0000037769 -0.2428790850 -0.2402274863 -0.4798842011 -0.0002807810 -0.0003166352 -2.36168 0.341613
21054.4999999741 -0.0000039071 -0.2466842990 -0.2447183944 -0.4799578564 -0.0002854332 -0.0003223028 -2.3602 0.347477
21064.4999999740 -0.0000040422 -0.2505507059 -0.2492941856 -0.4800341466 -0.0002901326 -0.0003281107 -2.35871 0.353445
21074.4999999738 -0.0000041824 -0.2544793313 -0.2539565519 -0.4801131688 -0.0002948841 -0.0003340583 -2.35722 0.359519
21084.4999999737 -0.0000043280 -0.2584712231 -0.2587072152 -0.4801950236 -0.0002996921 -0.0003401453 -2.35574 0.3657
21094.4999999735 -0.0000044790 -0.2625274512 -0.2635479276 -0.4802798151 -0.0003045606 -0.0003463717 -2.35425 0.371992
21104.4999999734 -0.0000046357 -0.2666491074 -0.2684804725 -0.4803676510 -0.0003094933 -0.0003527379 -2.35277 0.378396
21114.4999999732 -0.0000047983 -0.2708373057 -0.2735066648 -0.4804586426 -0.0003144937 -0.0003592444 -2.35129 0.384914
21124.4999999731 -0.0000049669 -0.2750931822 -0.2786283511 -0.4805529051 -0.0003195650 -0.0003658922 -2.34981 0.391548
21134.4999999729 -0.0000051418 -0.2794178952 -0.2838474106 -0.4806505573 -0.0003247102 -0.0003726825 -2.34833 0.398301
21144.4999999728 -0.0000053232 -0.2838126251 -0.2891657545 -0.4807517219 -0.0003299321 -0.0003796165 -2.34685 0.405175
21154.4999999727 -0.0000055114 -0.2882785744 -0.2945853266 -0.4808565255 -0.0003352334 -0.0003866959 -2.34537 0.412171
21164.4999999725 -0.0000057065 -0.2928169677 -0.3001081024 -0.4809650982 -0.0003406167 -0.0003939224 -2.3439 0.419293
21174.4999999724 -0.0000059088 -0.2974290514 -0.3057360891 -0.4810775740 -0.0003460845 -0.0004012979 -2.34242 0.426543
21184.4999999722 -0.0000061186 -0.3021160932 -0.3114713247 -0.4811940905 -0.0003516391 -0.0004088245 -2.34095 0.433922
21194.4999999721 -0.0000063362 -0.3068793823 -0.3173158769 -0.4813147887 -0.0003572831 -0.0004165045 -2.33948 0.441434
21204.4999999719 -0.0000065618 -0.3117202282 -0.3232718416 -0.4814398126 -0.0003630186 -0.0004243401 -2.338 0.449081
21214.4999999718 -0.0000067957 -0.3166399603 -0.3293413411 -0.4815693093 -0.0003688480 -0.0004323339 -2.33653 0.456866
21224.4999999716 -0.0000070382 -0.3216399272 -0.3355265215 -0.4817034280 -0.0003747734 -0.0004404885 -2.33507 0.464791
21234.4999999715 -0.0000072896 -0.3267214946 -0.3418295500 -0.4818423200 -0.0003807971 -0.0004488065 -2.3336 0.472858
21244.4999999713 -0.0000075503 -0.3318860447 -0.3482526108 -0.4819861374 -0.0003869213 -0.0004572909 -2.33214 0.48107
21254.4999999712 -0.0000078206 -0.3371349735 -0.3547979002 -0.4821350329 -0.0003931483 -0.0004659444 -2.33067 0.48943
21264.4999999711 -0.0000081008 -0.3424696888 -0.3614676214 -0.4822891577 -0.0003994801 -0.0004747701 -2.32921 0.49794
21274.4999999709 -0.0000083912 -0.3478916070 -0.3682639770 -0.4824486610 -0.0004059191 -0.0004837711 -2.32776 0.506603
21284.4999999708 -0.0000086923 -0.3534021491 -0.3751891603 -0.4826136874 -0.0004124675 -0.0004929503 -2.3263 0.515422
21294.4999999706 -0.0000090043 -0.3590027365 -0.3822453452 -0.4827843754 -0.0004191273 -0.0005023111 -2.32485 0.524399
21304.4999999705 -0.0000093276 -0.3646947849 -0.3894346727 -0.4829608540 -0.0004259010 -0.0005118566 -2.3234 0.533537
21314.4999999703 -0.0000096627 -0.3704796978 -0.3967592361 -0.4831432397 -0.0004327906 -0.0005215900 -2.32196 0.542838
21324.4999999702 -0.0000100099 -0.3763588574 -0.4042210612 -0.4833316319 -0.0004397984 -0.0005315146 -2.32052 0.552305
21334.4999999700 -0.0000103695 -0.3823336147 -0.4118220835 -0.4835261081 -0.0004469266 -0.0005416336 -2.31908 0.56194
21344.4999999699 -0.0000107419 -0.3884052766 -0.4195641199 -0.4837267172 -0.0004541774 -0.0005519502 -2.31765 0.571745
21354.4999999697 -0.0000111275 -0.3945750899 -0.4274488336 -0.4839334715 -0.0004615531 -0.0005624676 -2.31622 0.581723
21364.4999999696 -0.0000115267 -0.4008442227 -0.4354776921 -0.4841463370 -0.0004690557 -0.0005731890 -2.31481 0.591876
21374.4999999695 -0.0000119397 -0.4072137402 -0.4436519142 -0.4843652213 -0.0004766873 -0.0005841171 -2.3134 0.602204
21384.4999999693 -0.0000123668 -0.4136845761 -0.4519724054 -0.4845899582 -0.0004844501 -0.0005952550 -2.31199 0.61271
21394.4999999692 -0.0000128084 -0.4202574962 -0.4604396778 -0.4848202894 -0.0004923460 -0.0006066053 -2.3106 0.623395
21404.4999999690 -0.0000132646 -0.4269330543 -0.4690537502 -0.4850558413 -0.0005003770 -0.0006181703 -2.30922 0.634258
21414.4999999689 -0.0000137356 -0.4337115364 -0.4778140230 -0.4852960961 -0.0005085447 -0.0006299522 -2.30785 0.6453
21424.4999999687 -0.0000142215 -0.4405928923 -0.4867191218 -0.4855403564 -0.0005168508 -0.0006419527 -2.30649 0.656519
21434.4999999686 -0.0000147224 -0.4475766487 -0.4957666997 -0.4857877013 -0.0005252966 -0.0006541730 -2.30515 0.667914
21444.4999999684 -0.0000152380 -0.4546618013 -0.5049531871 -0.4860369315 -0.0005338834 -0.0006666138 -2.30383 0.679481
21454.4999999683 -0.0000157681 -0.4618466782 -0.5142734734 -0.4862865022 -0.0005426120 -0.0006792751 -2.30254 0.691216
21464.4999999681 -0.0000163122 -0.4691287679 -0.5237205003 -0.4865344406 -0.0005514828 -0.0006921560 -2.30126 0.703111
21474.4999999680 -0.0000168697 -0.4765045004 -0.5332847403 -0.4867782449 -0.0005604959 -0.0007052544 -2.30002 0.715157
21484.4999999679 -0.0000174396 -0.4839689708 -0.5429535274 -0.4870147640 -0.0005696507 -0.0007185672 -2.29882 0.727341
21494.4999999677 -0.0000180207 -0.4915155870 -0.5527101960 -0.4872400542 -0.0005789459 -0.0007320895 -2.29766 0.739646
21504.4999999676 -0.0000186111 -0.4991356226 -0.5625329764 -0.4874492163 -0.0005883794 -0.0007458146 -2.29655 0.75205
21514.4999999674 -0.0000192086 -0.5068176516 -0.5723935871 -0.4876362183 -0.0005979479 -0.0007597334 -2.29551 0.764525
21524.4999999673 -0.0000198102 -0.5145468378 -0.5822554628 -0.4877937191 -0.0006076471 -0.0007738341 -2.29454 0.777033
21534.4999999671 -0.0000204124 -0.5223040544 -0.5920715744 -0.4879129249 -0.0006174708 -0.0007881012 -2.29367 0.789525
21544.4999999670 -0.0000210103 -0.5300648175 -0.6017818526 -0.4879835360 -0.0006274110 -0.0008025149 -2.29292 0.801941
21554.4999999668 -0.0000215980 -0.5377980455 -0.6113103556 -0.4879938764 -0.0006374574 -0.0008170505 -2.29231 0.814203
21564.4999999667 -0.0000221681 -0.5454647173 -0.6205625695 -0.4879313470 -0.0006475967 -0.0008316763 -2.29188 0.826214
21574.4999999665 -0.0000227111 -0.5530166168 -0.6294236417 -0.4877833798 -0.0006578119 -0.0008463528 -2.29167 0.837855
21584.4999999664 -0.0000232155 -0.5603955400 -0.6377589095 -0.4875390691 -0.0006680815 -0.0008610303 -2.29172 0.848987
21594.4999999663 -0.0000236666 -0.5675335936 -0.6454185715 -0.4871915286 -0.0006783785 -0.0008756467 -2.29207 0.859453
21604.4999999661 -0.0000240463 -0.5743554057 -0.6522482395 -0.4867407100 -0.0006886689 -0.0008901239 -2.29278 0.869087
21614.4999999660 -0.0000243319 -0.5807829479 -0.6581056162 -0.4861959128 -0.0006989099 -0.0009043640 -2.29386 0.877731
21624.4999999658 -0.0000244954 -0.5867428714 -0.6628804337 -0.4855767929 -0.0007090479 -0.0009182438 -2.29534 0.885256
21634.4999999657 -0.0000245019 -0.5921748451 -0.6665114782 -0.4849118619 -0.0007190153 -0.0009316079 -2.2972 0.891576
21644.4999999655 -0.0000243082 -0.5970382100 -0.6689940018 -0.4842345561 -0.0007287274 -0.0009442600 -2.29942 0.896665
21654.4999999654 -0.0000238609 -0.6013146266 -0.6703747493 -0.4835783862 -0.0007380772 -0.0009559512 -2.30194 0.900545
21664.4999999652 -0.0000230947 -0.6050063950 -0.6707377486 -0.4829732422 -0.0007469297 -0.0009663647 -2.30472 0.903284
21674.4999999651 -0.0000219298 -0.6081322181 -0.6701873788 -0.4824441227 -0.0007551146 -0.0009750969 -2.30769 0.904973
21684.4999999649 -0.0000202701 -0.6107227736 -0.6688342810 -0.4820121528 -0.0007624161 -0.0009816327 -2.31081 0.905716
21694.4999999648 -0.0000180019 -0.6128176030 -0.6667864898 -0.4816968108 -0.0007685618 -0.0009853147 -2.31404 0.905621
21704.4999999646 -0.0000149943 -0.6144635926 -0.6641454646 -0.4815181446 -0.0007732074 -0.0009853065 -2.31736 0.904795
21714.4999999645 -0.0000111024 -0.6157145316 -0.6610055205 -0.4814980844 -0.0007759199 -0.0009805513 -2.32073 0.903345
21724.4999999644 -0.0000061769 -0.6166310030 -0.6574551169 -0.4816603879 -0.0007761590 -0.0009697326 -2.32416 0.901377
21734.4999999642 -0.0000000833 -0.6172799845 -0.6535788834 -0.4820291098 -0.0007732602 -0.0009512484 -2.32764 0.898999
21744.4999999641 0.0000072653 -0.6177337774 -0.6494596943 -0.4826257989 -0.0007664241 -0.0009232254 -2.33116 0.896322
21754.4999999639 0.0000158563 -0.6180681334 -0.6451803385 -0.4834659238 -0.0007547265 -0.0008836159 -2.33474 0.893457
21764.4999999638 0.0000255098 -0.6183596385 -0.6408243650 -0.4845553228 -0.0007371661 -0.0008304327 -2.33836 0.890519
21774.4999999636 0.0000358054 -0.6186825367 -0.6364755843 -0.4858876654 -0.0007127751 -0.0007621742 -2.34202 0.88762
21784.4999999635 0.0000460386 -0.6191052377 -0.6322157004 -0.4874438429 -0.0006808150 -0.0006784240 -2.34572 0.884866
21794.4999999633 0.0000552583 -0.6196867958 -0.6281197973 -0.4891938643 -0.0006410408 -0.0005804719 -2.34944 0.882353
21804.4999999632 0.0000624264 -0.6204736689 -0.6242500591 -0.4911011018 -0.0005939540 -0.0004716304 -2.35316 0.880157
21814.4999999630 0.0000666763 -0.6214971227 -0.6206489154 -0.4931280032 -0.0005408962 -0.0003569096 -2.35688 0.87833
21824.4999999629 0.0000675551 -0.6227717158 -0.6173334137 -0.4952419006 -0.0004838677 -0.0002420110 -2.36058 0.876895
21834.4999999628 0.0000651014 -0.6242953270 -0.6142927180 -0.4974194742 -0.0004251124 -0.0001320657 -2.36427 0.875843
21844.4999999626 0.0000597125 -0.6260510981 -0.6114900981 -0.4996487796 -0.0003666829 -0.0000307254 -2.36796 0.875134
21854.4999999625 0.0000518908 -0.6280113731 -0.6088696711 -0.5019284341 -0.0003101956 0.0000600697 -2.37167 0.874712
21864.4999999623 0.0000420166 -0.6301431840 -0.6063668279 -0.5042642872 -0.0002568251 0.0001397725 -2.37542 0.874506
21874.4999999622 0.0000302353 -0.6324142520 -0.6039201547 -0.5066645008 -0.0002074446 0.0002086929 -2.37924 0.874453
21884.4999999620 0.0000164683 -0.6347981325 -0.6014820892 -0.5091343688 -0.0001627855 0.0002675098 -2.38314 0.874499
21894.4999999619 0.0000005093 -0.6372772705 -0.5990257440 -0.5116722759 -0.0001235420 0.0003169403 -2.38712 0.874617
21904.4999999617 -0.0000178345 -0.6398433347 -0.5965462791 -0.5142679454 -0.0000903992 0.0003575629 -2.3912 0.874795
21914.4999999616 -0.0000385935 -0.6424950055 -0.5940566945 -0.5169034477 -0.0000639998 0.0003897496 -2.39535 0.875045
21924.4999999614 -0.0000615077 -0.6452340979 -0.5915794667 -0.5195566074 -0.0000448740 0.0004136643 -2.39955 0.875382
21934.4999999613 -0.0000859517 -0.6480612566 -0.5891365397 -0.5222057325 -0.0000333573 0.0004293044 -2.40379 0.875823
21944.4999999612 -0.0001109406 -0.6509724463 -0.5867404570 -0.5248342705 -0.0000295165 0.0004365853 -2.40804 0.876373
21954.4999999610 -0.0001352379 -0.6539571522 -0.5843888835 -0.5274341415 -0.0000330950 0.0004354772 -2.41231 0.877024
21964.4999999609 -0.0001575552 -0.6569987383 -0.5820636983 -0.5300069601 -0.0000434840 0.0004261960 -2.4166 0.87775
21974.4999999607 -0.0001768095 -0.6600768613 -0.5797346091 -0.5325629224 -0.0000597238 0.0004094214 -2.42091 0.878518
21984.4999999606 -0.0001923595 -0.6631712960 -0.5773661549 -0.5351176766 -0.0000805349 0.0003864744 -2.42525 0.879288
21994.4999999604 -0.0002041480 -0.6662661101 -0.5749262384 -0.5376878951 -0.0001043858 0.0003593693 -2.42965 0.880029
22004.4999999603 -0.0002127017 -0.6693529900 -0.5723940479 -0.5402865497 -0.0001296016 0.0003306819 -2.43412 0.88072
22014.4999999601 -0.0002189865 -0.6724327439 -0.5697653765 -0.5429190152 -0.0001545185 0.0003032240 -2.43866 0.881362
22024.4999999600 -0.0002241534 -0.6755145239 -0.5670539510 -0.5455810120 -0.0001776752 0.0002795852 -2.44326 0.881969
22034.4999999598 -0.0002292527 -0.6786129568 -0.5642883359 -0.5482589963 -0.0001980127 0.0002616528 -2.44792 0.882574
22044.4999999597 -0.0002349848 -0.6817439208 -0.5615050932 -0.5509329817 -0.0002150268 0.0002502477 -2.45261 0.883212
22054.4999999596 -0.0002415470 -0.6849200058 -0.5587398084 -0.5535811401 -0.0002288157 0.0002449852 -2.45731 0.883915
22064.4999999594 -0.0002486169 -0.6881466977 -0.5560180776 -0.5561851029 -0.0002399873 0.0002444170 -2.462 0.884704
22074.4999999593 -0.0002554746 -0.6914201347 -0.5533485138 -0.5587347412 -0.0002494442 0.0002464294 -2.46666 0.885583
22084.4999999591 -0.0002612404 -0.6947269887 -0.5507193616 -0.5612313422 -0.0002581084 0.0002487999 -2.47131 0.886531
22094.4999999590 -0.0002651543 -0.6980466776 -0.5480995530 -0.5636884502 -0.0002666687 0.0002497592 -2.47595 0.887515
22104.4999999588 -0.0002668147 -0.7013556604 -0.5454441716 -0.5661300442 -0.0002754196 0.0002484015 -2.4806 0.888487
22114.4999999587 -0.0002663038 -0.7046330306 -0.5427034449 -0.5685861824 -0.0002842255 0.0002448362 -2.48529 0.889401
22124.4999999585 -0.0002641701 -0.7078661301 -0.5398336411 -0.5710867237 -0.0002926052 0.0002400582 -2.49006 0.890222
22134.4999999584 -0.0002612856 -0.7110546855 -0.5368076820 -0.5736542464 -0.0002999063 0.0002355941 -2.49493 0.890933
22144.4999999582 -0.0002586300 -0.7142121983 -0.5336230446 -0.5762977207 -0.0003055216 0.0002330368 -2.49992 0.891545
22154.4999999581 -0.0002570544 -0.7173639913 -0.5303048681 -0.5790085486 -0.0003090937 0.0002335911 -2.50501 0.892095
22164.4999999580 -0.0002570831 -0.7205422433 -0.5269032177 -0.5817601430 -0.0003106533 0.0002377395 -2.51019 0.892641
22174.4999999578 -0.0002587880 -0.7237791664 -0.5234848705 -0.5845113848 -0.0003106485 0.0002450988 -2.51542 0.893248
22184.4999999577 -0.0002617660 -0.7270998621 -0.5201211492 -0.5872134518 -0.0003098545 0.0002544924 -2.52065 0.89398
22194.4999999575 -0.0002652286 -0.7305162063 -0.5168738724 -0.5898189598 -0.0003091860 0.0002642217 -2.52582 0.894881
22204.4999999574 -0.0002681934 -0.7340226141 -0.5137815312 -0.5922920296 -0.0003094682 0.0002724754 -2.5309 0.895969
22214.4999999572 -0.0002697336 -0.7375941761 -0.5108477459 -0.5946177238 -0.0003112293 0.0002777767 -2.53586 0.897224
22224.4999999571 -0.0002692234 -0.7411877581 -0.5080340294 -0.5968092614 -0.0003145713 0.0002793566 -2.54071 0.898587
22234.4999999569 -0.0002665115 -0.7447469859 -0.5052587115 -0.5989115384 -0.0003191449 0.0002773608 -2.54549 0.899964
22244.4999999568 -0.0002619834 -0.7482118548 -0.5024034684 -0.6009996508 -0.0003242264 0.0002728421 -2.55027 0.901238
22254.4999999566 -0.0002564995 -0.7515325116 -0.4993282752 -0.6031712315 -0.0003288773 0.0002675461 -2.55515 0.902291
22264.4999999565 -0.0002512256 -0.7546847697 -0.4958941424 -0.6055321719 -0.0003321578 0.0002635399 -2.56025 0.903028
22274.4999999564 -0.0002473948 -0.7576830029 -0.4919898160 -0.6081776189 -0.0003333583 0.0002627607 -2.56569 0.903403
22284.4999999562 -0.0002460393 -0.7605854310 -0.4875542168 -0.6111737782 -0.0003322069 0.0002665733 -2.57155 0.903437
22294.4999999561 -0.0002477388 -0.7634884833 -0.4825844739 -0.6145482680 -0.0003289952 0.0002754205 -2.57792 0.903218
22304.4999999559 -0.0002524317 -0.7665107145 -0.4771236287 -0.6182926432 -0.0003245738 0.0002886395 -2.58482 0.902876
22314.4999999558 -0.0002593407 -0.7697713058 -0.4712303370 -0.6223765013 -0.0003201963 0.0003045005 -2.59227 0.902555
22324.4999999556 -0.0002670572 -0.7733712371 -0.4649365183 -0.6267720419 -0.0003172374 0.0003204913 -2.6003 0.902369
22334.4999999555 -0.0002737893 -0.7773860847 -0.4581920553 -0.6314907215 -0.0003168562 0.0003338102 -2.609 0.902369
22344.4999999553 -0.0002777272 -0.7818866020 -0.4507676124 -0.6366585757 -0.0003197001 0.0003419603 -2.61862 0.902518
22354.4999999552 -0.0002774368 -0.7870573627 -0.4419729763 -0.6427471300 -0.0003257289 0.0003433005 -2.62992 0.902662
22364.4999999550 -0.0002721969 -0.7941147357 -0.4292140132 -0.6518507993 -0.0003341958 0.0003374355 -2.64608 0.902686
22374.4999999549 -0.0002622215 -0.8242657982 -0.3899429643 -0.6877213559 -0.0003437588 0.0003253951 -2.69971 0.91185
22384.4999999548 -0.0002487386 -0.8448427329 -0.3502082161 -0.7195195854 -0.0003526707 0.0003095996 -2.74863 0.914552
22394.4999999546 -0.0002339108 -0.8854948325 -0.3109458727 -0.7725861822 -0.0003590117 0.0002936180 -2.80389 0.938503
22404.4999999545 -0.0002206010 -0.8772911967 -0.3199533224 -0.7178481195 -0.0003609821 0.0002817231 -2.79188 0.933815
22414.4999999543 -0.0002119968 -0.8885039523 -0.3078805977 -0.7048348465 -0.0003572934 0.0002782636 -2.80803 0.940335
22424.4999999542 -0.0002111120 -0.9148587890 -0.2919265028 -0.6417653763 -0.0003476372 0.0002868960 -2.83271 0.960306
22434.4999999540 -0.0002201639 -0.9138859304 -0.2578385570 -0.6764614660 -0.0003331064 0.0003097365 -2.86661 0.949562
22444.4999999539 -0.0002399033 -0.8991777655 -0.3455242149 -0.6203456642 -0.0003163568 0.0003465785 -2.77472 0.96328
22454.4999999537 -0.0002691349 -0.9259021880 -0.3406040489 -0.6231965981 -0.0003013174 0.0003945006 -2.78909 0.986563
22464.4999999536 -0.0003048097 -0.9318900345 -0.3141077972 -0.6277219014 -0.0002923928 0.0004483288 -2.81649 0.983404
22474.4999999534 -0.0003429491 -0.9159987881 -0.3538506307 -0.5819827203 -0.0002933499 0.0005021394 -2.77295 0.981969
22484.4999999533 -0.0003798782 -0.9185126274 -0.3518991921 -0.6089186507 -0.0003062782 0.0005513472 -2.77572 0.983615
22494.4999999532 -0.0004134078 -0.9368529821 -0.3343791875 -0.6326252763 -0.0003310934 0.0005945091 -2.79877 0.994738
22504.4999999530 -0.0004438884 -0.9337221590 -0.3557020124 -0.6171541530 -0.0003658658 0.0006344835 -2.77762 0.99918
22514.4999999529 -0.0004753596 -0.9408106247 -0.3531678485 -0.6250359743 -0.0004080526 0.0006797240 -2.78248 1.00491
22524.4999999527 -0.0005194040 -0.9540549619 -0.3401699961 -0.6401600544 -0.0004573503 0.0007484582 -2.79909 1.01289
22534.4999999526 -0.0006100175 -0.9605712643 -0.3488883180 -0.6557899385 -0.0005253456 0.0008868505 -2.7932 1.02197
22544.4999999524 -0.0008952532 -0.9689336691 -0.3410315158 -0.6578777479 -0.0007060046 0.0012754790 -2.80317 1.0272
22554.4999999523 -0.0034649867 -0.9733012603 -0.3187430296 -0.7080142210 -0.0029024085 0.0038780570 -2.82511 1.02416
22564.4999999521 -0.0026218009 -0.9632570469 -0.3216685552 -0.6860837041 0.0007918075 0.0023028004 -2.8193 1.01555
22574.4999999520 -0.0079635913 -0.9721649720 -0.3011226634 -0.6924806322 -0.0058979308 0.0064509750 -2.84122 1.01773
22584.4999999518 0.0086668544 -0.9641999219 -0.3331069643 -0.6721600336 0.0025962628 -0.0054796284 -2.80895 1.02012
22594.4999999517 0.0010503187 -0.9699557975 -0.3280566436 -0.6708268812 -0.0010181621 0.0014936494 -2.81545 1.02393
22604.4999999516 0.0098044438 -0.9749059260 -0.3167654641 -0.6618173189 -0.0029195801 0.0022761206 -2.82743 1.02508
22614.4999999514 -0.0024666157 -0.9709176060 -0.3061343596 -0.6576368092 0.0011513855 0.0047228907 -2.83616 1.01804
22624.4999999513 0.0097856629 -0.9601732906 -0.3308963385 -0.6422959486 0.0027887678 -0.0120418681 -2.80972 1.01559
22634.4999999511 0.0006058607 -0.9674297076 -0.3407104704 -0.6655237938 -0.0031716254 0.0012445689 -2.80298 1.02567
22644.4999999510 -0.0012586553 -0.9799574936 -0.3150829486 -0.6846074763 0.0000766993 0.0033530551 -2.83051 1.02937
22654.4999999508 0.0072084016 -0.9769430609 -0.3190843438 -0.6890664811 0.0016801955 -0.0067945029 -2.8259 1.02773
22664.4999999507 -0.0039331141 -0.9969113812 -0.2921049999 -0.7053227466 -0.0001109325 -0.0000073998 -2.85656 1.03883
22674.4999999505 -0.0029014617 -0.9967005235 -0.2928746047 -0.6965100949 -0.0018435400 0.0021544050 -2.85579 1.03884
22684.4999999504 -0.0000446055 -0.9848496890 -0.3120437699 -0.6741428447 -0.0004165019 -0.0004620283 -2.83476 1.0331
22694.4999999502 -0.0003097577 -1.0029550149 -0.2566735320 -0.7502755330 -0.0005760701 0.0002433392 -2.89105 1.03528
22704.4999999501 -0.0011260955 -1.0056476209 -0.2212991457 -0.7861368334 -0.0005950425 0.0003508741 -2.92499 1.02971
22714.4999999500 -0.0026293590 -0.9963645375 -0.2635538409 -0.7457406413 -0.0007574873 -0.0008719562 -2.883 1.03063
22724.4999999498 0.0031393257 -1.0051338754 -0.2632354941 -0.7838688521 0.0001115819 -0.0004354961 -2.88545 1.03903
22734.4999999497 -0.0042049224 -0.9985065736 -0.2868950015 -0.7616532498 0.0000342873 0.0016069706 -2.86181 1.03891
22744.4999999495 0.0022145186 -0.9968141571 -0.2926639790 -0.7305284891 0.0011112640 -0.0002582505 -2.85602 1.03889
22754.4999999494 -0.0000462530 -1.0115517160 -0.2574337395 -0.8295631075 -0.0008830420 0.0026501806 -2.89239 1.0438
22764.4999999492 0.0019531426 -0.9813506861 -0.3242473073 -0.7262589117 0.0012883563 -0.0042941911 -2.82248 1.03353
22774.4999999491 0.0025581677 -0.9927869778 -0.2660479703 -0.7888430399 -0.0008742030 0.0011555133 -2.87976 1.02782
22784.4999999489 0.0028149646 -0.9871779923 -0.2110638067 -0.8401963386 -0.0011433630 0.0025573474 -2.93096 1.00949
22794.4999999488 0.0038965084 -0.9756243834 -0.2274313649 -0.7852937289 0.0013259923 -0.0011230633 -2.91257 1.00178
22804.4999999486 0.0032260213 -0.9885983519 -0.1961163860 -0.8789042959 0.0010368748 -0.0030745956 -2.94576 1.00786
22814.4999999485 -0.0006475193 -0.9915921328 -0.1919993012 -0.8363350963 -0.0006869931 -0.0009583927 -2.95033 1.01001
22824.4999999484 -0.0059648873 -1.0024115793 -0.1887725966 -0.9401867960 -0.0036636703 0.0071667452 -2.95545 1.02003
22834.4999999482 -0.0000443094 -1.0144283394 -0.1730963582 -0.9632219991 0.0005713684 -0.0011175831 -2.97259 1.02909
22844.4999999481 -0.0034986108 -1.0206177676 -0.1746166105 -0.9846276999 -0.0029713303 0.0040923747 -2.97214 1.03545
22855.8999999479 -0.0010265706 -0.9937266886 -0.2576669148 -0.8971721675 -0.0003675598 0.0000114190 -2.88789 1.02659
22872.5999999477 0.0041906961 -0.9434961046 -0.2614420958 -0.8251459171 0.0011487774 -0.0014447212 -2.87128 0.979049
22882.5999999475 -0.0040872419 -0.9343825624 -0.2675359397 -0.8318635726 -0.0012069620 0.0038633575 -2.86273 0.971929
22892.5999999474 -0.0045147385 -0.8307388254 -0.3982889291 -0.6972982514 -0.0008117487 0.0047418465 -2.69453 0.921282
22902.5999999472 0.0045612024 -0.8248340005 -0.3636262491 -0.8321633432 0.0008831973 -0.0051695294 -2.72638 0.90143
22912.5999999471 -0.0041705830 -0.7804870500 -0.4152561868 -0.7435711499 -0.0009434197 0.0006061009 -2.65264 0.88408
22922.5999999469 0.0015466537 -0.6701808178 -0.5168469980 -0.6017862764 0.0004968266 -0.0018862103 -2.48466 0.846329
22932.5999999468 -0.0009833901 -0.6534010463 -0.5254223642 -0.6130530231 -0.0009846305 0.0018676828 -2.46434 0.838452
22949.1999999465 -0.0228939362 -0.6882829686 -0.4355675501 -0.6443272867 -0.0019769545 0.0046955054 -2.57738 0.814526
22962.3999999463 0.0001009092 -0.6358090561 -0.4534216853 -0.6339619093 0.0015779716 -0.0056241999 -2.5221 0.780925
22975.2999999462 -0.0146589793 -0.6009325227 -0.4803895362 -0.6421322210 -0.0051022440 0.0106975466 -2.46721 0.769346
22985.2999999460 0.0024016559 -0.5835637578 -0.4939768536 -0.6502456135 0.0019217759 0.0017376229 -2.43914 0.764565
22995.2999999459 0.0062870075 -0.5792187089 -0.4736536846 -0.7011815610 0.0011751871 -0.0014166747 -2.45612 0.748226
23005.2999999457 -0.0103383209 -0.5207123319 -0.5096486460 -0.6852509806 -0.0022254223 0.0055112703 -2.36693 0.728617
23015.2999999456 0.0083847386 -0.5181448841 -0.4697952629 -0.7616328835 0.0000155714 -0.0002664088 -2.4051 0.699415
23025.2999999454 -0.0138454315 -0.4647678361 -0.4850396307 -0.7693071125 -0.0015168517 0.0015675730 -2.33485 0.671768
23035.2999999453 0.0006047761 -0.4134544460 -0.5282115809 -0.7522561142 -0.0010758141 0.0003050155 -2.23493 0.670785
23045.2999999451 -0.0027121279 -0.3833249714 -0.5341646293 -0.7657431646 -0.0008289738 0.0014716665 -2.19325 0.657472
23055.2999999450 0.0045827505 -0.3494816120 -0.5332609546 -0.7129486519 0.0016299903 -0.0068588327 -2.15094 0.637577
23065.2999999448 0.0200510685 -0.3798329303 -0.4775207536 -0.7950911122 0.0070178859 -0.0076831233 -2.24274 0.610163
23075.2999999447 -0.0213401807 -0.3903994187 -0.3957846917 -0.8735861299 -0.0027903334 0.0109326434 -2.34934 0.555929
23085.2999999446 0.0079509673 -0.3440791110 -0.4238408104 -0.8169900753 0.0019223869 -0.0050639325 -2.2527 0.545923
23095.2999999444 0.0142110701 -0.3096758290 -0.4126879304 -0.8483941883 0.0126628519 -0.0136890900 -2.21455 0.515956
23105.2999999443 -0.0209933195 -0.2966834826 -0.3887026271 -0.8719638970 -0.0017690370 0.0067379304 -2.22273 0.48899
23115.2999999441 0.0253230608 -0.2735501844 -0.3882231938 -0.8885329719 0.0093881526 -0.0127188318 -2.18462 0.474918
23125.2999999440 0.0049272688 -0.2845470079 -0.3362943583 -0.9850808549 0.0059698455 -0.0035692723 -2.27304 0.440523
23135.2999999438 -0.0000433300 -0.3569721502 -0.2532925912 -1.1201203381 0.0020575592 -0.0013514130 -2.52448 0.437706
23145.2999999437 -0.0045750479 -0.4214745811 -0.1964136757 -1.1396868204 -0.0046469909 0.0105990129 -2.7055 0.464994
23155.2999999435 -0.0002877192 -0.4174373026 -0.2126403540 -1.0508902355 0.0054669561 -0.0024602041 -2.67046 0.468476
23165.2999999434 0.0000622154 -0.4522657350 -0.2068616621 -1.1706566962 0.0011368490 0.0018173588 -2.71261 0.497329
23175.2999999432 -0.0027971773 -0.4362119995 -0.2551169594 -1.1308342690 0.0018449852 -0.0014262549 -2.61239 0.505337
23185.2999999431 -0.0022701468 -0.3269639879 -0.3120302698 -1.0920733376 0.0020583928 -0.0020569914 -2.37956 0.451961
23195.2999999430 -0.0111967741 -0.2856096405 -0.3301939509 -1.1069090773 0.0008947204 0.0030200448 -2.28392 0.436579
23205.2999999428 0.0026129776 -0.1775135302 -0.4099907879 -1.0078823730 0.0078652892 -0.0049410598 -1.9794 0.44677
23215.2999999427 -0.0111418704 -0.1468875203 -0.3907940640 -0.9999539350 -0.0033009359 0.0073991006 -1.93033 0.417488
23225.2999999425 0.0022325495 -0.1230140642 -0.3613553378 -0.9958918154 0.0056230964 -0.0011362272 -1.89891 0.38172
23235.2999999424 0.0027834717 -0.0941633184 -0.3388473345 -0.9894488605 0.0046471602 -0.0048074431 -1.84185 0.351688
23245.2999999422 -0.0013168731 -0.0720424715 -0.3059646016 -0.9790726002 0.0033515920 -0.0009027073 -1.80204 0.314332
23255.2999999421 0.0062086476 -0.0486761715 -0.2693738736 -0.9650090311 0.0027153005 0.0003523571 -1.74957 0.273736
23265.2999999419 -0.0069040147 -0.0244772373 -0.2344756131 -0.9521762293 -0.0075396615 0.0041022596 -1.67481 0.23575
23275.2999999418 -0.0048786728 0.0013572581 -0.2061273651 -0.9398559666 -0.0011725834 0.0078917124 -1.56421 0.206132
23285.2999999416 0.0055460927 0.0288778109 -0.1839808500 -0.9262673701 0.0053583883 -0.0038588353 -1.41511 0.186233
23295.2999999415 -0.0078421564 0.0586031644 -0.1696136081 -0.9072091430 0.0049728067 0.0021291198 -1.23813 0.179452
23305.2999999414 -0.0022414655 0.0910895034 -0.1640365878 -0.8824691281 0.0015001123 0.0026538346 -1.06389 0.187631
23315.2999999412 -0.0000099294 0.1262561307 -0.1619413622 -0.8619206692 0.0028479020 -0.0004762021 -0.908593 0.205343
23325.2999999411 -0.0090743771 0.1615135319 -0.1616160548 -0.8424054945 -0.0003421849 0.0049943232 -0.785715 0.228487
23335.2999999409 -0.0086820837 0.1958212252 -0.1603695349 -0.8246993907 -0.0066482533 0.0093392269 -0.686195 0.253109
23345.2999999408 -0.0007339910 0.2288377645 -0.1565779352 -0.8096519184 -0.0065691045 0.0055922585 -0.600064 0.277279
23355.2999999406 0.0094717272 0.2604400653 -0.1491732134 -0.7979878447 -0.0019344557 -0.0002961412 -0.52016 0.300136
23365.2999999405 -0.0201138554 0.2904616771 -0.1373109755 -0.7904772158 -0.0033753945 0.0008036658 -0.441597 0.321282
23375.2999999403 0.0164489052 0.3185395990 -0.1201517989 -0.7880209905 0.0013096416 -0.0080084491 -0.360694 0.340447
23385.2999999402 0.0168287531 0.3439756186 -0.0967263558 -0.7916999972 0.0133149813 -0.0063392145 -0.274122 0.357317
23395.2999999400 -0.0069231173 0.3655617424 -0.0658852010 -0.8027737891 0.0027998913 0.0008837927 -0.178316 0.371452
23405.2999999399 0.0059635935 0.3813502527 -0.0263587013 -0.8225163974 0.0102735057 -0.0070776054 -0.0690096 0.38226
23415.2999999398 0.0005268419 0.3882810267 0.0232217327 -0.8516762005 0.0027932475 0.0022257048 0.0597354 0.388975
23425.2999999396 0.0003644741 0.3798124371 0.0866258176 -0.8893791394 0.0023372820 0.0032261739 0.22424 0.389566
23435.2999999395 0.0005873871 0.3292736217 0.1576601147 -0.9575012512 0.0032611081 0.0021918743 0.446554 0.365072
23445.2999999393 0.0011104796 0.3125963379 0.1806761782 -1.0089624381 0.0023345693 0.0034499275 0.524075 0.361054
23455.2999999392 0.0015959674 0.3133447126 0.2032959301 -1.0142094850 0.0025193815 0.0038119008 0.575526 0.373516
23465.2999999390 0.0013812115 0.2691996072 0.2922355409 -0.9978925271 0.0024847735 0.0035326968 0.826406 0.397329
23475.2999999389 0.0013145735 0.3233471603 0.2618111347 -1.0017050653 0.0026472150 0.0028587602 0.680622 0.416051
23485.2999999387 0.0014152426 0.3251606906 0.2345914166 -1.0445125582 0.0028117361 0.0022462150 0.624986 0.400952
23495.2999999386 0.0018783453 0.2817837498 0.2531277349 -1.0646789797 0.0030180320 0.0015259936 0.731878 0.378782
23505.2999999384 0.0024072041 0.2701415271 0.2408936956 -1.0745409672 0.0031926905 0.0007051190 0.728228 0.361948
23515.2999999383 0.0020497570 0.2697614073 0.2357184669 -1.0838426491 0.0035288934 0.0002100820 0.718152 0.358238
23525.2999999382 0.0019639230 0.2578252474 0.2436640758 -1.0811031225 0.0035311104 0.0000300545 0.757167 0.354748
23535.2999999380 0.0017872088 0.2547816587 0.2438888002 -1.0731679339 0.0034355960 0.0001185977 0.763558 0.352697
23545.2999999379 0.0015245594 0.2685040253 0.2204629434 -1.0983522298 0.0033070191 0.0003705605 0.687462 0.347417
23555.2999999377 0.0011892186 0.2573128573 0.2218449053 -1.1181174613 0.0031668333 0.0007298447 0.711511 0.339743
23565.2999999376 0.0007768594 0.2527059190 0.2348134781 -1.1169126003 0.0030107607 0.0011735017 0.748714 0.34496
23575.2999999374 0.0002745030 0.2626279944 0.2227325802 -1.0986338199 0.0028194027 0.0017006524 0.703385 0.344359
23585.2999999373 -0.0003359171 0.2578044446 0.2375375105 -1.1105451552 0.0025596999 0.0023242331 0.744506 0.350553
23595.2999999371 -0.0010728096 0.2610522685 0.2303129261 -1.1265878411 0.0021813246 0.0030627492 0.722921 0.348127
23605.2999999370 -0.0019389162 0.2542854893 0.2311184859 -1.1474409158 0.0016112110 0.0039289625 0.737707 0.343623
23615.2999999368 -0.0028828648 0.2538619169 0.2356972411 -1.1550689964 0.0007430560 0.0049280082 0.748311 0.346409
23625.2999999367 -0.0037286851 0.2339921464 0.2651721382 -1.1486799673 -0.0006926649 0.0062154556 0.847782 0.35365
23635.2999999366 -0.0056333698 0.2291917896 0.2763147998 -1.1387773250 -0.0066785075 0.0101982928 0.878349 0.358997
23645.2999999364 -0.0049319340 0.2554017939 0.2685425407 -1.1334596281 -0.0021794296 0.0023759247 0.810473 0.370601
23655.2999999363 -0.0000042989 0.2704406309 0.2723101195 -1.1115049617 -0.0001755249 0.0010096208 0.788843 0.383785
23665.2999999361 0.0006074619 0.2889283742 0.2932637924 -1.1299070998 -0.0055112608 0.0103328940 0.792845 0.411683
23675.2999999360 -0.0014158781 0.3376455102 0.2517355114 -1.1047320325 0.0055790658 -0.0016560274 0.640654 0.421159
23685.2999999358 -0.0042340400 0.3371198744 0.2903249339 -1.0466246356 0.0007115752 -0.0030336939 0.710956 0.444903
23695.2999999357 -0.0022698482 0.3501501049 0.3222719740 -1.0583760141 -0.0048720428 0.0023372338 0.743963 0.475883
23705.2999999355 -0.0008832964 0.3945246579 0.3117568441 -1.0779180934 -0.0010963764 -0.0013529802 0.668742 0.502834
23715.2999999354 -0.0013037719 0.4154771617 0.3112199273 -1.0272783471 0.0001464233 -0.0008770364 0.642903 0.519114
23725.2999999352 0.0002150988 0.4296694753 0.3669013023 -1.0447367809 -0.0015033961 0.0006750915 0.706763 0.565007
23735.2999999351 0.0010509846 0.4553705321 0.4144249889 -1.0982037593 -0.0007886779 -0.0001442863 0.738358 0.615719
23745.2999999350 -0.0024728342 0.5047719335 0.4039141312 -1.1393270460 0.0037230397 -0.0058976341 0.674858 0.646484
23755.2999999348 -0.0015694518 0.5309374104 0.3395294217 -1.0557308086 -0.0005898127 -0.0007605812 0.568952 0.630218
23765.2999999347 0.0000891196 0.5250756679 0.3097375787 -0.9775964980 -0.0005308654 0.0012780473 0.532953 0.609624
23775.2999999345 0.0018648044 0.5137891654 0.2523551050 -0.9222335362 0.0011925485 -0.0016894111 0.456554 0.572418
23785.2999999344 -0.0005587476 0.4909445549 0.1792720602 -0.8851698418 -0.0003903173 0.0011733027 0.350114 0.522652
23795.2999999342 -0.0009757433 0.4746976600 0.0739076887 -0.8958429340 0.0010793511 -0.0018453017 0.154454 0.480417
23805.2999999341 -0.0021276853 0.4479567226 0.0506956887 -0.9382897175 -0.0002668897 -0.0006495938 0.112691 0.450816
23815.2999999339 -0.0007678390 0.4353200926 0.0598500089 -0.9553396085 -0.0000106306 0.0002279812 0.136628 0.439415
23825.2999999338 0.0011397730 0.4347944151 0.0761730931 -0.9315983038 -0.0032238983 0.0046594183 0.173433 0.441416
23835.2999999336 0.0014638791 0.4445993791 0.1023855564 -0.9600886875 -0.0007543260 0.0017814156 0.226341 0.456236
23845.2999999335 0.0007232215 0.4543917208 0.0701679024 -0.9450584616 0.0028389252 -0.0006254800 0.153211 0.459778
23855.2999999334 0.0022585537 0.4559698286 0.0313502464 -0.9335054812 0.0016788634 0.0003786564 0.0686471 0.457046
23865.2999999332 -0.0029340144 0.4725010687 0.0121186323 -0.9657411409 0.0012584920 0.0041296020 0.0256422 0.472656
23875.2999999331 0.0025402475 0.4964903442 -0.0051548774 -0.9362698301 0.0061018724 -0.0053952979 -0.0103823 0.496517
23885.2999999329 0.0075510700 0.5225404181 -0.0406648078 -0.9085934737 -0.0002137067 0.0033847203 -0.0776648 0.52412
23895.2999999328 -0.0018720961 0.5474763245 -0.0161693319 -0.9180630507 0.0016301108 0.0025427836 -0.0295257 0.547715
23905.2999999326 -0.0045186935 0.5662404581 -0.0056497509 -0.9449813291 0.0042258068 -0.0015175464 -0.00997732 0.566269
23915.2999999325 0.0078046454 0.5840478954 -0.0424407038 -0.9249219166 0.0008377896 -0.0006318590 -0.072539 0.585588
23925.2999999323 -0.0023122586 0.6083025279 -0.0499060224 -0.8710291022 0.0015893746 0.0052566622 -0.0818581 0.610346
23935.2999999322 -0.0049572999 0.6353735022 0.0015871102 -0.8986505897 0.0022723847 0.0051152727 0.00249791 0.635375
23945.2999999320 -0.0045700269 0.6633700925 -0.0373627347 -0.9410346563 0.0048003880 -0.0005063813 -0.0562632 0.664421
23955.2999999319 0.0091736327 0.6962351916 -0.0398988176 -0.8605950143 0.0033697422 -0.0083340845 -0.0572439 0.697377
23965.2999999318 0.0078319375 0.7049414180 -0.1087515534 -0.8176783387 -0.0003854811 -0.0028705136 -0.153064 0.713281
23975.2999999316 0.0057992056 0.6806008281 -0.1665171973 -0.7660975306 -0.0016034901 -0.0050825152 -0.239948 0.700675
23985.2999999315 0.0038196775 0.6914701788 -0.1628525668 -0.7127991932 -0.0031567393 -0.0060915211 -0.231301 0.710389
23995.2999999313 -0.0015128434 0.7053884329 -0.1856542610 -0.7372104932 -0.0008432287 -0.0098893244 -0.257358 0.729411
24005.2999999312 -0.0067590724 0.6272931626 -0.2887524062 -0.6737939144 -0.0014663281 -0.0002618126 -0.431399 0.690561
24015.2999999310 -0.0019954896 0.6248350243 -0.2925495484 -0.7114857781 -0.0016008242 0.0006548873 -0.437888 0.68993
24025.2999999309 0.0055213663 0.6279640094 -0.3209661781 -0.6497583518 -0.0011128889 0.0014278747 -0.472506 0.705236
24035.2999999307 -0.0083257022 0.6340439720 -0.3476238654 -0.6276881644 0.0011557464 0.0062954846 -0.50151 0.723087
24045.2999999306 -0.0005940387 0.6327124810 -0.3842361779 -0.6062421644 0.0017643140 -0.0031694468 -0.545758 0.740245
24055.2999999304 0.0006844438 0.6153277452 -0.4158741175 -0.5694755093 0.0002659813 -0.0041241944 -0.594339 0.742684
24065.2999999303 -0.0035735501 0.6160728428 -0.4358829002 -0.5742230599 0.0017437886 -0.0006545257 -0.615754 0.754679
24075.2999999302 0.0049350689 0.5866171882 -0.4839387962 -0.5973652392 0.0011882004 -0.0014232843 -0.689779 0.760471
24085.2999999300 -0.0010556747 0.6110569679 -0.4587993761 -0.6081379521 0.0021870394 -0.0063867765 -0.644032 0.764125
24095.2999999299 -0.0014732059 0.6103483893 -0.4638386441 -0.6104423503 0.0025445114 0.0016805302 -0.649843 0.766597
24105.2999999297 -0.0033882672 0.6131553032 -0.4777670989 -0.6068311064 0.0018490910 0.0014615167 -0.661925 0.777316
24115.2999999296 0.0026227118 0.6429155188 -0.4758629119 -0.5609315722 0.0018302726 -0.0033744593 -0.637176 0.799866
24125.2999999294 0.0109542518 0.6287445350 -0.5094073060 -0.5690387872 0.0010229989 -0.0008921708 -0.680928 0.809207
24135.2999999293 -0.0028752616 0.6539915483 -0.5140768853 -0.5296106711 0.0025231645 0.0052400960 -0.666183 0.831853
24145.2999999291 -0.0057935947 0.6726537906 -0.5142533974 -0.5463412158 0.0027382358 -0.0051008807 -0.652726 0.846711
24155.2999999290 0.0069625588 0.6785811387 -0.5345566087 -0.5543832463 0.0033618789 -0.0000253496 -0.667231 0.863842
24165.2999999288 0.0030506425 0.6503775970 -0.5818732707 -0.5146918624 0.0013750395 -0.0065351080 -0.729862 0.872678
24175.2999999287 0.0059446060 0.6375371908 -0.6047833962 -0.4728945633 -0.0045338407 -0.0065498529 -0.759039 0.878759
24185.2999999285 0.0052223991 0.6392682734 -0.6256362970 -0.4734525400 0.0016574646 0.0013536105 -0.774622 0.894475
24195.2999999284 -0.0046107378 0.6067998783 -0.6621238034 -0.4545667821 0.0025638748 0.0003462250 -0.82897 0.898117
24205.2999999283 0.0073635717 0.6093007782 -0.6664159420 -0.4442597998 -0.0088552066 -0.0106113144 -0.830139 0.902972
24215.2999999281 -0.0053636252 0.6239311728 -0.6681031737 -0.4167667895 -0.0001441149 0.0017723753 -0.819573 0.91414
24225.2999999280 0.0010274226 0.5954006553 -0.6944967129 -0.4089428337 -0.0000790368 -0.0012169327 -0.862072 0.914783
24235.2999999278 -0.0003468406 0.5068126810 -0.7312108070 -0.3847729828 0.0012375735 -0.0018170807 -0.964707 0.889679
24245.2999999277 0.0017425852 0.5060065859 -0.7340009592 -0.3908829254 -0.0017326913 -0.0058446651 -0.967233 0.891516
24255.2999999275 0.0030001352 0.5277998094 -0.7259460146 -0.3911043440 -0.0033714112 -0.0047385677 -0.942145 0.897536
24265.2999999274 0.0013066276 0.5558767619 -0.7071204200 -0.4130733529 0.0001030922 -0.0011459311 -0.90458 0.899454
24275.2999999272 -0.0010481116 0.5569739483 -0.7148108309 -0.4248690912 -0.0055251532 -0.0062535111 -0.908873 0.906187
24285.2999999271 -0.0020485536 0.5926343245 -0.7026751815 -0.4340478211 0.0031709474 0.0041562145 -0.870148 0.919221
24295.2999999269 -0.0012145490 0.5500531030 -0.7346656414 -0.4108835089 0.0006947492 0.0004970507 -0.92812 0.917765
24305.2999999268 -0.0006527796 0.5426386300 -0.7388654099 -0.4001325753 -0.0006351908 -0.0015621495 -0.93734 0.916722
24315.2999999267 0.0109442157 0.5627295873 -0.7288260193 -0.4193959186 0.0034949560 -0.0001739938 -0.913298 0.920789
24325.2999999265 0.0000875385 0.5701619098 -0.7253093621 -0.4289981149 -0.0008719750 -0.0030049675 -0.904592 0.922582
24335.2999999264 0.0044903247 0.5866720759 -0.7165042271 -0.4194206546 0.0035091721 0.0005081906 -0.884698 0.926047
24345.2999999262 -0.0018341402 0.5938789148 -0.7125457118 -0.4316151653 0.0009375011 -0.0007927311 -0.875983 0.927585
24355.2999999261 0.0000246514 0.5552022595 -0.7330243992 -0.4363932424 -0.0000101300 -0.0023073479 -0.922568 0.919551
24365.2999999259 0.0055630185 0.5295262742 -0.7455813672 -0.4179760513 -0.0054993071 -0.0064844939 -0.953245 0.914489
24375.2999999258 0.0031373025 0.5188070327 -0.7505916795 -0.4432026305 -0.0037070566 -0.0036659264 -0.966003 0.912441
24385.2999999256 -0.0012738675 0.5238826698 -0.7482417581 -0.4272249714 0.0014541378 -0.0012260019 -0.959969 0.913411
24395.2999999255 0.0011367342 0.4933256624 -0.7620149935 -0.4499349298 -0.0036112372 -0.0039840550 -0.996254 0.907765
24405.2999999253 -0.0006499479 0.5022369334 -0.7581271260 -0.4602896350 0.0013359462 0.0000870889 -0.985704 0.909395
24415.2999999252 0.0037183846 0.4990212502 -0.7595541938 -0.4146533372 0.0012393462 -0.0003800827 -0.989521 0.908815
24425.2999999251 0.0014991381 0.4364994505 -0.7848855261 -0.3839470878 -0.0022189559 -0.0022881651 -1.06326 0.898096
24435.2999999249 0.0019098229 0.3761749235 -0.8055357493 -0.3648541818 -0.0087995940 -0.0032612133 -1.13391 0.889042
24445.2999999248 -0.0016790684 0.3912702056 -0.8007303625 -0.3491147357 -0.0019402625 -0.0014574018 -1.11628 0.891213
24455.2999999246 0.0002891609 0.3858512688 -0.8011510240 -0.3627013988 0.0010268221 0.0003179679 -1.12196 0.889227
24465.2999999245 -0.0035821566 0.3688753374 -0.8064943047 -0.3705719210 0.0046304743 0.0033204766 -1.14182 0.88685
24475.2999999243 -0.0017838597 0.3818113498 -0.8024713263 -0.4016948501 -0.0000099116 -0.0008133676 -1.1267 0.888673
24485.2999999242 -0.0020960732 0.4257306649 -0.7878012968 -0.3982800821 0.0049636901 0.0022882332 -1.07535 0.895476
24495.2999999240 0.0012888881 0.4071787976 -0.7943335011 -0.4122727765 -0.0053565101 -0.0036900732 -1.09712 0.892614
24509.3999999238 0.0017222930 0.4341863562 -0.7847232523 -0.4125029790 -0.0013480866 -0.0006542999 -1.06542 0.896832
24529.3999999235 -0.0006734758 0.4549605857 -0.7768311194 -0.4517234734 0.0033667018 0.0017179598 -1.04099 0.900253
24549.1999999233 -0.0006704482 0.4773898999 -0.7680676483 -0.4732709993 -0.0001138350 -0.0000580658 -1.01468 0.904339
24569.0999999230 0.0020428306 0.5213853078 -0.7475872246 -0.4926904566 0.0006332381 0.0003448606 -0.961801 0.911444
24589.0999999227 -0.0017586405 0.5548439561 -0.7327858157 -0.5209186859 0.0009995297 0.0005469956 -0.922722 0.919145
24609.0999999224 -0.0022052099 0.6560461607 -0.6372243900 -0.5475626591 -0.0044956461 -0.0024258937 -0.770846 0.914577
24629.0999999221 0.0017377800 0.7127730616 -0.5441968457 -0.6002739197 -0.0030255366 -0.0014719408 -0.65208 0.89677
24649.0999999218 -0.0050709749 0.7173148184 -0.5656252442 -0.6406466871 -0.0023081565 -0.0010882832 -0.667709 0.913495
24669.0999999215 0.0027607823 0.7453407735 -0.5592043161 -0.6593448789 0.0010648002 0.0004978944 -0.643672 0.931795
24689.0999999212 -0.0001845942 0.7771344118 -0.5364824987 -0.6511322385 -0.0113169201 -0.0049314926 -0.604209 0.944326
24709.0999999209 -0.0006168282 0.7962339719 -0.5420087213 -0.6579815478 0.0008248126 0.0003645905 -0.597666 0.963204
24729.0999999206 0.0031641888 0.7882909283 -0.5751393744 -0.6598140742 0.0039776895 0.0017351579 -0.630319 0.975801
24749.0999999203 0.0029877378 0.7774233704 -0.5848674586 -0.6571963489 -0.0061666238 -0.0024561089 -0.644981 0.97286
24769.0999999201 0.0014436418 0.8049132027 -0.5598644256 -0.6738314030 -0.0063769256 -0.0022156184 -0.607739 0.980476
24789.0999999198 0.0003682227 0.8242163930 -0.5410985679 -0.7120313765 0.0028696162 0.0008576734 -0.580932 0.985962
24804.6999999195 -0.0013032473 0.8490537463 -0.5145890122 -0.6998701884 0.0002590364 0.0000886990 -0.544873 0.992821
24824.6999999192 -0.0007024734 0.8877502129 -0.4626533673 -0.7072353383 -0.0036506593 -0.0011094065 -0.480426 1.00107
24844.6999999190 -0.0051122219 0.9118353700 -0.4386013619 -0.7550048333 0.0019631995 0.0006453480 -0.44834 1.01184
24864.6999999187 0.0032992748 0.9409848061 -0.3965341766 -0.7716866766 0.0062748105 0.0020662586 -0.39882 1.02112
24884.5999999184 -0.0009484190 0.9687772323 -0.3501374664 -0.8121422933 -0.0019250698 -0.0006861860 -0.346814 1.03011
24904.5999999181 0.0002723164 1.0033251420 -0.2790210212 -0.8441280925 0.0011172974 0.0003829100 -0.271243 1.0414
24924.5999999178 -0.0019521057 1.0157611111 -0.1995365120 -0.8644670608 0.0036035971 0.0013386544 -0.193971 1.03517
24944.5999999175 -0.0015296204 1.0309912171 -0.1796466277 -0.8612738403 -0.0008279363 -0.0003172358 -0.172514 1.04653
24964.5999999172 -0.0030309957 1.0541563352 -0.0921059163 -0.9348655642 0.0024057658 0.0009438429 -0.0871527 1.05817
24984.4999999169 0.0009611107 1.0506242425 -0.0159826925 -1.0107472882 0.0005221570 0.0002120452 -0.0152114 1.05075
25004.4999999166 -0.0015318543 1.0533846673 0.0237166709 -1.0367357497 0.0002419558 0.0001004089 0.0225109 1.05365
25024.4999999163 0.0027328645 1.0447732935 0.0709624525 -1.0814212744 0.0054331516 0.0023725366 0.0678172 1.04718
25037.7999999161 0.0000805788 1.0480151329 0.0637858369 -1.1392376862 0.0021545585 0.0006699692 0.0607885 1.04995
25048.0999999160 -0.0064164494 1.0090009575 -0.0642880179 -1.5860574735 -0.0020414293 -0.0010038456 -0.0636285 1.01105
25067.8999999157 0.0007928494 0.9801053265 0.1109030965 -1.3732475527 0.0085629627 0.0044439132 0.112675 0.98636
25077.8999999156 -0.0002599588 0.9767270692 0.1590926887 -1.3390232722 0.0078479702 0.0076928707 0.161465 0.989599
25087.8999999154 -0.0051391562 0.9890236540 0.1590326905 -1.3369404197 0.0026813653 0.0037157843 0.159433 1.00173
25097.8999999153 -0.0058854699 1.0241841922 0.1033668169 -1.3172401721 0.0057863198 0.0092949026 0.100585 1.02939
25107.8999999151 -0.0000531675 0.9980984394 0.1470441791 -1.3546969270 0.0009959405 -0.0002412459 0.146272 1.00887
25117.8999999150 -0.0040366878 0.9771795452 0.1876192196 -1.3773513357 0.0005429001 0.0000254041 0.189692 0.995028
25127.8999999148 0.0010771500 0.9675175221 0.2172020843 -1.3906039119 0.0025221753 0.0008388090 0.220833 0.991598
25137.8999999147 -0.0037111857 0.9317559066 0.2897826060 -1.4135547630 0.0010985416 -0.0001906645 0.301524 0.975778
25147.8999999145 -0.0004099641 0.9459566321 0.2714265949 -1.4160312295 0.0027194009 0.0024100856 0.279426 0.984127
25157.8999999144 -0.0010461283 0.9400506821 0.2713905173 -1.3866601614 -0.0008780563 -0.0013580828 0.281056 0.978442
25167.8999999143 0.0013446183 0.9434944904 0.2898007620 -1.4356818571 0.0015004680 0.0008283775 0.29801 0.986999
25177.8999999141 -0.0004012706 0.9321595473 0.2745609556 -1.4238938727 0.0024315108 0.0009304044 0.286443 0.971754
25187.8999999140 -0.0006828698 0.9037399511 0.2999723678 -1.4211605709 -0.0006362483 -0.0017568571 0.320481 0.952223
25197.8999999138 0.0001249636 0.9178228123 0.2908514473 -1.4144180156 -0.0010708718 -0.0028095566 0.306882 0.962805
25212.4999999136 0.0022100314 0.9361342474 0.1298060792 -1.6974708928 -0.0008064340 -0.0007262309 0.137783 0.945091
25232.4999999133 -0.0043461188 0.8422399103 -0.0044271228 -1.9833907379 -0.0044642629 -0.0041417143 -0.00525632 0.842252
25252.4999999130 0.0019305384 0.8094575782 0.0291242214 -1.9755598291 0.0040678665 0.0035959794 0.0359644 0.809981
25272.4999999127 -0.0008690758 0.7755075014 -0.0115842564 -1.8686820282 -0.0003440312 -0.0003141984 -0.0149365 0.775594
25292.4999999124 -0.0068057120 0.6574909155 -0.1839146241 -1.8197329486 -0.0018253517 -0.0017225623 -0.272751 0.682729
25312.4999999121 -0.0025203820 0.4860257674 -0.2476440386 -1.8757458874 0.0015846876 0.0014933275 -0.471241 0.54548
25332.4999999119 -0.0029253875 0.4618358788 -0.2139276343 -1.8691912490 -0.0008158657 -0.0008160522 -0.433786 0.508977
25352.4999999116 0.0002941199 0.3996718160 -0.2866691619 -1.9532695497 0.0026089285 0.0026371571 -0.622217 0.49185
25365.9999999114 0.0002485491 0.3868860889 -0.2524028289 -1.9545291313 0.0009000969 0.0026046740 -0.578058 0.461939
25375.9999999112 -0.0014428369 0.3789582485 -0.0983203021 -1.9508599812 0.0021843298 0.0020025712 -0.253852 0.391505
25385.9999999111 -0.0009465533 0.3748415006 -0.0209674311 -1.9852885107 0.0028729527 0.0025203247 -0.0558786 0.375427
25402.6999999108 -0.0012473541 0.3440559857 0.0777604709 -1.8680211298 -0.0005773140 -0.0007978627 0.222277 0.352734
25422.6999999105 0.0048650762 0.3267385583 0.0724361859 -1.8245162785 0.0034648257 0.0047344642 0.218166 0.334672
25442.6999999103 -0.0009904364 0.2445370693 -0.0267310374 -1.9207935171 0.0001118555 0.0001670912 -0.108881 0.245994
25460.3999999100 -0.0022227820 0.1734861011 -0.0615288358 -1.9576239304 -0.0005923782 -0.0009428374 -0.340822 0.184074
25480.3999999097 -0.0027140274 0.0996906183 -0.0755887213 -1.9794052109 0.0027032267 0.0046535765 -0.648749 0.125107
25497.7999999094 0.0017312054 0.0369525765 -0.0860327937 -1.9985855373 0.0011617120 0.0021926109 -1.16511 0.093633
25517.7999999092 0.0001761058 -0.0308312801 -0.1111982732 -2.0328107004 0.0028040028 0.0058256670 -1.84127 0.115393
25530.1999999090 0.0014179099 -0.0702429388 -0.1384755416 -2.0577992580 0.0020357703 0.0065114110 -2.04023 0.155272
25540.1999999088 -0.0022528930 -0.1009972309 -0.1631391351 -2.0761704224 -0.0000587743 0.0036914981 -2.12513 0.191872
25550.1999999087 0.0002825455 -0.1305438618 -0.1872223667 -2.0937097503 0.0007215434 0.0011358482 -2.17969 0.228241
25560.1999999085 0.0014326037 -0.1595532470 -0.2087467091 -2.1095943434 0.0009072308 0.0002104530 -2.22341 0.26274
25570.1999999084 -0.0008237404 -0.1886962361 -0.2265984085 -2.1230884872 0.0011340386 0.0019488486 -2.26518 0.294878
25587.1999999081 -0.0070992591 -0.2398165600 -0.2468083945 -2.1384197628 0.0011970946 0.0067244466 -2.34183 0.344131
25600.0999999080 -0.0072175727 -0.2804629917 -0.2524561281 -2.1418482920 -0.0001413135 0.0076012853 -2.4087 0.377351
25610.0999999078 -0.0018364668 -0.3130884913 -0.2501890739 -2.1386073584 -0.0003290553 0.0018973342 -2.4674 0.400773
25620.0999999077 0.0008544094 -0.3464671007 -0.2411427726 -2.1294178546 0.0003014227 0.0010958790 -2.53355 0.422125
25630.0999999075 -0.0032114239 -0.3801059351 -0.2241223707 -2.1135312976 0.0000226178 0.0005798309 -2.60883 0.441261
25640.0999999074 -0.0049904006 -0.4131131123 -0.1975867697 -2.0903906154 -0.0010191207 0.0032538433 -2.69547 0.457933
25650.0999999072 0.0006555338 -0.4440813375 -0.1587716721 -2.0599673708 -0.0001627945 0.0018264519 -2.79823 0.471611
25660.0999999071 -0.0003954065 -0.4693193013 -0.0946160666 -2.0226403148 -0.0003873879 0.0030310163 -2.94266 0.478762
25670.0999999069 -0.0759850326 -0.4706865299 -0.0766080207 -1.9390782816 -0.0013055370 -0.0196365403 -2.98025 0.47688
25680.0999999068 0.0480322939 -0.4549346390 -0.0206926092 -1.8384067370 -0.0050549353 0.0227114238 -3.09614 0.455405
25690.0999999067 -0.0055424000 -0.4396789397 0.0186789854 -1.7851288371 0.0005730675 0.0029132465 3.09913 0.440076
25700.0999999065 0.0108742390 -0.4355886409 0.0479552829 -1.7517140078 -0.0007654490 0.0069041720 3.03194 0.43822
25710.0999999064 -0.0077231552 -0.4329488319 0.0766237287 -1.7277668365 -0.0019793699 0.0040631252 2.96643 0.439677
25720.0999999062 0.0031229957 -0.4291559794 0.1087127689 -1.7074581162 0.0040325040 -0.0044687323 2.89349 0.442711
25730.0999999061 -0.0116230093 -0.4121208788 0.1628838162 -1.6826144995 -0.0005413151 -0.0045215115 2.7652 0.443142
25740.0999999059 -0.0021070634 -0.3615232193 0.2113177166 -1.5639600597 -0.0047714282 0.0098643353 2.61263 0.418753
25750.0999999058 0.0002072835 -0.3624210232 0.2151513978 -1.5007532963 0.0034751380 -0.0065956877 2.60586 0.421473
25760.0999999056 -0.0037148632 -0.3224794390 0.2527327269 -1.4908327491 -0.0034347379 0.0066658916 2.47686 0.409716
25770.0999999055 -0.0006070378 -0.2446158920 0.3012468628 -1.4919735953 -0.0014968074 0.0030347500 2.25282 0.388055
25780.0999999053 0.0009899720 -0.2620772174 0.2894349548 -1.5202914060 -0.0002418986 -0.0012480608 2.30663 0.390458
25790.0999999052 -0.0015940290 -0.2794118209 0.2834831947 -1.5221002845 -0.0007903301 0.0040524812 2.34896 0.398037
25800.0999999051 -0.0051894322 -0.2916274079 0.2601698394 -1.4707434356 -0.0009949976 -0.0008461340 2.41314 0.390813
25810.0999999049 0.0029115757 -0.2939699950 0.2446935800 -1.4575025754 -0.0014580443 -0.0023589421 2.44742 0.382483
25820.0999999048 -0.0053658086 -0.2855051780 0.2365477973 -1.4484813793 -0.0007990030 0.0028383534 2.4497 0.370767
25830.0999999046 0.0043728188 -0.2777029326 0.2292049930 -1.4372630035 0.0045023065 -0.0073911552 2.45158 0.360075
25840.0999999045 -0.0431542008 -0.2744567611 0.2214048272 -1.4254306011 -0.0018353415 -0.0148197738 2.46278 0.352628
25850.0999999043 0.0055526995 -0.2744204609 0.2137752763 -1.4164226959 -0.0090525457 -0.0061079761 2.47978 0.34786
25860.0999999042 0.0082337294 -0.2749369618 0.2067545551 -1.4098438183 -0.0015123212 0.0111617224 2.49681 0.344003
25870.0999999040 0.0006111833 -0.2765354924 0.1996386026 -1.4051181682 -0.0024291410 0.0023452208 2.5163 0.341068
25880.0999999039 0.0012506996 -0.2798652032 0.1924513309 -1.4020023442 -0.0013348885 0.0005237301 2.5392 0.33965
25890.0999999037 0.0033302029 -0.2845570733 0.1856648281 -1.4000639042 -0.0001345615 0.0044542875 2.56348 0.339771
25900.0999999036 0.0082185011 -0.2899156842 0.1795574165 -1.3987501899 -0.0039384416 -0.0091485339 2.58707 0.341016
25910.0999999035 0.0087883818 -0.2955671478 0.1740996036 -1.3975838781 -0.0040444880 -0.0040496525 2.60927 0.343032
25920.0999999033 0.0009507751 -0.3014619977 0.1691520709 -1.3962726395 -0.0090140218 -0.0118944221 2.63026 0.345676
25930.0999999032 -0.0097603912 -0.3077416635 0.1645761820 -1.3946059302 -0.0145145686 -0.0085334696 2.6505 0.348985
25940.0999999030 -0.0019086581 -0.3148473659 0.1602083842 -1.3922519422 -0.0034338817 0.0033751670 2.67089 0.353264
25950.0999999029 0.0063397773 -0.3241509751 0.1559363114 -1.3888351506 0.0022161414 0.0103978810 2.69321 0.359708
25960.0999999027 -0.0032930001 -0.3320441122 0.1506543985 -1.3882951492 -0.0013820688 -0.0037218675 2.71565 0.364623
25970.0999999026 0.0026768950 -0.3391596823 0.1445598220 -1.3886021194 -0.0026546519 0.0006798358 2.73868 0.368683
25980.0999999024 -0.0086220142 -0.3459696584 0.1387267208 -1.3890021858 -0.0034638688 -0.0047446794 2.76024 0.372747
25990.0999999023 -0.0014355083 -0.3525688594 0.1333001737 -1.3893832580 -0.0014890909 0.0012080397 2.78012 0.376927
26000.0999999021 0.0068473414 -0.3590126870 0.1283626279 -1.3897200261 -0.0002925843 0.0226190877 2.79821 0.38127
26010.0999999020 -0.0086057713 -0.3653504339 0.1239440122 -1.3900086027 0.0000171144 0.0024360259 2.81453 0.385802
26020.0999999018 0.0115619588 -0.3716232079 0.1200450065 -1.3902522996 -0.0020133397 0.0101252826 2.82914 0.390531
26030.0999999017 -0.0000924822 -0.3778645314 0.1166499526 -1.3904561740 -0.0029576718 0.0001636807 2.84217 0.39546
26040.0999999016 0.0006590230 -0.3841016594 0.1137341474 -1.3906254039 -0.0001570765 0.0078907543 2.85371 0.400586
26050.0999999014 -0.0020645295 -0.3903568190 0.1112682316 -1.3907647531 -0.0010984177 -0.0067926811 2.86391 0.405905
26060.0999999013 -0.0076734545 -0.3966482269 0.1092208979 -1.3908784027 -0.0044727273 -0.0034561779 2.87289 0.411411
26070.0999999011 -0.0025076401 -0.4029908923 0.1075605737 -1.3909699343 -0.0042510098 -0.0034596804 2.88077 0.417098
26080.0999999010 -0.0023399289 -0.4093972456 0.1062564636 -1.3910423743 -0.0041229859 -0.0021572737 2.88765 0.422962
26090.0999999008 -0.0013874668 -0.4158776354 0.1052791792 -1.3910982604 -0.0038122550 -0.0012359272 2.89365 0.428996
26100.0999999007 -0.0011154634 -0.4224407255 0.1046011031 -1.3911397110 -0.0037647092 -0.0006945690 2.89886 0.435198
26110.0999999005 -0.0010742484 -0.4290938165 0.1041965750 -1.3911684909 -0.0037261770 -0.0005584605 2.90337 0.441564
26120.0999999004 -0.0011427917 -0.4358431073 0.1040419614 -1.3911860688 -0.0036560450 -0.0006315576 2.90726 0.448089
26130.0999999002 -0.0013140877 -0.4426939095 0.1041156463 -1.3911936677 -0.0035709322 -0.0008412489 2.9106 0.454772
26140.0999999001 -0.0017490722 -0.4496508234 0.1043979724 -1.3911923062 -0.0034347464 -0.0013065340 2.91346 0.461611
26150.0999999000 -0.0022134391 -0.4567178827 0.1048711496 -1.3911828332 -0.0031882022 -0.0020216540 2.91589 0.468603
26160.0999998998 -0.0018516231 -0.4638986732 0.1055191444 -1.3911659568 -0.0031545826 -0.0023900028 2.91794 0.475748
26170.0999998997 -0.0018192573 -0.4711964305 0.1063275597 -1.3911422673 -0.0030062383 -0.0024766209 2.91966 0.483044
26180.0999998995 -0.0016961656 -0.4786141193 0.1072835105 -1.3911122566 -0.0029155997 -0.0023072468 2.92108 0.490491
26190.0999998994 -0.0014966897 -0.4861544991 0.1083755001 -1.3910763335 -0.0028977407 -0.0019880922 2.92226 0.498088
26200.0999998992 -0.0012217418 -0.4938201763 0.1095933006 -1.3910348366 -0.0029395435 -0.0015848046 2.9232 0.505835
26210.0999998991 -0.0008708571 -0.5016136471 0.1109278383 -1.3909880447 -0.0030193806 -0.0011302012 2.92395 0.513733
26220.0999998989 -0.0004493366 -0.5095373318 0.1123710857 -1.3909361855 -0.0031178531 -0.0006324754 2.92453 0.521781
26230.0999998988 0.0000389635 -0.5175936016 0.1139159608 -1.3908794426 -0.0032196628 -0.0000810977 2.92496 0.529981
26240.0999998986 0.0005976461 -0.5257848004 0.1155562347 -1.3908179611 -0.0033095736 0.0005471043 2.92525 0.538333
26250.0999998985 0.0012328632 -0.5341132607 0.1172864450 -1.3907518534 -0.0033656956 0.0012806360 2.92543 0.546839
26260.0999998984 0.0019379877 -0.5425813167 0.1191018178 -1.3906812026 -0.0033542871 0.0021481830 2.92551 0.5555
26270.0999998982 0.0026771749 -0.5511913125 0.1209981959 -1.3906060667 -0.0032297927 0.0031989058 2.9255 0.564316
26280.0999998981 0.0033697215 -0.5599456086 0.1229719737 -1.3905264813 -0.0029289831 0.0046974110 2.92541 0.57329
26290.0999998979 0.0046964690 -0.5688465849 0.1250200375 -1.3904424631 -0.0013495203 0.0091117011 2.92525 0.582423
26300.0999998978 0.0076465774 -0.5778966419 0.1271397113 -1.3903540119 0.0001900261 0.0020525013 2.92504 0.591717
26310.0999998976 0.0076359511 -0.5870981991 0.1293287080 -1.3902611137 0.0033734743 0.0063721641 2.92477 0.601174
26320.0999998975 0.0036092142 -0.5964536920 0.1315850838 -1.3901637425 0.0003511135 0.0025531400 2.92446 0.610796
26330.0999998973 0.0025757606 -0.6059655661 0.1339071973 -1.3900618635 0.0003568551 0.0029432974 2.92411 0.620585
26340.0999998972 0.0019757173 -0.6156362691 0.1362936708 -1.3899554355 0.0002526706 0.0028706937 2.92372 0.630543
26350.0999998970 0.0017216578 -0.6254682399 0.1387433552 -1.3898444135 0.0006097956 0.0038081004 2.9233 0.640672
26360.0999998969 0.0031082031 -0.6354638953 0.1412552957 -1.3897287528 0.0039125028 0.0071963825 2.92286 0.650974
26370.0999998968 0.0168441615 -0.6456256126 0.1438286998 -1.3896084119 0.0030511436 0.0018188875 2.9224 0.661452
26380.0999998966 -0.0011581853 -0.6559557079 0.1464629053 -1.3894833579 -0.0016198944 0.0009877515 2.92191 0.672108
26390.0999998965 0.0009783556 -0.6664564094 0.1491573489 -1.3893535717 0.0061125826 0.0047495108 2.92141 0.682944
26400.0999998963 0.0004306320 -0.6771298243 0.1519115331 -1.3892190546 0.0014177549 0.0010451850 2.9209 0.693961
26410.0999998962 -0.0028192192 -0.6879778973 0.1547249914 -1.3890798372 -0.0027624979 -0.0030012272 2.92038 0.705162
26420.0999998960 0.0035571725 -0.6990023594 0.1575972504 -1.3889359893 -0.0045612273 -0.0029284973 2.91984 0.716548
26430.0999998959 0.0036097462 -0.7102046633 0.1605277869 -1.3887876335 -0.0014588844 -0.0027870136 2.9193 0.728121
26440.0999998957 0.0007928443 -0.7215859029 0.1635159780 -1.3886349616 0.0007694920 -0.0009441684 2.91875 0.739881
26450.0999998956 0.0010036501 -0.7331467111 0.1665610422 -1.3884782558 0.0008797177 -0.0008014960 2.9182 0.751829
26460.0999998954 0.0012550878 -0.7448871307 0.1696619668 -1.3883179153 0.0006037568 -0.0007783835 2.91764 0.763965
26470.0999998953 0.0011219534 -0.7568064492 0.1728174186 -1.3881544912 0.0001013615 -0.0008701731 2.91709 0.776287
26480.0999998952 0.0008132249 -0.7689029860 0.1760256296 -1.3879887299 -0.0000337724 -0.0008117540 2.91654 0.788795
26490.0999998950 0.0006178979 -0.7811738178 0.1792842507 -1.3878216301 -0.0000889280 -0.0007845264 2.91599 0.801483
26500.0999998949 0.0004410343 -0.7936144197 0.1825901600 -1.3876545150 -0.0002462022 -0.0008030079 2.91545 0.814348
26510.0999998947 0.0003016758 -0.8062181938 0.1859392092 -1.3874891263 -0.0004143913 -0.0007924783 2.91492 0.827382
26520.0999998946 0.0002131835 -0.8189758452 0.1893258832 -1.3873277433 -0.0005132451 -0.0007385880 2.91441 0.840575
26530.0999998944 0.0001793487 -0.8318745497 0.1927428390 -1.3871733352 -0.0005539621 -0.0006726893 2.91391 0.853912
26540.0999998943 0.0001831820 -0.8448968365 0.1961802752 -1.3870297528 -0.0005763814 -0.0006162327 2.91344 0.867374
26550.0999998941 0.0002098417 -0.8580190808 0.1996250632 -1.3869019649 -0.0006044101 -0.0005730037 2.913 0.880935
26560.0999998940 0.0002596597 -0.8712094654 0.2030595475 -1.3867963393 -0.0006561761 -0.0005432832 2.9126 0.894561
26570.0999998938 0.0003617945 -0.8844252302 0.2064598923 -1.3867209575 -0.0007855714 -0.0005369889 2.91226 0.908204
26580.0999998937 0.0002424373 -0.8976089973 0.2097938341 -1.3866859215 -0.0008254228 -0.0003961048 2.91199 0.9218
26590.0999998936 0.0000039769 -0.9106839773 0.2130177214 -1.3867035573 -0.0007428676 -0.0006594499 2.91181 0.935266
26600.0999998934 -0.0000341264 -0.9235480222 0.2160728654 -1.3867883161 -0.0006950304 -0.0006085896 2.91177 0.948487
26610.0999998933 -0.0000358252 -0.9360669782 0.2188816599 -1.3869560027 -0.0006706042 -0.0005698231 2.91189 0.961317
26620.0999998931 -0.0000327040 -0.9480689429 0.2213449013 -1.3872217338 -0.0006520762 -0.0005220167 2.91223 0.973565
26630.0999998930 -0.0000282517 -0.9593431113 0.2233434231 -1.3875958825 -0.0006389139 -0.0004699798 2.91286 0.984998
26640.0999998928 -0.0000238296 -0.9696494449 0.2247488509 -1.3880776618 -0.0006303341 -0.0004171200 2.91383 0.995355
26650.0999998927 -0.0000198253 -0.9787456274 0.2254471718 -1.3886477264 -0.0006255056 -0.0003653932 2.9152 1.00438
26660.0999998925 -0.0000163204 -0.9864304881 0.2253708167 -1.3892642932 -0.0006237216 -0.0003159072 2.91698 1.01185
26670.0999998924 -0.0000132995 -0.9925875282 0.2245225259 -1.3898686984 -0.0006244125 -0.0002692585 2.91914 1.01766
26680.0999998922 -0.0000107128 -0.9972026848 0.2229728567 -1.3904010201 -0.0006271251 -0.0002257256 2.92161 1.02183
26690.0999998921 -0.0000085015 -1.0003449117 0.2208319409 -1.3908168402 -0.0006314982 -0.0001853884 2.92432 1.02443
26700.0999998920 -0.0000066079 -1.0021256319 0.2182145450 -1.3910938438 -0.0006372424 -0.0001482023 2.92719 1.02561
26710.0999998918 -0.0000049803 -1.0026631142 0.2152143940 -1.3912247900 -0.0006441250 -0.0001140462 2.93016 1.0255
26720.0999998917 -0.0000035735 -1.0020654719 0.2118897847 -1.3912014511 -0.0006519576 -0.0000827535 2.93321 1.02422
26730.0999998915 -0.0000023494 -1.0004308555 0.2082553721 -1.3909962326 -0.0006605880 -0.0000541328 2.93636 1.02188
26740.0999998914 -0.0000012761 -0.9978570505 0.2042754871 -1.3905466772 -0.0006698930 -0.0000279817 2.93967 1.01855
26750.0999998912 -0.0000003272 -0.9944531687 0.1998553050 -1.3897446115 -0.0006797732 -0.0000040957 2.94326 1.01434
26760.0999998911 0.0000005193 -0.9903492152 0.1948217025 -1.3884238494 -0.0006901488 0.0000177254 2.94735 1.00933
26770.0999998909 0.0000012813 -0.9857032526 0.1888649817 -1.3863209029 -0.0007009558 0.0000376738 2.95228 1.00363
26780.0999998908 0.0000019737 -0.9807157971 0.1813338628 -1.3829200759 -0.0007121436 0.0000559314 2.95876 0.997339
26790.0999998906 0.0000026087 -0.9757731786 0.1702662581 -1.3767355749 -0.0007236723 0.0000726683 2.96884 0.990517
26800.0999998905 0.0000031964 -0.9755098264 0.1412243917 -1.3569369010 -0.0007355108 0.0000880420 2.99782 0.985679
26810.0999998904 0.0000037454 -0.9911938729 0.0752190884 -1.2972656023 -0.0007476355 0.0001021978 3.06585 0.994044
26820.0999998902 0.0000042628 -1.0040484681 0.1200700255 -1.3327331054 -0.0007600283 0.0001152685 3.02257 1.0112
26830.0999998901 0.0000047544 -0.9997146839 0.1721386143 -1.3563354066 -0.0007726761 0.0001273754 2.97108 1.01443
26840.0999998899 0.0000052253 -1.0109830643 0.1129556453 -1.2514576943 -0.0007855698 0.0001386283 3.03033 1.01727
26850.0999998898 0.0000056799 -1.0059428764 0.1131873120 -1.2647180559 -0.0007987029 0.0001491269 3.02955 1.01229
26860.0999998896 0.0000061218 -1.0044552317 0.0329772268 -1.2317125112 -0.0008120717 0.0001589611 3.10877 1.005
26870.0999998895 0.0000065542 -1.0107275784 0.0226950285 -1.3013731479 -0.0008256743 0.0001682116 3.11914 1.01098
26880.0999998893 0.0000069799 -1.0271386264 0.0444958748 -1.3157989090 -0.0008395103 0.0001769512 3.0983 1.0281
26890.0999998892 0.0000074012 -1.0289255310 0.0115584066 -1.2825362328 -0.0008535801 0.0001852452 3.13036 1.02899
26900.0999998890 0.0000078203 -1.0288347239 0.0923050742 -1.3560054439 -0.0008678852 0.0001931518 3.05211 1.03297
26910.0999998889 0.0000082388 -1.0115576540 0.1473011913 -1.3780390824 -0.0008824273 0.0002007231 2.99699 1.02223
26920.0999998888 0.0000086584 -1.0324204292 0.1295302987 -1.3452209849 -0.0008972085 0.0002080057 3.01678 1.04051
26930.0999998886 0.0000090805 -1.0401382159 0.1205038555 -1.3697249684 -0.0009122308 0.0002150407 3.02625 1.0471
26940.0999998885 0.0000095059 -1.0437638150 0.1027055626 -1.3865274164 -0.0009274960 0.0002218648 3.04351 1.0488
26950.0999998883 0.0000099358 -1.0431071412 0.0736061929 -1.3499789207 -0.0009430055 0.0002285102 3.07115 1.0457
26960.0999998882 0.0000103705 -1.0472852710 0.0527833782 -1.3008830493 -0.0009587598 0.0002350053 3.09124 1.04861
26970.0999998880 0.0000108106 -1.0510811952 0.0545636744 -1.3114882422 -0.0009747587 0.0002413746 3.08973 1.0525
26980.0999998879 0.0000112560 -1.0581431754 0.0283386889 -1.3346976974 -0.0009910008 0.0002476394 3.11482 1.05852
26990.0999998877 0.0000117064 -1.0598787059 0.0181973094 -1.3542472029 -0.0010074831 0.0002538174 3.12443 1.06003
27000.0999998876 0.0000121613 -1.0581427476 -0.0529027047 -1.3172448592 -0.0010242006 0.0002599233 -3.09164 1.05946
27010.0999998874 0.0000126192 -1.0542879346 -0.0770903523 -1.3119899941 -0.0010411461 0.0002659687 -3.0686 1.0571
27020.0999998873 0.0000130785 -1.0556958414 -0.0617809671 -1.3371048494 -0.0010583093 0.0002719620 -3.08314 1.0575
27030.0999998872 0.0000135367 -1.0598930796 -0.0149593445 -1.3470930864 -0.0010756762 0.0002779080 -3.12748 1.06
27040.0999998870 0.0000139902 -1.0592046686 -0.0343020487 -1.3291786921 -0.0010932283 0.0002838081 -3.10922 1.05976
27050.0999998869 0.0000144344 -1.0593306670 -0.0318080363 -1.3643732500 -0.0011109413 0.0002896598 -3.11158 1.05981
27060.0999998867 0.0000148632 -1.0560832067 -0.0750251017 -1.3375419156 -0.0011287839 0.0002954557 -3.07067 1.05874
27070.0999998866 0.0000152687 -1.0472828426 -0.1332001912 -1.3091423419 -0.0011467155 0.0003011833 -3.01509 1.05572
27080.0999998864 0.0000156405 -1.0510651994 -0.1126251102 -1.3022951863 -0.0011646842 0.0003068236 -3.03485 1.05708
27090.0999998863 0.0000159653 -1.0540977214 -0.0928093094 -1.2892875180 -0.0011826238 0.0003123495 -3.05377 1.05818
27100.0999998861 0.0000162259 -1.0511607156 -0.1122758141 -1.2764060044 -0.0012004492 0.0003177240 -3.03518 1.05714
27110.0999998860 0.0000164002 -1.0532466869 -0.0990238476 -1.3259616208 -0.0012180514 0.0003228972 -3.04785 1.05789
27120.0999998858 0.0000164595 -1.0578000944 -0.0605890618 -1.3225096573 -0.0012352901 0.0003278027 -3.08438 1.05953
27130.0999998857 0.0000163671 -1.0569781462 -0.0691948146 -1.3261712394 -0.0012519844 0.0003323522 -3.07622 1.05924
27140.0999998856 0.0000160758 -1.0583297144 -0.0544028822 -1.3344169452 -0.0012678993 0.0003364284 -3.09023 1.05973
27150.0999998854 0.0000155250 -1.0577505199 -0.0612495265 -1.3438450403 -0.0012827285 0.0003398747 -3.08375 1.05952
27160.0999998853 0.0000146369 -1.0551887042 -0.0850498524 -1.3660016769 -0.0012960698 0.0003424810 -3.06116 1.05861
27170.0999998851 0.0000133128 -1.0545082041 -0.0903346598 -1.3602923522 -0.0013073923 0.0003439640 -3.05614 1.05837
27180.0999998850 0.0000114278 -1.0539547198 -0.0944730630 -1.3659336080 -0.0013159910 0.0003439391 -3.05219 1.05818
27190.0999998848 0.0000088276 -1.0400477680 -0.1635976684 -1.3734299969 -0.0013209256 0.0003418819 -2.98557 1.05284
27200.0999998847 0.0000053260 -1.0269777209 -0.2007694949 -1.3841718164 -0.0013209390 0.0003370756 -2.94853 1.04642
27210.0999998845 0.0000007096 -1.0157528563 -0.2304691810 -1.3836335437 -0.0013143549 0.0003285455 -2.91848 1.04157
27220.0999998844 -0.0000052437 -1.0054522132 -0.2725604237 -1.4311500270 -0.0012989590 0.0003149839 -2.87687 1.04174
27230.0999998842 -0.0000127194 -1.0009450048 -0.2833714165 -1.4412146444 -0.0012718945 0.0002946932 -2.86571 1.04028
27240.0999998841 -0.0000217726 -1.0035761181 -0.2772960283 -1.4370184079 -0.0012296437 0.0002656100 -2.87201 1.04118
27250.0999998840 -0.0000321648 -1.0059983749 -0.2715704575 -1.4274144069 -0.0011682567 0.0002255447 -2.87793 1.04201
27260.0999998838 -0.0000431315 -1.0077972822 -0.2672324641 -1.4288203493 -0.0010840772 0.0001728285 -2.88239 1.04263
27270.0999998837 -0.0000531747 -0.9823869243 -0.3232278768 -1.4462926013 -0.0009751796 0.0001074712 -2.82373 1.0342
27280.0999998835 -0.0000601379 -0.9729616498 -0.3417527651 -1.4895628309 -0.0008432633 0.0000324341 -2.8038 1.03124
27290.0999998834 -0.0000618745 -0.9835681178 -0.3214964675 -1.4802046469 -0.0006947825 -0.0000461527 -2.82567 1.03478
27300.0999998832 -0.0000573725 -0.9889856574 -0.3105602013 -1.4731955533 -0.0005396839 -0.0001208571 -2.83732 1.0366
27310.0999998831 -0.0000474494 -0.9725823275 -0.3425525343 -1.4753265756 -0.0003878244 -0.0001859734 -2.80295 1.03114
27320.0999998829 -0.0000342321 -0.9471736444 -0.3843682806 -1.5268957382 -0.0002456422 -0.0002393164 -2.75609 1.02219
27330.0999998828 -0.0000197958 -0.9478202336 -0.3851124940 -1.5219078469 -0.0001153871 -0.0002818916 -2.75566 1.02307
27340.0999998826 -0.0000049445 -0.9485826725 -0.3838952273 -1.5279887553 0.0000034191 -0.0003166634 -2.75704 1.02332
27350.0999998825 0.0000113521 -0.9095799080 -0.4414660116 -1.5590134950 0.0001120018 -0.0003476433 -2.68973 1.01105
27360.0999998823 0.0000318969 -0.8830875389 -0.4720824957 -1.5718083958 0.0002109611 -0.0003795385 -2.65066 1.00135
27370.0999998822 0.0000608161 -0.8629262923 -0.4994870159 -1.5954514223 0.0002997250 -0.0004177722 -2.61689 0.99706
27380.0999998821 0.0001032165 -0.8569440875 -0.5061941180 -1.6073950825 0.0003765986 -0.0004689615 -2.60804 0.995282
27390.0999998819 0.0001660541 -0.8257671634 -0.5393350870 -1.6335533628 0.0004390450 -0.0005428118 -2.56302 0.986293
27400.0999998818 0.0002634925 -0.7966922279 -0.5673922252 -1.6489993639 0.0004837082 -0.0006590760 -2.52274 0.978086
27410.0999998816 0.0004383082 -0.7494181970 -0.6084231585 -1.6881201137 0.0005037846 -0.0008752011 -2.45966 0.965301
27420.0999998815 0.0008869167 -0.7390114446 -0.6167749570 -1.7117007234 0.0004494587 -0.0014629452 -2.44611 0.962574
27430.0999998813 0.0048596023 -0.7207259336 -0.6309257714 -1.7251611370 -0.0013627389 -0.0064572367 -2.42253 0.957869
27440.0999998812 0.0000646755 -0.7048686755 -0.6426876443 -1.7569699388 -0.0003169425 0.0030984612 -2.40231 0.95388
27450.0999998810 -0.0068504018 -0.7026238388 -0.6443158256 -1.7637920425 0.0000596379 0.0100031312 -2.39946 0.953322
27460.0999998809 0.0106479641 -0.6512658232 -0.6558750546 -1.8265883097 -0.0024362912 -0.0059951230 -2.35267 0.924294
27470.0999998807 -0.0031509813 -0.5909144846 -0.6788253664 -1.8418350997 0.0019687156 0.0071835638 -2.28707 0.899991
27480.0999998806 -0.0015916721 -0.5671815264 -0.6963543420 -1.8538015361 -0.0012503682 -0.0035356209 -2.25432 0.898111
27490.0999998805 0.0044063630 -0.5568363772 -0.7092422352 -1.8522534440 0.0015054355 -0.0094523415 -2.23639 0.901716
27500.0999998803 -0.0107971710 -0.5749762076 -0.7142061042 -1.8377648594 -0.0020583204 0.0032425835 -2.24861 0.91689
27510.0999998802 0.0070378496 -0.5639038562 -0.7247319949 -1.8055385694 -0.0015537849 -0.0007666120 -2.23203 0.918272
27520.0999998800 0.0027053420 -0.6226679452 -0.6959915639 -1.7562052927 0.0002026730 -0.0039522652 -2.30065 0.933873
27530.0999998799 -0.0111267066 -0.6010647606 -0.7059978336 -1.7528205785 0.0021057778 0.0110109510 -2.27608 0.927206
27540.0999998797 0.0037475723 -0.5722455084 -0.7197906779 -1.7731135902 -0.0004764947 0.0002550127 -2.24249 0.919545
27550.0999998796 -0.0055456186 -0.5899235618 -0.6854822372 -1.7450562863 -0.0016689001 0.0002139847 -2.28141 0.904376
27560.0999998794 0.0034534173 -0.5707303290 -0.6568385301 -1.8054450221 -0.0011501327 -0.0046733518 -2.28616 0.870155
27570.0999998793 0.0045878235 -0.5448633641 -0.6709501157 -1.7925423946 -0.0001377354 -0.0031591609 -2.25286 0.864321
27580.0999998791 0.0005995744 -0.5964905532 -0.5623563424 -1.8429339499 0.0001318872 -0.0013428831 -2.38564 0.819784
27590.0999998790 0.0032445551 -0.5993338036 -0.3672203261 -2.1131699390 -0.0003332102 -0.0020157735 -2.59188 0.702888
27600.0999998789 0.0017223480 -0.5163625929 -0.4326813779 -2.0546469434 -0.0012082746 -0.0042074090 -2.44414 0.673679
27610.0999998787 -0.0043855845 -0.5575476650 -0.3694073661 -2.0887585313 -0.0006897071 0.0001624689 -2.55644 0.668821
27628.3999998784 -0.0011491300 -0.5597464711 -0.2162504010 -2.1057545106 -0.0000000910 -0.0000033946 -2.77292 0.600067
27648.3999998782 0.0034666765 -0.5079539499 -0.1851843751 -2.1916237677 0.0004866230 -0.0063934294 -2.792 0.540657
27659.5999998780 -0.0013900102 -0.5088089466 -0.0752383738 -2.1319342185 0.0004768959 -0.0031233821 -2.99478 0.514342
27669.5999998778 -0.0018421574 -0.5172111191 0.0475934879 -2.1596488151 -0.0006604619 0.0051066022 3.04983 0.519396
27683.7999998776 -0.0006857286 -0.4965927895 0.0932136507 -2.2576629337 -0.0000637218 0.0027883565 2.95605 0.505265
27703.7999998773 0.0007251812 -0.4801777596 0.0880365695 -2.2165345910 0.0001742440 -0.0035204894 2.96026 0.488181
27723.7999998771 0.0034445594 -0.4917458403 0.1133173954 -2.1475510072 0.0000207960 -0.0004450770 2.91511 0.504633
27743.6999998768 0.0023610594 -0.5522632655 0.2609050706 -2.2082925483 0.0004869183 -0.0044478254 2.70024 0.610791
27763.5999998765 -0.0063879601 -0.5488832196 0.4330518687 -2.1765912055 0.0007331569 -0.0037212424 2.47361 0.699147
27783.5999998762 0.0029507017 -0.5171649878 0.5205100192 -2.0838338490 0.0007991331 -0.0048272794 2.35297 0.733751
27803.5999998759 0.0022178073 -0.5789579667 0.5467375326 -2.1841141094 -0.0005667779 0.0040928829 2.38481 0.796313
27823.5999998756 -0.0067285785 -0.5695199513 0.5563691833 -2.2279452303 0.0007260694 -0.0043965948 2.36787 0.796178
27843.5999998753 -0.0033120497 -0.5542315559 0.4533580441 -2.0253738601 -0.0004785392 0.0032430397 2.45598 0.716035
27863.5999998750 0.0038855212 -0.4834326695 0.3825237756 -1.9510656524 -0.0001249005 0.0013915647 2.4722 0.616467
27883.5999998747 -0.0028755210 -0.3887669751 0.4082288547 -1.9909539694 0.0000101132 -0.0000990691 2.33178 0.563729
27903.5999998744 0.0006655061 -0.3976481971 0.4133343492 -1.9788752758 -0.0000912192 0.0011326428 2.33685 0.573559
27923.5999998741 -0.0030517909 -0.3571623390 0.3750875142 -1.7990606100 0.0001990324 -0.0022195081 2.33172 0.517934
27943.5999998739 -0.0002150419 -0.2507495977 0.2391082046 -1.6513994415 0.0002645520 -0.0021151899 2.37995 0.34648
27963.5999998736 0.0020385954 -0.2109809512 0.1858546841 -1.5952738073 -0.0004274282 0.0031770623 2.41943 0.281167
27983.5999998733 -0.0006564932 -0.1839927845 0.2431476816 -1.7222661141 0.0006736685 -0.0048706783 2.21858 0.304917
27999.8999998730 0.0014581558 -0.1857733040 0.3898877703 -1.7773333550 0.0016703406 -0.0054882629 2.01545 0.431884
28009.8999998729 -0.0015069638 -0.1764347357 0.4659672596 -1.7801522205 0.0014367298 -0.0041393837 1.93276 0.498252
28019.8999998727 -0.0029679645 -0.1857762839 0.5343235576 -1.8290186148 0.0009771946 -0.0045068124 1.90541 0.565698
28032.0999998726 -0.0023632672 -0.1716925037 0.6108887746 -1.7889139256 0.0023289552 -0.0055736046 1.84478 0.634558
28051.9999998723 0.0002401612 -0.2628598519 0.6487501276 -1.8995318840 -0.0005593079 0.0012753647 1.95576 0.69998
28071.9999998720 -0.0000981133 -0.1798804394 0.5892271813 -1.7599817274 -0.0001357029 0.0003171744 1.86709 0.616073
28091.9999998717 -0.0010916014 -0.1138014006 0.5545921628 -1.7356432811 0.0000602619 -0.0001441728 1.77319 0.566148
28111.9999998714 0.0014897924 -0.0965236287 0.5576360104 -1.7456995630 0.0008219361 -0.0020046453 1.74219 0.565928
28131.8999998711 -0.0050483572 -0.0908560851 0.5439735426 -1.7414268977 0.0034218530 -0.0067677874 1.73629 0.551509
28151.7999998708 -0.0038339576 -0.0919722625 0.5087245272 -1.7373428777 -0.0012826532 0.0023640519 1.74965 0.516972
28171.7999998705 0.0037043848 -0.0972655132 0.4529039247 -1.7318626632 0.0007499291 -0.0014872544 1.78234 0.463231
28191.7999998702 -0.0011932022 -0.1072194285 0.3578590599 -1.7208386395 -0.0007466172 0.0015374001 1.8619 0.373576
28211.7999998700 -0.0056249409 -0.1297799093 0.0986182913 -1.6857403123 0.0045525686 -0.0084302015 2.49179 0.162998
28222.6999998698 -0.0009165210 -0.1489974359 -0.1259140359 -1.6139278761 -0.0005231161 0.0002159677 -2.43996 0.195076
28240.1999998695 -0.0015255514 -0.1781621381 -0.2192791293 -1.6841686139 -0.0001177461 0.0001883942 -2.25311 0.282533
28260.1999998693 -0.0022952980 -0.2114075112 -0.4280707043 -1.5682629470 0.0014533458 -0.0023380874 -2.02952 0.477428
28279.2999998690 -0.0012391341 -0.3057480796 -0.4920386738 -1.4881276433 0.0042679272 -0.0054887775 -2.1268 0.579296
28289.2999998688 -0.0041499825 -0.3178950299 -0.4924311891 -1.4924557156 0.0034241691 -0.0044619777 -2.14405 0.586128
28302.1999998686 0.0002767944 -0.3228225233 -0.4803104041 -1.4760293272 -0.0003124895 0.0003536404 -2.16256 0.578716
28322.1999998683 -0.0016830378 -0.3497679139 -0.4792061687 -1.4398658261 -0.0002704846 0.0003000939 -2.2013 0.593276
28342.0999998681 -0.0024183270 -0.3542106810 -0.4816033246 -1.4322912719 0.0045061205 -0.0045448842 -2.20494 0.597835
28362.0999998678 -0.0048429536 -0.3522590587 -0.4764874923 -1.4325694088 0.0054295430 -0.0050339706 -2.2074 0.59256
28382.0999998675 -0.0021643725 -0.3444370620 -0.4621926595 -1.4315161400 0.0026626043 -0.0021681674 -2.21123 0.576419
28402.0999998672 0.0007676173 -0.3317189856 -0.4386500076 -1.4288141840 0.0001630238 -0.0001290452 -2.21827 0.549956
28422.0999998669 -0.0031118030 -0.3149142073 -0.4066620724 -1.4250231943 0.0049311214 -0.0037340894 -2.22972 0.514339
28442.0999998666 -0.0007086685 -0.2933839659 -0.3646321315 -1.4205001477 -0.0032830838 0.0023790948 -2.24834 0.468007
28462.0999998663 -0.0087595618 -0.2638391954 -0.3059963295 -1.4154288812 -0.0004955024 0.0003575292 -2.28235 0.404036
28472.2999998662 -0.0010797878 -0.2427717833 -0.2639770468 -1.4127251233 0.0088687403 -0.0029725147 -2.31437 0.358639
28482.2999998660 -0.0001166707 -0.2139301798 -0.2064537198 -1.4101969744 0.0040365177 -0.0023929893 -2.37398 0.297303
28492.2999998659 -0.0017111426 -0.1668553858 -0.1125954482 -1.4085631582 -0.0024131724 0.0004491115 -2.54797 0.201292
28502.2999998657 -0.0001941835 -0.0673909750 0.0872713535 -1.4145169813 -0.0000140468 -0.0011459808 2.22835 0.110263
28512.2999998656 0.0086303340 0.0068969519 0.2338916399 -1.4523418348 -0.0067150858 0.0023105401 1.54132 0.233993
28522.2999998654 -0.0008583345 0.0352896025 0.2707877411 -1.3951088068 -0.0005789971 -0.0006773129 1.4412 0.273078
28539.6999998652 0.0004699429 0.0862310230 0.3765586963 -1.4070081626 -0.0009495708 0.0005639754 1.34568 0.386306
28549.6999998650 -0.0006065100 0.1209796634 0.4294923556 -1.4415637830 0.0021623608 -0.0012790508 1.29623 0.446206
28559.6999998649 -0.0000426246 0.1380529897 0.4592051511 -1.4568739407 0.0033109090 -0.0010694187 1.27876 0.479508
28569.6999998647 0.0000996096 0.1362693087 0.4574312042 -1.4500199279 -0.0030174446 0.0052522359 1.28127 0.477297
28579.6999998646 0.0045630525 0.1226838291 0.4221517915 -1.4453967268 0.0076346448 -0.0028982293 1.28797 0.439617
28589.6999998645 0.0025786789 0.0954398728 0.3483080752 -1.4403565677 -0.0084584885 0.0060615816 1.30335 0.361147
28599.6999998643 -0.0177154798 0.0413343899 0.1970625558 -1.4317808731 -0.0033407099 0.0187676067 1.36404 0.201351
28609.6999998642 -0.0074848184 -0.0276561109 0.0009589635 -1.3991057282 0.0017608855 0.0042581051 3.10693 0.0276727
28619.6999998640 -0.0026940339 -0.0550136375 -0.0466692953 -1.4173570516 -0.0006754380 -0.0005249192 -2.43807 0.0721424
28629.6999998639 -0.0035415692 -0.0794026891 -0.1099601196 -1.4016187638 -0.0009320196 0.0135092322 -2.1962 0.135632
28639.6999998637 0.0005327595 -0.1079202359 -0.1714071604 -1.4023506056 0.0001154427 0.0025849879 -2.13271 0.202552
28649.6999998636 -0.0236264315 -0.1354610825 -0.2399996267 -1.4162095199 -0.0022507606 0.0186968496 -2.08464 0.275589
28659.6999998634 0.0037275574 -0.1677049040 -0.3130996354 -1.4252447877 0.0045857143 -0.0026026787 -2.06254 0.355185
28669.6999998633 0.0029833595 -0.2000325525 -0.3756157748 -1.4592911518 0.0009894925 0.0029091537 -2.06014 0.425559
28679.6999998631 0.0001951467 -0.2092697794 -0.3952041847 -1.4872219581 -0.0006742028 0.0106019783 -2.05778 0.447191
28689.6999998630 -0.0177585669 -0.1840908430 -0.3192035370 -1.4906607754 0.0010504919 0.0130090499 -2.09392 0.368484
28699.6999998629 0.0037428095 -0.1348529205 -0.1441231384 -1.5041679603 0.0027252137 0.0017148456 -2.32298 0.197375
28709.6999998627 -0.0034863198 -0.0976899088 -0.0209372102 -1.5328574865 0.0025459686 -0.0015470965 -2.93046 0.0999084
28719.6999998626 0.0099425298 -0.0672161704 0.0178004136 -1.4986526725 0.0009669403 -0.0002735207 2.88271 0.0695332
28729.6999998624 0.0061508156 -0.0330446747 0.0795948877 -1.4899419556 -0.0002020897 0.0052543681 1.9643 0.0861818
28739.6999998623 -0.0004298514 -0.0094566885 0.1309342052 -1.4596074045 0.0011445541 -0.0070151115 1.6429 0.131275
28749.6999998621 -0.0030440348 0.0194073586 0.2012084251 -1.4342620575 -0.0019158755 0.0079020210 1.47464 0.202142
28759.6999998620 -0.0030605349 0.0384068174 0.2632928686 -1.4595670235 -0.0050104055 0.0080877239 1.42595 0.266079
28769.6999998618 0.0013224125 0.0551424356 0.3261537031 -1.4723725197 -0.0007850870 0.0090733409 1.40331 0.330782
28779.6999998617 0.0029134329 0.0734001755 0.3789189990 -1.4894895365 0.0024841360 0.0084179947 1.37946 0.385963
28789.6999998615 0.0089857449 0.0857653663 0.3978823301 -1.5140272804 0.0047983637 0.0049261647 1.35849 0.407021
28799.6999998614 0.0038097789 0.0803125550 0.3677997453 -1.5029353236 0.0004692673 0.0035558855 1.35581 0.376466
28809.6999998613 0.0003774771 0.0559540173 0.2673591697 -1.4789220359 -0.0009715595 0.0021895370 1.36449 0.273152
28819.6999998611 -0.0157153195 0.0108334619 0.0785871134 -1.4385405475 -0.0083935339 -0.0013873215 1.43381 0.0793303
28829.6999998610 -0.0009919455 -0.0192881846 -0.0016560885 -1.4250848242 0.0015317267 -0.0000996957 -3.05594 0.0193592
28839.6999998608 0.0038440049 -0.0419987544 -0.0603328905 -1.4223053197 -0.0002121160 0.0010614441 -2.17891 0.0735116
28849.6999998607 -0.0003061807 -0.0619694335 -0.1251309863 -1.4118462065 -0.0102081629 -0.0073600699 -2.03063 0.139635
28859.6999998605 -0.0009666242 -0.0790870134 -0.1849950094 -1.4252262054 0.0111382774 -0.0012416133 -1.97479 0.201191
28869.6999998604 0.0038781711 -0.0963919018 -0.2494948242 -1.4258728048 0.0031761113 -0.0038442317 -1.93948 0.267468
28879.6999998602 0.0049329312 -0.1151080540 -0.3147670073 -1.4285531020 0.0041878819 -0.0028463835 -1.92138 0.335154
28889.6999998601 0.0016515625 -0.1309563236 -0.3615628937 -1.4522877389 0.0032027504 0.0003814434 -1.91829 0.384548
28899.6999998599 -0.0101033056 -0.1267570207 -0.3464923745 -1.4529601924 0.0061192131 0.0030876536 -1.9215 0.36895
28909.6999998598 0.0002207692 -0.1058797453 -0.2465474974 -1.4617417781 0.0010024798 0.0000250945 -1.97643 0.268321
28919.6999998597 0.0027214322 -0.0696787707 -0.0632778411 -1.4804291219 -0.0019189204 0.0010094155 -2.4043 0.0941234
28929.6999998595 0.0107932798 -0.0496077403 0.0113183453 -1.4860196224 0.0037401111 0.0001985190 2.91728 0.0508825
28939.6999998594 0.0076619437 -0.0283756970 0.0719911012 -1.4633296322 -0.0014591956 -0.0068854022 1.94625 0.0773815
28949.6999998592 0.0129005109 -0.0118857821 0.1378976600 -1.4681686492 0.0048973555 -0.0083713857 1.65678 0.138409
28959.6999998591 0.0033518119 0.0022667290 0.2037861475 -1.4839913742 0.0051022954 -0.0073555426 1.55967 0.203799
28969.6999998589 0.0015998355 0.0133176872 0.2674674546 -1.4883074645 0.0030937125 -0.0021504842 1.52105 0.267799
28979.6999998588 0.0043381073 0.0247558232 0.3272103848 -1.4895434165 0.0007259452 -0.0032814250 1.49528 0.328146
28989.6999998586 0.0033901401 0.0365868396 0.3553026593 -1.5118505594 -0.0019332784 -0.0031721908 1.46818 0.357181
28999.6999998585 -0.0231129900 0.0370302258 0.3286212782 -1.5117585954 0.0062717451 0.0146538458 1.45859 0.330701
29009.6999998583 0.0070181257 0.0239549642 0.2281733780 -1.5001345672 -0.0036148939 0.0086723461 1.46619 0.229427
29019.6999998582 -0.0182406807 -0.0003345339 0.0486647788 -1.4767427994 0.0082135209 0.0115980499 1.57767 0.0486659
29029.6999998581 -0.0065072329 -0.0192019572 -0.0238413499 -1.4718259862 -0.0030037803 0.0057346182 -2.24882 0.0306125
29039.6999998579 -0.0009634681 -0.0336002289 -0.0934364152 -1.4702562023 0.0022054665 0.0080718441 -1.916 0.0992942
29049.6999998578 0.0039966657 -0.0461501530 -0.1505576495 -1.4723431738 -0.0021581084 0.0035422905 -1.86823 0.157472
29059.6999998576 -0.0139251542 -0.0572255905 -0.2130220852 -1.4783653304 0.0032350705 0.0050492645 -1.83324 0.220575
29069.6999998575 -0.0065209770 -0.0676457880 -0.2751180115 -1.4776776369 -0.0132004434 -0.0007835655 -1.81189 0.283312
29079.6999998573 0.0126496192 -0.0787317491 -0.3334724052 -1.4865983760 0.0043085936 -0.0046452753 -1.80265 0.342641
29089.6999998572 0.0032372320 -0.0820957214 -0.3550870960 -1.4917178773 0.0073420452 -0.0003352482 -1.798 0.364454
29099.6999998570 -0.0012106446 -0.0746692133 -0.3094896523 -1.4924442192 0.0020862784 -0.0020808189 -1.80754 0.31837
29109.6999998569 0.0006447917 -0.0569918645 -0.1792052535 -1.5014090485 0.0011805286 -0.0002539335 -1.87871 0.188049
29119.6999998567 -0.0007002599 -0.0328845090 -0.0008267068 -1.5161156372 0.0009294753 0.0002655986 -3.11646 0.0328949
29129.6999998566 -0.0000530889 -0.0219965361 0.0417913900 -1.5061008179 0.0005822546 0.0000885738 2.05529 0.0472268
29139.6999998565 0.0002405375 -0.0095502704 0.1171103996 -1.5005319251 0.0003209766 -0.0005702653 1.65217 0.117499
29149.6999998563 0.0002420492 -0.0000318472 0.1749822984 -1.5128746597 0.0001135467 -0.0011930790 1.57098 0.174982
29159.6999998562 0.0002014360 0.0076984085 0.2379438498 -1.5182894972 -0.0000389417 -0.0016923552 1.53845 0.238068
29169.6999998560 0.0002063513 0.0152325719 0.2995914475 -1.5174530861 -0.0001513454 -0.0021437100 1.52 0.299978
29179.6999998559 0.0002559794 0.0247424562 0.3436325436 -1.5333012873 -0.0002471062 -0.0026525232 1.49892 0.344522
29189.6999998557 0.0003467950 0.0275239273 0.3366371710 -1.5376076887 -0.0003441110 -0.0033330402 1.48922 0.33776
29199.6999998556 0.0004967087 0.0216001144 0.2598184861 -1.5320039093 -0.0004613526 -0.0043607781 1.48785 0.260715
29209.6999998554 0.0007649290 0.0067793588 0.0978188389 -1.5217042392 -0.0006350358 -0.0061494616 1.5016 0.0980535
29219.6999998553 0.0013468975 -0.0086693449 -0.0172001919 -1.5062305291 -0.0009619306 -0.0100480003 -2.03766 0.0192615
29229.6999998551 0.0032155539 -0.0172410365 -0.0787819927 -1.5124910221 -0.0016864631 -0.0222703635 -1.78624 0.0806465
29239.6999998550 0.0117474887 -0.0252061135 -0.1402753566 -1.5130595313 -0.0033560248 -0.0107037569 -1.74859 0.142522
29249.6999998549 -0.0058540197 -0.0323919582 -0.2038262331 -1.5180709754 -0.0006970906 -0.0050897769 -1.7284 0.206384
29259.6999998547 -0.0010297875 -0.0389639942 -0.2655077137 -1.5181562325 -0.0016191771 -0.0048746431 -1.71651 0.268352
29269.6999998546 0.0046011819 -0.0458312717 -0.3243700311 -1.5219388358 -0.0023429749 -0.0123196646 -1.71116 0.327592
29279.6999998544 0.0091624311 -0.0490061307 -0.3519311994 -1.5268306034 0.0000615418 -0.0056488970 -1.70916 0.355327
29289.6999998543 -0.0012127849 -0.0453083856 -0.3169098229 -1.5264298266 -0.0073202624 -0.0043586322 -1.7128 0.320132
29299.6999998541 -0.0018567519 -0.0353117138 -0.2030187919 -1.5305990963 -0.0032233004 -0.0006842888 -1.74301 0.206067
29309.6999998540 0.0009041816 -0.0194559758 -0.0165397096 -1.5380344383 -0.0003377527 0.0005153136 -2.43704 0.0255362
29319.6999998538 0.0010783973 -0.0119374144 0.0376401971 -1.5360478469 -0.0005819301 0.0013530956 1.87791 0.0394878
29329.6999998537 0.0014761360 -0.0038998399 0.1122217482 -1.5305382066 -0.0018838022 0.0002101239 1.60553 0.112289
29339.6999998535 0.0013193281 0.0025541591 0.1693210201 -1.5380269183 -0.0007644013 -0.0006595204 1.55571 0.16934
29349.6999998534 0.0004053919 0.0076656600 0.2318136989 -1.5416031588 -0.0002382718 -0.0001233352 1.53774 0.23194
29359.6999998533 0.0000360632 0.0126557370 0.2934248706 -1.5409590268 -0.0000839172 0.0000597111 1.52769 0.293698
29369.6999998531 -0.0000262029 0.0190977877 0.3413607257 -1.5518070514 0.0000646704 0.0002081500 1.51491 0.341895
29379.6999998530 -0.0000032389 0.0208584688 0.3388165915 -1.5545499591 0.0002164444 0.0004188790 1.50931 0.339458
29389.6999998528 0.0000422004 0.0171568539 0.2667385588 -1.5516502636 0.0003637901 0.0006649479 1.50656 0.26729
29399.6999998527 0.0000887441 0.0077545770 0.1090293847 -1.5468025372 0.0004976503 0.0009089816 1.49979 0.109305
29409.6999998525 0.0001284156 -0.0027886410 -0.0164247860 -1.5370092658 0.0006147959 0.0011349759 -1.73898 0.0166598
29419.6999998524 0.0001599574 -0.0081619773 -0.0754059402 -1.5406042311 0.0007188505 0.0013453147 -1.67862 0.0758464
29429.6999998522 0.0001848340 -0.0133285735 -0.1382846756 -1.5412702692 0.0008176891 0.0015522680 -1.66688 0.138926
29439.6999998521 0.0002050079 -0.0179194508 -0.2022666025 -1.5450043713 0.0009212479 0.0017729522 -1.65916 0.203059
29449.6999998519 0.0002220869 -0.0220357491 -0.2638458323 -1.5450875356 0.0010413468 0.0020288527 -1.65412 0.264764
29459.6999998518 0.0002370520 -0.0263940056 -0.3224319317 -1.5474356742 0.0011937016 0.0023495616 -1.65247 0.32351
29469.6999998517 0.0002500738 -0.0286484622 -0.3496754322 -1.5511343535 0.0014028687 0.0027822932 -1.65254 0.350847
29479.6999998515 0.0002599947 -0.0265185068 -0.3148340052 -1.5507144130 0.0017137005 0.0034144382 -1.65483 0.315949
29489.6999998514 0.0002622936 -0.0203641265 -0.2019520791 -1.5525545827 0.0022221076 0.0044346993 -1.67129 0.202976
29499.6999998512 0.0002399405 -0.0105371090 -0.0160157535 -1.5556444530 0.0031770189 0.0063369998 -2.15272 0.0191712
29509.6999998511 0.0001063584 -0.0055121895 0.0393701758 -1.5547122144 0.0054289160 0.0108283486 1.7099 0.0397542
29519.6999998509 -0.0010626593 -0.0003645147 0.1134233272 -1.5514262269 0.0122297212 0.0246772504 1.57401 0.113424
29529.6999998508 -0.0062652480 0.0036523560 0.1708703877 -1.5561290620 0.0005898000 0.0049486319 1.54942 0.170909
29539.6999998506 0.0055964250 0.0069146481 0.2329649050 -1.5580516812 0.0019458074 0.0032932958 1.54112 0.233067
29549.6999998505 -0.0008557809 0.0101612271 0.2942889846 -1.5577045392 0.0030298653 0.0067299611 1.53628 0.294464
29559.6999998503 -0.0037795240 0.0142101617 0.3419338066 -1.5647863479 0.0039003734 0.0060787043 1.52926 0.342229
29569.6999998502 -0.0033379196 0.0149981910 0.3378648110 -1.5659379496 0.0027631319 0.0041912918 1.52643 0.338198
29579.6999998501 0.0003949884 0.0124157811 0.2639578218 -1.5644642024 0.0005467914 0.0014071376 1.52379 0.26425
29589.6999998499 0.0005971021 0.0062248993 0.1041911470 -1.5622444786 -0.0008415198 -0.0019701482 1.51112 0.104377
29599.6999998498 0.0004195323 -0.0001905553 -0.0176528071 -1.5578577435 -0.0019809939 -0.0053311395 -1.58159 0.0176538
29609.6999998496 0.0006625132 -0.0038453237 -0.0785758757 -1.5585293770 -0.0037792581 -0.0103036796 -1.6197 0.0786699
29619.6999998495 0.0013960660 -0.0071643837 -0.1407480500 -1.5594062623 -0.0076965444 -0.0222966889 -1.62165 0.14093
29629.6999998493 0.0026036793 -0.0100730172 -0.2046800608 -1.5619020318 -0.0051940067 -0.0061630931 -1.61997 0.204928
29639.6999998492 0.0018625213 -0.0126449026 -0.2661687834 -1.5618701510 -0.0032441549 -0.0050514049 -1.61827 0.266469
29649.6999998490 0.0011057388 -0.0154481848 -0.3240252247 -1.5636983581 -0.0030663675 -0.0073602493 -1.61844 0.324393
29659.6999998489 -0.0016353622 -0.0168680101 -0.3482137188 -1.5661184569 -0.0025578364 -0.0061840004 -1.6192 0.348622
29669.6999998487 -0.0004109088 -0.0155010187 -0.3094798532 -1.5657960684 -0.0030287113 -0.0071855443 -1.62084 0.309868
29679.6999998486 -0.0028625084 -0.0115245716 -0.1916335660 -1.5665574073 -0.0035700334 -0.0067605248 -1.63086 0.19198
29689.6999998484 -0.0046923266 -0.0054440538 -0.0066604948 -1.5675878938 -0.0027525669 -0.0051039883 -2.25604 0.00860232
29699.6999998483 -0.0001367707 -0.0022155252 0.0435861128 -1.5667877695 0.0011676638 0.0027768037 1.62158 0.0436424
29709.6999998482 -0.0009016290 0.0010394660 0.1164382853 -1.5650304579 0.0039352726 0.0132691219 1.56187 0.116443
29719.6999998480 -0.0019495347 0.0034900993 0.1753013633 -1.5681061879 0.0055359314 0.0198344829 1.55089 0.175336
29729.6999998479 0.0022863734 0.0055580465 0.2371223757 -1.5690487740 0.0024552562 0.0023582101 1.54736 0.237188
29739.6999998477 0.0013973614 0.0076670068 0.2981177137 -1.5689544748 0.0035940387 0.0056277100 1.54508 0.298216
29749.6999998476 0.0019899312 0.0101271380 0.3434819555 -1.5734801573 0.0025767910 0.0065541916 1.54132 0.343631
29759.6999998474 0.0047020075 0.0103516048 0.3350462381 -1.5737804247 0.0023012625 0.0055702625 1.53991 0.335206
29769.6999998473 -0.0012848989 0.0084965988 0.2559188001 -1.5730577334 0.0014395954 0.0044595326 1.53761 0.25606
29779.6999998471 -0.0019690953 0.0043665098 0.0909576757 -1.5720702647 0.0017487410 0.0062202791 1.52283 0.0910624
29789.6999998470 -0.0008197999 0.0006624233 -0.0202114181 -1.5706401188 0.0017733286 0.0058916077 -1.53803 0.0202223
29799.6999998468 -0.0041943346 -0.0018324934 -0.0853613340 -1.5699137256 0.0019759232 0.0036980659 -1.59226 0.085381
29809.6999998467 0.0000599863 -0.0039735990 -0.1457313904 -1.5708273247 0.0002896342 -0.0003938470 -1.59806 0.145786
29819.6999998466 0.0018342467 -0.0057976384 -0.2092747605 -1.5723496936 -0.0014554005 -0.0062751436 -1.59849 0.209355
29829.6999998464 0.0031246715 -0.0074069821 -0.2706960242 -1.5722521009 -0.0036973996 -0.0149394489 -1.59815 0.270797
29839.6999998463 0.0058952532 -0.0092180455 -0.3274010179 -1.5737453348 -0.0034781445 -0.0181416370 -1.59894 0.327531
29849.6999998461 -0.0039303753 -0.0100375581 -0.3469596412 -1.5751431539 -0.0014080691 -0.0040575891 -1.59972 0.347105
29859.6999998460 0.0017030327 -0.0091006040 -0.3023864623 -1.5749071880 -0.0013528885 -0.0084951753 -1.60088 0.302523
29869.6999998458 -0.0009548881 -0.0064646993 -0.1770010737 -1.5751794941 -0.0013161490 -0.0048635719 -1.6073 0.177119
29879.6999998457 -0.0006235096 -0.0027173903 0.0035958729 -1.5753610329 -0.0016722284 -0.0062114375 2.21793 0.00450716
29889.6999998455 0.0003506347 -0.0006539720 0.0490948571 -1.5746652288 -0.0017598217 -0.0063559637 1.58412 0.0490992
29899.6999998454 -0.0022651249 0.0013519904 0.1199819695 -1.5738380606 -0.0021553468 -0.0060906018 1.55953 0.11999
29909.6999998452 -0.0008964804 0.0028703391 0.1809223146 -1.5758286018 -0.0005252684 -0.0019912848 1.55493 0.180945
29919.6999998451 -0.0002647251 0.0041851731 0.2425716921 -1.5762506938 0.0013175728 0.0057041238 1.55354 0.242608
29929.6999998450 -0.0014817377 0.0055624095 0.3031913144 -1.5763380585 0.0030070123 0.0151106436 1.55245 0.303242
29939.6999998448 -0.0026192628 0.0070221472 0.3451657435 -1.5791709608 0.0039749758 0.0185004128 1.55045 0.345237
29949.6999998447 0.0027119600 0.0069825540 0.3310071103 -1.5791351805 0.0019415365 0.0046105174 1.5497 0.331081
29959.6999998445 0.0005083187 0.0056484143 0.2448074102 -1.5788034557 0.0011666719 0.0081652086 1.54773 0.244873
29969.6999998444 -0.0009174883 0.0028928497 0.0734622491 -1.5783906227 0.0012973755 0.0055094207 1.53144 0.0735192
29979.6999998442 -0.0010195194 0.0007526040 -0.0242016443 -1.5780562045 0.0011915936 0.0063286568 -1.53971 0.0242133
29989.6999998441 0.0000125848 -0.0008668400 -0.0937032627 -1.5771484011 0.0011259122 0.0061195190 -1.58005 0.0937073
29999.6999998439 -0.0018029003 -0.0022520855 -0.1519146719 -1.5779441409 0.0013954352 0.0049056422 -1.58562 0.151931
30009.6999998438 -0.0012212369 -0.0033825891 -0.2148960059 -1.5788221222 0.0007023990 0.0001448806 -1.58654 0.214923
30019.6999998436 0.0008081670 -0.0043918741 -0.2762613625 -1.5787189053 -0.0006577231 -0.0061714658 -1.58669 0.276296
30029.6999998435 0.0016045925 -0.0055570719 -0.3313632279 -1.5798905301 -0.0020866347 -0.0147870522 -1.58757 0.33141
30039.6999998434 0.0039704169 -0.0059975769 -0.3454038215 -1.5806157689 -0.0014967433 -0.0167742644 -1.58816 0.345456
30049.6999998432 -0.0017510876 -0.0053378013 -0.2940362876 -1.5804458257 -0.0013493419 -0.0050543555 -1.58895 0.294085
30059.6999998431 0.0002199619 -0.0035715796 -0.1600593696 -1.5804948145 -0.0011796306 -0.0069799961 -1.59311 0.160099
30069.6999998429 -0.0010126599 -0.0012398098 0.0108290596 -1.5803157727 -0.0011223497 -0.0062782861 1.68479 0.0108998
30079.6999998428 -0.0001120416 0.0000455798 0.0555105252 -1.5798205476 -0.0010318932 -0.0060595589 1.56998 0.0555105
30089.6999998426 -0.0000082742 0.0012545783 0.1241893645 -1.5795359046 -0.0011107499 -0.0060395692 1.56069 0.124196
30099.6999998425 -0.0018874789 0.0022161842 0.1870211232 -1.5807599609 -0.0009926040 -0.0046920550 1.55895 0.187034
30109.6999998423 0.0002831648 0.0030567474 0.2485626832 -1.5809217684 0.0003126149 0.0011706246 1.5585 0.248581
30119.6999998422 -0.0005267182 0.0039623188 0.3086950652 -1.5811222840 0.0012440278 0.0086619373 1.55796 0.30872
30129.6999998420 -0.0012607321 0.0048067587 0.3465200756 -1.5828496257 0.0023436599 0.0178514451 1.55693 0.346553
30139.6999998419 -0.0010124332 0.0046686163 0.3259864782 -1.5827268882 0.0006398109 0.0065702004 1.55648 0.32602
30149.6999998418 0.0025310959 0.0037156724 0.2317044772 -1.5825983238 0.0015128164 0.0059671969 1.55476 0.231734
30159.6999998416 -0.0000922923 0.0018882253 0.0540992820 -1.5824635958 0.0013968868 0.0046464488 1.53591 0.0541322
30169.6999998415 -0.0009273645 0.0006375621 -0.0291477433 -1.5824135253 0.0008847287 0.0062511310 -1.54893 0.0291547
30179.6999998413 0.0000400484 -0.0003901023 -0.1019067885 -1.5817377494 0.0007591652 0.0060895817 -1.57462 0.101908
30189.6999998412 -0.0006824151 -0.0012690374 -0.1585150903 -1.5823631526 0.0009283905 0.0056767167 -1.5788 0.15852
30199.6999998410 -0.0016907641 -0.0019624760 -0.2209617842 -1.5828573742 0.0007576009 0.0021166713 -1.57968 0.22097
30209.6999998409 0.0003678074 -0.0025963434 -0.2822568770 -1.5827802500 -0.0002056217 -0.0041147584 -1.57999 0.282269
30219.6999998407 0.0007619197 -0.0033382760 -0.3352682224 -1.5836380911 -0.0010595051 -0.0121219809 -1.58075 0.335285
30229.6999998406 0.0017255906 -0.0035602451 -0.3432899052 -1.5839797627 -0.0017271896 -0.0194651204 -1.58117 0.343308
30239.6999998404 -0.0041615903 -0.0030932806 -0.2845982674 -1.5838557496 0.0001743047 -0.0033994386 -1.58166 0.284615
30249.6999998403 0.0002974370 -0.0019074665 -0.1416974362 -1.5837990294 -0.0006155870 -0.0087967898 -1.58426 0.14171
30259.6999998402 -0.0007721745 -0.0004355515 0.0148232425 -1.5833714771 -0.0006802152 -0.0064029837 1.60017 0.0148296
30269.6999998400 -0.0001772930 0.0003328223 0.0628319360 -1.5832091571 -0.0006525469 -0.0060422500 1.5655 0.0628328
30279.6999998399 0.0000778725 0.0010605230 0.1293741405 -1.5831828746 -0.0006739445 -0.0060035958 1.5626 0.129378
30289.6999998397 -0.0012898624 0.0016753532 0.1933120323 -1.5838946868 -0.0006978897 -0.0050010136 1.56213 0.193319
30299.6999998396 0.0001834776 0.0022161483 0.2547841030 -1.5839352839 0.0000982736 0.0003505263 1.5621 0.254794
30309.6999998394 -0.0002060258 0.0028155272 0.3142543466 -1.5841952543 0.0006741789 0.0072836125 1.56184 0.314267
30319.6999998393 -0.0006276794 0.0032878655 0.3473394384 -1.5852136280 0.0013866980 0.0162834794 1.56133 0.347355
30329.6999998391 -0.0007495875 0.0031300129 0.3200884040 -1.5850989170 0.0013554497 0.0143633955 1.56102 0.320104
30339.6999998390 0.0014826357 0.0024545337 0.2171431690 -1.5850771625 0.0009399181 0.0056506327 1.55949 0.217157
30349.6999998388 -0.0000660385 0.0012511773 0.0344392933 -1.5850916831 0.0010283123 0.0048985448 1.53448 0.034462
30359.6999998387 -0.0006234196 0.0005172534 -0.0345994277 -1.5850600470 0.0005895492 0.0062590960 -1.55585 0.0346033
30369.6999998386 0.0000428268 -0.0001409885 -0.1087796076 -1.5846287361 0.0004988558 0.0060474762 -1.57209 0.10878
30379.6999998384 -0.0004523974 -0.0006776610 -0.1651571935 -1.5851128056 0.0006206183 0.0057998969 -1.5749 0.165159
30389.6999998383 -0.0011304868 -0.0010995951 -0.2272069546 -1.5853875657 0.0005006226 0.0026351522 -1.57564 0.22721
30399.6999998381 0.0002179309 -0.0014974070 -0.2883892636 -1.5853443960 -0.0001327945 -0.0036935486 -1.57599 0.288393
30409.6999998380 0.0003649762 -0.0019633034 -0.3387958363 -1.5859247568 -0.0006597361 -0.0115786321 -1.57659 0.338802
30419.6999998378 0.0007883008 -0.0020683803 -0.3405105351 -1.5860720558 -0.0011565125 -0.0193930775 -1.57687 0.340517
30429.6999998377 -0.0025483341 -0.0017394916 -0.2741373441 -1.5859764149 0.0002052086 -0.0027408117 -1.57714 0.274143
30439.6999998375 0.0002241642 -0.0009461222 -0.1223823861 -1.5858655497 -0.0004249665 -0.0089845514 -1.57853 0.122386
30449.6999998374 -0.0005534651 -0.0000271176 0.0167932421 -1.5853307365 -0.0004364682 -0.0064556227 1.57241 0.0167933
30459.6999998372 -0.0001343735 0.0004294825 0.0711611133 -1.5854391903 -0.0004122346 -0.0060429887 1.56476 0.0711624
30469.6999998371 0.0000491218 0.0008763181 0.1354869056 -1.5854954616 -0.0004238438 -0.0059938945 1.56433 0.13549
30479.6999998370 -0.0008705540 0.0012706701 0.1996706452 -1.5858829077 -0.0004573655 -0.0049654725 1.56443 0.199675
30489.6999998368 0.0000912581 0.0016216233 0.2610968178 -1.5858731028 0.0000380463 0.0003671598 1.56459 0.261102
30499.6999998367 -0.0000780396 0.0020205473 0.3196666639 -1.5861545375 0.0004076696 0.0072224840 1.56448 0.319673
30509.6999998365 -0.0002830730 0.0022717847 0.3475300343 -1.5867289459 0.0008634951 0.0161449364 1.56426 0.347537
30519.6999998364 -0.0003197336 0.0021268543 0.3133419518 -1.5866485134 0.0008362158 0.0147356950 1.56401 0.313349
30529.6999998362 0.0008415456 0.0016510122 0.2013776624 -1.5866846381 0.0005979549 0.0057357429 1.5626 0.201384
30539.6999998361 0.0000568022 0.0008610516 0.0160876863 -1.5867946301 0.0005988892 0.0043557641 1.51732 0.0161107
30549.6999998359 -0.0003474919 0.0004323325 -0.0403742415 -1.5867022476 0.0003641483 0.0062001776 -1.56009 0.0403766
30559.6999998358 0.0000413845 0.0000101054 -0.1140279181 -1.5864454339 0.0003203394 0.0060163947 -1.57071 0.114028
30569.6999998356 -0.0003402976 -0.0003080444 -0.1717310374 -1.5868313704 0.0004072099 0.0057869303 -1.57259 0.171731
30579.6999998355 -0.0006064224 -0.0005625162 -0.2335285047 -1.5869816945 0.0002825840 0.0025266445 -1.57321 0.233529
30589.6999998354 0.0001316779 -0.0008109531 -0.2945274658 -1.5869661232 -0.0001095561 -0.0038604599 -1.57355 0.294529
30599.6999998352 0.0001683375 -0.0010992603 -0.3417987473 -1.5873245690 -0.0004422900 -0.0117909042 -1.57401 0.341801
30609.6999998351 0.0003824648 -0.0011463865 -0.3370241879 -1.5873833941 -0.0007529500 -0.0195194105 -1.5742 0.337026
30619.6999998349 -0.0014855984 -0.0009169347 -0.2626678597 -1.5873028118 0.0000598195 -0.0030743698 -1.57429 0.262669
30629.6999998348 0.0001047533 -0.0003902350 -0.1023943050 -1.5871598638 -0.0002508230 -0.0091492731 -1.57461 0.102395
30639.6999998346 -0.0003988609 0.0001462300 0.0187321777 -1.5867780525 -0.0002882864 -0.0065799954 1.56299 0.0187327
30649.6999998345 -0.0000784154 0.0004474099 0.0804111226 -1.5868916144 -0.0002598800 -0.0060292391 1.56523 0.0804124
30659.6999998343 0.0000223298 0.0007294002 0.1422159758 -1.5869482475 -0.0002695064 -0.0059799074 1.56567 0.142218
30669.6999998342 -0.0005893237 0.0009832403 0.2060446761 -1.5871427794 -0.0002912904 -0.0047793229 1.56602 0.206047
30679.6999998340 0.0000513280 0.0012139795 0.2674382791 -1.5871160270 0.0000248384 0.0007294864 1.56626 0.267441
30689.6999998339 -0.0000262567 0.0014805407 0.3248048265 -1.5873947873 0.0002628885 0.0076624066 1.56624 0.324808
30699.6999998338 -0.0001157687 0.0016030856 0.3470546324 -1.5876990840 0.0005555611 0.0166134650 1.56618 0.347058
30709.6999998336 -0.0001707867 0.0014814100 0.3057486484 -1.5876537617 0.0004704673 0.0121075869 1.56595 0.305752
30719.6999998335 0.0005243122 0.0011476152 0.1845537563 -1.5877233983 0.0003880990 0.0059763139 1.56458 0.184557
30729.6999998333 0.0000351771 0.0006292156 0.0012101453 -1.5878976684 0.0003056518 0.0039269784 1.09132 0.00136395
30739.6999998332 -0.0001893099 0.0003815093 -0.0464737726 -1.5877353428 0.0002212632 0.0061437489 -1.56259 0.0464753
30749.6999998330 0.0000348345 0.0001184299 -0.1182625318 -1.5876088120 0.0002053779 0.0060008270 -1.56979 0.118263
30759.6999998329 -0.0002779717 -0.0000709600 -0.1782388972 -1.5879092435 0.0002673155 0.0057180585 -1.57119 0.178239
30769.6999998327 -0.0002827313 -0.0002221111 -0.2398844182 -1.5879897293 0.0001455580 0.0021243670 -1.57172 0.239885
30779.6999998326 0.0000765830 -0.0003753027 -0.3005994846 -1.5879898800 -0.0000906423 -0.0043213305 -1.57204 0.3006
30789.6999998324 0.0000737385 -0.0005518630 -0.3442014994 -1.5881868797 -0.0003044104 -0.0123988012 -1.5724 0.344202
30799.6999998323 0.0001960284 -0.0005729731 -0.3328055893 -1.5882093357 -0.0004841074 -0.0196995680 -1.57252 0.332806
30809.6999998322 -0.0005307229 -0.0004149672 -0.2501803998 -1.5881346029 -0.0001093947 -0.0040889787 -1.57245 0.250181
30819.6999998320 0.0000046079 -0.0000701395 -0.0819544897 -1.5879678861 -0.0001548038 -0.0091042630 -1.57165 0.0819545
30829.6999998319 -0.0002615364 0.0002341999 0.0224463620 -1.5877666664 -0.0001928297 -0.0066470828 1.56036 0.0224476
30839.6999998317 -0.0000372489 0.0004399518 0.0900421587 -1.5878203303 -0.0001635772 -0.0060110015 1.56591 0.0900432
30849.6999998316 0.0000015079 0.0006203714 0.1492001691 -1.5878518485 -0.0001727286 -0.0059600952 1.56664 0.149201
30859.6999998314 -0.0003800071 0.0007855526 0.2124168618 -1.5879408488 -0.0001797394 -0.0044749204 1.5671 0.212418
30869.6999998313 0.0000340083 0.0009401396 0.2737780610 -1.5879116565 0.0000225129 0.0012641515 1.56736 0.27378
30879.6999998311 -0.0000054834 0.0011185053 0.3295733207 -1.5881743305 0.0001758912 0.0083352388 1.5674 0.329575
30889.6999998310 -0.0000376708 0.0011679289 0.3458980078 -1.5883196303 0.0003629486 0.0172954381 1.56742 0.3459
30899.6999998308 -0.0000955863 0.0010700510 0.2972934342 -1.5883032404 0.0003066527 0.0079647750 1.5672 0.297295
30909.6999998307 0.0003304719 0.0008363347 0.1667804271 -1.5883946331 0.0002494589 0.0063877145 1.56578 0.166783
30919.6999998306 -0.0000455827 0.0005075692 -0.0085337542 -1.5886025618 0.0001504028 0.0041358352 -1.51139 0.00854884
30929.6999998304 -0.0001045107 0.0003554681 -0.0530219100 -1.5883923666 0.0001360809 0.0061071069 -1.56409 0.0530231
30939.6999998303 0.0000264283 0.0001978582 -0.1225015933 -1.5883662723 0.0001321489 0.0059958662 -1.56918 0.122502
30949.6999998301 -0.0002319535 0.0000833000 -0.1847082806 -1.5885865795 0.0001755676 0.0056122994 -1.57035 0.184708
30959.6999998300 -0.0001150879 -0.0000036298 -0.2462576674 -1.5886292130 0.0000690682 0.0015853080 -1.57081 0.246258
30969.6999998298 0.0000421961 -0.0000956011 -0.3065548818 -1.5886322534 -0.0000720306 -0.0049346538 -1.57111 0.306555
30979.6999998297 0.0000287164 -0.0002039957 -0.3459664035 -1.5887228472 -0.0002108301 -0.0132186853 -1.57139 0.345966
30989.6999998295 0.0001049025 -0.0002151735 -0.3278383049 -1.5887310592 -0.0003058536 -0.0197471716 -1.57145 0.327838
30999.6999998294 -0.0000961002 -0.0001082150 -0.2366668465 -1.5886561576 -0.0001362918 -0.0048346089 -1.57125 0.236667
31009.6999998292 -0.0000563431 0.0001113679 -0.0613239308 -1.5884671873 -0.0001215505 -0.0083927002 -1.56898 0.061324
31019.6999998291 -0.0001513430 0.0002921364 0.0273520207 -1.5883681216 -0.0001266722 -0.0065781774 1.56012 0.0273536
31029.6999998290 -0.0000141116 0.0004266460 0.0991107904 -1.5884069052 -0.0001027308 -0.0059958787 1.56649 0.0991117
31039.6999998288 -0.0000131970 0.0005418938 0.1561656216 -1.5884121767 -0.0001114231 -0.0059312387 1.56733 0.156167
31049.6999998287 -0.0002272222 0.0006520105 0.2187813424 -1.5884466812 -0.0001072925 -0.0040709797 1.56782 0.218782
31059.6999998285 0.0000234761 0.0007583366 0.2800920039 -1.5884209449 0.0000204650 0.0018805848 1.56809 0.280093
31069.6999998284 0.0000029531 0.0008772983 0.3338881643 -1.5886611841 0.0001197857 0.0091254276 1.56817 0.333889
31079.6999998282 -0.0000012191 0.0008864342 0.3440482647 -1.5887167304 0.0002379110 0.0180027936 1.56822 0.344049
31089.6999998281 0.0000927367 0.0008092896 0.2879506467 -1.5887227821 0.0002141725 0.0043912739 1.56799 0.287952
31099.6999998279 0.0001889971 0.0006455651 0.1481667809 -1.5888305847 0.0001520021 0.0070191195 1.56644 0.148168
31109.6999998278 -0.0000706390 0.0004599857 -0.0137762226 -1.5890744088 0.0000865766 0.0048920932 -1.53742 0.0137839
31119.6999998276 -0.0000567279 0.0003457957 -0.0602284263 -1.5888163327 0.0000854255 0.0060828592 -1.56505 0.0602294
31129.6999998275 0.0000187372 0.0002528937 -0.1274898615 -1.5888550808 0.0000855824 0.0059945039 -1.56881 0.12749
31139.6999998273 -0.0001897828 0.0001845563 -0.1911561442 -1.5890128933 0.0001145329 0.0054649839 -1.56983 0.191156
31149.6999998272 -0.0000381410 0.0001378688 -0.2526392855 -1.5890362810 0.0000291888 0.0009820887 -1.57025 0.252639
31159.6999998271 0.0000215368 0.0000855124 -0.3123438963 -1.5890304917 -0.0000552253 -0.0056288808 -1.57052 0.312344
31169.6999998269 0.0000070542 0.0000170288 -0.3470718828 -1.5890591503 -0.0001456874 -0.0141380863 -1.57075 0.347072
31179.6999998268 0.0000525015 0.0000083639 -0.3221027542 -1.5890606644 -0.0001889355 -0.0193925933 -1.57077 0.322103
31189.6999998266 0.0000342604 0.0000790808 -0.2221215834 -1.5889818504 -0.0001046276 -0.0052393161 -1.57044 0.222122
31199.6999998265 -0.0000561239 0.0002101007 -0.0409386597 -1.5887688162 -0.0001072617 -0.0069420896 -1.56566 0.0409392
31209.6999998263 -0.0000820490 0.0003263715 0.0327800395 -1.5887448016 -0.0000798289 -0.0064265445 1.56084 0.0327817
31219.6999998262 -0.0000028164 0.0004128757 0.1067123305 -1.5887750273 -0.0000643132 -0.0059866551 1.56693 0.106713
31229.6999998260 -0.0000212471 0.0004868279 0.1629833183 -1.5887597983 -0.0000720671 -0.0058902667 1.56781 0.162984
31239.6999998259 -0.0001254267 0.0005632463 0.2251416999 -1.5887673933 -0.0000621389 -0.0035866346 1.56829 0.225142
31249.6999998257 0.0000158868 0.0006389726 0.2863615862 -1.5887475497 0.0000173073 0.0025373477 1.56856 0.286362
31259.6999998256 0.0000065692 0.0007174079 0.3376821711 -1.5889630441 0.0000820951 0.0099845659 1.56867 0.337683
31269.6999998255 0.0000164246 0.0007052511 0.3414956432 -1.5889709593 0.0001552706 0.0186466189 1.56873 0.341496
31279.6999998253 0.0001655286 0.0006448082 0.2776887255 -1.5889943779 0.0001163357 0.0022008790 1.56847 0.277689
31289.6999998252 0.0000882908 0.0005295715 0.1288280392 -1.5891166035 0.0000833559 0.0078666677 1.56669 0.128829
31299.6999998250 -0.0000682343 0.0004448247 -0.0162868113 -1.5894139877 0.0000557936 0.0057396543 -1.54349 0.0162929
31309.6999998249 -0.0000292621 0.0003463177 -0.0683201833 -1.5890956281 0.0000545591 0.0060612080 -1.56573 0.0683211
31319.6999998247 0.0000124937 0.0002900485 -0.1333998278 -1.5891683040 0.0000559340 0.0059916585 -1.56862 0.1334
31329.6999998246 -0.0001491351 0.0002515843 -0.1975862694 -1.5892813591 0.0000736006 0.0052645550 -1.56952 0.197586
31339.6999998244 -0.0000065820 0.0002301652 -0.2590225524 -1.5892960692 0.0000095039 0.0003479962 -1.56991 0.259023
31349.6999998243 0.0000094300 0.0002034723 -0.3179096767 -1.5892724646 -0.0000412876 -0.0063716995 -1.57016 0.31791
31359.6999998241 -0.0000037296 0.0001570429 -0.3475056184 -1.5892719372 -0.0001001373 -0.0150890411 -1.57034 0.347506
31369.6999998240 0.0000130797 0.0001479187 -0.3155767904 -1.5892681557 -0.0001147952 -0.0181082467 -1.57033 0.315577
31379.6999998239 0.0000674185 0.0001930818 -0.2065524587 -1.5891830810 -0.0000727473 -0.0055035834 -1.56986 0.206553
31389.6999998237 -0.0000125583 0.0002589234 -0.0217169570 -1.5889450217 -0.0000814000 -0.0052597185 -1.55887 0.0217185
31399.6999998236 -0.0000446867 0.0003450318 0.0385026107 -1.5889881764 -0.0000482959 -0.0062766999 1.56184 0.0385042
31409.6999998234 0.0000011593 0.0004002541 0.1125079410 -1.5890052182 -0.0000400323 -0.0059835734 1.56724 0.112509
31419.6999998233 -0.0000234037 0.0004492318 0.1696413900 -1.5889757454 -0.0000464366 -0.0058341815 1.56815 0.169642
31429.6999998231 -0.0000646038 0.0005051124 0.2315033991 -1.5889705619 -0.0000352007 -0.0030423581 1.56861 0.231504
31439.6999998230 0.0000106355 0.0005614582 0.2925676492 -1.5889582532 0.0000137072 0.0032172464 1.56888 0.292568
31449.6999998228 0.0000083727 0.0006117389 0.3409031037 -1.5891485802 0.0000562594 0.0108910141 1.569 0.340904
31459.6999998227 0.0000258032 0.0005890630 0.3382291959 -1.5891339402 0.0001001853 0.0191810541 1.56905 0.33823
31469.6999998225 -0.0000345881 0.0005414889 0.2664744203 -1.5891712499 0.0000164629 0.0015917304 1.56876 0.266475
31479.6999998224 0.0000327795 0.0004593644 0.1088922124 -1.5893078949 0.0000412655 0.0087416754 1.56658 0.108893
31489.6999998223 -0.0000537166 0.0004252660 -0.0179517549 -1.5895993102 0.0000372507 0.0063489038 -1.54711 0.0179568
31499.6999998221 -0.0000142793 0.0003517751 -0.0773600250 -1.5892834354 0.0000352115 0.0060384164 -1.56625 0.0773608
31509.6999998220 0.0000077526 0.0003150876 -0.1400097133 -1.5893691622 0.0000370541 0.0059837043 -1.56855 0.14001
31519.6999998218 -0.0001112890 0.0002964320 -0.2039970602 -1.5894505990 0.0000461452 0.0049986551 -1.56934 0.203997
31529.6999998217 0.0000043707 0.0002908568 -0.2653997567 -1.5894622732 0.0000004017 -0.0003020601 -1.5697 0.2654
31539.6999998215 0.0000023785 0.0002805257 -0.3231854620 -1.5894156144 -0.0000303699 -0.0071504136 -1.56993 0.323186
31549.6999998214 -0.0000094750 0.0002452942 -0.3472596354 -1.5894077202 -0.0000684058 -0.0160261799 -1.57009 0.34726
31559.6999998212 -0.0000156797 0.0002348474 -0.3082354948 -1.5893979643 -0.0000693409 -0.0150602222 -1.57003 0.308236
31569.6999998211 0.0000683961 0.0002620951 -0.1899886799 -1.5893050787 -0.0000494145 -0.0057787095 -1.56942 0.189989
31579.6999998209 0.0000070168 0.0002830003 -0.0054121126 -1.5890516875 -0.0000461395 -0.0041068096 -1.51855 0.00541951
31589.6999998208 -0.0000253234 0.0003545250 0.0445057648 -1.5891499034 -0.0000285147 -0.0061738233 1.56283 0.0445072
31599.6999998207 0.0000017498 0.0003899585 0.1169715847 -1.5891487066 -0.0000246997 -0.0059850691 1.56746 0.116972
31609.6999998205 -0.0000206754 0.0004241859 0.1761862769 -1.5891098496 -0.0000295383 -0.0057589472 1.56839 0.176187
31619.6999998204 -0.0000318384 0.0004674734 0.2378705830 -1.5890992539 -0.0000198005 -0.0024559501 1.56883 0.237871
31629.6999998202 0.0000073571 0.0005115759 0.2986871195 -1.5890965536 0.0000103074 0.0039149337 1.56908 0.298688
31639.6999998201 0.0000095411 0.0005417610 0.3435126260 -1.5892616511 0.0000384013 0.0118336912 1.56922 0.343513
31649.6999998199 0.0000319034 0.0005145603 0.3342360901 -1.5892390964 0.0000631223 0.0195724073 1.56926 0.334236
31659.6999998198 -0.0001431374 0.0004766473 0.2542767602 -1.5892880951 -0.0000086707 0.0032096380 1.56892 0.254277
31669.6999998196 0.0000124799 0.0004164607 0.0885077840 -1.5894405522 0.0000217051 0.0092066181 1.56609 0.0885088
31679.6999998195 -0.0000327886 0.0003964831 -0.0210850110 -1.5896400037 0.0000251311 0.0066220381 -1.55199 0.0210887
31689.6999998193 -0.0000065055 0.0003574343 -0.0869851718 -1.5894111550 0.0000229809 0.0060165371 -1.56669 0.0869859
31699.6999998192 0.0000042053 0.0003319400 -0.1469668851 -1.5894978720 0.0000250453 0.0059680208 -1.56854 0.146967
31709.6999998191 -0.0000782743 0.0003267929 -0.2103881161 -1.5895576091 0.0000278899 0.0046592149 -1.56924 0.210388
31719.6999998189 0.0000067632 0.0003311129 -0.2717606861 -1.5895689124 -0.0000033841 -0.0009618821 -1.56958 0.271761
31729.6999998188 -0.0000018072 0.0003307319 -0.3280971907 -1.5894980382 -0.0000221317 -0.0079612260 -1.56979 0.328097
31739.6999998186 -0.0000129836 0.0003005217 -0.3463270886 -1.5894949979 -0.0000464460 -0.0169143987 -1.56993 0.346327
31749.6999998185 -0.0000149663 0.0002887859 -0.3000507191 -1.5894782187 -0.0000336541 -0.0101971256 -1.56983 0.300051
31759.6999998183 0.0000576446 0.0003035457 -0.1724846922 -1.5893763548 -0.0000326850 -0.0061683046 -1.56904 0.172485
31769.6999998182 -0.0000040166 0.0003095737 0.0060218057 -1.5891241256 -0.0000211877 -0.0039355505 1.51943 0.00602976
31779.6999998180 -0.0000150239 0.0003591355 0.0508970176 -1.5892597080 -0.0000167433 -0.0061183771 1.56374 0.0508983
31789.6999998179 0.0000009724 0.0003825014 0.1211073810 -1.5892377484 -0.0000149785 -0.0059887089 1.56764 0.121108
31799.6999998177 -0.0000145701 0.0004080062 0.1826701268 -1.5891930164 -0.0000183353 -0.0056580288 1.56856 0.182671
31809.6999998176 -0.0000158334 0.0004434786 0.2442449955 -1.5891806420 -0.0000113641 -0.0018411445 1.56898 0.244245
31819.6999998175 0.0000055762 0.0004798536 0.3046904140 -1.5891904931 0.0000074137 0.0046298307 1.56922 0.304691
31829.6999998173 0.0000105501 0.0004951743 0.3454836021 -1.5893296960 0.0000260213 0.0128029561 1.56936 0.345484
31839.6999998172 0.0000372500 0.0004667131 0.3295005266 -1.5893076098 0.0000375286 0.0197625658 1.56938 0.329501
31849.6999998170 -0.0000663543 0.0004359220 0.2410697401 -1.5893669900 0.0000085973 0.0045395385 1.56899 0.24107
31859.6999998169 0.0000060729 0.0003889882 0.0678714304 -1.5895379474 0.0000140668 0.0088214042 1.56507 0.0678725
31869.6999998167 -0.0000163227 0.0003794200 -0.0257195343 -1.5896535961 0.0000166352 0.0066231956 -1.55605 0.0257223
31879.6999998166 -0.0000024695 0.0003604225 -0.0963567669 -1.5894982812 0.0000152673 0.0059989754 -1.56706 0.0963574
31889.6999998164 0.0000015148 0.0003434503 -0.1539686607 -1.5895804747 0.0000174041 0.0059425509 -1.56857 0.153969
31899.6999998163 -0.0000514747 0.0003476629 -0.2167635313 -1.5896255343 0.0000159567 0.0042453475 -1.56919 0.216764
31909.6999998161 0.0000059941 0.0003581408 -0.2780936349 -1.5896372239 -0.0000046209 -0.0016296840 -1.56951 0.278094
31919.6999998160 -0.0000044243 0.0003631247 -0.3325711813 -1.5895446783 -0.0000160717 -0.0088040691 -1.5697 0.332571
31929.6999998159 -0.0000156035 0.0003347498 -0.3447011876 -1.5895512041 -0.0000313882 -0.0177244850 -1.56983 0.344701
31939.6999998157 -0.0000163187 0.0003220552 -0.2909912075 -1.5895265873 -0.0000007912 -0.0056259064 -1.56969 0.290991
31949.6999998156 0.0000419219 0.0003281567 -0.1541196741 -1.5894147060 -0.0000199341 -0.0067503647 -1.56867 0.15412
31959.6999998154 -0.0000111171 0.0003488554 0.0124993954 -1.5891455771 -0.0000107478 -0.0045742396 1.54289 0.0125043
31969.6999998153 -0.0000088412 0.0003616332 0.0578708758 -1.5893344793 -0.0000098357 -0.0060894463 1.56455 0.057872
31979.6999998151 -0.0000002560 0.0003774081 0.1258153128 -1.5892929468 -0.0000087802 -0.0059918784 1.5678 0.125816
31989.6999998150 -0.0000066683 0.0003978677 0.1891248547 -1.5892445264 -0.0000109718 -0.0055217846 1.56869 0.189125
31999.6999998148 -0.0000086846 0.0004284380 0.2506259826 -1.5892318585 -0.0000069307 -0.0012078542 1.56909 0.250626
32009.6999998147 0.0000048339 0.0004598955 0.3105390419 -1.5892577151 0.0000051061 0.0053632477 1.56932 0.310539
32019.6999998145 0.0000115851 0.0004638034 0.3467978624 -1.5893698949 0.0000174422 0.0137866039 1.56946 0.346798
32029.6999998144 0.0000429298 0.0004358188 0.3240041090 -1.5893529844 0.0000187600 0.0195991864 1.56945 0.324004
32039.6999998143 -0.0000339927 0.0004102132 0.2268374794 -1.5894220463 0.0000102625 0.0051174122 1.56899 0.226838
32049.6999998141 0.0000041522 0.0003688800 0.0473214662 -1.5896153848 0.0000100140 0.0075295338 1.563 0.0473229
32059.6999998140 -0.0000069047 0.0003707075 -0.0310261373 -1.5896588415 0.0000107100 0.0064840055 -1.55885 0.0310284
32069.6999998138 -0.0000003627 0.0003602635 -0.1045029493 -1.5895565836 0.0000103976 0.0059878679 -1.56735 0.104504
32079.6999998137 -0.0000008779 0.0003515670 -0.1608448706 -1.5896339165 0.0000125327 0.0059053586 -1.56861 0.160845
32089.6999998135 -0.0000311784 0.0003621968 -0.2231299646 -1.5896688512 0.0000083222 0.0037639328 -1.56917 0.22313
32099.6999998134 0.0000042877 0.0003765235 -0.2843845034 -1.5896802863 -0.0000047039 -0.0023056614 -1.56947 0.284385
32109.6999998132 -0.0000062099 0.0003835015 -0.3365404863 -1.5895714673 -0.0000116842 -0.0096794975 -1.56966 0.336541
32119.6999998131 -0.0000180205 0.0003555856 -0.3423739540 -1.5895871977 -0.0000211963 -0.0184323660 -1.56976 0.342374
32129.6999998129 -0.0000429167 0.0003423020 -0.2810236772 -1.5895542639 0.0000122167 -0.0028208828 -1.56958 0.281024
32139.6999998128 0.0000244970 0.0003423980 -0.1349957457 -1.5894312713 -0.0000098217 -0.0075568647 -1.56826 0.134996
32149.6999998127 -0.0000128351 0.0003850665 0.0156915473 -1.5891094545 -0.0000064530 -0.0054673944 1.54626 0.0156963
32159.6999998125 -0.0000048251 0.0003638375 0.0656641236 -1.5893830592 -0.0000056626 -0.0060679215 1.56526 0.0656651
32169.6999998124 -0.0000014401 0.0003741176 0.1314460482 -1.5893255575 -0.0000047979 -0.0059920167 1.56795 0.131447
32179.6999998122 0.0000013203 0.0003918550 0.1955609112 -1.5892764166 -0.0000062722 -0.0053375660 1.56879 0.195561
32189.6999998121 -0.0000056726 0.0004193048 0.2570098580 -1.5892637864 -0.0000046884 -0.0005625395 1.56916 0.25701
32199.6999998119 0.0000047511 0.0004474718 0.3161824317 -1.5893087949 0.0000033409 0.0061175365 1.56938 0.316183
32209.6999998118 0.0000127145 0.0004423735 0.3474432893 -1.5893930433 0.0000115152 0.0147683409 1.56952 0.347444
32219.6999998116 0.0000469899 0.0004157348 0.3177257399 -1.5893838441 0.0000041821 0.0186924756 1.56949 0.317726
32229.6999998115 -0.0000227805 0.0003938672 0.2115801440 -1.5894623090 0.0000078150 0.0054210064 1.56893 0.211581
32239.6999998113 0.0000045186 0.0003508496 0.0275737886 -1.5896816768 0.0000068791 0.0057915034 1.55807 0.027576
32249.6999998112 -0.0000025389 0.0003658253 -0.0366676322 -1.5896561753 0.0000069192 0.0063219060 -1.56082 0.0366695
32259.6999998111 0.0000007005 0.0003588280 -0.1108598047 -1.5895940164 0.0000073300 0.0059833388 -1.56756 0.11086
32269.6999998109 -0.0000035115 0.0003576747 -0.1675537662 -1.5896690854 0.0000094186 0.0058541050 -1.56866 0.167554
32279.6999998108 -0.0000168029 0.0003725594 -0.2294942705 -1.5896967141 0.0000035478 0.0032269122 -1.56917 0.229495
32289.6999998106 0.0000024854 0.0003893471 -0.2906163481 -1.5897060622 -0.0000043240 -0.0029912988 -1.56946 0.290617
32299.6999998105 -0.0000075706 0.0003958147 -0.3399498818 -1.5895880750 -0.0000085498 -0.0105876235 -1.56963 0.33995
32309.6999998103 -0.0000206566 0.0003679798 -0.3393357430 -1.5896099072 -0.0000144914 -0.0190191757 -1.56971 0.339336
32319.6999998102 -0.0000226668 0.0003544010 -0.2701144053 -1.5895684441 0.0000007988 -0.0015350857 -1.56948 0.270115
32329.6999998100 0.0000087404 0.0003501927 -0.1152339588 -1.5894329807 -0.0000027980 -0.0084742728 -1.56776 0.115234
32339.6999998099 -0.0000135320 0.0003978198 0.0173610774 -1.5890966988 -0.0000041620 -0.0061863265 1.54789 0.0173656
32349.6999998097 -0.0000023370 0.0003664660 0.0744194589 -1.5894109206 -0.0000030154 -0.0060457129 1.56587 0.0744204
32359.6999998096 -0.0000023284 0.0003720066 0.1378713867 -1.5893428956 -0.0000022072 -0.0059867452 1.5681 0.137872
32369.6999998095 0.0000076908 0.0003885973 0.2019778273 -1.5892962872 -0.0000034688 -0.0050921068 1.56887 0.201978
32379.6999998093 -0.0000043364 0.0004140205 0.2633898686 -1.5892835129 -0.0000035833 0.0000910182 1.56922 0.26339
32389.6999998092 0.0000050651 0.0004396791 0.3215573201 -1.5893495468 0.0000020293 0.0068955376 1.56943 0.321558
32399.6999998090 0.0000139745 0.0004274202 0.3474111761 -1.5894060354 0.0000074428 0.0157273381 1.56957 0.347411
32409.6999998089 0.0000383459 0.0004025123 0.3106411098 -1.5894058232 -0.0000037854 0.0162781165 1.5695 0.310641
32419.6999998087 -0.0000189196 0.0003833368 0.1953187473 -1.5894937312 0.0000053577 0.0056825303 1.56883 0.195319
32429.6999998086 0.0000051721 0.0003348433 0.0101051369 -1.5897356002 0.0000046141 0.0043781144 1.53767 0.0101107
32439.6999998084 -0.0000005891 0.0003628319 -0.0425775483 -1.5896477166 0.0000046866 0.0062007516 -1.56227 0.0425791
32449.6999998083 0.0000013851 0.0003584956 -0.1156512936 -1.5896193654 0.0000054132 0.0059838980 -1.5677 0.115652
32459.6999998081 -0.0000066449 0.0003625294 -0.1741307529 -1.5896928412 0.0000074048 0.0057853125 -1.56871 0.174131
32469.6999998080 -0.0000072514 0.0003801337 -0.2358617866 -1.5897149672 0.0000006246 0.0026478390 -1.56918 0.235862
32479.6999998078 0.0000008484 0.0003985788 -0.2967682410 -1.5897192844 -0.0000038063 -0.0036886823 -1.56945 0.296769
32489.6999998077 -0.0000087370 0.0004026935 -0.3427573677 -1.5895999081 -0.0000063326 -0.0115266626 -1.56962 0.342758
32499.6999998076 -0.0000238900 0.0003750659 -0.3355743506 -1.5896238080 -0.0000103987 -0.0194651034 -1.56968 0.335575
32509.6999998074 0.0000635964 0.0003613933 -0.2582306057 -1.5895737370 -0.0000193527 -0.0025807596 -1.5694 0.258231
32519.6999998073 -0.0000027736 0.0003536946 -0.0949732974 -1.5894239299 -0.0000000137 -0.0091339235 -1.56707 0.094974
32529.6999998071 -0.0000120688 0.0003824932 0.0198852767 -1.5891833002 -0.0000029596 -0.0065694318 1.55156 0.019889
32539.6999998070 -0.0000009142 0.0003688262 0.0839313969 -1.5894231906 -0.0000012820 -0.0060232353 1.5664 0.0839322
32549.6999998068 -0.0000028222 0.0003705184 0.1447565303 -1.5893507084 -0.0000004904 -0.0059739846 1.56824 0.144757
32559.6999998067 0.0000112433 0.0003871636 0.2083747935 -1.5893088079 -0.0000020170 -0.0047754845 1.56894 0.208375
32569.6999998065 -0.0000035292 0.0004112137 0.2697570634 -1.5892956474 -0.0000030319 0.0007511056 1.56927 0.269757
32579.6999998064 0.0000056094 0.0004345203 0.3265917859 -1.5893825186 0.0000010729 0.0077001801 1.56947 0.326592
32589.6999998062 0.0000153929 0.0004166778 0.3466946395 -1.5894132157 0.0000046586 0.0166391771 1.56959 0.346695
32599.6999998061 0.0000084428 0.0003936089 0.3027226507 -1.5894225234 0.0000057160 0.0118426129 1.5695 0.302723
32609.6999998060 -0.0000172565 0.0003763950 0.1780984607 -1.5895201657 0.0000036545 0.0060274440 1.56868 0.178099
32619.6999998058 0.0000048841 0.0003322125 -0.0030036108 -1.5897677848 0.0000031716 0.0038814139 -1.46064 0.00302193
32629.6999998057 0.0000002419 0.0003610600 -0.0488307093 -1.5896361729 0.0000033920 0.0061318234 -1.5634 0.048832
32639.6999998055 0.0000019009 0.0003597910 -0.1197763308 -1.5896398260 0.0000042243 0.0059872972 -1.56779 0.119777
32649.6999998054 -0.0000103580 0.0003665848 -0.1806310860 -1.5897093384 0.0000060423 0.0056933137 -1.56877 0.180631
32659.6999998052 -0.0000013258 0.0003858897 -0.2422356699 -1.5897273370 -0.0000011277 0.0020389933 -1.5692 0.242236
32669.6999998051 -0.0000005811 0.0004055296 -0.3028135250 -1.5897227205 -0.0000032927 -0.0044002096 -1.56946 0.302814
32679.6999998049 -0.0000098389 0.0004059952 -0.3449331165 -1.5896096495 -0.0000047712 -0.0124917392 -1.56962 0.344933
32689.6999998048 -0.0000281398 0.0003788963 -0.3310751425 -1.5896318044 -0.0000084856 -0.0197306159 -1.56965 0.331075
32699.6999998046 0.0000551883 0.0003652402 -0.2453439760 -1.5895730959 -0.0000118961 -0.0042277097 -1.56931 0.245344
32709.6999998045 -0.0000100738 0.0003538301 -0.0743887351 -1.5894062641 -0.0000009349 -0.0090509419 -1.56604 0.0743896
32719.6999998044 -0.0000093846 0.0003706805 0.0241578770 -1.5892634905 -0.0000021584 -0.0066447582 1.55545 0.0241607
32729.6999998042 -0.0000002699 0.0003696044 0.0934918611 -1.5894252261 -0.0000001325 -0.0060039594 1.56684 0.0934926
32739.6999998041 -0.0000027756 0.0003695446 0.1517696511 -1.5893530204 0.0000006819 -0.0059518448 1.56836 0.15177
32749.6999998039 0.0000116885 0.0003870737 0.2147546420 -1.5893166802 -0.0000014729 -0.0043842257 1.56899 0.214755
32759.6999998038 -0.0000027835 0.0004101512 0.2761004154 -1.5893032294 -0.0000027284 0.0014175333 1.56931 0.276101
32769.6999998036 0.0000062879 0.0004308016 0.3312113882 -1.5894083515 0.0000003842 0.0085341703 1.5695 0.331212
32779.6999998035 0.0000170104 0.0004087762 0.3452871108 -1.5894170929 0.0000027542 0.0174782416 1.56961 0.345287
32789.6999998033 0.0000083676 0.0003874745 0.2939400000 -1.5894360101 0.0000279860 0.0068910815 1.56948 0.29394
32799.6999998032 -0.0000152304 0.0003716820 0.1599906180 -1.5895438881 0.0000028378 0.0065423686 1.56847 0.159991
32809.6999998031 0.0000036305 0.0003533641 -0.0109019151 -1.5897993085 0.0000021698 0.0043179077 -1.53839 0.0109076
32819.6999998029 0.0000005124 0.0003604998 -0.0555972279 -1.5896243923 0.0000026259 0.0060969986 -1.56431 0.0555984
32829.6999998028 0.0000023559 0.0003616007 -0.1242381998 -1.5896561923 0.0000034986 0.0059909756 -1.56789 0.124239
32839.6999998026 -0.0000143528 0.0003700948 -0.1870944031 -1.5897208149 0.0000050185 0.0055694243 -1.56882 0.187095
32849.6999998025 0.0000020481 0.0003904585 -0.2486162390 -1.5897359112 -0.0000021489 0.0014099533 -1.56923 0.248617
32859.6999998023 -0.0000018298 0.0004109752 -0.3087170537 -1.5897179088 -0.0000028392 -0.0051285282 -1.56947 0.308717
32869.6999998022 -0.0000109510 0.0004069519 -0.3464566797 -1.5896181653 -0.0000036731 -0.0134738561 -1.56962 0.346457
32879.6999998020 -0.0000337822 0.0003807301 -0.3258208449 -1.5896355275 -0.0000087203 -0.0197065974 -1.56963 0.325821
32889.6999998019 0.0000379590 0.0003671434 -0.2314352618 -1.5895681209 -0.0000053378 -0.0049802132 -1.56921 0.231436
32899.6999998017 -0.0000125171 0.0003504376 -0.0537578738 -1.5893805324 -0.0000033402 -0.0080197391 -1.56428 0.053759
32909.6999998016 -0.0000067383 0.0003659767 0.0293085821 -1.5893143285 -0.0000013710 -0.0065354194 1.55831 0.0293109
32919.6999998015 -0.0000001816 0.0003680279 0.1021152429 -1.5894225881 0.0000006299 -0.0059906633 1.56719 0.102116
32929.6999998013 -0.0000020277 0.0003690855 0.1586956078 -1.5893524028 0.0000015149 -0.0059185532 1.56847 0.158696
32939.6999998012 0.0000096568 0.0003878228 0.2211234629 -1.5893214191 -0.0000014732 -0.0039227487 1.56904 0.221124
32949.6999998010 -0.0000019571 0.0004102191 0.2824066143 -1.5893083973 -0.0000025253 0.0020912256 1.56934 0.282407
32959.6999998009 0.0000070496 0.0004276813 0.3353465323 -1.5894270952 -0.0000001076 0.0093996802 1.56952 0.335347
32969.6999998007 0.0000188935 0.0004027693 0.3431814134 -1.5894192687 0.0000014200 0.0182210326 1.56962 0.343182
32979.6999998006 0.0000524980 0.0003830831 0.2842609076 -1.5894476836 0.0000331642 0.0035353273 1.56945 0.284261
32989.6999998004 -0.0000112713 0.0003683016 0.1410912206 -1.5895665858 0.0000028779 0.0072808017 1.56819 0.141092
32999.6999998003 0.0000035935 0.0003843836 -0.0149373241 -1.5898662956 0.0000015878 0.0051902799 -1.54507 0.0149423
33009.6999998001 0.0000004051 0.0003614145 -0.0631088512 -1.5896158418 0.0000021811 0.0060745709 -1.56507 0.0631099
33019.6999998000 0.0000027512 0.0003632368 -0.1295753075 -1.5896689727 0.0000030730 0.0059923812 -1.56799 0.129576
33029.6999997999 -0.0000178993 0.0003732134 -0.1935366781 -1.5897287293 0.0000041150 0.0054017745 -1.56887 0.193537
33039.6999997997 0.0000037030 0.0003942207 -0.2550003771 -1.5897421327 -0.0000027078 0.0007675245 -1.56925 0.255001
33049.6999997996 -0.0000029385 0.0004152828 -0.3144318820 -1.5897065216 -0.0000024614 -0.0058764962 -1.56948 0.314432
33059.6999997994 -0.0000121209 0.0004063789 -0.3473142439 -1.5896257522 -0.0000028977 -0.0144590970 -1.56963 0.347314
33069.6999997993 -0.0000399934 0.0003813263 -0.3197915495 -1.5896361647 -0.0000110878 -0.0190994204 -1.5696 0.319792
33079.6999997991 0.0000300966 0.0003678341 -0.2164998588 -1.5895599298 -0.0000028260 -0.0053373956 -1.5691 0.2165
33089.6999997990 -0.0000091153 0.0003426747 -0.0336412860 -1.5893474238 -0.0000045950 -0.0063446331 -1.56061 0.033643
33099.6999997988 -0.0000046704 0.0003636676 0.0348608280 -1.5893513517 -0.0000005625 -0.0063707104 1.56036 0.0348627
33109.6999997987 -0.0000004150 0.0003650195 0.1090520884 -1.5894197235 0.0000011318 -0.0059841486 1.56745 0.109053
33119.6999997985 -0.0000003855 0.0003692259 0.1654559908 -1.5893502961 0.0000021261 -0.0058720101 1.56856 0.165456
33129.6999997984 0.0000062817 0.0003890902 0.2274879269 -1.5893241745 -0.0000017457 -0.0034016287 1.56909 0.227488
33139.6999997982 -0.0000010403 0.0004110527 0.2886593277 -1.5893131000 -0.0000023575 0.0027738012 1.56937 0.28866
33149.6999997981 0.0000078717 0.0004247012 0.3389377369 -1.5894391909 -0.0000004562 0.0102977297 1.56954 0.338938
33159.6999997980 0.0000211578 0.0003980582 0.3403685317 -1.5894208380 0.0000003921 0.0188480812 1.56963 0.340369
33169.6999997978 0.0000516557 0.0003797848 0.2736519000 -1.5894585504 0.0000159113 0.0017454587 1.56941 0.273652
33179.6999997977 -0.0000050017 0.0003655941 0.1215162053 -1.5895896090 0.0000033778 0.0081902273 1.56779 0.121517
33189.6999997975 0.0000050693 0.0004024779 -0.0168693877 -1.5899294355 0.0000012003 0.0059929702 -1.54694 0.0168742
33199.6999997974 0.0000001628 0.0003637641 -0.0715609743 -1.5896134203 0.0000019436 0.0060528274 -1.56571 0.0715619
33209.6999997972 0.0000030493 0.0003645343 -0.1357815398 -1.5896803890 0.0000028500 0.0059890789 -1.56811 0.135782
33219.6999997971 -0.0000200944 0.0003759926 -0.1999595860 -1.5897342135 0.0000031942 0.0051768962 -1.56892 0.19996
33229.6999997969 0.0000042381 0.0003973529 -0.2613822458 -1.5897469567 -0.0000029688 0.0001160451 -1.56928 0.261383
33239.6999997968 -0.0000039447 0.0004185139 -0.3198986122 -1.5896907540 -0.0000021585 -0.0066470867 -1.56949 0.319899
33249.6999997966 -0.0000133846 0.0004047744 -0.3474964757 -1.5896324644 -0.0000023455 -0.0154283396 -1.56963 0.347497
33259.6999997965 -0.0000399106 0.0003810953 -0.3129642942 -1.5896345654 -0.0000134137 -0.0172582284 -1.56958 0.312965
33269.6999997964 0.0000261413 0.0003677257 -0.2005522078 -1.5895492749 -0.0000018097 -0.0055957182 -1.56896 0.200553
33279.6999997962 -0.0000046033 0.0003314107 -0.0152398488 -1.5893119746 -0.0000032172 -0.0047444695 -1.54905 0.0152435
33289.6999997961 -0.0000033097 0.0003621055 0.0406832025 -1.5893815613 0.0000001481 -0.0062331307 1.5619 0.0406848
33299.6999997959 -0.0000008336 0.0003627716 0.1142632783 -1.5894170822 0.0000014660 -0.0059833109 1.56762 0.114264
33309.6999997958 0.0000022736 0.0003700132 0.1720682525 -1.5893474761 0.0000025733 -0.0058092041 1.56865 0.172069
33319.6999997956 0.0000026863 0.0003907220 0.2338536716 -1.5893255825 -0.0000021116 -0.0028342759 1.56913 0.233854
33329.6999997955 -0.0000000679 0.0004124792 0.2948387544 -1.5893189910 -0.0000022023 0.0034673211 1.5694 0.294839
33339.6999997953 0.0000087491 0.0004217063 0.3419386100 -1.5894456786 -0.0000007018 0.0112274290 1.56956 0.341939
33349.6999997952 0.0000240071 0.0003943051 0.3368368468 -1.5894225466 -0.0000006053 0.0193412732 1.56963 0.336837
33359.6999997950 -0.0000520828 0.0003772302 0.2620793373 -1.5894693271 -0.0000149442 0.0020011856 1.56936 0.26208
33369.6999997949 0.0000022184 0.0003630628 0.1013977748 -1.5896141432 0.0000032928 0.0089848535 1.56722 0.101398
33379.6999997948 0.0000062223 0.0003912712 -0.0188738209 -1.5898891531 0.0000007390 0.0064860569 -1.55007 0.0188779
33389.6999997946 -0.0000000940 0.0003666924 -0.0808869589 -1.5896176275 0.0000018488 0.0060301117 -1.56626 0.0808878
33399.6999997945 0.0000031353 0.0003654971 -0.1425603513 -1.5896910753 0.0000027688 0.0059789073 -1.56823 0.142561
33409.6999997943 -0.0000202117 0.0003786515 -0.2063621107 -1.5897379563 0.0000022034 0.0048833992 -1.56896 0.206362
33419.6999997942 0.0000040628 0.0004001551 -0.2677539446 -1.5897507796 -0.0000030345 -0.0005422317 -1.5693 0.267754
33429.6999997940 -0.0000048815 0.0004207925 -0.3250478777 -1.5896731262 -0.0000019213 -0.0074432889 -1.5695 0.325048
33439.6999997939 -0.0000147769 0.0004026449 -0.3469963286 -1.5896382383 -0.0000019480 -0.0163581728 -1.56964 0.346997
33449.6999997937 -0.0000187937 0.0003804256 -0.3053124877 -1.5896312856 -0.0000061884 -0.0134209315 -1.56955 0.305313
33459.6999997936 0.0000234091 0.0003671778 -0.1836292149 -1.5895365619 -0.0000012045 -0.0059038800 -1.5688 0.18363
33469.6999997934 -0.0000040872 0.0003261437 -0.0005572291 -1.5892881987 -0.0000008220 -0.0039246229 -1.04126 0.000645658
33479.6999997933 -0.0000024783 0.0003609659 0.0468133546 -1.5894075191 0.0000006489 -0.0061487896 1.56309 0.0468147
33489.6999997932 -0.0000013538 0.0003624122 0.1184807403 -1.5894120039 0.0000016977 -0.0059860763 1.56774 0.118481
33499.6999997930 0.0000059277 0.0003712826 0.1785867683 -1.5893442921 0.0000028659 -0.0057252847 1.56872 0.178587
33509.6999997929 -0.0000003662 0.0003925362 0.2402248050 -1.5893260010 -0.0000024670 -0.0022335615 1.56916 0.240225
33519.6999997927 0.0000009232 0.0004142794 0.3009204677 -1.5893273758 -0.0000020538 0.0041741645 1.56942 0.300921
33529.6999997926 0.0000096887 0.0004185585 0.3443159301 -1.5894477474 -0.0000008728 0.0121850785 1.56958 0.344316
33539.6999997924 0.0000277703 0.0003911884 0.3325724742 -1.5894246874 -0.0000019259 0.0196707122 1.56962 0.332573
33549.6999997923 -0.0000689164 0.0003751095 0.2495128502 -1.5894803672 -0.0000136184 0.0038206275 1.56929 0.249513
33559.6999997921 0.0000083927 0.0003599700 0.0808949524 -1.5896412931 0.0000017380 0.0091787763 1.56635 0.0808958
33569.6999997920 0.0000062400 0.0003751501 -0.0226788601 -1.5898112541 0.0000003188 0.0066476543 -1.55426 0.022682
33579.6999997918 -0.0000001788 0.0003684986 -0.0905332095 -1.5896265311 0.0000018401 0.0060094492 -1.56673 0.090534
33589.6999997917 0.0000028968 0.0003661698 -0.1495622740 -1.5897006498 0.0000027886 0.0059599217 -1.56835 0.149563
33599.6999997916 -0.0000180750 0.0003812716 -0.2127460590 -1.5897405210 0.0000011681 0.0045155121 -1.569 0.212746
33609.6999997914 0.0000034510 0.0004027751 -0.2741053775 -1.5897536930 -0.0000029742 -0.0012067396 -1.56933 0.274106
33619.6999997913 -0.0000057759 0.0004221069 -0.3298055519 -1.5896562473 -0.0000017388 -0.0082679720 -1.56952 0.329806
33629.6999997911 -0.0000163388 0.0004002839 -0.3458074183 -1.5896428953 -0.0000016654 -0.0172231000 -1.56964 0.345808
33639.6999997910 -0.0000025548 0.0003795145 -0.2968064612 -1.5896265877 0.0000169604 -0.0083393500 -1.56952 0.296807
33649.6999997908 0.0000202588 0.0003663845 -0.1657934435 -1.5895218962 -0.0000004762 -0.0063573369 -1.56859 0.165794
33659.6999997907 -0.0000044692 0.0003421509 0.0089175617 -1.5892715660 0.0000003449 -0.0041043050 1.53245 0.00892412
33669.6999997905 -0.0000018585 0.0003604673 0.0533942787 -1.5894293771 0.0000009458 -0.0061057669 1.56405 0.0533955
33679.6999997904 -0.0000019021 0.0003631718 0.1227488819 -1.5894051497 0.0000018713 -0.0059899547 1.56784 0.122749
33689.6999997902 0.0000102574 0.0003728889 0.1850583611 -1.5893411592 0.0000029802 -0.0056125683 1.56878 0.185059
33699.6999997901 -0.0000025336 0.0003944681 0.2466028401 -1.5893256494 -0.0000027578 -0.0016099420 1.5692 0.246603
33709.6999997900 0.0000019039 0.0004163121 0.3068726251 -1.5893391954 -0.0000019142 0.0048969474 1.56944 0.306873
33719.6999997898 0.0000107020 0.0004152668 0.3460468500 -1.5894466162 -0.0000009892 0.0131631400 1.5696 0.346047
33729.6999997897 0.0000328406 0.0003885326 0.3275591404 -1.5894273268 -0.0000040678 0.0197577101 1.56961 0.327559
33739.6999997895 -0.0000431452 0.0003732533 0.2359298224 -1.5894918203 -0.0000048772 0.0048070157 1.56921 0.23593
33749.6999997894 0.0000115936 0.0003552429 0.0602404002 -1.5896722276 -0.0000008881 0.0084388556 1.5649 0.0602414
33759.6999997892 0.0000053268 0.0003680772 -0.0276281816 -1.5897613122 0.0000001659 0.0065813678 -1.55747 0.0276306
33769.6999997891 -0.0000000200 0.0003679293 -0.0995542312 -1.5896368984 0.0000018737 0.0059940755 -1.5671 0.0995549
33779.6999997889 0.0000021660 0.0003667507 -0.1565289831 -1.5897087446 0.0000028753 0.0059303514 -1.56845 0.156529
33789.6999997888 -0.0000141667 0.0003838215 -0.2191165911 -1.5897422876 0.0000001588 0.0040751892 -1.56904 0.219117
33799.6999997886 0.0000025882 0.0004052470 -0.2804238415 -1.5897554001 -0.0000028384 -0.0018781110 -1.56935 0.280424
33809.6999997885 -0.0000066496 0.0004223912 -0.3340996427 -1.5896421674 -0.0000016027 -0.0091235440 -1.56953 0.3341
33819.6999997884 -0.0000181316 0.0003978042 -0.3439226328 -1.5896462044 -0.0000014942 -0.0179986611 -1.56964 0.343923
33829.6999997882 -0.0000371666 0.0003784107 -0.2874141896 -1.5896205217 0.0000311122 -0.0043953272 -1.56948 0.287414
33839.6999997881 0.0000154180 0.0003653941 -0.1471332093 -1.5895051336 0.0000006673 -0.0070236912 -1.56831 0.147134
33849.6999997879 -0.0000043518 0.0003736422 0.0139688077 -1.5892224990 0.0000005356 -0.0049039339 1.54405 0.0139738
33859.6999997878 -0.0000012470 0.0003610662 0.0606442908 -1.5894455982 0.0000011218 -0.0060812730 1.56484 0.0606454
33869.6999997876 -0.0000024189 0.0003641531 0.1277885144 -1.5893983813 0.0000020151 -0.0059923444 1.56795 0.127789
33879.6999997875 0.0000145455 0.0003747406 0.1915062609 -1.5893383055 0.0000028754 -0.0054601288 1.56884 0.191507
33889.6999997873 -0.0000037905 0.0003964999 0.2529860132 -1.5893246154 -0.0000029586 -0.0009710914 1.56923 0.252986
33899.6999997872 0.0000028581 0.0004184358 0.3126525284 -1.5893546023 -0.0000017869 0.0056384612 1.56946 0.312653
33909.6999997870 0.0000118037 0.0004119350 0.3471159067 -1.5894434744 -0.0000010629 0.0141492921 1.56961 0.347116
33919.6999997869 0.0000390150 0.0003862694 0.3217777828 -1.5894305369 -0.0000075457 0.0193846588 1.5696 0.321778
33929.6999997868 -0.0000316279 0.0003716121 0.2213201805 -1.5895038761 -0.0000019206 0.0052452455 1.56912 0.22132
33939.6999997866 0.0000099374 0.0003474670 0.0398745319 -1.5897079882 -0.0000029714 0.0069029598 1.56208 0.039876
33949.6999997865 0.0000041125 0.0003648041 -0.0330781619 -1.5897259360 0.0000003120 0.0064224431 -1.55977 0.0330802
33959.6999997863 0.0000002895 0.0003653818 -0.1070660467 -1.5896453952 0.0000019156 0.0059854788 -1.56738 0.107067
33969.6999997862 0.0000006900 0.0003675497 -0.1633417346 -1.5897155364 0.0000030038 0.0058882545 -1.56855 0.163342
33979.6999997860 -0.0000094159 0.0003863142 -0.2254805965 -1.5897435863 -0.0000007496 0.0035714307 -1.56908 0.225481
33989.6999997859 0.0000015925 0.0004076659 -0.2866941939 -1.5897553930 -0.0000026610 -0.0025577587 -1.56937 0.286694
33999.6999997857 -0.0000075261 0.0004217313 -0.3378671399 -1.5896321838 -0.0000015027 -0.0100114418 -1.56955 0.337867
34009.6999997856 -0.0000202612 0.0003953294 -0.3413335738 -1.5896481819 -0.0000014687 -0.0186641064 -1.56964 0.341334
34019.6999997854 -0.0000611261 0.0003771828 -0.2771022735 -1.5896132524 0.0000222418 -0.0021529835 -1.56944 0.277103
34029.6999997853 0.0000084525 0.0003641927 -0.1277583680 -1.5894861459 0.0000020927 -0.0078969661 -1.56795 0.127759
34039.6999997852 -0.0000055621 0.0003989032 0.0163784211 -1.5891514386 0.0000005597 -0.0057673391 1.54645 0.0163833
34049.6999997850 -0.0000006641 0.0003630412 0.0687883929 -1.5894543188 0.0000012574 -0.0060598820 1.56552 0.0687894
34059.6999997849 -0.0000028417 0.0003650660 0.1337443388 -1.5893910934 0.0000021521 -0.0059907686 1.56807 0.133745
34069.6999997847 0.0000178173 0.0003766988 0.1979353006 -1.5893359301 0.0000025188 -0.0052546815 1.56889 0.197936
34079.6999997846 -0.0000042713 0.0003985353 0.2593692550 -1.5893231048 -0.0000030604 -0.0003221115 1.56926 0.25937
34089.6999997844 0.0000037793 0.0004203577 0.3182045871 -1.5893729238 -0.0000016745 0.0064016060 1.56948 0.318205
34099.6999997843 0.0000130118 0.0004085745 0.3475123931 -1.5894394139 -0.0000011011 0.0151259501 1.56962 0.347513
34109.6999997841 0.0000421156 0.0003842600 0.3152060764 -1.5894344754 -0.0000115842 0.0180267308 1.56958 0.315206
34119.6999997840 -0.0000264804 0.0003700914 0.2056912579 -1.5895168286 -0.0000010448 0.0055144258 1.569 0.205692
34129.6999997838 0.0000055882 0.0003360225 0.0207499986 -1.5897468710 -0.0000027844 0.0051915689 1.5546 0.0207527
34139.6999997837 0.0000030609 0.0003627944 -0.0388165739 -1.5896971100 0.0000006254 0.0062710159 -1.56145 0.0388183
34149.6999997836 0.0000007202 0.0003628297 -0.1127733744 -1.5896512242 0.0000019588 0.0059830550 -1.56758 0.112774
34159.6999997834 -0.0000016937 0.0003686968 -0.1699944211 -1.5897213241 0.0000031443 0.0058309910 -1.56863 0.169995
34169.6999997833 -0.0000047971 0.0003887091 -0.2318444505 -1.5897447052 -0.0000015094 0.0030171705 -1.56912 0.231845
34179.6999997831 0.0000005418 0.0004100580 -0.2928981079 -1.5897529979 -0.0000024665 -0.0032476025 -1.5694 0.292898
34189.6999997830 -0.0000084257 0.0004202320 -0.3410575671 -1.5896265718 -0.0000014314 -0.0109314418 -1.56956 0.341058
34199.6999997828 -0.0000229030 0.0003929127 -0.3380294019 -1.5896488724 -0.0000016895 -0.0192016904 -1.56963 0.33803
34209.6999997827 0.0000146898 0.0003758614 -0.2658366191 -1.5896048722 -0.0000064893 -0.0016209155 -1.56938 0.265837
34219.6999997825 0.0000004780 0.0003626317 -0.1077954069 -1.5894645981 0.0000029246 -0.0087752927 -1.56743 0.107796
34229.6999997824 -0.0000068226 0.0003969525 0.0180701368 -1.5891567674 0.0000003782 -0.0063688413 1.54883 0.0180745
34239.6999997822 -0.0000001731 0.0003659546 0.0778733956 -1.5894546478 0.0000013947 -0.0060372710 1.5661 0.0778743
34249.6999997821 -0.0000030689 0.0003658421 0.1403817627 -1.5893827429 0.0000022958 -0.0059829761 1.56819 0.140382
34259.6999997820 0.0000191685 0.0003788297 0.2043444974 -1.5893340019 0.0000019170 -0.0049837618 1.56894 0.204345
34269.6999997818 -0.0000041595 0.0004006476 0.2657454392 -1.5893212621 -0.0000030667 0.0003341152 1.56929 0.265746
34279.6999997817 0.0000046695 0.0004219204 0.3234622344 -1.5893924803 -0.0000015775 0.0071893671 1.56949 0.323463
34289.6999997815 0.0000143466 0.0004053310 0.3472286795 -1.5894351199 -0.0000011099 0.0160708707 1.56963 0.347229
34299.6999997814 0.0000279633 0.0003824992 0.3078182759 -1.5894390905 -0.0000095250 0.0148542527 1.56955 0.307819
34309.6999997812 -0.0000235798 0.0003687097 0.1890718213 -1.5895307588 -0.0000007050 0.0057950464 1.56885 0.189072
34319.6999997811 0.0000040501 0.0003266308 0.0046609568 -1.5897777308 -0.0000008829 0.0040724407 1.50083 0.00467239
34329.6999997809 0.0000023726 0.0003614213 -0.0448381460 -1.5896718546 0.0000009274 0.0061699192 -1.56274 0.0448396
34339.6999997808 0.0000012323 0.0003620838 -0.1171926044 -1.5896575668 0.0000020053 0.0059849501 -1.56771 0.117193
34349.6999997806 -0.0000050508 0.0003702704 -0.1765360524 -1.5897263562 0.0000032521 0.0057544244 -1.5687 0.176536
34359.6999997805 -0.0000009813 0.0003911035 -0.2382131312 -1.5897457683 -0.0000021074 0.0024257414 -1.56915 0.238213
34369.6999997804 -0.0000005114 0.0004125555 -0.2990131642 -1.5897473430 -0.0000022720 -0.0039499354 -1.56942 0.299013
34379.6999997802 -0.0000093656 0.0004181369 -0.3436339664 -1.5896247931 -0.0000013793 -0.0118808384 -1.56958 0.343634
34389.6999997801 -0.0000263420 0.0003906646 -0.3339970492 -1.5896483673 -0.0000023581 -0.0195877021 -1.56963 0.333997
34399.6999997799 0.0000763530 0.0003745313 -0.2535853832 -1.5895954599 -0.0000174108 -0.0033005577 -1.56932 0.253586
34409.6999997798 -0.0000065782 0.0003603711 -0.0873921878 -1.5894399217 0.0000021149 -0.0092105422 -1.56667 0.0873929
34419.6999997796 -0.0000069144 0.0003788218 0.0213077994 -1.5892395931 0.0000000791 -0.0066276392 1.55302 0.0213112
34429.6999997795 0.0000000896 0.0003682375 0.0875094306 -1.5894486680 0.0000015369 -0.0060155578 1.56659 0.0875102
34439.6999997793 -0.0000029989 0.0003663325 0.1473479623 -1.5893744669 0.0000024576 -0.0059669657 1.56831 0.147348
34449.6999997792 0.0000181537 0.0003810314 0.2107344447 -1.5893325918 0.0000011271 -0.0046395210 1.56899 0.210735
34459.6999997790 -0.0000036328 0.0004027425 0.2721050893 -1.5893195115 -0.0000029935 0.0009965716 1.56932 0.272105
34469.6999997789 0.0000055379 0.0004228120 0.3283519906 -1.5894112857 -0.0000014987 0.0080047024 1.56951 0.328352
34479.6999997787 0.0000158440 0.0004021709 0.3462581872 -1.5894312983 -0.0000011061 0.0169589481 1.56963 0.346258
34489.6999997786 0.0000024635 0.0003808538 0.2995855676 -1.5894446021 0.0000095794 0.0099248805 1.56953 0.299586
34499.6999997785 -0.0000208551 0.0003673914 0.1715162478 -1.5895460698 -0.0000002884 0.0061939172 1.56865 0.171517
34509.6999997783 0.0000044937 0.0003348651 -0.0064860444 -1.5897943081 0.0000004366 0.0039535195 -1.51921 0.00649468
34519.6999997782 0.0000018583 0.0003606417 -0.0512562482 -1.5896498891 0.0000011205 0.0061163013 -1.56376 0.0512575
34529.6999997780 0.0000017757 0.0003627848 -0.1213408220 -1.5896655672 0.0000020579 0.0059887631 -1.56781 0.121341
34539.6999997779 -0.0000091908 0.0003720919 -0.1830188283 -1.5897307633 0.0000032693 0.0056518206 -1.56876 0.183019
34549.6999997777 0.0000017485 0.0003934327 -0.2445889846 -1.5897470571 -0.0000025495 0.0018084446 -1.56919 0.244589
34559.6999997776 -0.0000015395 0.0004150813 -0.3050101591 -1.5897378587 -0.0000020877 -0.0046673246 -1.56944 0.30501
34569.6999997774 -0.0000103646 0.0004155741 -0.3455704817 -1.5896260322 -0.0000013374 -0.0128534411 -1.56959 0.345571
34579.6999997773 -0.0000309762 0.0003885795 -0.3292210548 -1.5896468514 -0.0000038392 -0.0197653125 -1.56962 0.329221
34589.6999997771 0.0000491766 0.0003731931 -0.2403230844 -1.5895851249 -0.0000070191 -0.0045824664 -1.56924 0.240323
34599.6999997770 -0.0000111194 0.0003566378 -0.0667496032 -1.5894112773 -0.0000002249 -0.0087755039 -1.56545 0.0667506
34609.6999997769 -0.0000059750 0.0003695639 0.0259951681 -1.5892982730 -0.0000000534 -0.0066182875 1.55658 0.0259978
34619.6999997767 0.0000000790 0.0003684252 0.0968381928 -1.5894394087 0.0000016730 -0.0059982585 1.56699 0.0968389
34629.6999997766 -0.0000024753 0.0003667321 0.1543460016 -1.5893668563 0.0000026368 -0.0059409270 1.56842 0.154346
34639.6999997764 0.0000150390 0.0003833160 0.2171092209 -1.5893314458 0.0000002534 -0.0042213853 1.56903 0.21711
34649.6999997763 -0.0000028369 0.0004048687 0.2784362103 -1.5893182210 -0.0000028618 0.0016655867 1.56934 0.278437
34659.6999997761 0.0000063965 0.0004229240 0.3328002837 -1.5894272225 -0.0000014377 0.0088502455 1.56953 0.332801
34669.6999997760 0.0000175540 0.0003991540 0.3445941514 -1.5894282179 -0.0000011155 0.0177650812 1.56964 0.344594
34679.6999997758 0.0000228044 0.0003792886 0.2904767439 -1.5894509288 0.0000295863 0.0054304823 1.56949 0.290477
34689.6999997757 -0.0000168330 0.0003660961 0.1531053317 -1.5895628354 0.0000005393 0.0067883542 1.56841 0.153106
34699.6999997755 0.0000041744 0.0003634945 -0.0127395876 -1.5898306903 0.0000006665 0.0046213128 -1.54227 0.0127448
34709.6999997754 0.0000013418 0.0003608207 -0.0582691059 -1.5896323138 0.0000012274 0.0060881647 -1.5646 0.0582702
34719.6999997753 0.0000022938 0.0003638439 -0.1260955074 -1.5896730836 0.0000021215 0.0059918941 -1.56791 0.126096
34729.6999997751 -0.0000135363 0.0003740603 -0.1894731887 -1.5897343556 0.0000031304 0.0055132839 -1.56882 0.189474
34739.6999997750 0.0000034097 0.0003957065 -0.2509709844 -1.5897484903 -0.0000028481 0.0011738102 -1.56922 0.250971
34749.6999997748 -0.0000025283 0.0004175491 -0.3108497819 -1.5897241523 -0.0000019209 -0.0054025201 -1.56945 0.31085
34759.6999997747 -0.0000114405 0.0004126880 -0.3468492790 -1.5896290931 -0.0000013001 -0.0138385346 -1.56961 0.34685
34769.6999997745 -0.0000369549 0.0003866421 -0.3236831115 -1.5896442567 -0.0000066376 -0.0195754192 -1.5696 0.323683
34779.6999997744 0.0000342717 0.0003718492 -0.2260352358 -1.5895737140 -0.0000026845 -0.0051374715 -1.56915 0.226036
34789.6999997742 -0.0000110870 0.0003501720 -0.0462198014 -1.5893775162 -0.0000026739 -0.0074432459 -1.56322 0.0462211
34799.6999997741 -0.0000046506 0.0003655594 0.0313251024 -1.5893374261 0.0000000924 -0.0064752394 1.55913 0.0313272
34809.6999997739 -0.0000001827 0.0003662995 0.1048955506 -1.5894305734 0.0000017855 -0.0059874970 1.5673 0.104896
34819.6999997738 -0.0000012841 0.0003673029 0.1612131985 -1.5893601228 0.0000028279 -0.0059030203 1.56852 0.161214
34829.6999997737 0.0000106665 0.0003856239 0.2234753577 -1.5893304059 -0.0000005981 -0.0037364074 1.56907 0.223476
34839.6999997735 -0.0000018842 0.0004070325 0.2847243653 -1.5893180106 -0.0000026925 0.0023423686 1.56937 0.284725
34849.6999997734 0.0000072593 0.0004222184 0.3367405270 -1.5894389173 -0.0000013914 0.0097278084 1.56954 0.336741
34859.6999997732 0.0000195607 0.0003963051 0.3422284026 -1.5894261061 -0.0000011854 0.0184671838 1.56964 0.342229
34869.6999997731 0.0000611031 0.0003777702 0.2804583611 -1.5894581236 0.0000275943 0.0027117059 1.56945 0.280459
34879.6999997729 -0.0000106714 0.0003647536 0.1339422357 -1.5895813882 0.0000018063 0.0076059444 1.56807 0.133943
34889.6999997728 0.0000049655 0.0003930683 -0.0158035447 -1.5899022541 0.0000006641 0.0055135313 -1.54593 0.0158084
34899.6999997726 0.0000007995 0.0003623188 -0.0661130867 -1.5896211920 0.0000013099 0.0060667277 -1.56532 0.0661141
34909.6999997725 0.0000027295 0.0003648088 -0.1317758199 -1.5896802554 0.0000022033 0.0059918328 -1.56803 0.131776
34919.6999997723 -0.0000171708 0.0003760639 -0.1959086529 -1.5897370399 0.0000027821 0.0053260396 -1.56888 0.195909
34929.6999997722 0.0000041704 0.0003978688 -0.2573552165 -1.5897500525 -0.0000030155 0.0005276936 -1.56925 0.257356
34939.6999997721 -0.0000034742 0.0004197435 -0.3164806845 -1.5897067717 -0.0000017758 -0.0061584135 -1.56947 0.316481
34949.6999997719 -0.0000126138 0.0004095741 -0.3474584477 -1.5896329883 -0.0000012626 -0.0148202381 -1.56962 0.347459
34959.6999997718 -0.0000420477 0.0003848088 -0.3173619334 -1.5896405698 -0.0000106563 -0.0186103826 -1.56958 0.317362
34969.6999997716 0.0000277841 0.0003705005 -0.2107230701 -1.5895610668 -0.0000013401 -0.0054346041 -1.56904 0.210723
34979.6999997715 -0.0000069053 0.0003398561 -0.0265498151 -1.5893389803 -0.0000032507 -0.0057011647 -1.558 0.026552
34989.6999997713 -0.0000034344 0.0003633264 0.0369811481 -1.5893678451 0.0000004327 -0.0063141341 1.56097 0.0369829
34999.6999997712 -0.0000005742 0.0003634863 0.1111540658 -1.5894241627 0.0000018725 -0.0059832794 1.56753 0.111155
35009.6999997710 0.0000007914 0.0003682814 0.1679134922 -1.5893540355 0.0000030153 -0.0058509029 1.5686 0.167914
35019.6999997709 0.0000060531 0.0003879612 0.2298396022 -1.5893291935 -0.0000013515 -0.0031966471 1.56911 0.22984
35029.6999997707 -0.0000008563 0.0004093096 0.2909523515 -1.5893195065 -0.0000025053 0.0030287144 1.56939 0.290953
35039.6999997706 0.0000081428 0.0004208093 0.3401180764 -1.5894457696 -0.0000013575 0.0106377907 1.56956 0.340118
35049.6999997705 0.0000220127 0.0003936924 0.3391509174 -1.5894248747 -0.0000014124 0.0190470333 1.56964 0.339151
35059.6999997703 0.0000214057 0.0003763212 0.2694962706 -1.5894660242 0.0000039011 0.0015235333 1.5694 0.269497
35069.6999997702 -0.0000029221 0.0003632291 0.1141483055 -1.5896019462 0.0000028784 0.0085212131 1.56761 0.114149
35079.6999997700 0.0000064606 0.0004011555 -0.0174529380 -1.5899326829 0.0000005201 0.0062162016 -1.54782 0.0174575
35089.6999997699 0.0000002883 0.0003650209 -0.0749194503 -1.5896180785 0.0000014085 0.0060444559 -1.56592 0.0749203
35099.6999997697 0.0000030313 0.0003656183 -0.1382356414 -1.5896880975 0.0000023085 0.0059862289 -1.56815 0.138236
35109.6999997696 -0.0000191370 0.0003781399 -0.2023247540 -1.5897389046 0.0000022054 0.0050769151 -1.56893 0.202325
35119.6999997694 0.0000042449 0.0003999752 -0.2637350388 -1.5897516259 -0.0000030665 -0.0001263743 -1.56928 0.263735
35129.6999997693 -0.0000043822 0.0004214921 -0.3218392294 -1.5896871649 -0.0000016530 -0.0069379916 -1.56949 0.32184
35139.6999997691 -0.0000139066 0.0004063606 -0.3473894957 -1.5896369910 -0.0000012208 -0.0157776721 -1.56963 0.34739
35149.6999997690 -0.0000352036 0.0003830539 -0.3102328831 -1.5896358803 -0.0000117439 -0.0160901220 -1.56956 0.310233
35159.6999997689 0.0000244574 0.0003691459 -0.1944083972 -1.5895471686 -0.0000008803 -0.0056980109 -1.5689 0.194409
35169.6999997687 -0.0000040953 0.0003285187 -0.0092643075 -1.5893035327 -0.0000015993 -0.0043252331 -1.53535 0.00927013
35179.6999997686 -0.0000026007 0.0003617819 0.0429068250 -1.5893938890 0.0000007916 -0.0061958286 1.56236 0.0429084
35189.6999997684 -0.0000010655 0.0003620802 0.1158824497 -1.5894181470 0.0000019453 -0.0059840472 1.56767 0.115883
35199.6999997683 0.0000038499 0.0003696954 0.1744849296 -1.5893485049 0.0000031701 -0.0057810146 1.56868 0.174485
35209.6999997681 0.0000020109 0.0003903069 0.2362074114 -1.5893278703 -0.0000019688 -0.0026156204 1.56914 0.236208
35219.6999997680 0.0000001917 0.0004117156 0.2970992125 -1.5893237759 -0.0000023145 0.0037268295 1.56941 0.297099
35229.6999997678 0.0000090647 0.0004188107 0.3428918480 -1.5894483490 -0.0000013316 0.0115783936 1.56957 0.342892
35239.6999997677 0.0000251582 0.0003913145 0.3353494415 -1.5894246892 -0.0000019743 0.0194845485 1.56963 0.33535
35249.6999997675 -0.0000754071 0.0003749239 0.2575577249 -1.5894747982 -0.0000190489 0.0026888509 1.56934 0.257558
35259.6999997674 0.0000045578 0.0003611932 0.0938634653 -1.5896252412 0.0000026087 0.0091522348 1.56695 0.0938642
35269.6999997673 0.0000069616 0.0003838304 -0.0200793017 -1.5898588564 0.0000002084 0.0065805436 -1.55168 0.020083
35279.6999997671 -0.0000000426 0.0003676771 -0.0844570983 -1.5896221404 0.0000015274 0.0060220634 -1.56644 0.0844579
35289.6999997670 0.0000030663 0.0003661889 -0.1451360423 -1.5896962117 0.0000024412 0.0059730202 -1.56827 0.145137
35299.6999997668 -0.0000188206 0.0003803229 -0.2087211677 -1.5897402025 0.0000014337 0.0047562606 -1.56897 0.208722
35309.6999997667 0.0000038381 0.0004020792 -0.2701017397 -1.5897531691 -0.0000030235 -0.0007868605 -1.56931 0.270102
35319.6999997665 -0.0000052603 0.0004226217 -0.3268535299 -1.5896676015 -0.0000015537 -0.0077442724 -1.5695 0.326854
35329.6999997664 -0.0000153485 0.0004031747 -0.3466359393 -1.5896407275 -0.0000011794 -0.0166864114 -1.56963 0.346636
35339.6999997662 -0.0000081804 0.0003813842 -0.3022685847 -1.5896303805 0.0000017767 -0.0115649853 -1.56953 0.302269
35349.6999997661 0.0000218230 0.0003678184 -0.1771381513 -1.5895320541 -0.0000005020 -0.0060501240 -1.56872 0.177139
35359.6999997659 -0.0000044221 0.0003295949 0.0035612264 -1.5892838879 0.0000001364 -0.0038840224 1.47851 0.00357645
35369.6999997658 -0.0000020233 0.0003607879 0.0491827027 -1.5894167874 0.0000010428 -0.0061293032 1.56346 0.049184
35379.6999997657 -0.0000015989 0.0003624535 0.1200022750 -1.5894102690 0.0000020131 -0.0059875211 1.56778 0.120003
35389.6999997655 0.0000077891 0.0003714538 0.1809824016 -1.5893436848 0.0000032427 -0.0056875316 1.56874 0.180983
35399.6999997654 -0.0000010381 0.0003926574 0.2425816283 -1.5893264645 -0.0000024430 -0.0020054213 1.56918 0.242582
35409.6999997652 0.0000012242 0.0004142369 0.3031377615 -1.5893317915 -0.0000021322 0.0044392135 1.56943 0.303138
35419.6999997651 0.0000100418 0.0004163733 0.3450325800 -1.5894477257 -0.0000013112 0.0125446552 1.56959 0.345033
35429.6999997649 0.0000293700 0.0003891733 0.3308094703 -1.5894256735 -0.0000031933 0.0197381847 1.56962 0.33081
35439.6999997648 -0.0000571290 0.0003735838 0.2446154523 -1.5894846230 -0.0000096748 0.0042872069 1.56927 0.244616
35449.6999997646 0.0000100699 0.0003580334 0.0732669499 -1.5896523049 0.0000006365 0.0090188661 1.56591 0.0732678
35459.6999997645 0.0000063197 0.0003716199 -0.0244214753 -1.5897902855 -0.0000000174 0.0066422730 -1.55558 0.0244243
35469.6999997643 -0.0000001124 0.0003686255 -0.0939927834 -1.5896305301 0.0000016519 0.0060030587 -1.56687 0.0939935
35479.6999997642 0.0000027026 0.0003665902 -0.1521490858 -1.5897038448 0.0000025996 0.0059503299 -1.56839 0.15215
35489.6999997641 -0.0000162623 0.0003825895 -0.2151006284 -1.5897411711 0.0000005550 0.0043609928 -1.56902 0.215101
35499.6999997639 0.0000031131 0.0004041973 -0.2764438905 -1.5897544338 -0.0000029096 -0.0014537144 -1.56933 0.276444
35509.6999997638 -0.0000061238 0.0004229841 -0.3314490745 -1.5896503648 -0.0000014744 -0.0085800253 -1.56952 0.331449
35519.6999997636 -0.0000169853 0.0004001017 -0.3451914099 -1.5896438796 -0.0000011502 -0.0175209771 -1.56964 0.345192
35529.6999997635 -0.0000104672 0.0003797885 -0.2934391167 -1.5896241167 0.0000252228 -0.0066611295 -1.5695 0.293439
35539.6999997633 0.0000183265 0.0003665072 -0.1589860376 -1.5895155693 0.0000001937 -0.0065762753 -1.56849 0.158986
35549.6999997632 -0.0000042651 0.0003532858 0.0112021866 -1.5892583496 0.0000006365 -0.0043592769 1.53927 0.0112078
35559.6999997630 -0.0000015109 0.0003606079 0.0559827620 -1.5894357183 0.0000011820 -0.0060956322 1.56436 0.0559839
35569.6999997629 -0.0000021277 0.0003634757 0.1245028427 -1.5894021789 0.0000020851 -0.0059911365 1.56788 0.124503
35579.6999997627 0.0000121638 0.0003733845 0.1874437776 -1.5893395847 0.0000031744 -0.0055615938 1.5688 0.187444
35589.6999997626 -0.0000030059 0.0003949490 0.2489619428 -1.5893248578 -0.0000027767 -0.0013754584 1.56921 0.248962
35599.6999997625 0.0000022234 0.0004167367 0.3090318673 -1.5893439639 -0.0000019650 0.0051685572 1.56945 0.309032
35609.6999997623 0.0000110919 0.0004135705 0.3465201358 -1.5894449032 -0.0000012914 0.0135273725 1.5696 0.34652
35619.6999997622 0.0000349722 0.0003871880 0.3255138924 -1.5894277074 -0.0000055575 0.0196925444 1.56961 0.325514
35629.6999997620 -0.0000376691 0.0003722394 0.2306516997 -1.5894954606 -0.0000035470 0.0050059714 1.56918 0.230652
35639.6999997619 0.0000116688 0.0003525887 0.0526467879 -1.5896841368 -0.0000019993 0.0079401384 1.5641 0.052648
35649.6999997617 0.0000050681 0.0003665134 -0.0296015716 -1.5897463285 0.0000000283 0.0065268833 -1.55842 0.0296038
35659.6999997616 0.0000000891 0.0003671203 -0.1025387258 -1.5896396097 0.0000017622 0.0059901345 -1.56722 0.102539
35669.6999997614 0.0000017428 0.0003670627 -0.1590666208 -1.5897105799 0.0000027782 0.0059163830 -1.56849 0.159067
35679.6999997613 -0.0000121487 0.0003848745 -0.2214687455 -1.5897419614 -0.0000003261 0.0038959497 -1.56906 0.221469
35689.6999997611 0.0000021988 0.0004063269 -0.2827473707 -1.5897547997 -0.0000027499 -0.0021278914 -1.56936 0.282748
35699.6999997610 -0.0000069843 0.0004225125 -0.3355560950 -1.5896370023 -0.0000014140 -0.0094473662 -1.56954 0.335556
35709.6999997609 -0.0000188862 0.0003971794 -0.3430481445 -1.5896460685 -0.0000011720 -0.0182580570 -1.56964 0.343048
35719.6999997607 -0.0000527962 0.0003782392 -0.2837116905 -1.5896169449 0.0000306304 -0.0034032287 -1.56946 0.283712
35729.6999997606 0.0000128477 0.0003651672 -0.1400488820 -1.5894973534 0.0000013650 -0.0073269035 -1.56819 0.140049
35739.6999997604 -0.0000045558 0.0003849643 0.0150802933 -1.5891940754 0.0000006630 -0.0052387836 1.54527 0.0150852
35749.6999997603 -0.0000009411 0.0003616695 0.0635406467 -1.5894487524 0.0000012753 -0.0060734247 1.5651 0.0635417
35759.6999997601 -0.0000026030 0.0003644869 0.1298903824 -1.5893946966 0.0000021681 -0.0059923468 1.56799 0.129891
35769.6999997600 0.0000161427 0.0003753872 0.1938843262 -1.5893362675 0.0000029069 -0.0053911802 1.56886 0.193885
35779.6999997598 -0.0000040198 0.0003971506 0.2553454221 -1.5893230022 -0.0000029795 -0.0007324203 1.56924 0.255346
35789.6999997597 0.0000031811 0.0004190371 0.3147342501 -1.5893599896 -0.0000018171 0.0059176923 1.56946 0.314735
35799.6999997595 0.0000122325 0.0004105086 0.3473411306 -1.5894408448 -0.0000012673 0.0145122911 1.56961 0.347341
35809.6999997594 0.0000409484 0.0003853150 0.3194423841 -1.5894307099 -0.0000093511 0.0190389442 1.56959 0.319443
35819.6999997593 -0.0000293245 0.0003708803 0.2156620530 -1.5895073524 -0.0000016037 0.0053522152 1.56908 0.215662
35829.6999997591 0.0000083755 0.0003434938 0.0325861982 -1.5897211215 -0.0000033506 0.0062484532 1.56026 0.032588
35839.6999997590 0.0000037785 0.0003638879 -0.0351694114 -1.5897134003 0.0000003179 0.0063620637 -1.56045 0.0351713
35849.6999997588 0.0000004365 0.0003642516 -0.1093749516 -1.5896463473 0.0000018504 0.0059839715 -1.56747 0.109376
35859.6999997587 -0.0000000413 0.0003678800 -0.1658173374 -1.5897164624 0.0000029628 0.0058690518 -1.56858 0.165818
35869.6999997585 -0.0000074919 0.0003871862 -0.2278325502 -1.5897427220 -0.0000011232 0.0033719586 -1.5691 0.227833
35879.6999997584 0.0000011865 0.0004085469 -0.2889960494 -1.5897535371 -0.0000025655 -0.0028110367 -1.56938 0.288996
35889.6999997582 -0.0000078598 0.0004212982 -0.3391159792 -1.5896282222 -0.0000013692 -0.0103472315 -1.56955 0.339116
35899.6999997581 -0.0000211772 0.0003944783 -0.3401966943 -1.5896471532 -0.0000013204 -0.0188783921 -1.56964 0.340197
35909.6999997579 -0.0000473538 0.0003767657 -0.2730519447 -1.5896088344 0.0000135398 -0.0016936484 -1.56942 0.273052
35919.6999997578 0.0000054313 0.0003637389 -0.1204420675 -1.5894770397 0.0000026245 -0.0082400189 -1.56778 0.120443
35929.6999997576 -0.0000060304 0.0004021690 0.0169507541 -1.5891370435 0.0000005866 -0.0060285650 1.54708 0.0169555
35939.6999997575 -0.0000004314 0.0003641330 0.0720450720 -1.5894538787 0.0000013726 -0.0060515985 1.56574 0.072046
35949.6999997574 -0.0000029630 0.0003654334 0.1361362347 -1.5893865277 0.0000022705 -0.0059887236 1.56811 0.136137
35959.6999997572 0.0000187381 0.0003775209 0.2003058420 -1.5893336696 0.0000024088 -0.0051628324 1.56891 0.200306
35969.6999997571 -0.0000042827 0.0003993637 0.2617266465 -1.5893209397 -0.0000030624 -0.0000805236 1.56927 0.261727
35979.6999997569 0.0000041009 0.0004210457 0.3201853690 -1.5893786079 -0.0000016894 0.0066895907 1.56948 0.320186
35989.6999997568 0.0000134870 0.0004074092 0.3474865241 -1.5894362940 -0.0000012337 0.0154800130 1.56962 0.347487
35999.6999997566 0.0000397836 0.0003836186 0.3125713919 -1.5894345656 -0.0000123289 0.0171052983 1.56957 0.312572
36009.6999997565 -0.0000253498 0.0003695751 0.1996609715 -1.5895203218 -0.0000009907 0.0056101598 1.56895 0.199661
36019.6999997563 0.0000045262 0.0003316044 0.0143302727 -1.5897585849 -0.0000022585 0.0046752679 1.54766 0.0143341
36029.6999997562 0.0000028348 0.0003621618 -0.0410061259 -1.5896857793 0.0000006877 0.0062271614 -1.56196 0.0410077
36039.6999997560 0.0000009003 0.0003622302 -0.1145079473 -1.5896515751 0.0000019242 0.0059833896 -1.56763 0.114509
36049.6999997559 -0.0000027862 0.0003691266 -0.1724227228 -1.5897216863 0.0000031293 0.0058052496 -1.56866 0.172423
36059.6999997558 -0.0000031942 0.0003894783 -0.2341981744 -1.5897435652 -0.0000017890 0.0028024664 -1.56913 0.234198
36069.6999997556 0.0000001396 0.0004108453 -0.2951705148 -1.5897497845 -0.0000023739 -0.0035052464 -1.5694 0.295171
36079.6999997555 -0.0000087679 0.0004193943 -0.3420835381 -1.5896239240 -0.0000013379 -0.0112786231 -1.56957 0.342084
36089.6999997553 -0.0000240717 0.0003919505 -0.3366255021 -1.5896472110 -0.0000017435 -0.0193637173 -1.56963 0.336626
36099.6999997552 0.0000563386 0.0003752974 -0.2614262239 -1.5895998893 -0.0000160948 -0.0020906235 -1.56936 0.261426
36109.6999997550 -0.0000023495 0.0003619022 -0.1002983889 -1.5894542511 0.0000028897 -0.0090152153 -1.56719 0.100299
36119.6999997549 -0.0000069208 0.0003898879 0.0190326739 -1.5891851581 0.0000003113 -0.0065027320 1.55031 0.0190367
36129.6999997547 -0.0000000329 0.0003670074 0.0814073914 -1.5894514628 0.0000014878 -0.0060288948 1.56629 0.0814082
36139.6999997546 -0.0000030912 0.0003661189 0.1429358184 -1.5893780325 0.0000023967 -0.0059781208 1.56823 0.142936
36149.6999997544 0.0000191799 0.0003797228 0.2067074133 -1.5893318679 0.0000016951 -0.0048653796 1.56896 0.206708
36159.6999997543 -0.0000040061 0.0004015339 0.2680976579 -1.5893190013 -0.0000030453 0.0005781029 1.5693 0.268098
36169.6999997542 0.0000049876 0.0004224753 0.3253154904 -1.5893980688 -0.0000015830 0.0074872649 1.5695 0.325316
36179.6999997540 0.0000148785 0.0004043016 0.3469493426 -1.5894320736 -0.0000011929 0.0164069780 1.56963 0.34695
36189.6999997539 0.0000171118 0.0003820091 0.3048741070 -1.5894394616 -0.0000046197 0.0131577331 1.56954 0.304874
36199.6999997537 -0.0000226975 0.0003682888 0.1826865712 -1.5895346941 -0.0000006437 0.0059240134 1.56878 0.182687
36209.6999997536 0.0000042304 0.0003268254 -0.0000925756 -1.5897830248 -0.0000002888 0.0039098580 -0.276026 0.000339684
36219.6999997534 0.0000022064 0.0003609819 -0.0471562193 -1.5896617073 0.0000009752 0.0061455888 -1.56314 0.0471576
36229.6999997533 0.0000014222 0.0003621219 -0.1187017906 -1.5896586764 0.0000019914 0.0059862815 -1.56775 0.118702
36239.6999997531 -0.0000064754 0.0003707620 -0.1789377800 -1.5897264968 0.0000032323 0.0057199916 -1.56872 0.178938
36249.6999997530 0.0000001946 0.0003917879 -0.2405697747 -1.5897447035 -0.0000023090 0.0022002411 -1.56917 0.24057
36259.6999997528 -0.0000009014 0.0004132777 -0.3012462253 -1.5897428033 -0.0000021876 -0.0042129296 -1.56942 0.301247
36269.6999997527 -0.0000097261 0.0004170031 -0.3444264916 -1.5896234501 -0.0000013154 -0.0122376821 -1.56959 0.344427
36279.6999997526 -0.0000279024 0.0003896590 -0.3323210917 -1.5896463983 -0.0000027083 -0.0196827712 -1.56962 0.332321
36289.6999997524 0.0000666136 0.0003738793 -0.2488051970 -1.5895902204 -0.0000131281 -0.0038985359 -1.56929 0.248805
36299.6999997523 -0.0000086478 0.0003591630 -0.0797801567 -1.5894283323 0.0000014018 -0.0091637335 -1.56629 0.079781
36309.6999997521 -0.0000066109 0.0003744003 0.0229255565 -1.5892631711 0.0000000292 -0.0066486774 1.55447 0.0229286
36319.6999997520 0.0000001232 0.0003686537 0.0910458893 -1.5894438621 0.0000016127 -0.0060084500 1.56675 0.0910466
36329.6999997518 -0.0000028686 0.0003665846 0.1499412716 -1.5893700094 0.0000025482 -0.0059586034 1.56835 0.149942
36339.6999997517 0.0000172796 0.0003820141 0.2130905289 -1.5893306758 0.0000008384 -0.0044934280 1.569 0.213091
36349.6999997515 -0.0000033665 0.0004037058 0.2744477116 -1.5893174729 -0.0000029511 0.0012429697 1.56933 0.274448
36359.6999997514 0.0000058532 0.0004231700 0.3300499546 -1.5894161285 -0.0000014975 0.0083135678 1.56951 0.33005
36369.6999997512 0.0000164461 0.0004012722 0.3457230928 -1.5894285963 -0.0000011571 0.0172676631 1.56964 0.345723
36379.6999997511 0.0000030769 0.0003804666 0.2963211189 -1.5894453665 0.0000187251 0.0080784977 1.56951 0.296321
36389.6999997510 -0.0000196217 0.0003670216 0.1648039229 -1.5895505969 -0.0000000772 0.0063875910 1.56857 0.164804
36399.6999997508 0.0000044045 0.0003438843 -0.0092878887 -1.5898015337 0.0000005781 0.0041371320 -1.53379 0.00929425
36409.6999997507 0.0000016866 0.0003604931 -0.0537671422 -1.5896412017 0.0000011453 0.0061041490 -1.56409 0.0537684
36419.6999997505 0.0000019639 0.0003630300 -0.1229982161 -1.5896667632 0.0000020616 0.0059901448 -1.56784 0.122999
36429.6999997504 -0.0000107872 0.0003726149 -0.1854077190 -1.5897307048 0.0000032148 0.0056054291 -1.56879 0.185408
36439.6999997502 0.0000024973 0.0003940529 -0.2469481746 -1.5897461237 -0.0000026863 0.0015756110 -1.5692 0.246948
36449.6999997501 -0.0000019127 0.0004157364 -0.3071902968 -1.5897318323 -0.0000020148 -0.0049366802 -1.56944 0.307191
36459.6999997499 -0.0000107517 0.0004142330 -0.3461220669 -1.5896256023 -0.0000012958 -0.0132165833 -1.5696 0.346122
36469.6999997498 -0.0000330614 0.0003875633 -0.3272669655 -1.5896445978 -0.0000046538 -0.0197522900 -1.56961 0.327267
36479.6999997496 0.0000421413 0.0003724882 -0.2351671517 -1.5895796195 -0.0000048077 -0.0048400320 -1.56921 0.235167
36489.6999997495 -0.0000117272 0.0003545692 -0.0591274647 -1.5893980293 -0.0000012092 -0.0083721852 -1.5648 0.0591285
36499.6999997494 -0.0000054827 0.0003677317 0.0279129426 -1.5893128942 -0.0000000134 -0.0065739899 1.55762 0.0279154
36509.6999997492 -0.0000000093 0.0003679059 0.1000045231 -1.5894344778 0.0000017306 -0.0059934347 1.56712 0.100005
36519.6999997491 -0.0000021279 0.0003670227 0.1569013429 -1.5893629073 0.0000027207 -0.0059284110 1.56846 0.156902
36529.6999997489 0.0000135513 0.0003843229 0.2194604222 -1.5893297807 -0.0000000533 -0.0040493952 1.56905 0.219461
36539.6999997488 -0.0000024999 0.0004058598 0.2807638954 -1.5893166861 -0.0000028034 0.0019147253 1.56935 0.280764
36549.6999997486 0.0000067136 0.0004230010 0.3343170740 -1.5894307916 -0.0000014318 0.0091708310 1.56953 0.334317
36559.6999997485 0.0000182538 0.0003983386 0.3438006332 -1.5894260455 -0.0000011576 0.0180377254 1.56964 0.343801
36569.6999997483 0.0000397949 0.0003789370 0.2868803575 -1.5894522073 0.0000315037 0.0042357678 1.56948 0.286881
36579.6999997482 -0.0000148229 0.0003657171 0.1461027021 -1.5895681897 0.0000009545 0.0070664217 1.56829 0.146103
36589.6999997480 0.0000042862 0.0003754820 -0.0141518175 -1.5898536207 0.0000006605 0.0049533071 -1.54427 0.0141568
36599.6999997479 0.0000011320 0.0003611235 -0.0610599566 -1.5896260024 0.0000012473 0.0060801166 -1.56488 0.061061
36609.6999997478 0.0000024683 0.0003640652 -0.1280880932 -1.5896742624 0.0000021397 0.0059923838 -1.56795 0.128089
36619.6999997476 -0.0000149951 0.0003745971 -0.1918542958 -1.5897342262 0.0000030154 0.0054504781 -1.56884 0.191855
36629.6999997475 0.0000037914 0.0003962693 -0.2533311969 -1.5897478605 -0.0000029292 0.0009361432 -1.56923 0.253332
36639.6999997473 -0.0000028836 0.0004181018 -0.3129591215 -1.5897169177 -0.0000018605 -0.0056792507 -1.56946 0.312959
36649.6999997472 -0.0000118615 0.0004112198 -0.3471548526 -1.5896293585 -0.0000012733 -0.0142026660 -1.56961 0.347155
36659.6999997470 -0.0000392559 0.0003856417 -0.3214435331 -1.5896418854 -0.0000080342 -0.0193429666 -1.5696 0.321444
36669.6999997469 0.0000312838 0.0003711237 -0.2205023399 -1.5895680608 -0.0000019908 -0.0052619907 -1.56911 0.220503
36679.6999997467 -0.0000097973 0.0003467319 -0.0387981398 -1.5893625489 -0.0000031823 -0.0068075135 -1.56186 0.0387997
36689.6999997466 -0.0000041604 0.0003646130 0.0333814139 -1.5893483491 0.0000002130 -0.0064134088 1.55987 0.0333834
36699.6999997464 -0.0000003145 0.0003652720 0.1074190675 -1.5894267196 0.0000018257 -0.0059852082 1.5674 0.10742
36709.6999997463 -0.0000006192 0.0003677518 0.1637047194 -1.5893567030 0.0000029056 -0.0058855758 1.56855 0.163705
36719.6999997462 0.0000089537 0.0003866722 0.2258241146 -1.5893289949 -0.0000008838 -0.0035425943 1.56908 0.225824
36729.6999997460 -0.0000015095 0.0004080920 0.2870309794 -1.5893173159 -0.0000026246 0.0025948110 1.56937 0.287031
36739.6999997459 0.0000075836 0.0004220550 0.3380543598 -1.5894410244 -0.0000013828 0.0100604120 1.56955 0.338055
36749.6999997457 0.0000204040 0.0003956011 0.3411730214 -1.5894245800 -0.0000012552 0.0186966452 1.56964 0.341173
36759.6999997456 0.0000603199 0.0003774652 0.2765175736 -1.5894599922 0.0000212765 0.0020712953 1.56943 0.276518
36769.6999997454 -0.0000079026 0.0003643448 0.1266925822 -1.5895877683 0.0000022771 0.0079474862 1.56792 0.126693
36779.6999997453 0.0000055457 0.0003997232 -0.0164664513 -1.5899240873 0.0000006330 0.0058082404 -1.54653 0.0164713
36789.6999997451 0.0000005929 0.0003632075 -0.0692567921 -1.5896182670 0.0000013388 0.0060586889 -1.56555 0.0692577
36799.6999997450 0.0000028741 0.0003650663 -0.1340889219 -1.5896821639 0.0000022348 0.0059905267 -1.56807 0.134089
36809.6999997448 -0.0000181268 0.0003767018 -0.1982824209 -1.5897370536 0.0000025897 0.0052417991 -1.5689 0.198283
36819.6999997447 0.0000042685 0.0003984863 -0.2597143558 -1.5897498523 -0.0000030486 0.0002867721 -1.56926 0.259715
36829.6999997446 -0.0000038138 0.0004202293 -0.3184971126 -1.5896989262 -0.0000017265 -0.0064435874 -1.56948 0.318497
36839.6999997444 -0.0000130762 0.0004081219 -0.3475146671 -1.5896338085 -0.0000012429 -0.0151781261 -1.56962 0.347515
36849.6999997443 -0.0000419008 0.0003838980 -0.3148281231 -1.5896382771 -0.0000118825 -0.0179087056 -1.56958 0.314828
36859.6999997441 0.0000263726 0.0003698197 -0.2048183769 -1.5895554228 -0.0000011229 -0.0055281516 -1.56899 0.204819
36869.6999997440 -0.0000054048 0.0003352785 -0.0197833270 -1.5893240594 -0.0000028214 -0.0051097795 -1.55385 0.0197862
36879.6999997438 -0.0000030769 0.0003627198 0.0391342461 -1.5893772531 0.0000005752 -0.0062641209 1.56153 0.0391359
36889.6999997437 -0.0000007423 0.0003628202 0.1130370228 -1.5894213120 0.0000019028 -0.0059830706 1.56759 0.113038
36899.6999997435 0.0000018147 0.0003689178 0.1703502363 -1.5893512987 0.0000030821 -0.0058273932 1.56863 0.170351
36909.6999997434 0.0000044697 0.0003890306 0.2321883735 -1.5893282008 -0.0000015933 -0.0029860316 1.56912 0.232189
36919.6999997432 -0.0000004678 0.0004104262 0.2932309391 -1.5893201865 -0.0000024333 0.0032852211 1.5694 0.293231
36929.6999997431 0.0000084803 0.0004204143 0.3412124615 -1.5894466643 -0.0000013464 0.0109820346 1.56956 0.341213
36939.6999997430 0.0000230790 0.0003930678 0.3378294971 -1.5894241740 -0.0000015677 0.0192267327 1.56963 0.33783
36949.6999997428 -0.0000213519 0.0003760271 0.2651986316 -1.5894686538 -0.0000081454 0.0016669188 1.56938 0.265199
36959.6999997427 -0.0000000078 0.0003626783 0.1067005732 -1.5896096989 0.0000029812 0.0088148874 1.5674 0.106701
36969.6999997425 0.0000067735 0.0003960543 -0.0181936191 -1.5899124151 0.0000004147 0.0063914445 -1.54903 0.0181979
36979.6999997424 0.0000001327 0.0003660950 -0.0783869945 -1.5896184604 0.0000014504 0.0060360393 -1.56613 0.0783878
36989.6999997422 0.0000030815 0.0003658058 -0.1407536852 -1.5896906628 0.0000023534 0.0059823390 -1.5682 0.140754
36999.6999997421 -0.0000192985 0.0003788337 -0.2046909435 -1.5897391278 0.0000019392 0.0049670687 -1.56895 0.204691
37009.6999997419 0.0000041424 0.0004006141 -0.2660902995 -1.5897518884 -0.0000030614 -0.0003697801 -1.56929 0.266091
37019.6999997418 -0.0000047095 0.0004218029 -0.3237370793 -1.5896795269 -0.0000016157 -0.0072327375 -1.56949 0.323737
37029.6999997416 -0.0000144211 0.0004049520 -0.3471939305 -1.5896382005 -0.0000012081 -0.0161205905 -1.56963 0.347194
37039.6999997415 -0.0000264744 0.0003822219 -0.3073949223 -1.5896337176 -0.0000090599 -0.0146213332 -1.56955 0.307395
37049.6999997414 0.0000235202 0.0003685115 -0.1881456621 -1.5895415184 -0.0000007599 -0.0058127739 -1.56884 0.188146
37059.6999997412 -0.0000040463 0.0003264415 -0.0039201308 -1.5892941617 -0.0000008464 -0.0040395030 -1.48771 0.0039337
37069.6999997411 -0.0000023808 0.0003613846 0.0451739495 -1.5894024266 0.0000008980 -0.0061659654 1.5628 0.0451754
37079.6999997409 -0.0000012542 0.0003621666 0.1174141982 -1.5894149944 0.0000019703 -0.0059851312 1.56771 0.117415
37089.6999997408 0.0000052215 0.0003704745 0.1768880052 -1.5893464196 0.0000032091 -0.0057496135 1.5687 0.176888
37099.6999997406 0.0000007607 0.0003913737 0.2385579188 -1.5893272216 -0.0000021601 -0.0023929462 1.56916 0.238558
37109.6999997405 0.0000005778 0.0004128664 0.2993409446 -1.5893261224 -0.0000022432 0.0039882908 1.56942 0.299341
37119.6999997403 0.0000094197 0.0004182143 0.3437551077 -1.5894483153 -0.0000013183 0.0119328660 1.56958 0.343755
37129.6999997402 0.0000265706 0.0003907489 0.3337571930 -1.5894247927 -0.0000023179 0.0196034375 1.56963 0.333757
37139.6999997400 -0.0000754311 0.0003746230 0.2528925801 -1.5894781749 -0.0000168426 0.0033976604 1.56931 0.252893
37149.6999997399 0.0000069131 0.0003603054 0.0862773374 -1.5896346189 0.0000020494 0.0092117439 1.56662 0.0862781
37159.6999997398 0.0000068289 0.0003781133 -0.0215343011 -1.5898295558 0.0000001025 0.0066328809 -1.55324 0.0215376
37169.6999997396 -0.0000001035 0.0003682976 -0.0880319509 -1.5896248733 0.0000015757 0.0060144793 -1.56661 0.0880327
37179.6999997395 0.0000029866 0.0003663051 -0.1477285065 -1.5896990741 0.0000024997 0.0059658306 -1.56832 0.147729
37189.6999997393 -0.0000181149 0.0003810714 -0.2110802447 -1.5897406363 0.0000011186 0.0046187700 -1.56899 0.211081
37199.6999997392 0.0000036001 0.0004027502 -0.2724490529 -1.5897537362 -0.0000029890 -0.0010325831 -1.56932 0.272449
37209.6999997390 -0.0000055807 0.0004227065 -0.3286050564 -1.5896609309 -0.0000015260 -0.0080496576 -1.56951 0.328605
37219.6999997389 -0.0000159289 0.0004018587 -0.3461861244 -1.5896420727 -0.0000011733 -0.0170048727 -1.56964 0.346186
37229.6999997387 -0.0000020267 0.0003806381 -0.2991153669 -1.5896282591 0.0000108990 -0.0096464113 -1.56952 0.299116
37239.6999997386 0.0000207300 0.0003672385 -0.1705408449 -1.5895262503 -0.0000003032 -0.0062204645 -1.56864 0.170541
37249.6999997384 -0.0000044865 0.0003359924 0.0069373403 -1.5892778428 0.0000004395 -0.0039740202 1.5224 0.00694547
37259.6999997383 -0.0000018496 0.0003606405 0.0516187638 -1.5894243669 0.0000011009 -0.0061143404 1.56381 0.05162
37269.6999997381 -0.0000017997 0.0003628925 0.1215770569 -1.5894071645 0.0000020362 -0.0059889768 1.56781 0.121578
37279.6999997380 0.0000093944 0.0003722744 0.1833689568 -1.5893422308 0.0000032337 -0.0056453496 1.56877 0.183369
37289.6999997379 -0.0000018866 0.0003936598 0.2449344106 -1.5893260871 -0.0000025827 -0.0017745128 1.56919 0.244935
37299.6999997377 0.0000015993 0.0004153417 0.3053307747 -1.5893359954 -0.0000020646 0.0047065777 1.56944 0.305331
37309.6999997376 0.0000104201 0.0004155685 0.3456565347 -1.5894470858 -0.0000012957 0.0129064742 1.56959 0.345657
37319.6999997374 0.0000312789 0.0003886100 0.3289404045 -1.5894265044 -0.0000038933 0.0197666870 1.56961 0.328941
37329.6999997373 -0.0000480197 0.0003732302 0.2395747870 -1.5894887039 -0.0000066155 0.0046253728 1.56924 0.239575
37339.6999997371 0.0000112399 0.0003564241 0.0656293997 -1.5896636478 -0.0000003486 0.0087242086 1.56537 0.0656304
37349.6999997370 0.0000058786 0.0003692723 -0.0262721122 -1.5897724751 -0.0000000276 0.0066127572 -1.55674 0.0262747
37359.6999997368 -0.0000000707 0.0003683406 -0.0973150986 -1.5896343018 0.0000016993 0.0059974969 -1.56701 0.0973158
37369.6999997367 0.0000024286 0.0003667014 -0.1547224458 -1.5897067492 0.0000026682 0.0059392008 -1.56843 0.154723
37379.6999997365 -0.0000148764 0.0003833623 -0.2174544746 -1.5897418679 0.0000002280 0.0041967814 -1.56903 0.217455
37389.6999997364 0.0000027930 0.0004048879 -0.2787783352 -1.5897550784 -0.0000028561 -0.0017019783 -1.56934 0.278779
37399.6999997363 -0.0000064401 0.0004227924 -0.3330274893 -1.5896452867 -0.0000014563 -0.0088968924 -1.56953 0.333028
37409.6999997361 -0.0000176511 0.0003988751 -0.3444841791 -1.5896451867 -0.0000011611 -0.0178058984 -1.56964 0.344484
37419.6999997360 -0.0000252166 0.0003790987 -0.2899577887 -1.5896219674 0.0000300393 -0.0052394468 -1.56949 0.289958
37429.6999997358 0.0000165907 0.0003659552 -0.1520856843 -1.5895094748 0.0000005694 -0.0068270532 -1.56839 0.152086
37439.6999997357 -0.0000041814 0.0003652468 0.0129712064 -1.5892393643 0.0000006515 -0.0046687912 1.54265 0.0129763
37449.6999997355 -0.0000013194 0.0003608180 0.0586708287 -1.5894419230 0.0000012160 -0.0060869578 1.56465 0.0586719
37459.6999997354 -0.0000023171 0.0003638600 0.1263791992 -1.5893999925 0.0000021095 -0.0059919984 1.56792 0.12638
37469.6999997352 0.0000137278 0.0003741420 0.1898223317 -1.5893388780 0.0000030960 -0.0055045287 1.56883 0.189823
37479.6999997351 -0.0000034815 0.0003958133 0.2513167909 -1.5893247948 -0.0000028670 -0.0011391416 1.56922 0.251317
37489.6999997349 0.0000025833 0.0004176838 0.3111606439 -1.5893500822 -0.0000019031 0.0054428039 1.56945 0.311161
37499.6999997348 0.0000115009 0.0004125586 0.3468993717 -1.5894441435 -0.0000012724 0.0138918238 1.56961 0.3469
37509.6999997347 0.0000373085 0.0003865849 0.3233605862 -1.5894293657 -0.0000067986 0.0195484843 1.5696 0.323361
37519.6999997345 -0.0000337771 0.0003718201 0.2252311848 -1.5895004012 -0.0000025476 0.0051573690 1.56915 0.225231
37529.6999997344 0.0000109258 0.0003497483 0.0451217117 -1.5896979414 -0.0000027482 0.0073531274 1.56305 0.0451231
37539.6999997342 0.0000045622 0.0003654207 -0.0316246121 -1.5897342063 0.0000001229 0.0064661986 -1.55924 0.0316267
37549.6999997341 0.0000002002 0.0003661396 -0.1052822711 -1.5896432589 0.0000018024 0.0059871080 -1.56732 0.105283
37559.6999997339 0.0000011930 0.0003673202 -0.1615805998 -1.5897136728 0.0000028517 0.0059005962 -1.56852 0.161581
37569.6999997338 -0.0000104427 0.0003857176 -0.2238203508 -1.5897431343 -0.0000006295 0.0037085201 -1.56907 0.223821
37579.6999997336 0.0000018330 0.0004071158 -0.2850637009 -1.5897554425 -0.0000026854 -0.0023792088 -1.56937 0.285064
37589.6999997335 -0.0000073051 0.0004221185 -0.3369384545 -1.5896340722 -0.0000014035 -0.0097761911 -1.56954 0.336939
37599.6999997333 -0.0000196780 0.0003961158 -0.3420798715 -1.5896474688 -0.0000012201 -0.0185018091 -1.56964 0.34208
37609.6999997332 -0.0000617622 0.0003776496 -0.2798885630 -1.5896149506 0.0000268336 -0.0026064249 -1.56945 0.279889
37619.6999997331 0.0000102950 0.0003646417 -0.1328841848 -1.5894910371 0.0000018636 -0.0076551703 -1.56805 0.132885
37629.6999997329 -0.0000050513 0.0003942254 0.0159113647 -1.5891674021 0.0000006530 -0.0055587272 1.54603 0.0159162
37639.6999997328 -0.0000007738 0.0003624167 0.0665658721 -1.5894526701 0.0000013053 -0.0060655699 1.56535 0.0665669
37649.6999997326 -0.0000027480 0.0003648346 0.1321085861 -1.5893928546 0.0000021986 -0.0059916924 1.56803 0.132109
37659.6999997325 0.0000173022 0.0003761529 0.1962569745 -1.5893363183 0.0000027437 -0.0053142683 1.56888 0.196257
37669.6999997323 -0.0000041926 0.0003979602 0.2577011543 -1.5893233489 -0.0000030235 -0.0004925436 1.56925 0.257701
37679.6999997322 0.0000035256 0.0004198279 0.3167786509 -1.5893677449 -0.0000017620 0.0061998786 1.56947 0.316779
37689.6999997320 0.0000126802 0.0004093799 0.3474719814 -1.5894402976 -0.0000012439 0.0148727650 1.56962 0.347472
37699.6999997319 0.0000421488 0.0003846957 0.3169961823 -1.5894331639 -0.0000108450 0.0185223273 1.56958 0.316996
37709.6999997317 -0.0000275384 0.0003704222 0.2098637612 -1.5895131517 -0.0000012887 0.0054483330 1.56903 0.209864
37719.6999997316 0.0000066621 0.0003392103 0.0255332489 -1.5897366428 -0.0000031908 0.0056105520 1.55751 0.0255355
37729.6999997315 0.0000033693 0.0003632489 -0.0372953287 -1.5897040937 0.0000004628 0.0063063853 -1.56106 0.0372971
37739.6999997313 0.0000005962 0.0003633817 -0.1114435874 -1.5896496487 0.0000018837 0.0059832079 -1.56754 0.111444
37749.6999997312 -0.0000009360 0.0003683806 -0.1682726630 -1.5897197619 0.0000030337 0.0058476217 -1.56861 0.168273
37759.6999997310 -0.0000058304 0.0003881264 -0.2301847874 -1.5897443321 -0.0000013818 0.0031661854 -1.56911 0.230185
37769.6999997309 0.0000008019 0.0004094783 -0.2912879829 -1.5897538083 -0.0000024972 -0.0030661313 -1.56939 0.291288
37779.6999997307 -0.0000081913 0.0004207588 -0.3402842115 -1.5896274674 -0.0000013649 -0.0106878947 -1.56956 0.340284
37789.6999997306 -0.0000221611 0.0003935990 -0.3389631848 -1.5896486452 -0.0000014484 -0.0190745410 -1.56964 0.338963
37799.6999997304 -0.0000157556 0.0003762737 -0.2688736228 -1.5896070030 0.0000021200 -0.0015198672 -1.5694 0.268874
37809.6999997303 0.0000024962 0.0003631425 -0.1130586561 -1.5894703405 0.0000029005 -0.0085671353 -1.56758 0.113059
37819.6999997301 -0.0000065273 0.0004006252 0.0175484349 -1.5891426103 0.0000005000 -0.0062448720 1.54797 0.017553
37829.6999997300 -0.0000002653 0.0003651820 0.0754227838 -1.5894552970 0.0000014090 -0.0060432256 1.56595 0.0754237
37839.6999997299 -0.0000030390 0.0003656477 0.1386020648 -1.5893849081 0.0000023090 -0.0059857260 1.56816 0.138603
37849.6999997297 0.0000191659 0.0003782389 0.2026724260 -1.5893344186 0.0000021605 -0.0050614718 1.56893 0.202673
37859.6999997296 -0.0000042348 0.0004000623 0.2640810004 -1.5893217139 -0.0000030677 0.0001619131 1.56928 0.264081
37869.6999997294 0.0000044311 0.0004215285 0.3221209019 -1.5893873411 -0.0000016431 0.0069808460 1.56949 0.322121
37879.6999997293 0.0000139813 0.0004061315 0.3473664680 -1.5894361929 -0.0000012084 0.0158282458 1.56963 0.347367
37889.6999997291 0.0000341494 0.0003829124 0.3098229731 -1.5894377925 -0.0000114937 0.0158938950 1.56956 0.309823
37899.6999997290 -0.0000242989 0.0003690455 0.1934962865 -1.5895270075 -0.0000008526 0.0057139071 1.56889 0.193497
37909.6999997288 0.0000040686 0.0003280912 0.0084376950 -1.5897713760 -0.0000014729 0.0042747413 1.53193 0.00844407
37919.6999997287 0.0000025559 0.0003617494 -0.0432367651 -1.5896781867 0.0000008134 0.0061910162 -1.56243 0.0432383
37929.6999997285 0.0000010913 0.0003621238 -0.1161115041 -1.5896557108 0.0000019533 0.0059841821 -1.56768 0.116112
37939.6999997284 -0.0000040464 0.0003698691 -0.1748385254 -1.5897251697 0.0000031820 0.0057766276 -1.56868 0.174839
37949.6999997283 -0.0000018235 0.0003905323 -0.2365527047 -1.5897455615 -0.0000019955 0.0025832600 -1.56915 0.236553
37959.6999997281 -0.0000002466 0.0004119568 -0.2974295541 -1.5897492573 -0.0000023068 -0.0037649915 -1.56941 0.29743
37969.6999997280 -0.0000091162 0.0004187997 -0.3430242004 -1.5896249821 -0.0000013372 -0.0116300956 -1.56958 0.343024
37979.6999997278 -0.0000253554 0.0003912963 -0.3351220325 -1.5896486663 -0.0000020309 -0.0195035426 -1.56963 0.335122
37989.6999997277 0.0000767027 0.0003749334 -0.2568813092 -1.5895980741 -0.0000190350 -0.0027968996 -1.56934 0.256882
37999.6999997275 -0.0000049174 0.0003611061 -0.0927519049 -1.5894467626 0.0000025396 -0.0091681711 -1.5669 0.0927526
38009.6999997274 -0.0000069702 0.0003829033 0.0202788269 -1.5892191478 0.0000001865 -0.0065907180 1.55192 0.0202824
38019.6999997272 0.0000000507 0.0003677714 0.0849831912 -1.5894509322 0.0000015305 -0.0060209197 1.56647 0.084984
38029.6999997271 -0.0000030553 0.0003661762 0.1455162872 -1.5893767648 0.0000024455 -0.0059720476 1.56828 0.145517
38039.6999997269 0.0000187283 0.0003803925 0.2090678748 -1.5893331190 0.0000013840 -0.0047367678 1.56898 0.209068
38049.6999997268 -0.0000038047 0.0004021322 0.2704468143 -1.5893201257 -0.0000030187 0.0008227738 1.56931 0.270447
38059.6999997267 0.0000053088 0.0004225841 0.3271146340 -1.5894067515 -0.0000015449 0.0077887009 1.5695 0.327115
38069.6999997265 0.0000154333 0.0004029207 0.3465762093 -1.5894323971 -0.0000011688 0.0167336773 1.56963 0.346576
38079.6999997264 0.0000068925 0.0003812191 0.3018136192 -1.5894432661 0.0000030441 0.0112842987 1.56953 0.301814
38089.6999997262 -0.0000216589 0.0003676852 0.1761777425 -1.5895421424 -0.0000004693 0.0060734800 1.56871 0.176178
38099.6999997261 0.0000044481 0.0003302876 -0.0041014512 -1.5897902575 0.0000001989 0.0038895231 -1.49044 0.00411473
38109.6999997259 0.0000019893 0.0003607513 -0.0495351268 -1.5896555120 0.0000010560 0.0061268652 -1.56351 0.0495364
38119.6999997258 0.0000016298 0.0003625234 -0.1202285886 -1.5896636867 0.0000020198 0.0059877327 -1.56778 0.120229
38129.6999997256 -0.0000080245 0.0003715918 -0.1813325876 -1.5897299689 0.0000032471 0.0056816410 -1.56875 0.181333
38139.6999997255 0.0000011698 0.0003928273 -0.2429266050 -1.5897470042 -0.0000024632 0.0019717370 -1.56918 0.242927
38149.6999997253 -0.0000012783 0.0004144245 -0.3034606496 -1.5897410459 -0.0000021249 -0.0044782701 -1.56943 0.303461
38159.6999997252 -0.0000100967 0.0004162863 -0.3451297064 -1.5896257536 -0.0000013158 -0.0125975895 -1.56959 0.34513
38169.6999997251 -0.0000296373 0.0003891146 -0.3305418804 -1.5896476230 -0.0000032955 -0.0197449956 -1.56962 0.330542
38179.6999997249 0.0000556280 0.0003735515 -0.2438850273 -1.5895882047 -0.0000091603 -0.0043439198 -1.56926 0.243885
38189.6999997248 -0.0000102760 0.0003578281 -0.0721468550 -1.5894194985 0.0000004953 -0.0089839741 -1.56584 0.0721477
38199.6999997246 -0.0000062737 0.0003712180 0.0246870222 -1.5892860109 -0.0000000268 -0.0066392800 1.55576 0.0246898
38209.6999997245 0.0000001074 0.0003685801 0.0944898436 -1.5894424686 0.0000016557 -0.0060021908 1.5669 0.0944906
38219.6999997243 -0.0000026652 0.0003665615 0.1525275679 -1.5893692265 0.0000026063 -0.0059487949 1.56839 0.152528
38229.6999997242 0.0000160683 0.0003826535 0.2154459920 -1.5893322147 0.0000005040 -0.0043375155 1.56902 0.215446
38239.6999997240 -0.0000030674 0.0004042465 0.2767866878 -1.5893189456 -0.0000029016 0.0014900180 1.56934 0.276787
38249.6999997239 0.0000061700 0.0004229097 0.3316850238 -1.5894238918 -0.0000014676 0.0086261520 1.56952 0.331685
38259.6999997237 0.0000170799 0.0003998715 0.3450941743 -1.5894294040 -0.0000011433 0.0175635701 1.56964 0.345094
38269.6999997236 0.0000122981 0.0003796448 0.2929371341 -1.5894496851 0.0000261428 0.0064359398 1.5695 0.292937
38279.6999997235 -0.0000180817 0.0003663951 0.1579819486 -1.5895588148 0.0000002496 0.0066110263 1.56848 0.157982
38289.6999997233 0.0000042442 0.0003549828 -0.0114906242 -1.5898175466 0.0000006441 0.0044020364 -1.53991 0.0114961
38299.6999997232 0.0000014774 0.0003606254 -0.0563694454 -1.5896368428 0.0000011897 0.0060942895 -1.5644 0.0563706
38309.6999997230 0.0000021599 0.0003635389 -0.1247693729 -1.5896716943 0.0000020909 0.0059912816 -1.56788 0.12477
38319.6999997229 -0.0000124001 0.0003735076 -0.1877921238 -1.5897340705 0.0000031681 0.0055536247 -1.56881 0.187792
38329.6999997227 0.0000030831 0.0003950933 -0.2493066803 -1.5897486848 -0.0000027903 0.0013409024 -1.56921 0.249307
38339.6999997226 -0.0000022758 0.0004168976 -0.3093452088 -1.5897287106 -0.0000019581 -0.0052086282 -1.56945 0.309345
38349.6999997224 -0.0000111510 0.0004134463 -0.3465812618 -1.5896287398 -0.0000012948 -0.0135808573 -1.5696 0.346582
38359.6999997223 -0.0000353093 0.0003871178 -0.3252050599 -1.5896456031 -0.0000057343 -0.0196768768 -1.56961 0.325205
38369.6999997221 0.0000370173 0.0003721886 -0.2298664833 -1.5895773746 -0.0000033762 -0.0050306985 -1.56918 0.229867
38379.6999997220 -0.0000116050 0.0003522022 -0.0515392487 -1.5893874434 -0.0000021269 -0.0078588052 -1.56396 0.0515405
38389.6999997219 -0.0000049995 0.0003663162 0.0298951418 -1.5893291070 0.0000000362 -0.0065182319 1.55854 0.0298974
38399.6999997217 -0.0000001047 0.0003669621 0.1029562742 -1.5894334833 0.0000017656 -0.0059896359 1.56723 0.102957
38409.6999997216 -0.0000016682 0.0003670524 0.1594363350 -1.5893625500 0.0000027865 -0.0059141815 1.56849 0.159437
38419.6999997214 0.0000119003 0.0003849478 0.2218132251 -1.5893314179 -0.0000003734 -0.0038689497 1.56906 0.221814
38429.6999997213 -0.0000021456 0.0004063883 0.2830871479 -1.5893186590 -0.0000027399 0.0021646533 1.56936 0.283087
38439.6999997211 0.0000070311 0.0004224115 0.3357633967 -1.5894370778 -0.0000014087 0.0094952732 1.56954 0.335764
38449.6999997210 0.0000189986 0.0003969776 0.3429126482 -1.5894273487 -0.0000011710 0.0182948089 1.56964 0.342913
38459.6999997208 0.0000546465 0.0003781227 0.2831602253 -1.5894569768 0.0000302614 0.0032749529 1.56946 0.28316
38469.6999997207 -0.0000124934 0.0003650927 0.1390058445 -1.5895771992 0.0000014413 0.0073736672 1.56817 0.139006
38479.6999997205 0.0000046253 0.0003864974 -0.0152173494 -1.5898835895 0.0000006637 0.0052870700 -1.5454 0.0152223
38489.6999997204 0.0000009292 0.0003618058 -0.0639749531 -1.5896242287 0.0000012823 0.0060722689 -1.56514 0.063976
38499.6999997203 0.0000026254 0.0003645906 -0.1302077902 -1.5896792164 0.0000021745 0.0059922915 -1.568 0.130208
38509.6999997201 -0.0000163321 0.0003755643 -0.1942316425 -1.5897373629 0.0000028887 0.0053804101 -1.56886 0.194232
38519.6999997200 0.0000040481 0.0003973482 -0.2556901646 -1.5897505785 -0.0000029852 0.0006972880 -1.56924 0.25569
38529.6999997198 -0.0000032329 0.0004192453 -0.3150356095 -1.5897125457 -0.0000018093 -0.0059589249 -1.56947 0.315036
38539.6999997197 -0.0000122985 0.0004104374 -0.3473659229 -1.5896328969 -0.0000012664 -0.0145653884 -1.56961 0.347366
38549.6999997195 -0.0000411901 0.0003853071 -0.3190909680 -1.5896426043 -0.0000095807 -0.0189748936 -1.56959 0.319091
38559.6999997194 0.0000290388 0.0003708674 -0.2148216246 -1.5895654694 -0.0000015533 -0.0053667831 -1.56907 0.214822
38569.6999997192 -0.0000081198 0.0003429013 -0.0315366442 -1.5893502669 -0.0000033556 -0.0061528038 -1.55992 0.0315385
38579.6999997191 -0.0000037239 0.0003637814 0.0354785715 -1.5893615859 0.0000003367 -0.0063535210 1.56054 0.0354804
38589.6999997189 -0.0000004599 0.0003640893 0.1096925432 -1.5894267799 0.0000018542 -0.0059838167 1.56748 0.109693
38599.6999997188 0.0000001646 0.0003679051 0.1661779485 -1.5893566543 0.0000029723 -0.0058660479 1.56858 0.166178
38609.6999997187 0.0000072426 0.0003872632 0.2281768791 -1.5893306177 -0.0000011631 -0.0033421277 1.5691 0.228177
38619.6999997185 -0.0000011301 0.0004086088 0.2893322250 -1.5893199880 -0.0000025551 0.0028483663 1.56938 0.289333
38629.6999997184 0.0000079081 0.0004211388 0.3392921200 -1.5894455123 -0.0000013670 0.0103969330 1.56956 0.339292
38639.6999997182 0.0000213155 0.0003942616 0.3400223749 -1.5894262071 -0.0000013339 0.0189083460 1.56964 0.340023
38649.6999997181 0.0000438276 0.0003766250 0.2724488150 -1.5894650106 0.0000119975 0.0016478345 1.56941 0.272449
38659.6999997179 -0.0000050066 0.0003636254 0.1193660682 -1.5895974931 0.0000026780 0.0082895733 1.56775 0.119367
38669.6999997178 0.0000061165 0.0004022508 -0.0170329596 -1.5899369049 0.0000005756 0.0060632231 -1.54718 0.0170377
38679.6999997176 0.0000004081 0.0003642956 -0.0725320673 -1.5896193893 0.0000013786 0.0060503590 -1.56577 0.072533
38689.6999997175 0.0000029757 0.0003654950 -0.1364927900 -1.5896872287 0.0000022766 0.0059883417 -1.56812 0.136493
38699.6999997173 -0.0000188239 0.0003776688 -0.2006522749 -1.5897397427 0.0000023754 0.0051485539 -1.56891 0.200653
38709.6999997172 0.0000042794 0.0003995234 -0.2620712408 -1.5897524703 -0.0000030635 0.0000449757 -1.56927 0.262072
38719.6999997170 -0.0000041493 0.0004211932 -0.3204713880 -1.5896936428 -0.0000016822 -0.0067321503 -1.56948 0.320472
38729.6999997169 -0.0000135580 0.0004073029 -0.3474746361 -1.5896372419 -0.0000012301 -0.0155315393 -1.56962 0.347475
38739.6999997168 -0.0000391861 0.0003835887 -0.3121759367 -1.5896384882 -0.0000123148 -0.0169461604 -1.56957 0.312176
38749.6999997166 0.0000251854 0.0003695470 -0.1987664785 -1.5895522276 -0.0000009692 -0.0056247639 -1.56894 0.198767
38759.6999997165 -0.0000044259 0.0003310276 -0.0134315945 -1.5893129254 -0.0000021461 -0.0046086080 -1.54616 0.0134357
38769.6999997163 -0.0000027892 0.0003621163 0.0413300708 -1.5893887291 0.0000007069 -0.0062213631 1.56203 0.0413317
38779.6999997162 -0.0000009329 0.0003622064 0.1147498599 -1.5894212234 0.0000019283 -0.0059834816 1.56764 0.11475
38789.6999997160 0.0000029622 0.0003692329 0.1727771590 -1.5893512384 0.0000031374 -0.0058012323 1.56866 0.172778
38799.6999997159 0.0000029830 0.0003896218 0.2345429383 -1.5893295914 -0.0000018209 -0.0027705266 1.56914 0.234543
38809.6999997157 -0.0000000826 0.0004109835 0.2955022444 -1.5893237007 -0.0000023643 0.0035432781 1.56941 0.295503
38819.6999997156 0.0000088189 0.0004192645 0.3422268310 -1.5894493512 -0.0000013383 0.0113300079 1.56957 0.342227
38829.6999997154 0.0000242523 0.0003918002 0.3364120693 -1.5894259531 -0.0000017815 0.0193857045 1.56963 0.336412
38839.6999997153 -0.0000610151 0.0003751988 0.2607700807 -1.5894737463 -0.0000169977 0.0021855619 1.56936 0.26077
38849.6999997152 0.0000027369 0.0003617678 0.0991975796 -1.5896201802 0.0000028527 0.0090437855 1.56715 0.0991982
38859.6999997150 0.0000069409 0.0003888111 -0.0191976831 -1.5898832194 0.0000002905 0.0065184595 -1.55055 0.0192016
38869.6999997149 0.0000000181 0.0003671395 -0.0819287679 -1.5896219895 0.0000014933 0.0060276905 -1.56632 0.0819296


==> Figures/pp-example-fixed-e10.dat <==
0 0.0000063417 0.7000000291 -0.0000002073 0.0000006342 0.0000002913 -0.0000020735 -2.96143e-07 0.7
2.0000000000 -0.0000037328 0.7000004663 -0.0000017622 -0.0000117535 -0.0000011307 0.0000001026 -2.51743e-06 0.7
4.0000000000 -0.0000006871 0.6999948069 0.0000013903 -0.0000157217 -0.0000051862 0.0000034470 1.98616e-06 0.699995
6.0000000000 0.0000001862 0.6999723095 0.0000165571 -0.0000157612 -0.0000209603 0.0000139299 2.36539e-05 0.699972
8.0000000000 -0.0000074402 0.6998762744 0.0000782642 -0.0000200192 -0.0000916200 0.0000580152 0.000111826 0.699876
10.0000000000 -0.0000794749 0.6994515956 0.0003493563 -0.0000837458 -0.0004055376 0.0002632162 0.000499472 0.699452
12.0000000000 -0.0009190181 0.6975895126 0.0015090707 -0.0007275888 -0.0017728259 0.0009017484 0.00216326 0.697591
14.0000000000 -0.0197645962 0.6923625595 -0.0123136831 -0.0162347649 -0.0015739137 -0.0261599287 -0.0177831 0.692472
16.0000000000 0.0084175822 0.6929355180 -0.0606983129 -0.0300898028 0.0018056079 -0.0108500140 -0.0873729 0.695589
18.0000000000 0.0115712873 0.6972730991 -0.0708597026 -0.0078632765 0.0024468447 -0.0022377313 -0.101276 0.700864
20.0000000000 0.0109476072 0.7025168718 -0.0734094544 0.0136476543 0.0027999257 -0.0001646314 -0.104117 0.706342
22.0000000000 0.0085704683 0.7080314220 -0.0728311701 0.0326514845 0.0027255392 0.0011670057 -0.102504 0.711767
24.0000000000 0.0061696481 0.7131772018 -0.0703332532 0.0465226993 0.0023982622 0.0017226770 -0.0983017 0.716637
26.0000000000 0.0055985629 0.7172045074 -0.0676490494 0.0568615190 0.0016619233 0.0018716265 -0.094045 0.720388
28.0000000000 0.0096171599 0.7198413183 -0.0624088520 0.0700475053 0.0010683747 0.0047131334 -0.0864818 0.722542
30.0000000000 0.0178729652 0.7212036742 -0.0476438198 0.0958250241 0.0001696127 0.0113056609 -0.0659657 0.722776
32.0000000000 0.0211930324 0.7195266558 -0.0203665652 0.1359113465 -0.0020426766 0.0147534041 -0.0282979 0.719815
34.0000000000 0.0085565606 0.7129312409 0.0025479371 0.1693453004 -0.0043567203 0.0057447067 0.00357387 0.712936
36.0000000000 -0.0190946258 0.7044245539 0.0000598454 0.1606144612 -0.0042845131 -0.0053476504 8.49564e-05 0.704425
38.0000000000 -0.0228832995 0.6948048520 -0.0060640535 0.1111615646 -0.0053883874 -0.0004482423 -0.00872749 0.694831
40.0000000000 -0.0137514001 0.6841656210 -0.0060062526 0.0772014137 -0.0053218783 0.0001290926 -0.00877872 0.684192
42.0000000000 -0.0112715724 0.6738212744 -0.0049650829 0.0518707311 -0.0050894806 0.0011749502 -0.00736841 0.67384
44.0000000000 -0.0077238175 0.6640610863 0.0000550628 0.0325552354 -0.0047466736 0.0041005651 8.29183e-05 0.664061
46.0000000000 -0.0044453519 0.6544900387 0.0126691406 0.0201053844 -0.0049479259 0.0085228868 0.0193549 0.654613
48.0000000000 -0.0012923059 0.6438649547 0.0340258930 0.0136917973 -0.0057252549 0.0124239112 0.0527972 0.644763
50.0000000000 0.0011488150 0.6313896259 0.0598995533 0.0128311642 -0.0067786962 0.0122170433 0.0945863 0.634225
52.0000000000 0.0003102751 0.6165949363 0.0790076532 0.0139660365 -0.0081708165 0.0060827980 0.127441 0.621636
54.0000000000 -0.0022182663 0.5978558465 0.0847014655 0.0098710787 -0.0108188938 0.0002912103 0.140739 0.603826
56.0000000000 0.0025859184 0.5732356238 0.0832363230 0.0096135781 -0.0135759190 -0.0020160232 0.144197 0.579247
58.0000000000 -0.0001573324 0.5441917494 0.0779516230 0.0119250286 -0.0152095102 -0.0031193599 0.142275 0.549746
60.0000000000 -0.0035160166 0.5126511566 0.0723548918 0.0071549331 -0.0164165978 -0.0026071303 0.140213 0.517732
62.0000000000 -0.0063143325 0.4781869340 0.0677599970 -0.0024340691 -0.0182172198 -0.0024906768 0.140765 0.482964
64.0000000000 -0.0134951898 0.4394233112 0.0619934888 -0.0217808630 -0.0207670549 -0.0038590094 0.140154 0.443775
66.0000000000 -0.0183421062 0.3941264498 0.0529141061 -0.0569025642 -0.0245588707 -0.0051779696 0.133459 0.397663
68.0000000000 -0.0010887523 0.3443173682 0.0443521186 -0.0772169603 -0.0242332591 -0.0030091139 0.128106 0.347162
70.0000000000 0.0036497944 0.2957161056 0.0409505392 -0.0717946963 -0.0240241036 -0.0006554287 0.137604 0.298538
72.0000000000 0.0013470670 0.2496897687 0.0430454673 -0.0639232985 -0.0203835029 0.0023616490 0.170718 0.253373
74.0000000000 -0.0003877047 0.2156393170 0.0491038206 -0.0609869617 -0.0132895807 0.0028334908 0.223895 0.221159
76.0000000000 0.0006249964 0.1947149095 0.0541836450 -0.0617907739 -0.0080899288 0.0023125698 0.271405 0.202113
78.0000000000 0.0052209103 0.1812347183 0.0583443833 -0.0554427566 -0.0056724157 0.0015524480 0.31145 0.190395
80.0000000000 0.0037486668 0.1701085638 0.0601247210 -0.0457211299 -0.0054338287 0.0001501057 0.339744 0.180421
82.0000000000 0.0017323252 0.1590811994 0.0597681330 -0.0406702598 -0.0054379102 -0.0005246864 0.359392 0.169938
84.0000000000 0.0004307619 0.1476145356 0.0587311341 -0.0388072352 -0.0059347674 -0.0005521100 0.378667 0.158869
86.0000000000 -0.0001920040 0.1346526448 0.0580043578 -0.0388704574 -0.0069315130 -0.0002528994 0.406748 0.146615
88.0000000000 -0.0002305688 0.1192216750 0.0580421942 -0.0395597524 -0.0083534260 0.0001555885 0.453066 0.1326
90.0000000000 -0.0001909248 0.1007978495 0.0587717697 -0.0403250635 -0.0096972834 0.0003354346 0.527875 0.11668
92.0000000000 -0.0009769363 0.0804136782 0.0596224790 -0.0419571418 -0.0100875392 0.0002893639 0.638005 0.100106
94.0000000000 -0.0022452888 0.0602732875 0.0607781643 -0.0456141369 -0.0095849911 0.0006922828 0.789569 0.085597
96.0000000000 -0.0029112675 0.0410720131 0.0631430818 -0.0511090086 -0.0093564398 0.0013251527 0.994098 0.0753257
98.0000000000 -0.0031592688 0.0217594769 0.0664213037 -0.0579075758 -0.0096590326 0.0015327748 1.25422 0.0698947
100.0000000000 -0.0031950781 0.0016346569 0.0699525634 -0.0653021585 -0.0101099639 0.0016253572 1.54743 0.0699717
102.0000000000 -0.0029704301 -0.0194421094 0.0738611421 -0.0724296049 -0.0106009830 0.0018987760 1.82818 0.0763771
104.0000000000 -0.0027918054 -0.0416165065 0.0784588811 -0.0790219243 -0.0111560030 0.0022751758 2.05849 0.0888129
106.0000000000 -0.0029677593 -0.0649667126 0.0838586761 -0.0855556792 -0.0116931099 0.0026744316 2.22993 0.10608
108.0000000000 -0.0036537232 -0.0893603797 0.0900561053 -0.0928437775 -0.0121068992 0.0030460512 2.35232 0.126868
110.0000000000 -0.0051760452 -0.1143991155 0.0968671858 -0.1021442226 -0.0122277598 0.0032448923 2.43899 0.149901
112.0000000000 -0.0080668909 -0.1391813107 0.1036115673 -0.1156890847 -0.0117387135 0.0029026694 2.50166 0.173513
114.0000000000 -0.0124650235 -0.1620954360 0.1085514591 -0.1368393777 -0.0103932994 0.0013919379 2.55151 0.195085
116.0000000000 -0.0161238789 -0.1815929465 0.1092504617 -0.1677460853 -0.0086240379 -0.0008737670 2.59998 0.211924
118.0000000000 -0.0118418303 -0.1967246775 0.1074238879 -0.1987413224 -0.0062058818 -0.0008185793 2.64178 0.224144
120.0000000000 -0.0077029035 -0.2063427646 0.1063309482 -0.2188915887 -0.0033732960 -0.0004384048 2.66577 0.232128
122.0000000000 -0.0062676962 -0.2100150084 0.1057911830 -0.2333155377 -0.0004131064 -0.0001797268 2.67496 0.235155
124.0000000000 -0.0055123013 -0.2082608838 0.1057824922 -0.2453144474 0.0017826793 0.0001842574 2.67162 0.233586
126.0000000000 -0.0056505705 -0.2038974646 0.1068709685 -0.2562184881 0.0022436525 0.0009674859 2.65882 0.230208
128.0000000000 -0.0080336133 -0.1993740562 0.1096384265 -0.2691770986 0.0025403028 0.0016748859 2.63882 0.227532
130.0000000000 -0.0114225431 -0.1923739995 0.1124518830 -0.2878661089 0.0050252392 0.0007682152 2.61261 0.22283
132.0000000000 -0.0114775060 -0.1795993887 0.1116711980 -0.3107174400 0.0077131787 -0.0014564026 2.58531 0.211486
134.0000000000 -0.0097040419 -0.1639527408 0.1077804722 -0.3324430157 0.0079830133 -0.0019728640 2.56004 0.196207
136.0000000000 -0.0093510699 -0.1488572897 0.1038290268 -0.3517713311 0.0076231065 -0.0018642919 2.53254 0.181491
138.0000000000 -0.0094801644 -0.1339405138 0.0995481448 -0.3709597184 0.0078708676 -0.0023104211 2.50244 0.166883
140.0000000000 -0.0093757948 -0.1185171639 0.0939702646 -0.3900317758 0.0080023389 -0.0030304810 2.47121 0.151251
142.0000000000 -0.0100186743 -0.1033525077 0.0870674583 -0.4098629169 0.0076029013 -0.0035831487 2.44151 0.135139
144.0000000000 -0.0101832286 -0.0891913442 0.0791029497 -0.4307903040 0.0069877082 -0.0041812093 2.41607 0.119216
146.0000000000 -0.0089379312 -0.0760742983 0.0694360433 -0.4506260823 0.0065057501 -0.0053805003 2.40178 0.102998
148.0000000000 -0.0062956653 -0.0633282643 0.0564052622 -0.4667095495 0.0065569628 -0.0075867975 2.41395 0.0848058
150.0000000000 -0.0018745307 -0.0493417615 0.0379036447 -0.4757148132 0.0076662075 -0.0108014380 2.48655 0.0622197
152.0000000000 0.0030413740 -0.0318078909 0.0122882819 -0.4748837409 0.0099588623 -0.0146222518 2.77293 0.034099
154.0000000000 0.0070329729 -0.0086134813 -0.0215344208 -0.4648878877 0.0132196255 -0.0189547434 -1.95129 0.0231932
156.0000000000 0.0105791981 0.0220574310 -0.0644154714 -0.4475631924 0.0172299041 -0.0233631199 -1.24089 0.0680873
158.0000000000 0.0153212288 0.0605339356 -0.1145795376 -0.4227501972 0.0204529955 -0.0254357285 -1.08476 0.129587
160.0000000000 0.0219491316 0.1013941178 -0.1629932931 -0.3864733364 0.0184344300 -0.0207990345 -1.0143 0.191957
162.0000000000 0.0251158334 0.1266315443 -0.1976660609 -0.3389828437 0.0053206102 -0.0145937378 -1.00103 0.23475
164.0000000000 0.0212918022 0.1267424699 -0.2253848038 -0.2840055007 -0.0022236816 -0.0126673634 -1.05853 0.258577
166.0000000000 0.0065771493 0.1247449242 -0.2469866783 -0.2569064650 -0.0001514600 -0.0090417969 -1.1031 0.276701
168.0000000000 0.0010264234 0.1258726515 -0.2618882612 -0.2499396171 0.0012934262 -0.0059113483 -1.12276 0.290567
170.0000000000 -0.0014092245 0.1301613103 -0.2711284630 -0.2507902168 0.0028839692 -0.0036594407 -1.12322 0.300753
172.0000000000 -0.0015149623 0.1371164060 -0.2773338818 -0.2540450808 0.0038705700 -0.0030352838 -1.11163 0.309378
174.0000000000 -0.0005569194 0.1454992163 -0.2836480175 -0.2557623314 0.0045234403 -0.0035136711 -1.09684 0.318789
176.0000000000 -0.0008886141 0.1553312117 -0.2904052409 -0.2573420175 0.0051209076 -0.0030581866 -1.07964 0.329337
178.0000000000 -0.0012373626 0.1651678588 -0.2953315053 -0.2599852155 0.0045271166 -0.0018552723 -1.06087 0.33838
180.0000000000 -0.0017318153 0.1729861683 -0.2979164352 -0.2635138938 0.0032234505 -0.0008246458 -1.04472 0.344497
182.0000000000 -0.0021624970 0.1780895205 -0.2986771333 -0.2681422864 0.0018950126 -0.0000829610 -1.03313 0.347741
184.0000000000 -0.0019995905 0.1811102067 -0.2982735948 -0.2733067888 0.0011920986 0.0003701594 -1.0251 0.348953
186.0000000000 -0.0007205987 0.1840620162 -0.2971657274 -0.2771405209 0.0018833073 0.0008268115 -1.01624 0.349552
188.0000000000 0.0020681305 0.1907258352 -0.2944236593 -0.2769100381 0.0049715040 0.0023931956 -0.995974 0.350801
190.0000000000 0.0059738624 0.2048510534 -0.2860897669 -0.2692978299 0.0077821226 0.0062416598 -0.949388 0.351868
192.0000000000 0.0097824924 0.2150687384 -0.2697207795 -0.2547066435 0.0013029692 0.0105534842 -0.897658 0.344969
194.0000000000 0.0156203470 0.2087199747 -0.2406500219 -0.2290857105 -0.0070512528 0.0187536278 -0.856334 0.318554
196.0000000000 0.0158361971 0.1914079860 -0.1978135019 -0.1984863453 -0.0094606017 0.0231460920 -0.801854 0.275258
198.0000000000 0.0163104604 0.1714129005 -0.1499010031 -0.1670509596 -0.0103795577 0.0242881757 -0.718548 0.227712
200.0000000000 0.0174112185 0.1494919324 -0.1021054641 -0.1346793246 -0.0112948093 0.0225894990 -0.599237 0.181034
202.0000000000 0.0142824968 0.1279534307 -0.0639866863 -0.1029744433 -0.0090093279 0.0144800995 -0.46371 0.143061
204.0000000000 0.0140608337 0.1150606976 -0.0405923621 -0.0737480649 -0.0046614318 0.0097352806 -0.339159 0.122011
206.0000000000 0.0068643832 0.1056142438 -0.0220848481 -0.0486028816 -0.0054378143 0.0089589989 -0.206138 0.107899
208.0000000000 0.0012153709 0.0949300861 -0.0047808877 -0.0396775082 -0.0050429523 0.0081535801 -0.0503197 0.0950504
210.0000000000 -0.0013619419 0.0860193082 0.0104568739 -0.0385592085 -0.0037550567 0.0068906035 0.120971 0.0866526
212.0000000000 -0.0022226585 0.0796569897 0.0222946119 -0.0411109644 -0.0026111373 0.0047964958 0.2729 0.0827181
214.0000000000 -0.0027586715 0.0745093580 0.0297347660 -0.0457191418 -0.0024674856 0.0029407889 0.379708 0.0802234
216.0000000000 -0.0026665513 0.0694065688 0.0347184558 -0.0519878288 -0.0023621678 0.0025249083 0.463822 0.0776057
218.0000000000 -0.0017345334 0.0645153192 0.0396865944 -0.0567540685 -0.0023517725 0.0026453562 0.551485 0.0757447
220.0000000000 -0.0016221090 0.0589111821 0.0445950691 -0.0602384865 -0.0030526527 0.0025572081 0.647959 0.0738867
222.0000000000 -0.0006466242 0.0522574870 0.0498568275 -0.0624413931 -0.0034236815 0.0028748341 0.761893 0.0722257
224.0000000000 0.0002122252 0.0450027906 0.0557203507 -0.0625845128 -0.0036913800 0.0031235196 0.891405 0.0716241
226.0000000000 0.0006990036 0.0373698938 0.0620695796 -0.0611694781 -0.0038124708 0.0032919289 1.02886 0.072451
228.0000000000 0.0007615624 0.0296467447 0.0686888180 -0.0590287003 -0.0038010496 0.0033400365 1.16334 0.0748137
230.0000000000 0.0005131222 0.0220448038 0.0753545100 -0.0569591596 -0.0037075899 0.0033100862 1.28619 0.0785129
232.0000000000 0.0000721272 0.0146996463 0.0819293518 -0.0555200932 -0.0035523434 0.0032280913 1.39327 0.0832376
234.0000000000 -0.0004483950 0.0077192911 0.0882808356 -0.0550404100 -0.0033472805 0.0030725049 1.48358 0.0886177
236.0000000000 -0.0009193827 0.0011470654 0.0942267309 -0.0556155157 -0.0031511651 0.0028293115 1.55862 0.0942337
238.0000000000 -0.0012806388 -0.0051563610 0.0996347257 -0.0571508514 -0.0030783039 0.0025782419 1.6225 0.0997681
240.0000000000 -0.0015703624 -0.0115209750 0.1046199470 -0.0595153445 -0.0031825793 0.0024611920 1.68048 0.105252
242.0000000000 -0.0017772262 -0.0182445673 0.1094934950 -0.0625334752 -0.0033925022 0.0024917112 1.73591 0.111003
244.0000000000 -0.0018360378 -0.0254295543 0.1144653843 -0.0658714144 -0.0036167923 0.0025652714 1.78941 0.117256
246.0000000000 -0.0017304502 -0.0330404938 0.1195761571 -0.0691223678 -0.0038165703 0.0026322225 1.84038 0.124057
248.0000000000 -0.0015136348 -0.0410108728 0.1248376741 -0.0719664903 -0.0039862861 0.0027089423 1.8882 0.131401
250.0000000000 -0.0012680571 -0.0492749240 0.1302890730 -0.0742497117 -0.0041195264 0.0028055155 1.93237 0.139296
252.0000000000 -0.0010733274 -0.0577519182 0.1359558936 -0.0759997886 -0.0042035145 0.0029051658 1.97248 0.147714
254.0000000000 -0.0009667273 -0.0663410294 0.1418104790 -0.0773817065 -0.0042321895 0.0029784087 2.00837 0.156561
256.0000000000 -0.0009357152 -0.0749491162 0.1477664149 -0.0785966551 -0.0042218618 0.0030020238 2.0402 0.165687
258.0000000000 -0.0009441805 -0.0835440052 0.1537118773 -0.0798035268 -0.0042181507 0.0029783642 2.06864 0.174948
260.0000000000 -0.0009645905 -0.0921986205 0.1595731190 -0.0811045679 -0.0042786811 0.0029432307 2.09472 0.184294
262.0000000000 -0.0009797512 -0.1010728762 0.1653703011 -0.0825570080 -0.0044314228 0.0029459638 2.1194 0.193812
264.0000000000 -0.0009544218 -0.1103255804 0.1712110590 -0.0841364893 -0.0046530038 0.0030114543 2.14321 0.203679
266.0000000000 -0.0008433225 -0.1200369875 0.1772288726 -0.0856867793 -0.0048967782 0.0031333947 2.16612 0.214054
268.0000000000 -0.0006237835 -0.1302040639 0.1835401001 -0.0869509649 -0.0051270247 0.0032985140 2.18781 0.225033
270.0000000000 -0.0002999364 -0.1407761927 0.1902363759 -0.0876549556 -0.0053261229 0.0034964749 2.20787 0.23666
272.0000000000 0.0001149239 -0.1516856251 0.1973815836 -0.0875694319 -0.0054891213 0.0037156427 2.22603 0.248934
274.0000000000 0.0006240883 -0.1628668732 0.2050072050 -0.0865096971 -0.0056223066 0.0039423237 2.24214 0.261827
276.0000000000 0.0012503606 -0.1742738781 0.2131167796 -0.0842862950 -0.0057386278 0.0041655366 2.25626 0.2753
278.0000000000 0.0019054333 -0.1858442913 0.2216824650 -0.0807623125 -0.0058043321 0.0043526670 2.26848 0.289277
280.0000000000 0.0025492042 -0.1975582748 0.2305386104 -0.0760650537 -0.0059757419 0.0044159243 2.27931 0.303607
282.0000000000 0.0035800510 -0.2096408131 0.2395707361 -0.0697858708 -0.0061776810 0.0045124342 2.28967 0.318345
284.0000000000 0.0052189131 -0.2219585090 0.2488339819 -0.0608209351 -0.0062220105 0.0045718029 2.29917 0.333443
286.0000000000 0.0077358932 -0.2340275779 0.2578394335 -0.0475799390 -0.0058700488 0.0041224990 2.30782 0.34821
288.0000000000 0.0111867436 -0.2448468549 0.2644128789 -0.0279303277 -0.0049078339 0.0019049770 2.31779 0.360367
290.0000000000 0.0094092586 -0.2538843296 0.2636033909 -0.0045129602 -0.0040678728 -0.0031134945 2.33742 0.365984
292.0000000000 0.0058590651 -0.2617799059 0.2512279837 0.0128417516 -0.0034684154 -0.0089131319 2.37676 0.362828
294.0000000000 0.0022621390 -0.2682133840 0.2348938631 0.0224741739 -0.0025063025 -0.0064084779 2.42233 0.35653
296.0000000000 0.0011297986 -0.2731505294 0.2266632701 0.0270583227 -0.0021620943 -0.0021104378 2.44894 0.354947
298.0000000000 0.0009554490 -0.2777923892 0.2257391156 0.0301762911 -0.0022044974 0.0008297293 2.4592 0.357948
300.0000000000 0.0011964109 -0.2826052938 0.2291454426 0.0332418529 -0.0023267117 0.0022551026 2.46028 0.363832
302.0000000000 0.0013232869 -0.2875565069 0.2340684254 0.0365962506 -0.0023597471 0.0024682995 2.45838 0.370779
304.0000000000 0.0012293554 -0.2924731593 0.2386619906 0.0398197438 -0.0023374584 0.0020647749 2.45716 0.377492
306.0000000000 0.0010623620 -0.2973321218 0.2421752334 0.0425959549 -0.0023310697 0.0014880211 2.45808 0.383478
308.0000000000 0.0009248590 -0.3021781178 0.2445403519 0.0449279036 -0.0023400140 0.0009661071 2.46123 0.388731
310.0000000000 0.0008329064 -0.3070164130 0.2459602874 0.0469473961 -0.0023382988 0.0005555171 2.46616 0.39339
312.0000000000 0.0007484817 -0.3118465607 0.2467059236 0.0487393863 -0.0023555198 0.0002951837 2.47229 0.397633
314.0000000000 0.0006781567 -0.3166860281 0.2470066334 0.0503466137 -0.0023503174 0.0000771724 2.47918 0.401625
316.0000000000 0.0005938687 -0.3214836450 0.2468581700 0.0517716553 -0.0023301028 -0.0001660105 2.48675 0.405328
318.0000000000 0.0004965619 -0.3262165931 0.2461838301 0.0529892440 -0.0023002019 -0.0004642462 2.49511 0.408685
320.0000000000 0.0003895136 -0.3308637493 0.2448342525 0.0539821987 -0.0022586434 -0.0008603236 2.50453 0.4116
322.0000000000 0.0002710464 -0.3353973208 0.2425530962 0.0547391023 -0.0022006830 -0.0014206268 2.51548 0.413912
324.0000000000 0.0000963007 -0.3397867112 0.2389585869 0.0552195082 -0.0021359722 -0.0021670088 2.52868 0.415399
326.0000000000 -0.0001915062 -0.3441143920 0.2342186981 0.0551921484 -0.0021716576 -0.0023651406 2.54398 0.416261
328.0000000000 -0.0000586048 -0.3484425970 0.2295986185 0.0549850356 -0.0021316396 -0.0023192807 2.55897 0.417286
330.0000000000 -0.0001500492 -0.3527137594 0.2248603794 0.0546827799 -0.0021310230 -0.0024131951 2.57404 0.418293
332.0000000000 -0.0003174805 -0.3570019497 0.2199065455 0.0540398685 -0.0021494956 -0.0025300356 2.5895 0.419296
334.0000000000 -0.0005055045 -0.3613279217 0.2147064000 0.0530004293 -0.0021705444 -0.0026622160 2.60544 0.420305
336.0000000000 -0.0006771524 -0.3656940397 0.2092341897 0.0515752256 -0.0021892380 -0.0028066317 2.6219 0.421321
338.0000000000 -0.0008096913 -0.3700950326 0.2034626131 0.0498182083 -0.0022031725 -0.0029659953 2.63894 0.422336
340.0000000000 -0.0008866791 -0.3745194548 0.1973521644 0.0478126913 -0.0022090585 -0.0031494953 2.65662 0.423335
342.0000000000 -0.0008891217 -0.3789453716 0.1908366675 0.0456668477 -0.0021989725 -0.0033742604 2.67507 0.424286
344.0000000000 -0.0007859562 -0.3833227601 0.1838052995 0.0435181772 -0.0021486247 -0.0036650519 2.69447 0.425113
346.0000000000 -0.0005394309 -0.3875055278 0.1761023913 0.0415269586 -0.0019664459 -0.0040218553 2.71504 0.425644
348.0000000000 -0.0004259530 -0.3909464425 0.1678091711 0.0396165321 -0.0012459748 -0.0040300726 2.73614 0.42544
350.0000000000 -0.0037891155 -0.3920661683 0.1618618034 0.0351013854 0.0003097067 -0.0010458242 2.75006 0.424164
352.0000000000 -0.0041993005 -0.3930604453 0.1631192280 0.0286766893 -0.0010995528 0.0011829634 2.74822 0.425564
354.0000000000 0.0001368280 -0.3984746052 0.1652395870 0.0295082414 -0.0033966874 0.0002460538 2.7485 0.431377
356.0000000000 0.0028477255 -0.4079514196 0.1632959305 0.0367055834 -0.0045267331 -0.0032984153 2.76084 0.43942
358.0000000000 -0.0039689703 -0.4155964091 0.1540152797 0.0341580522 -0.0030778809 -0.0050882036 2.7867 0.443217
360.0000000000 -0.0043678447 -0.4217993058 0.1441435826 0.0248684898 -0.0029505380 -0.0049620715 2.8123 0.445749
362.0000000000 -0.0046766803 -0.4277137418 0.1342094121 0.0149713298 -0.0028101048 -0.0050183928 2.83754 0.448276
364.0000000000 -0.0057409501 -0.4332316163 0.1244083444 0.0037870802 -0.0025576464 -0.0048719891 2.86195 0.450741
366.0000000000 -0.0070381773 -0.4381582855 0.1151089337 -0.0096700576 -0.0022009241 -0.0045257893 2.88469 0.453026
368.0000000000 -0.0071354549 -0.4423393898 0.1068304529 -0.0243883638 -0.0018431117 -0.0038408170 2.90462 0.455057
370.0000000000 -0.0057415580 -0.4459419862 0.1001677339 -0.0374184286 -0.0016772126 -0.0029488368 2.92064 0.457053
372.0000000000 -0.0040981914 -0.4493392855 0.0951956842 -0.0472015535 -0.0016685033 -0.0021545347 2.93282 0.459313
374.0000000000 -0.0028126441 -0.4527522534 0.0915639879 -0.0540938843 -0.0017153224 -0.0015776096 2.94205 0.461918
376.0000000000 -0.0018800456 -0.4562644710 0.0888547789 -0.0588357245 -0.0017803080 -0.0011965605 2.94926 0.464836
378.0000000000 -0.0012004180 -0.4599078092 0.0867385002 -0.0619933775 -0.0018506973 -0.0009588539 2.95518 0.468016
380.0000000000 -0.0007088713 -0.4636880007 0.0849819401 -0.0639726955 -0.0019178342 -0.0008215018 2.96033 0.471411
382.0000000000 -0.0003699675 -0.4675930046 0.0834214865 -0.0651002519 -0.0019758723 -0.0007543520 2.96504 0.474976
384.0000000000 -0.0001554408 -0.4716021225 0.0819419916 -0.0656543629 -0.0020231146 -0.0007360342 2.96956 0.478668
386.0000000000 -0.0000357276 -0.4756945816 0.0804638738 -0.0658612085 -0.0020610334 -0.0007506641 2.97403 0.482452
388.0000000000 0.0000181072 -0.4798543845 0.0789340809 -0.0658877477 -0.0020923925 -0.0007867046 2.97856 0.486303
390.0000000000 0.0000299834 -0.4840713350 0.0773183226 -0.0658455685 -0.0021198053 -0.0008364780 2.98321 0.490207
392.0000000000 0.0000166733 -0.4883397877 0.0755942915 -0.0658035984 -0.0021450550 -0.0008953554 2.98801 0.494156
394.0000000000 -0.0000117318 -0.4926567359 0.0737466494 -0.0658028706 -0.0021690204 -0.0009607545 2.993 0.498146
396.0000000000 -0.0000500573 -0.4970201315 0.0717639103 -0.0658687724 -0.0021918771 -0.0010312343 2.9982 0.502174
398.0000000000 -0.0000961113 -0.5014277286 0.0696369066 -0.0660192418 -0.0022133563 -0.0011058087 3.0036 0.50624
400.0000000000 -0.0001491233 -0.5058764358 0.0673583801 -0.0662692493 -0.0022329704 -0.0011834981 3.00922 0.510341
402.0000000000 -0.0002086803 -0.5103620732 0.0649232428 -0.0666325591 -0.0022501879 -0.0012630938 3.01506 0.514475
404.0000000000 -0.0002740900 -0.5148794317 0.0623291271 -0.0671217529 -0.0022645620 -0.0013430922 3.02112 0.518638
406.0000000000 -0.0003441000 -0.5194225436 0.0595769251 -0.0677473435 -0.0022758158 -0.0014217593 3.02739 0.522828
408.0000000000 -0.0004168769 -0.5239850798 0.0566711108 -0.0685166119 -0.0022838870 -0.0014972739 3.03386 0.527041
410.0000000000 -0.0004901667 -0.5285607959 0.0536197324 -0.0694326145 -0.0022889337 -0.0015679055 3.04049 0.531274
412.0000000000 -0.0005615657 -0.5331439509 0.0504340515 -0.0704936535 -0.0022913042 -0.0016321843 3.04728 0.535524
414.0000000000 -0.0006288177 -0.5377296391 0.0471278800 -0.0716933337 -0.0022914818 -0.0016890310 3.05417 0.539791
416.0000000000 -0.0006900695 -0.5423139959 0.0437167154 -0.0730211790 -0.0022900176 -0.0017378284 3.06116 0.544073
418.0000000000 -0.0007440342 -0.5468942693 0.0402168026 -0.0744636514 -0.0022874641 -0.0017784289 3.06819 0.548371
420.0000000000 -0.0007900452 -0.5514687693 0.0366442364 -0.0760053646 -0.0022843225 -0.0018111092 3.07524 0.552685
422.0000000000 -0.0008280131 -0.5560367277 0.0330141962 -0.0776302829 -0.0022810063 -0.0018364878 3.08229 0.557016
424.0000000000 -0.0008583158 -0.5605981047 0.0293403684 -0.0793227467 -0.0022778249 -0.0018554242 3.0893 0.561365
426.0000000000 -0.0008816617 -0.5651533774 0.0256345710 -0.0810682410 -0.0022749824 -0.0018689174 3.09627 0.565734
428.0000000000 -0.0008989548 -0.5697033360 0.0219065698 -0.0828538912 -0.0022725862 -0.0018780160 3.10316 0.570124
430.0000000000 -0.0009111827 -0.5742489063 0.0181640571 -0.0846687179 -0.0022706632 -0.0018837460 3.10997 0.574536
432.0000000000 -0.0009193332 -0.5787910049 0.0144127513 -0.0865037036 -0.0022691772 -0.0018870589 3.1167 0.57897
434.0000000000 -0.0009243382 -0.5833304305 0.0106565817 -0.0883517281 -0.0022680466 -0.0018887988 3.12333 0.583428
436.0000000000 -0.0009270419 -0.5878677893 0.0068979214 -0.0902074228 -0.0022671605 -0.0018896857 3.12986 0.587908
438.0000000000 -0.0009281844 -0.5924034487 0.0031378408 -0.0920669795 -0.0022663918 -0.0018903100 3.1363 0.592412
440.0000000000 -0.0009283971 -0.5969375162 -0.0006236371 -0.0939279413 -0.0022656077 -0.0018911367 -3.14055 0.596938
442.0000000000 -0.0009282037 -0.6014698363 -0.0043872953 -0.0957889901 -0.0022646782 -0.0018925140 -3.1343 0.601486
444.0000000000 -0.0009280264 -0.6060000015 -0.0081545019 -0.0976497415 -0.0022634817 -0.0018946855 -3.12814 0.606055
446.0000000000 -0.0009281937 -0.6105273738 -0.0119270158 -0.0995105532 -0.0022619092 -0.0018978038 -3.12206 0.610644
448.0000000000 -0.0009289489 -0.6150511118 -0.0157068183 -0.1013723487 -0.0022598665 -0.0019019439 -3.11606 0.615252
450.0000000000 -0.0009304596 -0.6195702024 -0.0194959722 -0.1032364592 -0.0022572760 -0.0019071159 -3.11014 0.619877
452.0000000000 -0.0009328263 -0.6240834933 -0.0232965052 -0.1051044816 -0.0022540766 -0.0019132777 -3.10428 0.624518
454.0000000000 -0.0009360919 -0.6285897269 -0.0271103164 -0.1069781558 -0.0022502238 -0.0019203453 -3.09849 0.629174
456.0000000000 -0.0009402494 -0.6330875717 -0.0309391029 -0.1088592574 -0.0022456886 -0.0019282023 -3.09276 0.633843
458.0000000000 -0.0009452505 -0.6375756533 -0.0347843038 -0.1107495078 -0.0022404570 -0.0019367083 -3.08709 0.638524
460.0000000000 -0.0009510129 -0.6420525821 -0.0386470599 -0.1126504990 -0.0022345284 -0.0019457061 -3.08147 0.643215
462.0000000000 -0.0009574269 -0.6465169790 -0.0425281860 -0.1145636324 -0.0022279141 -0.0019550274 -3.07591 0.647914
464.0000000000 -0.0009643622 -0.6509674980 -0.0464281545 -0.1164900716 -0.0022206363 -0.0019644976 -3.07039 0.652621
466.0000000000 -0.0009716735 -0.6554028464 -0.0503470873 -0.1184307067 -0.0022127264 -0.0019739406 -3.06492 0.657334
468.0000000000 -0.0009792058 -0.6598218013 -0.0542847552 -0.1203861294 -0.0022042238 -0.0019831812 -3.05951 0.662051
470.0000000000 -0.0009867988 -0.6642232251 -0.0582405839 -0.1223566186 -0.0021951744 -0.0019920483 -3.05413 0.666772
472.0000000000 -0.0009942904 -0.6686060767 -0.0622136627 -0.1243421329 -0.0021856296 -0.0020003763 -3.04881 0.671494
474.0000000000 -0.0010015204 -0.6729694215 -0.0662027583 -0.1263423110 -0.0021756452 -0.0020080069 -3.04353 0.676218
476.0000000000 -0.0010083326 -0.6773124394 -0.0702063295 -0.1283564772 -0.0021652804 -0.0020147899 -3.03831 0.680941
478.0000000000 -0.0010145768 -0.6816344303 -0.0742225441 -0.1303836513 -0.0021545967 -0.0020205834 -3.03313 0.685664
480.0000000000 -0.0010201103 -0.6859348181 -0.0782492961 -0.1324225625 -0.0021436572 -0.0020252545 -3.02801 0.690384
482.0000000000 -0.0010247989 -0.6902131536 -0.0822842234 -0.1344716644 -0.0021325263 -0.0020286792 -3.02294 0.695101
484.0000000000 -0.0010285170 -0.6944691157 -0.0863247253 -0.1365291526 -0.0021212683 -0.0020307419 -3.01792 0.699814
486.0000000000 -0.0010311484 -0.6987025117 -0.0903679789 -0.1385929823 -0.0021099477 -0.0020313354 -3.01297 0.704522
488.0000000000 -0.0010325856 -0.7029132763 -0.0944109556 -0.1406608861 -0.0020986281 -0.0020303602 -3.00808 0.709225
490.0000000000 -0.0010327298 -0.7071014700 -0.0984504358 -0.1427303910 -0.0020873720 -0.0020277243 -3.00325 0.713922
492.0000000000 -0.0010314905 -0.7112672767 -0.1024830241 -0.1447988358 -0.0020762407 -0.0020233429 -2.99849 0.718612
494.0000000000 -0.0010287845 -0.7154110001 -0.1065051621 -0.1468633858 -0.0020652934 -0.0020171376 -2.99381 0.723295
496.0000000000 -0.0010245363 -0.7195330605 -0.1105131415 -0.1489210483 -0.0020545872 -0.0020090366 -2.98919 0.72797
498.0000000000 -0.0010186766 -0.7236339894 -0.1145031170 -0.1509686854 -0.0020441768 -0.0019989740 -2.98466 0.732637
500.0000000000 -0.0010111423 -0.7277144247 -0.1184711180 -0.1530030272 -0.0020341140 -0.0019868903 -2.98021 0.737295
502.0000000000 -0.0010018765 -0.7317751045 -0.1224130615 -0.1550206833 -0.0020244472 -0.0019727323 -2.97584 0.741943
504.0000000000 -0.0009908277 -0.7358168603 -0.1263247644 -0.1570181545 -0.0020152214 -0.0019564531 -2.97157 0.746582
506.0000000000 -0.0009779502 -0.7398406091 -0.1302019570 -0.1589918438 -0.0020064772 -0.0019380133 -2.96739 0.75121
508.0000000000 -0.0009632041 -0.7438473449 -0.1340402982 -0.1609380677 -0.0019982506 -0.0019173807 -2.96331 0.755828
510.0000000000 -0.0009465558 -0.7478381286 -0.1378353912 -0.1628530684 -0.0019905723 -0.0018945322 -2.95933 0.760434
512.0000000000 -0.0009279786 -0.7518140771 -0.1415828020 -0.1647330270 -0.0019834671 -0.0018694540 -2.95545 0.765029
514.0000000000 -0.0009074539 -0.7557763504 -0.1452780796 -0.1665740776 -0.0019769531 -0.0018421435 -2.95169 0.769613
516.0000000000 -0.0008849716 -0.7597261377 -0.1489167801 -0.1683723244 -0.0019710408 -0.0018126106 -2.94803 0.774183
518.0000000000 -0.0008605323 -0.7636646417 -0.1524944922 -0.1701238606 -0.0019657325 -0.0017808791 -2.9445 0.778741
520.0000000000 -0.0008341487 -0.7675930610 -0.1560068676 -0.1718247910 -0.0019610212 -0.0017469888 -2.94108 0.783286
522.0000000001 -0.0008058473 -0.7715125705 -0.1594496544 -0.1734712578 -0.0019568894 -0.0017109968 -2.93779 0.787817
524.0000000001 -0.0007756708 -0.7754243003 -0.1628187332 -0.1750594707 -0.0019533088 -0.0016729797 -2.93463 0.792334
526.0000000001 -0.0007436804 -0.7793293125 -0.1661101581 -0.1765857413 -0.0019502391 -0.0016330349 -2.93159 0.796835
528.0000000001 -0.0007099577 -0.7832285768 -0.1693201991 -0.1780465220 -0.0019476270 -0.0015912822 -2.92869 0.801322
530.0000000001 -0.0006746076 -0.7871229439 -0.1724453876 -0.1794384498 -0.0019454061 -0.0015478641 -2.92592 0.805791
532.0000000001 -0.0006377599 -0.7910131187 -0.1754825633 -0.1807583947 -0.0019434960 -0.0015029468 -2.92328 0.810244
534.0000000001 -0.0005995714 -0.7948996326 -0.1784289199 -0.1820035114 -0.0019418028 -0.0014567194 -2.92079 0.814679
536.0000000001 -0.0005602270 -0.7987828161 -0.1812820503 -0.1831712945 -0.0019402188 -0.0014093925 -2.91842 0.819095
538.0000000001 -0.0005199398 -0.8026627726 -0.1840399869 -0.1842596358 -0.0019386239 -0.0013611956 -2.9162 0.823491
540.0000000001 -0.0004789511 -0.8065393539 -0.1867012361 -0.1852668802 -0.0019368862 -0.0013123738 -2.91411 0.827867
542.0000000001 -0.0004375279 -0.8104121388 -0.1892648040 -0.1861918805 -0.0019348641 -0.0012631822 -2.91216 0.832219
544.0000000001 -0.0003959601 -0.8142804159 -0.1917302108 -0.1870340461 -0.0019324089 -0.0012138797 -2.91035 0.836548
546.0000000001 -0.0003545551 -0.8181431715 -0.1940974902 -0.1877933838 -0.0019293670 -0.0011647216 -2.90866 0.840852
548.0000000001 -0.0003136311 -0.8219990837 -0.1963671740 -0.1884705268 -0.0019255839 -0.0011159505 -2.9071 0.845129
550.0000000001 -0.0002735093 -0.8258465233 -0.1985402565 -0.1890667490 -0.0019209074 -0.0010677865 -2.90566 0.849377
552.0000000001 -0.0002345029 -0.8296835631 -0.2006181399 -0.1895839599 -0.0019151919 -0.0010204171 -2.90435 0.853594
554.0000000001 -0.0001969067 -0.8335079947 -0.2026025571 -0.1900246793 -0.0019083023 -0.0009739861 -2.90314 0.857778
556.0000000001 -0.0001609846 -0.8373173534 -0.2044954747 -0.1903919876 -0.0019001180 -0.0009285833 -2.90205 0.861927
558.0000000001 -0.0001269568 -0.8411089513 -0.2062989739 -0.1906894523 -0.0018905369 -0.0008842338 -2.90107 0.866039
560.0000000001 -0.0000949886 -0.8448799169 -0.2080151113 -0.1909210296 -0.0018794782 -0.0008408885 -2.90019 0.870111
562.0000000001 -0.0000651789 -0.8486272411 -0.2096457619 -0.1910909428 -0.0018668851 -0.0007984151 -2.8994 0.874139
564.0000000001 -0.0000375515 -0.8523478272 -0.2111924433 -0.1912035423 -0.0018527269 -0.0007565896 -2.89871 0.878122
566.0000000001 -0.0000120497 -0.8560385439 -0.2126561257 -0.1912631500 -0.0018369996 -0.0007150887 -2.8981 0.882057
568.0000000001 0.0000114672 -0.8596962797 -0.2140370228 -0.1912738963 -0.0018197261 -0.0006734810 -2.89759 0.88594
570.0000000001 0.0000332207 -0.8633179951 -0.2153343675 -0.1912395574 -0.0018009546 -0.0006312179 -2.89715 0.889768
572.0000000001 0.0000535069 -0.8669007731 -0.2165461633 -0.1911634026 -0.0017807571 -0.0005876208 -2.89681 0.893537
574.0000000001 0.0000726815 -0.8704418632 -0.2176689090 -0.1910480651 -0.0017592255 -0.0005418654 -2.89655 0.897245
576.0000000001 0.0000911377 -0.8739387185 -0.2186972814 -0.1908954526 -0.0017364671 -0.0004929584 -2.89639 0.900887
578.0000000001 0.0001092684 -0.8773890205 -0.2196237654 -0.1907067221 -0.0017125967 -0.0004397073 -2.89632 0.904459
580.0000000001 0.0001274064 -0.8807906853 -0.2204382122 -0.1904823594 -0.0016877246 -0.0003806828 -2.89636 0.907957
582.0000000001 0.0001457205 -0.8841418382 -0.2211273152 -0.1902224329 -0.0016619347 -0.0003141783 -2.89652 0.911375
584.0000000001 0.0001640308 -0.8874407282 -0.2216740076 -0.1899271453 -0.0016352425 -0.0002381863 -2.89681 0.914708
586.0000000001 0.0001814563 -0.8906855205 -0.2220568628 -0.1895979381 -0.0016075079 -0.0001504464 -2.89726 0.917949
588.0000000001 0.0001957211 -0.8938738317 -0.2222497441 -0.1892396572 -0.0015782458 -0.0000487193 -2.8979 0.921089
590.0000000001 0.0002017316 -0.8970016806 -0.2222224863 -0.1888647719 -0.0015461922 0.0000682976 -2.89874 0.924118
592.0000000001 0.0001885303 -0.9000610649 -0.2219447744 -0.1885017936 -0.0015082609 0.0001982702 -2.89983 0.927022
594.0000000001 0.0001326306 -0.9030341257 -0.2213993330 -0.1882125339 -0.0014568538 0.0003273515 -2.90116 0.929779
596.0000000001 -0.0000164229 -0.9058781516 -0.2206227005 -0.1881280500 -0.0013724032 0.0004069143 -2.9027 0.932357
598.0000000001 -0.0003580405 -0.9084843776 -0.2198277591 -0.1885183218 -0.0012016102 0.0002860525 -2.90418 0.934702
600.0000000001 -0.0009530126 -0.9105707443 -0.2197173158 -0.1898522253 -0.0008176263 -0.0003774089 -2.90482 0.936704
602.0000000001 -0.0009024346 -0.9117881395 -0.2209056417 -0.1922788732 -0.0004999683 -0.0003906507 -2.9039 0.938167
604.0000000001 -0.0005465818 -0.9132092197 -0.2204141387 -0.1943364132 -0.0008411703 0.0005535487 -2.90476 0.939433
606.0000000001 -0.0018181131 -0.9150555336 -0.2205669591 -0.1969775670 -0.0010062961 -0.0004024018 -2.90506 0.941263
608.0000000001 -0.0008354185 -0.9175502301 -0.2211404168 -0.2004688278 -0.0014372649 -0.0001018939 -2.90509 0.943823
610.0000000001 0.0006090546 -0.9203224567 -0.2220600382 -0.2000154336 -0.0012381240 -0.0009981951 -2.90483 0.946733
612.0000000001 -0.0003444955 -0.9223636423 -0.2253076405 -0.1994406613 -0.0008262396 -0.0020981757 -2.90201 0.949483
614.0000000001 -0.0015846287 -0.9236680055 -0.2303451036 -0.2010876596 -0.0005228602 -0.0027123699 -2.8972 0.951957
616.0000000001 -0.0028386694 -0.9245332352 -0.2359005368 -0.2051980548 -0.0003699937 -0.0026964663 -2.89177 0.954154
618.0000000001 -0.0033794756 -0.9252768361 -0.2404756181 -0.2110511269 -0.0004321973 -0.0016574647 -2.88732 0.956016
620.0000000001 -0.0026237713 -0.9265996867 -0.2411841038 -0.2164213889 -0.0009172308 0.0008975774 -2.88695 0.957474
622.0000000001 -0.0025111853 -0.9287243717 -0.2378894494 -0.2208456904 -0.0011555751 0.0022313641 -2.89084 0.958708
624.0000000001 -0.0016060868 -0.9310506730 -0.2327324109 -0.2253952000 -0.0011297275 0.0028264477 -2.89664 0.959698
626.0000000001 0.0012652055 -0.9326492352 -0.2291047094 -0.2261270076 -0.0004328317 0.0005764475 -2.90071 0.960377
628.0000000001 0.0018406819 -0.9331098849 -0.2295397183 -0.2230149426 -0.0001579259 -0.0004849027 -2.90039 0.960928
630.0000000001 -0.0005472749 -0.9333631945 -0.2310818329 -0.2214991316 -0.0000909156 -0.0010990120 -2.89889 0.961543
632.0000000001 -0.0009615679 -0.9336843461 -0.2334795834 -0.2241462667 -0.0002456807 -0.0013183713 -2.89656 0.962434
634.0000000001 0.0015137477 -0.9343543079 -0.2367073314 -0.2237687560 -0.0002358178 -0.0025022770 -2.89347 0.963872
636.0000000001 -0.0005608473 -0.9340104234 -0.2449272545 -0.2231065132 0.0007404304 -0.0059983140 -2.88514 0.96559
638.0000000001 -0.0034645794 -0.9315617357 -0.2590657431 -0.2278206988 0.0016207208 -0.0075727031 -2.87035 0.966914
640.0000000001 -0.0035335648 -0.9282012408 -0.2729537241 -0.2354873120 0.0017371065 -0.0063911548 -2.85559 0.967503
642.0000000001 -0.0022174364 -0.9249467319 -0.2839590664 -0.2416377592 0.0014844126 -0.0046045307 -2.84373 0.967553
644.0000000001 -0.0013443826 -0.9222622979 -0.2918051815 -0.2454812666 0.0012335253 -0.0033688428 -2.83516 0.967325
646.0000000001 -0.0006963966 -0.9199983513 -0.2977835570 -0.2474640982 0.0010132054 -0.0025647219 -2.82856 0.966991
648.0000000001 -0.0007173284 -0.9182918026 -0.3022177446 -0.2484715665 0.0006464378 -0.0017380782 -2.82365 0.966745
650.0000000001 -0.0012269371 -0.9174482914 -0.3051374902 -0.2498790250 0.0002230840 -0.0011734524 -2.82051 0.966861
652.0000000001 -0.0023622512 -0.9172561145 -0.3077636033 -0.2526972923 0.0001238742 -0.0016342035 -2.81787 0.967511
654.0000000001 -0.0046966124 -0.9166865872 -0.3127869386 -0.2609894308 0.0006620111 -0.0036289211 -2.81277 0.968581
656.0000000001 -0.0021942698 -0.9153980929 -0.3201830104 -0.2685899053 0.0007903513 -0.0040129628 -2.80512 0.969779
658.0000000001 0.0003054704 -0.9134936914 -0.3289866233 -0.2700986512 0.0012560638 -0.0049517934 -2.79591 0.970929
660.0000000001 0.0018782461 -0.9109280762 -0.3383181226 -0.2674792549 0.0012536445 -0.0041520040 -2.78598 0.971725
662.0000000001 0.0022667690 -0.9091407204 -0.3442616502 -0.2623307644 0.0003741385 -0.0014375103 -2.77961 0.972138
664.0000000001 0.0050960148 -0.9088220183 -0.3462016294 -0.2536283616 0.0000908204 -0.0006986482 -2.77763 0.972529
666.0000000001 0.0011504282 -0.9081765167 -0.3483971291 -0.2467698041 0.0004836645 -0.0012307411 -2.77528 0.97271
668.0000000001 -0.0011782214 -0.9072942962 -0.3503377921 -0.2460661038 0.0003676332 -0.0006542546 -2.7731 0.972584
670.0000000001 -0.0024611638 -0.9072363784 -0.3501843720 -0.2493715914 -0.0004313512 0.0010526456 -2.77322 0.972475
672.0000000001 -0.0006762663 -0.9098435456 -0.3444056282 -0.2526306355 -0.0019642165 0.0043343965 -2.77973 0.972847
674.0000000001 0.0013366401 -0.9133848813 -0.3367224356 -0.2510145807 -0.0012754432 0.0026437203 -2.7884 0.973475
676.0000000001 0.0008008672 -0.9148582963 -0.3344377625 -0.2482857689 -0.0004251001 0.0002358520 -2.79112 0.974071
678.0000000001 0.0013282862 -0.9156642944 -0.3346289070 -0.2459707760 -0.0003895671 -0.0002978538 -2.79122 0.974894
680.0000000001 0.0014844549 -0.9160646762 -0.3366795489 -0.2427392889 -0.0000286219 -0.0016012656 -2.78939 0.975975
682.0000000001 -0.0000603586 -0.9158772735 -0.3406381957 -0.2404548067 0.0000037938 -0.0016885149 -2.78552 0.977172
684.0000000001 -0.0014944686 -0.9166126381 -0.3418675972 -0.2417554022 -0.0008423388 0.0007809617 -2.7846 0.97829
686.0000000001 -0.0008423138 -0.9185132626 -0.3396011450 -0.2433135577 -0.0008808337 0.0010323740 -2.78745 0.979283
688.0000000001 -0.0010388048 -0.9198432869 -0.3381956565 -0.2454060828 -0.0002375916 0.0006458073 -2.78927 0.980045
690.0000000001 -0.0009279342 -0.9196522703 -0.3387149457 -0.2474351639 -0.0000074505 0.0000202800 -2.7887 0.980045
692.0000000001 -0.0011167452 -0.9181782744 -0.3426929573 -0.2502737103 0.0003653607 -0.0009930341 -2.78437 0.980046
694.0000000001 -0.0014289913 -0.9164697616 -0.3472394025 -0.2536449728 0.0006819906 -0.0018448279 -2.77942 0.980047
696.0000000001 -0.0016358687 -0.9155878985 -0.3495590206 -0.2558636416 0.0008803500 -0.0023643113 -2.77689 0.980047
698.0000000001 -0.0017548352 -0.9165629352 -0.3469957588 -0.2551766818 0.0008779558 -0.0023388382 -2.77968 0.980048
700.0000000001 -0.0016432938 -0.9199498930 -0.3379270270 -0.2517581777 0.0007478414 -0.0019775975 -2.78956 0.980052
702.0000000001 -0.0012841574 -0.9250056206 -0.3238637451 -0.2487346723 0.0005314924 -0.0013973981 -2.80481 0.980063
704.0000000001 -0.0006705490 -0.9301370789 -0.3088555643 -0.2479220825 0.0001852165 -0.0004853356 -2.82099 0.980075
706.0000000001 0.0002178648 -0.9332876482 -0.2992170415 -0.2476828474 -0.0003289493 0.0008621999 -2.83134 0.98008
708.0000000001 0.0012292807 -0.9346852664 -0.2948261218 -0.2475767519 -0.0009471685 0.0024955075 -2.83604 0.980081
710.0000000001 0.0019679794 -0.9342051807 -0.2963444894 -0.2465589750 -0.0015702343 0.0041818182 -2.83442 0.980081
712.0000000001 0.0022296176 -0.9336943916 -0.2979505765 -0.2473614856 -0.0020795068 0.0056288004 -2.8327 0.980082
714.0000000001 0.0020043935 -0.9345271242 -0.2953296331 -0.2474789598 -0.0024484349 0.0067671464 -2.8355 0.980082
716.0000000001 0.0014117592 -0.9355865442 -0.2919581613 -0.2505163315 -0.0027165653 0.0076969876 -2.83911 0.980083
718.0000000001 0.0009445720 -0.9353241055 -0.2927983904 -0.2616628688 -0.0026841851 0.0078184012 -2.83821 0.980083
720.0000000001 0.0006473972 -0.9338242133 -0.2975512008 -0.2679750266 -0.0021926390 0.0065574007 -2.83313 0.980084
722.0000000001 0.0006239146 -0.9326060799 -0.3013499301 -0.2707672645 -0.0016526060 0.0050492638 -2.82906 0.980085
724.0000000001 0.0009793565 -0.9316625911 -0.3042557529 -0.2726464839 -0.0012139978 0.0037711072 -2.82594 0.980085
726.0000000001 0.0008419601 -0.9306921896 -0.3072127723 -0.2750047961 -0.0007994296 0.0025136194 -2.82276 0.980086
728.0000000001 0.0004315204 -0.9296130463 -0.3104646622 -0.2770742021 -0.0003170207 0.0010040231 -2.81927 0.980086
730.0000000001 0.0008474717 -0.9282639988 -0.3144779001 -0.2762183536 0.0002174182 -0.0006893143 -2.81495 0.980087
732.0000000001 0.0005278363 -0.9252556022 -0.3232344071 -0.2758579351 0.0004514076 -0.0014252897 -2.8055 0.980091
734.0000000001 -0.0005215735 -0.9200055126 -0.3379212820 -0.2802561181 0.0003437454 -0.0010798846 -2.78959 0.980103
736.0000000001 -0.0006159639 -0.9134805632 -0.3552263479 -0.2895647322 -0.0000038243 0.0000119834 -2.77072 0.980119
738.0000000001 -0.0001291603 -0.9065827636 -0.3725213301 -0.3026750725 -0.0004046236 0.0012703211 -2.75172 0.980135
740.0000000001 -0.0000554833 -0.8988696392 -0.3908121036 -0.3188021731 -0.0006041106 0.0019075214 -2.73147 0.980153
742.0000000001 -0.0009921477 -0.8906786375 -0.4091271022 -0.3355484048 -0.0006046729 0.0019231696 -2.711 0.98015
744.0000000001 -0.0030126928 -0.8829047529 -0.4250366620 -0.3510475325 -0.0003704087 0.0011854746 -2.69293 0.979886
746.0000000001 -0.0057029094 -0.8760188379 -0.4378832305 -0.3659509028 0.0000307221 -0.0000985822 -2.67806 0.979362
748.0000000001 -0.0059543358 -0.8686773955 -0.4506017687 -0.3762967827 0.0005011504 -0.0016039041 -2.66308 0.978592
750.0000000001 -0.0031423434 -0.8607217615 -0.4641754161 -0.3847240801 0.0007872294 -0.0025001608 -2.64701 0.977906
752.0000000001 -0.0019404694 -0.8523756191 -0.4785963587 -0.3919525860 0.0007570294 -0.0023820844 -2.62997 0.977547
754.0000000001 -0.0013612093 -0.8434431470 -0.4942481892 -0.3970150205 0.0006319099 -0.0019722678 -2.61154 0.977588
756.0000000001 -0.0009706943 -0.8376662610 -0.5042762701 -0.4031990345 0.0005324596 -0.0016508138 -2.5997 0.977742
758.0000000001 -0.0008015873 -0.8359682357 -0.5075846134 -0.4091156410 0.0004758791 -0.0014670258 -2.59591 0.978001
760.0000000001 -0.0008915248 -0.8352313107 -0.5094657679 -0.4138077970 0.0004580071 -0.0014046218 -2.59387 0.978349
762.0000000001 -0.0010526040 -0.8351593904 -0.5104379923 -0.4185837588 0.0004771778 -0.0014559471 -2.59299 0.978794
764.0000000001 -0.0010868641 -0.8337771232 -0.5138957011 -0.4237374596 0.0005196064 -0.0015768350 -2.58924 0.979425
766.0000000001 -0.0009448361 -0.8293194744 -0.5222484909 -0.4312071797 0.0005467991 -0.0016497868 -2.5796 0.980058
768.0000000001 -0.0004748801 -0.8206574541 -0.5357793122 -0.4401308865 0.0005487598 -0.0016460447 -2.56321 0.98007
770.0000000001 0.0005949738 -0.8113306122 -0.5498247357 -0.4495221692 0.0006057822 -0.0018065668 -2.546 0.980084
772.0000000001 0.0016910481 -0.8038063006 -0.5607820018 -0.4596761017 0.0009423617 -0.0027901579 -2.53244 0.980092
774.0000000001 0.0008747336 -0.7965419393 -0.5710661706 -0.4729077058 0.0014557920 -0.0042606729 -2.51959 0.9801
776.0000000001 -0.0006065475 -0.7883368677 -0.5823438351 -0.4839524478 0.0019278124 -0.0055508718 -2.50536 0.980102
778.0000000001 -0.0016583638 -0.7774838804 -0.5965786000 -0.4959710137 0.0025527232 -0.0071966948 -2.4871 0.979993
780.0000000001 -0.0030940231 -0.7642059956 -0.6128334204 -0.5097505347 0.0030985919 -0.0085091276 -2.46568 0.979579
782.0000000001 -0.0042653798 -0.7504368512 -0.6285072136 -0.5222124592 0.0032915328 -0.0087835745 -2.44439 0.978865
784.0000000001 -0.0051081168 -0.7363885566 -0.6434794568 -0.5347332908 0.0033786713 -0.0087629266 -2.42342 0.977923
786.0000000001 -0.0059929693 -0.7223918510 -0.6576295551 -0.5474552449 0.0034638012 -0.0087372925 -2.40309 0.976896
788.0000000001 -0.0068653405 -0.7106552284 -0.6687053451 -0.5614468366 0.0036293617 -0.0089072694 -2.3866 0.975806
790.0000000001 -0.0075681148 -0.7035492473 -0.6748452296 -0.5764637926 0.0038842974 -0.0092721422 -2.37702 0.974883
792.0000000001 -0.0079254709 -0.6985396956 -0.6790340941 -0.5902540203 0.0041238248 -0.0095682821 -2.37035 0.974189
794.0000000001 -0.0080454810 -0.6968847011 -0.6801842625 -0.5980134161 0.0042005812 -0.0094731340 -2.36832 0.973806
796.0000000001 -0.0080534217 -0.6976412511 -0.6794347475 -0.5997082416 0.0039948793 -0.0084438295 -2.36941 0.973825
798.0000000001 -0.0077089057 -0.6989893463 -0.6785859602 -0.5992124753 0.0035217650 -0.0067996251 -2.371 0.9742
800.0000000001 -0.0061844867 -0.7001003428 -0.6783715149 -0.5993301323 0.0035414333 -0.0062566051 -2.37196 0.974848
802.0000000001 -0.0043873057 -0.7000155652 -0.6796717113 -0.6040695388 0.0037800552 -0.0064304010 -2.37094 0.975692
804.0000000001 -0.0042856909 -0.6968671706 -0.6841025493 -0.6193922021 0.0041525322 -0.0071367320 -2.36544 0.976535
806.0000000001 -0.0026689184 -0.6910335379 -0.6904602353 -0.6334939629 0.0043847443 -0.0077036348 -2.35661 0.976864
808.0000000001 -0.0028169224 -0.6839614693 -0.6975872136 -0.6418617220 0.0038680667 -0.0067037681 -2.34633 0.97695
810.0000000001 -0.0033486922 -0.6773616610 -0.7042309922 -0.6496592119 0.0012067292 -0.0022119457 -2.33675 0.977118
812.0000000001 -0.0023709246 -0.6717768183 -0.7101312952 -0.6546376338 0.0004888241 -0.0011184503 -2.32845 0.977533
814.0000000001 -0.0026320248 -0.6646794625 -0.7176340708 -0.6575085982 0.0000472426 -0.0004722681 -2.3179 0.97816
816.0000000001 -0.0023858119 -0.6570170378 -0.7254692049 -0.6641384678 0.0003135688 -0.0010521060 -2.30672 0.978763
818.0000000001 -0.0034911829 -0.6497168304 -0.7324246974 -0.6772123957 0.0015119594 -0.0031924113 -2.29643 0.97907
820.0000000001 -0.0040843472 -0.6433625685 -0.7379141801 -0.6938041325 0.0033507780 -0.0053361746 -2.28785 0.978996
822.0000000001 -0.0045231335 -0.6356249093 -0.7441118426 -0.7028843048 0.0043377124 -0.0067988823 -2.27773 0.978632
824.0000000001 -0.0047594005 -0.6269206529 -0.7508697324 -0.7111046262 0.0048916592 -0.0075226277 -2.26647 0.978179
826.0000000001 -0.0046537593 -0.6177150362 -0.7577080274 -0.7206444273 0.0048202589 -0.0072678175 -2.25476 0.977596
828.0000000001 -0.0042332356 -0.6075905194 -0.7648245638 -0.7315633312 0.0043125083 -0.0063851993 -2.24212 0.976792
830.0000000001 -0.0044334772 -0.5952443245 -0.7730203797 -0.7428369133 0.0038249895 -0.0055752491 -2.22699 0.975641
832.0000000001 -0.0056315341 -0.5817970782 -0.7812110568 -0.7519586253 0.0036295813 -0.0052169246 -2.21092 0.974053
834.0000000001 -0.0064472704 -0.5678943042 -0.7892352751 -0.7622691175 0.0036709737 -0.0052057625 -2.19452 0.972315
836.0000000001 -0.0059516639 -0.5571338134 -0.7950819076 -0.7698899772 0.0038265764 -0.0053525912 -2.18201 0.970852
838.0000000001 -0.0050664742 -0.5481043407 -0.8003098223 -0.7765738174 0.0040562480 -0.0055803811 -2.17129 0.970007
840.0000000001 -0.0058045839 -0.5372865379 -0.8069333315 -0.7833513552 0.0051810822 -0.0068465490 -2.15822 0.969442
842.0000000001 -0.0071934280 -0.5255190639 -0.8137794800 -0.7902410246 0.0065888851 -0.0081216036 -2.1442 0.968714
844.0000000001 -0.0063154235 -0.5191782235 -0.8169667959 -0.7962484915 0.0067930065 -0.0077793282 -2.13691 0.967978
846.0000000001 -0.0060853258 -0.5173533643 -0.8174160530 -0.8011103753 0.0070627150 -0.0075702730 -2.13507 0.96738
848.0000000001 -0.0061901523 -0.5178886117 -0.8167153501 -0.8041120446 0.0070607217 -0.0071831831 -2.13592 0.967074
850.0000000001 -0.0067830565 -0.5178374409 -0.8168300483 -0.8062470786 0.0062589811 -0.0059608759 -2.13581 0.967144
852.0000000001 -0.0076360046 -0.5167357377 -0.8182943586 -0.8099251846 0.0035408257 -0.0030425495 -2.13404 0.967792
854.0000000001 -0.0073043937 -0.5183147725 -0.8186487174 -0.8129831634 0.0026902961 -0.0022638871 -2.13522 0.968935
856.0000000001 -0.0042231414 -0.5227428117 -0.8173731583 -0.8131691914 0.0010586944 -0.0007746609 -2.13978 0.970237
858.0000000001 -0.0007202486 -0.5273900281 -0.8158337282 -0.8143867409 -0.0002495387 0.0002795723 -2.14467 0.971455
860.0000000001 0.0006679683 -0.5283482827 -0.8162884414 -0.8163273401 -0.0005422456 0.0003222262 -2.14524 0.972357
862.0000000001 0.0006328917 -0.5279283005 -0.8171673855 -0.8168025139 -0.0004193716 -0.0000019736 -2.14439 0.972867
864.0000000001 -0.0011672158 -0.5283657991 -0.8172065909 -0.8147672169 0.0001471440 -0.0007307363 -2.14474 0.973138
866.0000000001 -0.0064098773 -0.5296467920 -0.8167475919 -0.8083383625 0.0016562726 -0.0023173418 -2.1461 0.973449
868.0000000001 -0.0072631376 -0.5299742743 -0.8171032247 -0.7999496535 0.0029162059 -0.0032041181 -2.14619 0.973925
870.0000000001 -0.0039020637 -0.5303509676 -0.8175651837 -0.7934773945 0.0035838215 -0.0036108875 -2.14625 0.974518
872.0000000001 -0.0038357651 -0.5294921093 -0.8190240342 -0.7906807772 0.0034029430 -0.0034079871 -2.1447 0.975275
874.0000000001 -0.0024130738 -0.5286664466 -0.8207499796 -0.7914284939 0.0027591558 -0.0028983732 -2.14303 0.976278
876.0000000001 -0.0010081766 -0.5305221374 -0.8211049405 -0.7933159626 0.0035670454 -0.0037727019 -2.14443 0.977582
878.0000000001 -0.0023692536 -0.5320039114 -0.8215446311 -0.7976174148 0.0038810223 -0.0039765388 -2.14546 0.978756
880.0000000001 -0.0057859276 -0.5303511219 -0.8236048457 -0.8026219641 0.0037699658 -0.0036144537 -2.1429 0.97959
882.0000000001 -0.0085533831 -0.5264905655 -0.8266120875 -0.8034198890 0.0031019830 -0.0027055684 -2.13793 0.980041
884.0000000001 -0.0045980331 -0.5227697340 -0.8289713718 -0.8017895730 0.0037473633 -0.0030001923 -2.13343 0.980042
886.0000000001 -0.0041509368 -0.5217429043 -0.8296181399 -0.7982679514 0.0042787480 -0.0033306735 -2.13219 0.980042
888.0000000001 -0.0046969595 -0.5194296065 -0.8310689358 -0.7990237662 0.0045234985 -0.0033741029 -2.12941 0.980042
890.0000000001 -0.0053700555 -0.5137496231 -0.8345946195 -0.8035965960 0.0049373663 -0.0034871305 -2.12258 0.980044
892.0000000001 -0.0057981835 -0.5058312118 -0.8394221712 -0.8117508391 0.0059635088 -0.0039839573 -2.11312 0.980048
894.0000000001 -0.0042457621 -0.4987383810 -0.8436594350 -0.8206065350 0.0066543503 -0.0040562105 -2.10469 0.980052
896.0000000001 -0.0051595973 -0.4947831101 -0.8459864404 -0.8267794674 0.0071325888 -0.0041553856 -2.10001 0.980053
898.0000000001 -0.0036538642 -0.4951521185 -0.8457706298 -0.8293458167 0.0056061338 -0.0030343396 -2.10044 0.980053
900.0000000001 -0.0032236432 -0.5004728078 -0.8426353079 -0.8299126401 0.0044974577 -0.0025799081 -2.10675 0.980055
902.0000000001 -0.0032197462 -0.5028757378 -0.8412042999 -0.8303694966 0.0052961988 -0.0032553957 -2.1096 0.980055
904.0000000001 -0.0033779443 -0.5032477404 -0.8409818270 -0.8341062568 0.0062988824 -0.0037083401 -2.11004 0.980055
906.0000000001 -0.0029509843 -0.5065310878 -0.8388719781 -0.8495445093 0.0034131167 -0.0017408267 -2.11402 0.979939
908.0000000001 -0.0023846370 -0.5121292620 -0.8346248037 -0.8887900620 0.0011761596 -0.0003736728 -2.12116 0.979222
910.0000000001 -0.0014663917 -0.5129566145 -0.8320212483 -0.9451874942 -0.0001853439 0.0003129818 -2.12327 0.977437
912.0000000001 -0.0010429132 -0.5082390718 -0.8316222897 -0.9867961893 -0.0000485033 0.0000195861 -2.11937 0.974629
914.0000000001 -0.0016347606 -0.5023285702 -0.8310229662 -1.0110597849 0.0007822555 -0.0008369899 -2.1145 0.971047
916.0000000001 -0.0017562710 -0.4937492080 -0.8312153346 -1.0189023487 -0.0006596190 -0.0002349837 -2.1068 0.966803
918.0000000001 0.0000008882 -0.4814875259 -0.8333254017 -1.0131132818 -0.0021019162 0.0005837926 -2.09473 0.962425
920.0000000001 -0.0002528402 -0.4707445217 -0.8351802477 -1.0101264884 -0.0025742190 0.0009369943 -2.08405 0.958711
922.0000000001 -0.0005917783 -0.4690749331 -0.8319049631 -1.0301488932 -0.0004684102 -0.0002383832 -2.08422 0.955038
924.0000000001 -0.0001547139 -0.4719217496 -0.8241242910 -1.0756200136 0.0003403590 -0.0005292238 -2.09085 0.949679
926.0000000001 0.0008261470 -0.4802436942 -0.8102832986 -1.1373352002 -0.0001629616 -0.0000447019 -2.10582 0.941909
928.0000000001 0.0028671116 -0.4870940828 -0.7941271999 -1.2007444612 -0.0007523350 0.0003247879 -2.12099 0.931611
930.0000000001 0.0042616990 -0.4868910971 -0.7794455848 -1.2489904332 -0.0001928910 -0.0001475771 -2.12915 0.91902
932.0000000001 0.0034642754 -0.4751942468 -0.7703040202 -1.2694546523 -0.0003046953 -0.0001376495 -2.12354 0.905084
934.0000000001 0.0016801188 -0.4435787615 -0.7724342493 -1.2497988490 0.0002987563 -0.0006220465 -2.09207 0.890739
936.0000000001 -0.0001607990 -0.4041230871 -0.7797101704 -1.2219757394 0.0006511806 -0.0009797541 -2.04898 0.878216
938.0000000001 -0.0007901116 -0.3815014092 -0.7809751365 -1.2120780204 -0.0009455699 -0.0001689919 -2.0252 0.869175
940.0000000001 -0.0022771491 -0.3692088172 -0.7817339918 -1.1984627283 -0.0010437508 -0.0000519595 -2.01204 0.864536
942.0000000001 -0.0024440777 -0.3578706182 -0.7846370546 -1.1953811760 0.0008228084 -0.0010306101 -1.99871 0.862396
944.0000000001 -0.0002105905 -0.3460220714 -0.7880601709 -1.1969433754 0.0019667740 -0.0016761775 -1.98453 0.86068
946.0000000001 0.0006596908 -0.3386494756 -0.7900932173 -1.1944721240 0.0023453013 -0.0014947195 -1.97573 0.859611
948.0000000001 0.0008213762 -0.3417235349 -0.7886306330 -1.1904284238 0.0019621285 -0.0012433450 -1.97969 0.859484
950.0000000001 0.0014786137 -0.3410125244 -0.7908871703 -1.1930940596 0.0011893213 -0.0007502635 -1.97789 0.861274
952.0000000001 0.0020351217 -0.3334818009 -0.7977783901 -1.1936723959 0.0003342377 -0.0002103854 -1.96673 0.864674
954.0000000001 0.0010265439 -0.3158773961 -0.8079332544 -1.1962883242 0.0003650418 -0.0002295944 -1.94349 0.867488
956.0000000001 -0.0007148258 -0.2951788673 -0.8184248589 -1.2016283565 0.0011164302 -0.0007009603 -1.91694 0.870029
958.0000000001 -0.0016556450 -0.2808264340 -0.8281525735 -1.1986020590 0.0020141170 -0.0012595149 -1.89773 0.874471
960.0000000001 -0.0023797857 -0.2771123766 -0.8362501490 -1.1909079060 0.0028399349 -0.0017647130 -1.89078 0.880969
962.0000000002 -0.0031337393 -0.2736907941 -0.8443607013 -1.1924979232 0.0035842970 -0.0022084819 -1.88425 0.88761
964.0000000002 -0.0040229441 -0.2673575772 -0.8519322928 -1.2018729693 0.0040587597 -0.0024754177 -1.87489 0.892899
966.0000000002 -0.0046534271 -0.2583795322 -0.8583219180 -1.2129504833 0.0040296549 -0.0024308938 -1.8632 0.896369
968.0000000002 -0.0044882391 -0.2477611946 -0.8635591818 -1.2241024918 0.0036220291 -0.0021623753 -1.8502 0.898399
970.0000000002 -0.0039154937 -0.2383949052 -0.8675572411 -1.2335545627 0.0029543322 -0.0017478990 -1.83897 0.899715
972.0000000002 -0.0030741091 -0.2332829240 -0.8703130272 -1.2391367274 0.0020430123 -0.0012003294 -1.83268 0.901036
974.0000000002 -0.0020260681 -0.2335226267 -0.8720098740 -1.2410170837 0.0009362995 -0.0005477510 -1.83245 0.902737
976.0000000002 -0.0009676309 -0.2365044680 -0.8736419162 -1.2451347991 -0.0001648085 0.0000962936 -1.83517 0.905088
978.0000000002 -0.0002217599 -0.2398473557 -0.8774016195 -1.2437245452 -0.0013096077 0.0007664445 -1.83764 0.909594
980.0000000002 -0.0000337452 -0.2521737228 -0.8813580575 -1.2387635664 -0.0028155755 0.0016562712 -1.84947 0.916724
982.0000000002 -0.0011180155 -0.2714037976 -0.8835466819 -1.2215599004 -0.0033369120 0.0019801065 -1.86882 0.924291
984.0000000002 -0.0010815008 -0.2881794709 -0.8852637558 -1.1962093196 -0.0007492031 0.0004474229 -1.88551 0.930988
986.0000000002 -0.0000072614 -0.3016005947 -0.8866645975 -1.1735444903 0.0001047082 -0.0000625966 -1.89867 0.936556
988.0000000002 -0.0016699616 -0.3088033831 -0.8882938236 -1.1571631948 -0.0001546073 0.0000924222 -1.90536 0.940439
990.0000000002 -0.0045635958 -0.3061221499 -0.8912254778 -1.1506543210 -0.0007384881 0.0004418318 -1.90165 0.942334
992.0000000002 -0.0121510921 -0.3001766462 -0.8945846801 -1.1530849444 -0.0027246288 0.0018265054 -1.89454 0.943604
994.0000000002 -0.0271234702 -0.2938380834 -0.8977962494 -1.1594414350 -0.0020747154 0.0019869369 -1.8871 0.944658
996.0000000002 -0.0253824650 -0.2882585672 -0.9006895287 -1.1657457138 0.0012488123 0.0006007182 -1.88054 0.945693
998.0000000002 -0.0155876468 -0.2835552262 -0.9037052365 -1.1708910931 0.0029221283 0.0001116270 -1.87484 0.947147
1000.0000000002 -0.0081000884 -0.2807350901 -0.9067441176 -1.1748897608 0.0033828455 0.0002628914 -1.87104 0.949209
1002.0000000002 0.0002888357 -0.2805036267 -0.9095877831 -1.1775801794 0.0052102710 -0.0004941122 -1.86993 0.951857
1004.0000000002 0.0049636695 -0.2836714360 -0.9115793858 -1.1799380510 0.0069522937 -0.0016267719 -1.87248 0.954697
1006.0000000002 -0.0033638847 -0.2916345726 -0.9114222489 -1.1827518137 0.0028977628 0.0003351421 -1.88048 0.956944
1008.0000000002 -0.0161045901 -0.3002614484 -0.9090833045 -1.1848352236 -0.0001694916 0.0025580480 -1.88981 0.957387
1010.0000000002 -0.0279332928 -0.2983614725 -0.9078032354 -1.1859845180 -0.0027857663 0.0053895249 -1.88834 0.955576
1012.0000000002 -0.0324254107 -0.2950127838 -0.9059162511 -1.1793553882 -0.0046140187 0.0079738283 -1.88562 0.952742
1014.0000000002 -0.0285979016 -0.2974375229 -0.9023929845 -1.1749592488 -0.0017298735 0.0078745027 -1.88919 0.950149
1016.0000000002 -0.0182509434 -0.3050890169 -0.8974285183 -1.1723041260 0.0023444506 0.0064841823 -1.8985 0.94787
1018.0000000002 -0.0005042720 -0.3152943877 -0.8908086332 -1.1708302682 0.0100245272 0.0022187645 -1.91098 0.944961
1020.0000000002 0.0181278200 -0.3225776445 -0.8835660037 -1.1729203114 0.0208600223 -0.0038849620 -1.92085 0.940609
1022.0000000002 0.0068213233 -0.3227002344 -0.8771760170 -1.1770495057 0.0152706545 -0.0018556771 -1.92331 0.934651
1024.0000000002 0.0067448431 -0.3190495497 -0.8708902047 -1.1764908155 0.0081101919 0.0000200898 -1.92196 0.927493
1026.0000000002 0.0051026388 -0.3137734519 -0.8650097965 -1.1771128735 0.0054632793 -0.0008982647 -1.91878 0.920161
1028.0000000002 0.0003362180 -0.3085582963 -0.8598936716 -1.1839456661 0.0064081457 -0.0017317582 -1.91532 0.913578
1030.0000000002 -0.0005211226 -0.3035466718 -0.8560382153 -1.1951190302 0.0058516460 -0.0015741087 -1.91156 0.908263
1032.0000000002 0.0039843623 -0.3012188510 -0.8522184414 -1.2016543250 0.0012315973 -0.0000549138 -1.91054 0.903886
1034.0000000002 -0.0005772770 -0.3039585338 -0.8476548366 -1.2033446496 -0.0008918103 0.0000963102 -1.9151 0.900505
1036.0000000002 -0.0004983455 -0.3081317780 -0.8440543665 -1.2036833662 0.0020418777 -0.0022301194 -1.92083 0.898539
1038.0000000002 -0.0001315885 -0.3084137740 -0.8434164308 -1.2015683311 0.0064203000 -0.0044156222 -1.92136 0.898037
1040.0000000001 -0.0018196179 -0.3031468068 -0.8462820876 -1.1997583161 0.0110109085 -0.0052751859 -1.91477 0.898939
1042.0000000001 -0.0012239132 -0.2926437252 -0.8516969385 -1.1960579796 0.0097881851 -0.0051541326 -1.90176 0.900571
1044.0000000001 0.0035802990 -0.2820806607 -0.8572555975 -1.1915688102 0.0043298099 -0.0043004390 -1.88869 0.902473
1046.0000000001 0.0018122571 -0.2804206623 -0.8606101765 -1.1938815272 0.0010654301 -0.0039808737 -1.88579 0.905144
1048.0000000001 -0.0032245311 -0.2872905638 -0.8621226463 -1.1984752033 0.0025456052 -0.0040305892 -1.89246 0.908731
1050.0000000001 -0.0052322360 -0.2997419262 -0.8623068590 -1.2036012083 0.0039339485 -0.0035040994 -1.90534 0.912917
1052.0000000001 -0.0054890278 -0.3167372042 -0.8609924413 -1.2096348534 0.0051712569 -0.0029241355 -1.92331 0.917404
1054.0000000001 -0.0052825187 -0.3331220503 -0.8589843358 -1.2138736086 0.0053524552 -0.0023227125 -1.94075 0.921317
1056.0000000001 -0.0040334306 -0.3438658825 -0.8576282450 -1.2113499136 0.0038106357 -0.0016647621 -1.95212 0.923997
1058.0000000001 -0.0018318207 -0.3425967460 -0.8597258911 -1.1931443541 0.0011972777 -0.0010888286 -1.95 0.925473
1060.0000000001 -0.0006339718 -0.3370509738 -0.8637710925 -1.1609298834 -0.0013796391 -0.0005854958 -1.94283 0.927202
1062.0000000001 -0.0028698716 -0.3437742450 -0.8643553979 -1.1420326514 -0.0010117665 -0.0012353465 -1.94934 0.93021
1064.0000000001 0.0010834369 -0.3553443701 -0.8624903474 -1.1318007738 -0.0031332906 -0.0022398604 -1.9616 0.932823
1066.0000000001 0.0054210554 -0.3667586126 -0.8592651373 -1.1255121538 -0.0089732627 -0.0014561744 -1.97421 0.934264
1068.0000000001 0.0119045206 -0.3717744125 -0.8568213855 -1.1178534070 -0.0092121676 -0.0008984762 -1.98018 0.934002
1070.0000000001 0.0129153893 -0.3657663332 -0.8576377188 -1.1002263444 -0.0077057729 -0.0007423760 -1.97392 0.932377
1072.0000000001 0.0101586268 -0.3598655131 -0.8581039308 -1.0877705328 -0.0053910044 -0.0007228349 -1.96789 0.930508
1074.0000000001 0.0066339295 -0.3561779698 -0.8577824899 -1.0835776065 -0.0012134564 -0.0010893217 -1.96436 0.928791
1076.0000000001 0.0000877925 -0.3545505001 -0.8574134790 -1.0807290503 0.0027842370 -0.0016442523 -1.9629 0.927828
1078.0000000001 -0.0026378834 -0.3530505356 -0.8578531803 -1.0759318876 0.0031437368 -0.0016977987 -1.96122 0.927662
1080.0000000001 -0.0034586007 -0.3515102761 -0.8588680588 -1.0706792794 0.0031187441 -0.0015130499 -1.95927 0.928016
1082.0000000001 -0.0026922272 -0.3515192046 -0.8595183566 -1.0674627645 0.0026922106 -0.0014931980 -1.95901 0.928621
1084.0000000001 -0.0021026954 -0.3544102898 -0.8591359170 -1.0661882332 0.0020601690 -0.0015521704 -1.96205 0.929366
1086.0000000001 -0.0014540586 -0.3615132959 -0.8571471250 -1.0651723769 0.0008580739 -0.0015149453 -1.96992 0.930265
1088.0000000001 -0.0012289425 -0.3744459541 -0.8526559111 -1.0630795250 -0.0007282320 -0.0012577508 -1.98459 0.931253
1090.0000000001 -0.0016651202 -0.3923269724 -0.8453171999 -1.0592297347 -0.0028685220 -0.0005237217 -2.00533 0.931924
1092.0000000001 -0.0020810920 -0.4106239711 -0.8364875730 -1.0512685877 -0.0053492896 0.0009035960 -2.02713 0.931839
1094.0000000001 -0.0001636716 -0.4256902364 -0.8283224685 -1.0346424083 -0.0018466888 0.0010457736 -2.04552 0.931306
1096.0000000001 0.0016284946 -0.4374446674 -0.8216058811 -1.0125544958 0.0026368602 0.0005194682 -2.06005 0.930803
1098.0000000001 0.0041915450 -0.4508068082 -0.8133607610 -1.0019378334 0.0003091746 0.0014026998 -2.0769 0.929937
1100.0000000001 0.0018297564 -0.4632005552 -0.8039258305 -0.9957962552 -0.0023702440 0.0020248459 -2.09351 0.927821
1102.0000000001 0.0011024705 -0.4702163879 -0.7946991084 -0.9864806292 -0.0047340759 0.0029176902 -2.10508 0.923391
1104.0000000001 -0.0002105310 -0.4738942925 -0.7856221175 -0.9745740103 -0.0049304069 0.0036284330 -2.11357 0.917485
1106.0000000001 -0.0022350418 -0.4801774403 -0.7750193441 -0.9671038297 -0.0015758017 0.0033539569 -2.12548 0.911716
1108.0000000001 -0.0012251963 -0.4936629258 -0.7599797991 -0.9717615372 0.0010103717 0.0031715144 -2.14687 0.906241
1110.0000000001 0.0011054636 -0.5101107882 -0.7403661890 -0.9946625049 0.0024983710 0.0030610565 -2.1741 0.899086
1112.0000000001 -0.0016356359 -0.5238108042 -0.7172622522 -1.0381264812 0.0027279904 0.0027892273 -2.20156 0.888168
1114.0000000001 -0.0047079834 -0.5383292263 -0.6898124695 -1.0869391581 0.0026002867 0.0023032488 -2.23347 0.875008
1116.0000000001 -0.0052198484 -0.5534125451 -0.6597591855 -1.1295625498 0.0025247573 0.0017051813 -2.26876 0.861132
1118.0000000001 -0.0005566398 -0.5651668627 -0.6311344110 -1.1628277788 0.0000954340 0.0021481350 -2.30111 0.847198
1120.0000000001 -0.0004851614 -0.5723905836 -0.6063519298 -1.1836993109 -0.0020407521 0.0021952859 -2.32739 0.833843
1122.0000000001 0.0008817882 -0.5753829927 -0.5840927228 -1.1958988893 -0.0013538040 0.0011961628 -2.34868 0.819896
1124.0000000001 0.0009307636 -0.5736129878 -0.5684968138 -1.2041768051 0.0010154849 -0.0004155321 -2.36067 0.807602
1126.0000000001 0.0009779204 -0.5747211023 -0.5550732417 -1.2273874452 0.0037535821 -0.0019856216 -2.37358 0.799006
1128.0000000001 0.0029419554 -0.5847891246 -0.5367201477 -1.2648332919 0.0059196227 -0.0029071974 -2.39903 0.793755
1130.0000000001 0.0011260041 -0.5874727536 -0.5255130244 -1.2939110297 0.0035610815 -0.0023208182 -2.41181 0.788218
1132.0000000001 -0.0015662954 -0.5800275653 -0.5239411242 -1.3106103170 -0.0018210851 -0.0010347550 -2.40696 0.781631
1134.0000000001 -0.0018456123 -0.5686216796 -0.5263034586 -1.3185502670 -0.0049602475 -0.0003512224 -2.39482 0.774807
1136.0000000001 -0.0026467323 -0.5594550323 -0.5274694007 -1.3276234280 -0.0076569663 0.0003914680 -2.38561 0.768904
1138.0000000001 -0.0025326879 -0.5532399529 -0.5271753817 -1.3372405069 -0.0088634062 0.0010035078 -2.38031 0.764191
1140.0000000001 -0.0008920547 -0.5484344955 -0.5269785941 -1.3435629948 -0.0070478765 0.0010461219 -2.37614 0.760583
1142.0000000001 0.0049976663 -0.5432281826 -0.5292595790 -1.3444254233 -0.0029929639 0.0002129523 -2.36922 0.758428
1144.0000000001 0.0144376322 -0.5350669658 -0.5364280206 -1.3394027843 0.0036656794 -0.0019945907 -2.35492 0.757662
1146.0000000001 0.0140966229 -0.5221666121 -0.5487998969 -1.3306877666 -0.0002870655 -0.0012337734 -2.33133 0.757522
1148.0000000001 0.0065378485 -0.5048590092 -0.5651880275 -1.3199525669 -0.0050501834 0.0004323883 -2.29987 0.757839
1150.0000000000 0.0043939935 -0.4842825313 -0.5839110462 -1.3108517723 -0.0058379827 0.0013124728 -2.2632 0.758605
1152.0000000000 0.0030517360 -0.4634820520 -0.6018948897 -1.3069934169 -0.0047744688 0.0016905290 -2.227 0.759666
1154.0000000000 0.0071860598 -0.4447909189 -0.6172668843 -1.3102302101 0.0008460656 0.0002817742 -2.1952 0.760827
1156.0000000000 0.0100063937 -0.4319807812 -0.6289989557 -1.3212884606 0.0039457321 -0.0006726645 -2.17259 0.763051
1158.0000000000 0.0043860211 -0.4270272250 -0.6374486614 -1.3369099499 0.0026364264 -0.0000718262 -2.16103 0.767263
1160.0000000000 0.0017193841 -0.4242170921 -0.6443142275 -1.3554772467 0.0012638608 0.0002415873 -2.15305 0.771428
1162.0000000000 0.0021178352 -0.4153713211 -0.6518369810 -1.3785632173 0.0007530278 -0.0000180076 -2.13814 0.772933
1164.0000000000 0.0028405937 -0.3988031303 -0.6597189949 -1.3921982520 0.0008991212 -0.0004470676 -2.11452 0.770891
1166.0000000000 0.0020492255 -0.3719253093 -0.6701505384 -1.4018758446 0.0005724588 -0.0005054879 -2.07746 0.76644
1168.0000000000 0.0006691187 -0.3474552430 -0.6792309930 -1.4187985261 -0.0006242270 -0.0001067989 -2.04363 0.762942
1170.0000000000 0.0000664455 -0.3296093656 -0.6867532364 -1.4412570122 -0.0023722045 0.0005483356 -2.01828 0.761756
1172.0000000000 0.0004619509 -0.3232560762 -0.6888113101 -1.4802220168 -0.0049583519 0.0015732487 -2.00958 0.760891
1174.0000000000 0.0012472356 -0.3309195644 -0.6857198123 -1.5285235920 -0.0080384872 0.0030488665 -2.02042 0.761393
1176.0000000000 0.0023295040 -0.3352700593 -0.6824397996 -1.5787201250 -0.0095196008 0.0042692573 -2.02744 0.760349
1178.0000000000 0.0053611909 -0.3266917187 -0.6836460771 -1.5987920292 -0.0085863812 0.0044942747 -2.01658 0.757693
1180.0000000000 0.0105153416 -0.3066119526 -0.6894276809 -1.5991059019 -0.0066426366 0.0037552652 -1.98926 0.754534
1182.0000000000 0.0083711537 -0.2832353286 -0.6957073726 -1.5969049274 -0.0062955050 0.0037194331 -1.95742 0.751153
1184.0000000000 0.0022825296 -0.2645316846 -0.6997929225 -1.6017998901 -0.0071360535 0.0047780118 -1.93221 0.748122
1186.0000000000 0.0028768707 -0.2504676682 -0.7021408782 -1.6136773143 -0.0052695415 0.0049591188 -1.91345 0.745477
1188.0000000000 0.0054951695 -0.2354091295 -0.7037580629 -1.6276440432 -0.0021333394 0.0045302231 -1.8936 0.742087
1190.0000000000 0.0048010997 -0.2151162884 -0.7048785358 -1.6388650448 -0.0020282194 0.0047237903 -1.867 0.736973
1192.0000000000 0.0010317450 -0.1872582882 -0.7053851385 -1.6471066608 -0.0046946335 0.0061857364 -1.83028 0.729818
1194.0000000000 -0.0069842928 -0.1569660066 -0.7026906057 -1.6574958936 -0.0085039080 0.0090529159 -1.79057 0.720009
1196.0000000000 -0.0165043539 -0.1264032139 -0.6964537738 -1.6672994897 -0.0074281052 0.0106513065 -1.75034 0.707832
1198.0000000000 -0.0261235128 -0.0976096525 -0.6870031616 -1.6717553425 -0.0068165216 0.0128316523 -1.71193 0.693903
1200.0000000000 -0.0230948273 -0.0772132695 -0.6754132322 -1.6707064350 -0.0077051932 0.0146126251 -1.68462 0.679812
1202.0000000000 -0.0199872493 -0.0723320289 -0.6681940582 -1.6600788601 -0.0071348529 0.0151977090 -1.67863 0.672098
1204.0000000000 -0.0135365291 -0.0739850574 -0.6635043857 -1.6515714879 -0.0046405376 0.0132916614 -1.68184 0.667617
1206.0000000000 -0.0084345346 -0.0762520839 -0.6572077967 -1.6508824021 -0.0029262316 0.0121050752 -1.6863 0.661617
1208.0000000000 -0.0042022505 -0.0766721131 -0.6498452435 -1.6552426546 -0.0002860568 0.0101292718 -1.68824 0.654353
1210.0000000000 -0.0066674634 -0.0756050422 -0.6430236917 -1.6597406924 0.0011661235 0.0063612374 -1.68784 0.647453
1212.0000000000 -0.0190782044 -0.0707040134 -0.6384149450 -1.6565835218 -0.0035871247 0.0087663955 -1.6811 0.642318
1214.0000000000 -0.0175233012 -0.0622718098 -0.6358841372 -1.6503592759 -0.0044887028 0.0083848230 -1.66841 0.638926
1216.0000000000 -0.0114248779 -0.0530337458 -0.6339291512 -1.6464304584 0.0016213373 0.0028100275 -1.65426 0.636144
1218.0000000000 -0.0047023622 -0.0426047844 -0.6302843455 -1.6452628177 0.0052144189 -0.0007201535 -1.63829 0.631723
1220.0000000000 -0.0033950944 -0.0309632763 -0.6238709473 -1.6462915050 0.0054546027 -0.0011922561 -1.62039 0.624639
1222.0000000000 -0.0048020916 -0.0202184789 -0.6162505003 -1.6492146331 0.0035384045 -0.0000841523 -1.60359 0.616582
1224.0000000000 -0.0040165697 -0.0104597598 -0.6083572804 -1.6523695348 0.0024367274 0.0002986231 -1.58799 0.608447
1226.0000000000 -0.0018528455 -0.0038889987 -0.6016672128 -1.6547336485 0.0020999993 -0.0002696235 -1.57726 0.60168
1228.0000000000 0.0011029993 -0.0043386054 -0.5983837386 -1.6584261740 0.0028996445 -0.0021680506 -1.57805 0.598399
1230.0000000000 0.0037016336 -0.0105251967 -0.5972395579 -1.6619342172 0.0052154034 -0.0049877403 -1.58842 0.597332
1232.0000000000 0.0051602979 -0.0135066423 -0.5952714823 -1.6577163551 0.0076128588 -0.0071988535 -1.59348 0.595425
1234.0000000000 0.0059237029 -0.0121192543 -0.5927855583 -1.6500595339 0.0098776372 -0.0090025684 -1.59124 0.592909
1236.0000000000 0.0038597630 -0.0137900013 -0.5907365149 -1.6515306581 0.0107610988 -0.0092652381 -1.59414 0.590897
1238.0000000000 0.0007437286 -0.0257927164 -0.5866851842 -1.6649842656 0.0103880774 -0.0082760449 -1.61473 0.587252
1240.0000000000 -0.0031678647 -0.0424369687 -0.5801129280 -1.6835898561 0.0085677273 -0.0066557524 -1.64382 0.581663
1242.0000000000 -0.0064133937 -0.0580451551 -0.5686676451 -1.7012130240 0.0047285228 -0.0048617477 -1.67252 0.571622
1244.0000000000 -0.0081568131 -0.0566242663 -0.5606398554 -1.7082644713 0.0016249027 -0.0036470636 -1.67145 0.563492
1246.0000000000 -0.0109808471 -0.0470229038 -0.5607940578 -1.7149849609 0.0029275542 -0.0035757458 -1.65445 0.562762
1248.0000000000 -0.0119206966 -0.0326803373 -0.5636670320 -1.7122253882 0.0058437868 -0.0034002552 -1.62871 0.564614
1250.0000000000 -0.0037575843 -0.0122727616 -0.5667541847 -1.7010065645 0.0114452622 -0.0048749817 -1.59245 0.566887
1252.0000000000 -0.0072459695 0.0049323213 -0.5664134887 -1.6930285933 0.0142650406 -0.0051585229 -1.56209 0.566435
1254.0000000000 -0.0106386007 0.0150134138 -0.5653437302 -1.7039481660 0.0100666155 -0.0039426312 -1.54425 0.565543
1256.0000000000 -0.0155523957 0.0166340517 -0.5670479736 -1.7217446373 0.0075777518 -0.0029684918 -1.54147 0.567292
1258.0000000000 -0.0224409865 0.0115936933 -0.5705014751 -1.7369182983 -0.0017396797 0.0008640603 -1.55048 0.570619
1259.9999999999 -0.0269174295 0.0083991120 -0.5741115718 -1.7480604258 -0.0044777342 0.0019524180 -1.55617 0.574173
1261.9999999999 -0.0177962310 0.0100919063 -0.5777823089 -1.7449794144 0.0008119075 0.0008697548 -1.55333 0.57787
1263.9999999999 -0.0033446456 0.0196761294 -0.5793675132 -1.7142177718 0.0075931178 -0.0020063392 -1.53685 0.579702
1265.9999999999 0.0024675302 0.0283962287 -0.5802260349 -1.6739418870 0.0117854430 -0.0033839973 -1.5219 0.58092
1267.9999999999 0.0006580803 0.0383835190 -0.5766783356 -1.6498082430 0.0109932352 -0.0027318958 -1.50433 0.577954
1269.9999999999 -0.0035030232 0.0433332820 -0.5688638308 -1.6386564474 0.0078723973 -0.0015037619 -1.49477 0.570512
1271.9999999999 -0.0060488703 0.0442048270 -0.5602008665 -1.6308436629 0.0070211223 -0.0010472907 -1.49205 0.561942
1273.9999999999 -0.0063138703 0.0407829357 -0.5533660553 -1.6324104261 0.0084214743 -0.0005491406 -1.49723 0.554867
1275.9999999999 -0.0039550433 0.0374308261 -0.5475148389 -1.6393226979 0.0124163313 -0.0006541673 -1.50254 0.548793
1277.9999999999 -0.0042125476 0.0374430417 -0.5429767348 -1.6495608918 0.0149461137 0.0004085428 -1.50195 0.544266
1279.9999999999 -0.0049159706 0.0392078184 -0.5416206511 -1.6580473808 0.0153703048 0.0022305380 -1.49853 0.543038
1281.9999999999 -0.0027103981 0.0396951427 -0.5446021827 -1.6629522758 0.0151495045 0.0039401017 -1.49804 0.546047
1283.9999999999 0.0005697767 0.0413403416 -0.5495395675 -1.6612051945 0.0131007646 0.0055955358 -1.49571 0.551092
1285.9999999999 0.0022216257 0.0443317488 -0.5536034460 -1.6550603370 0.0060837854 0.0055692514 -1.49089 0.555376
1287.9999999999 0.0062406425 0.0449613008 -0.5544553457 -1.6480915526 -0.0000978552 0.0022779585 -1.48988 0.556275
1289.9999999999 0.0016495188 0.0395426910 -0.5528526771 -1.6381433845 -0.0012737803 0.0028318984 -1.49939 0.554265
1291.9999999999 -0.0014770661 0.0338399046 -0.5516976931 -1.6256937499 -0.0007171515 0.0036430197 -1.50954 0.552735
1293.9999999999 -0.0035749321 0.0280451045 -0.5524250609 -1.6167413643 0.0001727754 0.0040238047 -1.52007 0.553136
1295.9999999999 -0.0012567021 0.0200607162 -0.5536584862 -1.6193739657 0.0010769940 0.0033468991 -1.53458 0.554022
1297.9999999999 0.0027553001 0.0119450481 -0.5515266468 -1.6315937512 0.0036476023 0.0021128743 -1.54914 0.551656
1299.9999999999 0.0025332121 0.0085022036 -0.5475042315 -1.6371542552 0.0045861526 0.0013328666 -1.55527 0.54757
1301.9999999999 0.0010120022 0.0084372373 -0.5433455058 -1.6374463228 0.0047793378 0.0015305810 -1.55527 0.543411
1303.9999999999 -0.0000170067 0.0097684534 -0.5388327303 -1.6318192388 0.0058476100 0.0027956806 -1.55267 0.538921
1305.9999999999 -0.0010204907 -0.0005080497 -0.5380525572 -1.6300017354 0.0057153429 0.0036455232 -1.57174 0.538053
1307.9999999999 -0.0015699629 -0.0213424935 -0.5389154349 -1.6394439266 0.0052705353 0.0038640949 -1.61038 0.539338
1309.9999999999 -0.0014099877 -0.0498914401 -0.5329198556 -1.6475568363 0.0044691110 0.0037937981 -1.66414 0.53525
1311.9999999999 -0.0015468344 -0.0689936895 -0.5244595888 -1.6314626945 0.0017885116 0.0025940123 -1.7016 0.528978
1313.9999999999 -0.0026891419 -0.0855979696 -0.5200138226 -1.5988211661 -0.0021274899 0.0007660871 -1.73394 0.527012
1315.9999999999 -0.0003294550 -0.1106156914 -0.5135650509 -1.5815015798 -0.0032560391 0.0005295090 -1.78294 0.525343
1317.9999999999 0.0042502094 -0.1388349688 -0.5006136228 -1.5905148360 0.0002480431 0.0013530546 -1.84133 0.519509
1319.9999999999 0.0023946099 -0.1675635924 -0.4855295201 -1.6015310049 0.0008935127 0.0011006018 -1.90311 0.513631
1321.9999999999 -0.0041856751 -0.1990283661 -0.4693411267 -1.6119060457 -0.0027202748 0.0012746694 -1.97187 0.509797
1323.9999999999 -0.0089498720 -0.2353249418 -0.4503855788 -1.6231420082 -0.0081387116 0.0028577903 -2.05228 0.508158
1325.9999999999 -0.0105578990 -0.2659827231 -0.4315429591 -1.6264387683 -0.0087300017 0.0043943941 -2.12315 0.506928
1327.9999999999 -0.0070322482 -0.2766265182 -0.4234591051 -1.6063009548 -0.0045173738 0.0067856502 -2.14946 0.505806
1329.9999999999 -0.0038746437 -0.2787639746 -0.4196649143 -1.5615850011 0.0044353262 0.0013882806 -2.15713 0.503813
1331.9999999999 -0.0004683563 -0.2759138845 -0.4182900762 -1.5319460605 0.0052138578 -0.0006470997 -2.15391 0.501094
1333.9999999999 0.0038624258 -0.2717294354 -0.4175377112 -1.5150428107 0.0088997569 -0.0016238505 -2.14773 0.498171
1335.9999999999 0.0061477058 -0.2662077563 -0.4185583887 -1.5007484596 0.0098899290 -0.0004297865 -2.13727 0.496042
1337.9999999999 -0.0006834969 -0.2657249723 -0.4168260285 -1.4944113376 0.0065161778 0.0013311739 -2.13833 0.494321
1339.9999999999 -0.0096830037 -0.2729026677 -0.4098931715 -1.4959674886 0.0028716970 0.0003113537 -2.15819 0.492431
1341.9999999999 -0.0081348340 -0.2861048971 -0.3988004865 -1.5020478421 -0.0013923280 -0.0012220791 -2.19311 0.490813
1343.9999999999 -0.0066816270 -0.3027055483 -0.3853985800 -1.5106261766 -0.0026779080 -0.0015908897 -2.23659 0.490064
1345.9999999999 -0.0032094531 -0.3205756179 -0.3710734315 -1.5211146681 -0.0004790826 -0.0017925761 -2.28331 0.490372
1347.9999999999 0.0088062917 -0.3380102983 -0.3565575761 -1.5333287390 0.0030847168 -0.0010307318 -2.3295 0.491309
1349.9999999999 0.0193869541 -0.3520606104 -0.3432384427 -1.5454383473 0.0048588611 -0.0004484780 -2.36888 0.49169
1351.9999999999 0.0185669396 -0.3596843513 -0.3348770163 -1.5546187005 0.0052363078 0.0007290848 -2.3919 0.491442
1353.9999999999 0.0065349606 -0.3634492652 -0.3319778943 -1.5632442858 0.0039735189 0.0031353164 -2.40142 0.492245
1355.9999999999 0.0056303450 -0.3665498592 -0.3297362311 -1.5699094781 0.0019243373 0.0048172904 -2.40902 0.493036
1357.9999999999 0.0008678444 -0.3711401120 -0.3256119996 -1.5769619220 -0.0011209233 0.0038434361 -2.42145 0.493729
1359.9999999999 -0.0026360404 -0.3785345288 -0.3189780579 -1.5853365886 -0.0020782695 0.0031936965 -2.44137 0.49501
1361.9999999999 -0.0048940660 -0.3881118535 -0.3085677179 -1.5958776735 -0.0010844519 0.0027915498 -2.46988 0.495827
1363.9999999999 -0.0053004560 -0.3956572691 -0.2969839929 -1.6055716390 0.0007695018 0.0018867261 -2.4977 0.494716
1365.9999999999 -0.0033344174 -0.3994412820 -0.2895106235 -1.6096908416 0.0006110330 -0.0001078948 -2.51442 0.493325
1367.9999999999 -0.0009972817 -0.4041079827 -0.2829446136 -1.6119010223 0.0001647160 -0.0019069339 -2.53075 0.493316
1369.9999999998 0.0030234125 -0.4088104906 -0.2783981020 -1.6141610250 0.0015624082 -0.0020410831 -2.54374 0.494602
1371.9999999998 0.0029477451 -0.4151908250 -0.2753824001 -1.6189239703 0.0014060646 -0.0008665749 -2.55595 0.498216
1373.9999999998 0.0049692967 -0.4299445383 -0.2660810684 -1.6264393516 -0.0010158819 0.0009474951 -2.58741 0.50562
1375.9999999998 0.0058329102 -0.4451400254 -0.2557191472 -1.6243969629 -0.0034450086 0.0014338928 -2.62016 0.513363
1377.9999999998 0.0060928068 -0.4565677098 -0.2474124220 -1.6234298200 -0.0028590613 0.0005116315 -2.64499 0.519295
1379.9999999998 0.0020441610 -0.4635423069 -0.2384892593 -1.6230288607 -0.0034908030 -0.0002004953 -2.66642 0.521295
1381.9999999998 -0.0047437989 -0.4664093933 -0.2284605113 -1.6175231328 -0.0046180757 0.0006114636 -2.68612 0.519357
1383.9999999998 -0.0047048552 -0.4725455980 -0.2187632031 -1.6172527650 -0.0026852354 0.0023612954 -2.70802 0.520727
1385.9999999998 -0.0008523825 -0.4805703548 -0.2149050436 -1.6222037371 -0.0014065174 0.0019131037 -2.72108 0.526433
1387.9999999998 0.0023544215 -0.4883842891 -0.2180269220 -1.6212598775 0.0015010554 0.0026279162 -2.72172 0.534841
1389.9999999998 0.0051156751 -0.5019149388 -0.2208279387 -1.6175672412 -0.0019512924 0.0022358277 -2.72711 0.548346
1391.9999999998 -0.0004557475 -0.5173467938 -0.2194866450 -1.6218156322 -0.0076334044 -0.0000787099 -2.74035 0.561981
1393.9999999998 -0.0072548301 -0.5319812295 -0.2119743427 -1.6370720271 -0.0134448396 0.0010899511 -2.76241 0.572658
1395.9999999998 -0.0001226966 -0.5428326278 -0.1958467860 -1.6494938524 -0.0129089671 0.0051550804 -2.79534 0.577082
1397.9999999998 0.0134710673 -0.5487888980 -0.1762707750 -1.6429227981 -0.0077994226 0.0032413293 -2.8308 0.576403
1399.9999999998 0.0150333128 -0.5562709273 -0.1669607680 -1.6317076905 -0.0102706514 0.0022318347 -2.85 0.580787
1401.9999999998 -0.0003934204 -0.5703261491 -0.1708144213 -1.6247989792 -0.0139585336 0.0051899378 -2.85059 0.595357
1403.9999999998 -0.0062718304 -0.5850192988 -0.1750897315 -1.6119425256 -0.0142014518 0.0074278928 -2.85079 0.610659
1405.9999999998 -0.0051888638 -0.5973232379 -0.1820903686 -1.6027675389 -0.0148535565 0.0078153752 -2.8457 0.624461
1407.9999999998 -0.0055277103 -0.6076345351 -0.1845704158 -1.5988667995 -0.0169489334 0.0086807528 -2.8467 0.635048
1409.9999999998 -0.0056510765 -0.6167928300 -0.1817839850 -1.6022538267 -0.0188390108 0.0104118826 -2.85498 0.643023
1411.9999999998 0.0026402305 -0.6234932976 -0.1828637219 -1.6108999567 -0.0094893924 0.0068064152 -2.8563 0.649756
1413.9999999998 0.0167544518 -0.6275174599 -0.1913182814 -1.6201157540 -0.0028877658 0.0027380206 -2.84566 0.656034
1415.9999999998 0.0215445436 -0.6230368619 -0.2059638242 -1.6067623087 0.0009065324 0.0008959507 -2.82232 0.656198
1417.9999999998 0.0097958867 -0.6177226985 -0.2033480063 -1.5791782734 0.0016510570 0.0006719562 -2.82358 0.650332
1419.9999999998 0.0076293728 -0.6164693047 -0.1953085407 -1.5770945974 0.0027842155 -0.0002242495 -2.83478 0.646668
1421.9999999998 0.0051702153 -0.6142389162 -0.1954188609 -1.5751934585 0.0021019046 -0.0002435553 -2.83357 0.644576
1423.9999999998 0.0006913083 -0.6080139361 -0.2063057534 -1.5652543758 -0.0016350919 0.0022158477 -2.81447 0.642062
1425.9999999998 -0.0022226120 -0.5965936993 -0.2230036171 -1.5495210382 -0.0052522396 0.0047245366 -2.78388 0.63691
1427.9999999998 -0.0037683724 -0.5780185245 -0.2414861870 -1.5210291120 -0.0076080858 0.0063435800 -2.74585 0.626435
1429.9999999998 -0.0047861444 -0.5512835337 -0.2584022273 -1.4693118682 -0.0087045266 0.0070845809 -2.70327 0.608839
1431.9999999998 -0.0057673706 -0.5204725163 -0.2730882608 -1.3984451189 -0.0088971190 0.0073227749 -2.65839 0.587766
1433.9999999998 -0.0065064887 -0.4803572084 -0.2895837587 -1.3303668137 -0.0080915019 0.0072224013 -2.59908 0.560894
1435.9999999998 -0.0051081007 -0.4406741259 -0.3015453426 -1.2851880218 -0.0052045825 0.0058395871 -2.54149 0.533969
1437.9999999998 -0.0032448004 -0.4152756028 -0.3044163764 -1.2718198660 -0.0022410778 0.0026423365 -2.50903 0.514901
1439.9999999998 -0.0024651458 -0.3982855180 -0.3048217407 -1.2686630741 -0.0012499727 0.0010443153 -2.48835 0.501545
1441.9999999998 -0.0022373385 -0.3828975328 -0.3095153809 -1.2595404747 -0.0015122740 0.0016539754 -2.46178 0.492352
1443.9999999998 -0.0034973855 -0.3695316539 -0.3151961838 -1.2473646078 -0.0027881973 0.0027083623 -2.43538 0.485698
1445.9999999998 -0.0046064387 -0.3596054262 -0.3170966673 -1.2402286573 -0.0043194212 0.0042591572 -2.41893 0.479444
1447.9999999998 -0.0056393040 -0.3529714989 -0.3158012416 -1.2380813674 -0.0046426339 0.0061444016 -2.41172 0.473624
1449.9999999998 -0.0029272289 -0.3497476302 -0.3122934727 -1.2395284273 -0.0023283476 0.0050321881 -2.41271 0.468882
1451.9999999998 0.0004981187 -0.3502435114 -0.3075397854 -1.2422192625 -0.0016545034 0.0035600144 -2.42102 0.466102
1453.9999999998 0.0001007814 -0.3532683602 -0.3043241090 -1.2408501244 -0.0022663463 0.0035090080 -2.43049 0.466274
1455.9999999998 -0.0003290180 -0.3543885817 -0.3081110116 -1.2275927526 -0.0018826804 0.0016562894 -2.42593 0.469599
1457.9999999998 -0.0045298746 -0.3544079101 -0.3134019363 -1.2132277547 -0.0050292973 0.0030200158 -2.41752 0.473102
1459.9999999998 -0.0010827059 -0.3585100720 -0.3124799177 -1.2156142378 -0.0081114692 0.0057223431 -2.42469 0.475577
1461.9999999998 0.0002681304 -0.3681712548 -0.3034165474 -1.2425676743 -0.0067385784 0.0047539077 -2.45232 0.477087
1463.9999999998 -0.0008732661 -0.3826574395 -0.2798432126 -1.2894558408 -0.0045688454 0.0040416025 -2.51016 0.474066
1465.9999999998 0.0001770466 -0.3903414701 -0.2579351942 -1.3241792674 -0.0021838129 0.0050630971 -2.55767 0.467864
1467.9999999998 0.0051320703 -0.3944927110 -0.2411360370 -1.3489120184 -0.0010114917 0.0052966112 -2.59294 0.462354
1469.9999999998 -0.0011769740 -0.3956706940 -0.2268657299 -1.3582308212 -0.0037314946 0.0046061285 -2.62098 0.456096
1471.9999999998 -0.0004396813 -0.3964091765 -0.2142123652 -1.3626438494 -0.0033118256 0.0001988541 -2.64616 0.450585
1473.9999999998 0.0029566332 -0.3986755980 -0.2011205695 -1.3712866425 -0.0048703184 -0.0016785093 -2.67437 0.446533
1475.9999999998 0.0011163044 -0.4004996131 -0.1870685834 -1.3826364463 -0.0073877815 -0.0005499397 -2.70462 0.442035
1477.9999999998 -0.0071638009 -0.3991987982 -0.1765938150 -1.3880705910 -0.0077508170 0.0020985515 -2.7251 0.436515
1479.9999999997 -0.0089921696 -0.3978697029 -0.1669421610 -1.3917279911 -0.0066749103 0.0057029008 -2.74431 0.431474
1481.9999999997 -0.0027921425 -0.3988086240 -0.1538583818 -1.3983760223 -0.0038776530 0.0099211787 -2.77339 0.427458
1483.9999999997 0.0082784896 -0.4023271568 -0.1346256969 -1.4089948597 -0.0022987970 0.0087996291 -2.81869 0.424254
1485.9999999997 0.0058090595 -0.4057303298 -0.1124798621 -1.4155060962 -0.0046960471 0.0008609830 -2.87116 0.421033
1487.9999999997 0.0054034953 -0.4073856456 -0.0917930307 -1.4148700372 -0.0080099417 -0.0017347719 -2.91997 0.417599
1489.9999999997 0.0064144570 -0.4060011110 -0.0734348792 -1.4071830689 -0.0064705882 -0.0028446346 -2.96265 0.412589
1491.9999999997 0.0033628862 -0.4010326910 -0.0590324911 -1.3900914629 -0.0054188424 -0.0029186400 -2.99544 0.405354
1493.9999999997 0.0009439956 -0.3949669785 -0.0500295200 -1.3649241004 -0.0048811812 0.0009750269 -3.0156 0.398123
1495.9999999997 -0.0034394475 -0.3904698459 -0.0449197134 -1.3373428708 -0.0041655996 0.0011675486 -3.02706 0.393045
1497.9999999997 -0.0048479594 -0.3885270405 -0.0388889384 -1.3118197135 -0.0027657950 -0.0023476942 -3.04183 0.390468
1499.9999999997 -0.0030058977 -0.3871562053 -0.0286445289 -1.2956610549 -0.0006570048 -0.0057442389 -3.06774 0.388214
1501.9999999997 0.0176188723 -0.3840444659 -0.0111809626 -1.2902894309 0.0045442802 -0.0044502566 -3.11249 0.384207
1503.9999999997 0.0065102053 -0.3751451841 0.0125520292 -1.2942997077 0.0016709279 0.0044765986 3.10815 0.375355
1505.9999999997 -0.0010533129 -0.3614266413 0.0255060855 -1.2973105872 0.0005820994 0.0028513857 3.07114 0.362326
1507.9999999997 0.0031748181 -0.3496094684 0.0324264220 -1.2995167934 0.0021060912 -0.0028383256 3.04911 0.35111
1509.9999999997 0.0066369288 -0.3373457485 0.0420118428 -1.2937549813 0.0044287394 -0.0072338215 3.01769 0.339952
1511.9999999997 0.0107015433 -0.3239476543 0.0515132103 -1.2836481409 0.0073786761 -0.0088300892 2.9839 0.328018
1513.9999999997 0.0204780299 -0.3088762440 0.0574691282 -1.2720333495 0.0116440759 -0.0091111658 2.95764 0.314177
1515.9999999997 0.0316620720 -0.2927121041 0.0601083437 -1.2637613798 0.0147482990 -0.0073113139 2.93906 0.29882
1517.9999999997 0.0368759006 -0.2776988518 0.0628216146 -1.2594276592 0.0173358578 -0.0079257737 2.91912 0.284716
1519.9999999997 0.0303219324 -0.2641965376 0.0644164997 -1.2537166824 0.0218168615 -0.0078435917 2.90244 0.271936
1521.9999999997 0.0130350802 -0.2511916324 0.0654684091 -1.2480723742 0.0163694698 -0.0035267165 2.88663 0.259583
1523.9999999997 0.0017629543 -0.2384073518 0.0664106391 -1.2430226822 0.0097775499 0.0000164605 2.86992 0.247484
1525.9999999997 0.0021928250 -0.2258798683 0.0673259430 -1.2384719152 0.0078122418 -0.0008998211 2.85192 0.2357
1527.9999999997 0.0063017020 -0.2136669544 0.0682603877 -1.2342682088 0.0075921620 -0.0033042663 2.83237 0.224306
1529.9999999997 0.0051855111 -0.2018047982 0.0692549914 -1.2302918325 0.0059770571 -0.0019422918 2.81101 0.213358
1531.9999999997 0.0023936612 -0.1903065551 0.0703417392 -1.2264814730 0.0043022643 0.0000220040 2.78754 0.20289
1533.9999999997 0.0004597650 -0.1791679969 0.0715394002 -1.2228181176 0.0027393964 0.0012869375 2.7617 0.192922
1535.9999999997 -0.0007302272 -0.1683739111 0.0728552020 -1.2193005076 0.0009978690 0.0022241873 2.73322 0.18346
1537.9999999997 -0.0001762855 -0.1579030783 0.0742883594 -1.2159300037 -0.0008206458 0.0024157519 2.70185 0.174505
1539.9999999997 0.0036164380 -0.1477314349 0.0758329846 -1.2127051091 -0.0012398908 0.0003315758 2.66735 0.166058
1541.9999999997 0.0096053863 -0.1378342820 0.0774801909 -1.2096210093 0.0004929901 -0.0037662651 2.62949 0.158119
1543.9999999997 0.0033653480 -0.1281880527 0.0792197441 -1.2066707870 -0.0010096417 -0.0007715761 2.58805 0.150692
1545.9999999997 -0.0063353778 -0.1187715791 0.0810413859 -1.2038467187 -0.0031064713 0.0018489950 2.54282 0.143786
1547.9999999997 -0.0208018272 -0.1095667055 0.0829357850 -1.2011411082 -0.0065131956 0.0081560910 2.49366 0.137416
1549.9999999997 -0.0224222593 -0.1005582972 0.0848950690 -1.1985466558 -0.0056514593 0.0132833286 2.44045 0.131602
1551.9999999997 -0.0149827743 -0.0917338398 0.0869129818 -1.1960565449 -0.0025571481 0.0091368583 2.38317 0.126368
1553.9999999997 -0.0078169127 -0.0830828666 0.0889847796 -1.1936644012 -0.0010381319 0.0077472640 2.32191 0.121742
1555.9999999997 -0.0022331552 -0.0745963864 0.0911069863 -1.1913642400 -0.0000109020 0.0066772940 2.25688 0.11775
1557.9999999997 -0.0025720035 -0.0662664095 0.0932771000 -1.1891504553 -0.0004283280 0.0062788578 2.18848 0.11442
1559.9999999997 -0.0060655664 -0.0580856040 0.0954933177 -1.1870178412 -0.0011582272 0.0070658103 2.11727 0.111772
1561.9999999997 -0.0048180694 -0.0500470722 0.0977543069 -1.1849616268 0.0002937619 0.0064164795 2.04397 0.109821
1563.9999999997 -0.0019097749 -0.0421442198 0.1000590307 -1.1829775005 0.0011515188 0.0046195779 1.96944 0.108572
1565.9999999997 -0.0024996632 -0.0343706846 0.1024066215 -1.1810616145 0.0004411654 0.0055010034 1.89461 0.108021
1567.9999999997 -0.0050369223 -0.0267203041 0.1047962946 -1.1792105627 -0.0010585035 0.0080204186 1.82045 0.108149
1569.9999999997 -0.0055159526 -0.0191871018 0.1072272887 -1.1774213366 -0.0019034771 0.0110503311 1.74786 0.10893
1571.9999999997 -0.0016777753 -0.0117652818 0.1096988290 -1.1756912693 -0.0012813400 0.0108534501 1.67764 0.110328
1573.9999999997 0.0014816278 -0.0044492287 0.1122101044 -1.1740179737 -0.0001779240 0.0098776540 1.61043 0.112298
1575.9999999997 0.0054721177 0.0027664930 0.1147602546 -1.1723992796 0.0016660250 0.0083915218 1.54669 0.114794
1577.9999999997 0.0108089489 0.0098871387 0.1173483649 -1.1708331794 0.0031131659 0.0059576503 1.48674 0.117764
1579.9999999997 0.0133043049 0.0169177841 0.1199734664 -1.1693177807 0.0027310958 0.0032395657 1.43071 0.12116
1581.9999999997 0.0137393682 0.0238633263 0.1226345388 -1.1678512677 0.0016604822 0.0023106526 1.37861 0.124935
1583.9999999997 0.0103235650 0.0307284851 0.1253305156 -1.1664318723 0.0006042286 0.0040894447 1.33036 0.129043
1585.9999999997 0.0048353531 0.0375178051 0.1280602910 -1.1650578529 0.0010240513 0.0063927288 1.2858 0.133443
1587.9999999997 -0.0025059371 0.0442356589 0.1308227261 -1.1637274796 0.0026076860 0.0110984396 1.24473 0.138099
1589.9999999996 -0.0051559536 0.0508862505 0.1336166552 -1.1624390238 0.0069095344 0.0102111004 1.20692 0.142978
1591.9999999996 -0.0021621323 0.0574736200 0.1364408917 -1.1611907529 0.0065947906 0.0036059591 1.17212 0.148052
1593.9999999996 0.0010251765 0.0640016482 0.1392942333 -1.1599809282 0.0060889612 0.0042334587 1.14009 0.153294
1595.9999999996 0.0037105274 0.0704740622 0.1421754655 -1.1588078038 0.0065155772 0.0051935328 1.11061 0.158684
1597.9999999996 0.0052511557 0.0768944412 0.1450833656 -1.1576696274 0.0071493746 0.0041394870 1.08344 0.164201
1599.9999999996 0.0048980669 0.0832662227 0.1480167038 -1.1565646418 0.0079235889 0.0019605704 1.05837 0.16983
1601.9999999996 0.0023590506 0.0895927086 0.1509742454 -1.1554910861 0.0079397159 0.0012043783 1.03522 0.175556
1603.9999999996 0.0022303517 0.0958770720 0.1539547507 -1.1544471976 0.0070857674 0.0012176020 1.01381 0.181368
1605.9999999996 0.0028148849 0.1021223631 0.1569569750 -1.1534312136 0.0066626983 0.0006284491 0.993972 0.187255
1607.9999999996 0.0025494224 0.1083315162 0.1599796675 -1.1524413718 0.0065405733 0.0005203492 0.975566 0.193208
1609.9999999996 0.0022944730 0.1145073552 0.1630215702 -1.1514759114 0.0064033983 0.0004779652 0.958457 0.199218
1611.9999999996 0.0021072940 0.1206526002 0.1660814161 -1.1505330729 0.0062305284 0.0004646508 0.942527 0.205281
1613.9999999996 0.0019847307 0.1267698736 0.1691579269 -1.1496110976 0.0060371168 0.0004764125 0.927668 0.211388
1615.9999999996 0.0019012245 0.1328617058 0.1722498107 -1.1487082268 0.0058399471 0.0005102562 0.913782 0.217537
1617.9999999996 0.0018323607 0.1389305410 0.1753557589 -1.1478227001 0.0056492367 0.0005593873 0.900782 0.223722
1619.9999999996 0.0017653004 0.1449787424 0.1784744431 -1.1469527538 0.0054690496 0.0006163081 0.888587 0.229939
1621.9999999996 0.0016965615 0.1510085985 0.1816045121 -1.1460966187 0.0053008051 0.0006753391 0.877127 0.236186
1623.9999999996 0.0016269035 0.1570223276 0.1847445877 -1.1452525167 0.0051451964 0.0007328434 0.866335 0.242459
1625.9999999996 0.0015581142 0.1630220830 0.1878932616 -1.1444186587 0.0050024469 0.0007866543 0.856155 0.248757
1627.9999999996 0.0014916628 0.1690099587 0.1910490912 -1.1435932400 0.0048721282 0.0008356347 0.846532 0.255077
1629.9999999996 0.0014283816 0.1749879938 0.1942105950 -1.1427744374 0.0047531682 0.0008794351 0.837417 0.261416
1631.9999999996 0.0013685734 0.1809581775 0.1973762489 -1.1419604042 0.0046440845 0.0009182984 0.828767 0.267775
1633.9999999996 0.0013122392 0.1869224543 0.2005444811 -1.1411492664 0.0045432906 0.0009528453 0.82054 0.27415
1635.9999999996 0.0012592537 0.1928827284 0.2037136672 -1.1403391173 0.0044493383 0.0009838664 0.812701 0.280541
1637.9999999996 0.0012094570 0.1988408691 0.2068821251 -1.1395280126 0.0043610477 0.0010121590 0.805215 0.286946
1639.9999999996 0.0011626867 0.2047987153 0.2100481095 -1.1387139645 0.0042775396 0.0010384252 0.798051 0.293364
1641.9999999996 0.0011187739 0.2107580803 0.2132098062 -1.1378949358 0.0041982026 0.0010632264 0.791181 0.299796
1643.9999999996 0.0010775318 0.2167207570 0.2163653258 -1.1370688335 0.0041226305 0.0010869784 0.784577 0.306238
1645.9999999996 0.0010387504 0.2226885226 0.2195126975 -1.1362335023 0.0040505570 0.0011099691 0.778216 0.312692
1647.9999999996 0.0010022016 0.2286631438 0.2226498620 -1.1353867174 0.0039818030 0.0011323852 0.772075 0.319155
1649.9999999996 0.0009676504 0.2346463814 0.2257746643 -1.1345261768 0.0039162381 0.0011543385 0.766132 0.325627
1651.9999999996 0.0009348680 0.2406399959 0.2288848459 -1.1336494935 0.0038537572 0.0011758877 0.760367 0.332108
1653.9999999996 0.0009036442 0.2466457520 0.2319780369 -1.1327541871 0.0037942660 0.0011970560 0.754762 0.338597
1655.9999999996 0.0008737957 0.2526654242 0.2350517466 -1.1318376751 0.0037376751 0.0012178430 0.749299 0.345093
1657.9999999996 0.0008451705 0.2587008018 0.2381033550 -1.1308972632 0.0036838965 0.0012382337 0.743962 0.351595
1659.9999999996 0.0008176484 0.2647536939 0.2411301025 -1.1299301361 0.0036328422 0.0012582046 0.738734 0.358104
1661.9999999996 0.0007911384 0.2708259347 0.2441290792 -1.1289333470 0.0035844246 0.0012777281 0.733601 0.364617
1663.9999999996 0.0007655753 0.2769193885 0.2470972144 -1.1279038069 0.0035385561 0.0012967755 0.728549 0.371135
1665.9999999996 0.0007409151 0.2830359545 0.2500312643 -1.1268382737 0.0034951492 0.0013153194 0.723562 0.377657
1667.9999999996 0.0007171300 0.2891775720 0.2529277995 -1.1257333406 0.0034541171 0.0013333344 0.718629 0.384182
1669.9999999996 0.0006942047 0.2953462246 0.2557831919 -1.1245854243 0.0034153737 0.0013507984 0.713736 0.39071
1671.9999999996 0.0006721322 0.3015439449 0.2585936007 -1.1233907527 0.0033788340 0.0013676928 0.70887 0.39724
1673.9999999996 0.0006509114 0.3077728184 0.2613549568 -1.1221453523 0.0033444148 0.0013840023 0.704019 0.40377
1675.9999999996 0.0006305445 0.3140349872 0.2640629479 -1.1208450356 0.0033120346 0.0013997148 0.69917 0.410301
1677.9999999996 0.0006110356 0.3203326530 0.2667130010 -1.1194853879 0.0032816140 0.0014148209 0.694313 0.416832
1679.9999999996 0.0005923890 0.3266680801 0.2693002649 -1.1180617549 0.0032530764 0.0014293138 0.689434 0.423361
1681.9999999996 0.0005746091 0.3330435967 0.2718195917 -1.1165692292 0.0032263476 0.0014431882 0.684522 0.429888
1683.9999999996 0.0005576996 0.3394615965 0.2742655165 -1.1150026379 0.0032013566 0.0014564405 0.679565 0.436412
1685.9999999996 0.0005416633 0.3459245386 0.2766322365 -1.1133565301 0.0031780353 0.0014690678 0.674552 0.442932
1687.9999999996 0.0005265019 0.3524349467 0.2789135883 -1.1116251651 0.0031563185 0.0014810677 0.669469 0.449448
1689.9999999996 0.0005122165 0.3589954074 0.2811030244 -1.1098025007 0.0031361446 0.0014924379 0.664305 0.455957
1691.9999999996 0.0004988074 0.3656085670 0.2831935871 -1.1078821829 0.0031174547 0.0015031758 0.659048 0.462459
1693.9999999996 0.0004862745 0.3722771273 0.2851778810 -1.1058575364 0.0031001931 0.0015132784 0.653686 0.468953
1695.9999999996 0.0004746176 0.3790038397 0.2870480427 -1.1037215552 0.0030843072 0.0015227417 0.648204 0.475437
1697.9999999996 0.0004638362 0.3857914989 0.2887957084 -1.1014668969 0.0030697474 0.0015315611 0.642592 0.481911
1699.9999999995 0.0004539306 0.3926429348 0.2904119768 -1.0990858760 0.0030564670 0.0015397303 0.636834 0.488372
1701.9999999995 0.0004449014 0.3995610037 0.2918873677 -1.0965704597 0.0030444220 0.0015472420 0.630917 0.49482
1703.9999999995 0.0004367500 0.4065485798 0.2932117752 -1.0939122640 0.0030335715 0.0015540873 0.624827 0.501253
1705.9999999995 0.0004294788 0.4136085462 0.2943744120 -1.0911025519 0.0030238770 0.0015602558 0.61855 0.50767
1707.9999999995 0.0004230917 0.4207437867 0.2953637441 -1.0881322318 0.0030153028 0.0015657350 0.61207 0.514067
1709.9999999995 0.0004175939 0.4279571810 0.2961674111 -1.0849918558 0.0030078158 0.0015705111 0.60537 0.520445
1711.9999999995 0.0004129922 0.4352516033 0.2967721276 -1.0816716185 0.0030013853 0.0015745680 0.598434 0.526799
1713.9999999995 0.0004092953 0.4426299279 0.2971635589 -1.0781613512 0.0029959832 0.0015778875 0.591244 0.53313
1715.9999999995 0.0004065138 0.4500950447 0.2973261616 -1.0744505127 0.0029915837 0.0015804496 0.583781 0.539433
1717.9999999995 0.0004046608 0.4576498894 0.2972429744 -1.0705281737 0.0029881636 0.0015822316 0.576023 0.545708
1719.9999999995 0.0004037513 0.4652974958 0.2968953422 -1.0663829900 0.0029857020 0.0015832088 0.567947 0.55195
1721.9999999995 0.0004038032 0.4730410776 0.2962625428 -1.0620031652 0.0029841805 0.0015833536 0.559529 0.558157
1723.9999999995 0.0004048371 0.4808841553 0.2953212767 -1.0573763929 0.0029835830 0.0015826361 0.550738 0.564326
1725.9999999995 0.0004068762 0.4888307448 0.2940449587 -1.0524897769 0.0029838958 0.0015810231 0.541542 0.570454
1727.9999999995 0.0004099470 0.4968856369 0.2924027189 -1.0473297281 0.0029851078 0.0015784790 0.531899 0.576537
1729.9999999995 0.0004140794 0.5050548089 0.2903579675 -1.0418818417 0.0029872102 0.0015749645 0.521762 0.58257
1731.9999999995 0.0004193064 0.5133460319 0.2878662898 -1.0361307719 0.0029901967 0.0015704372 0.51107 0.58855
1733.9999999995 0.0004256651 0.5217697746 0.2848722882 -1.0300601563 0.0029940633 0.0015648512 0.499746 0.594471
1735.9999999995 0.0004331961 0.5303405678 0.2813047062 -1.0236527165 0.0029988089 0.0015581568 0.487689 0.600328
1737.9999999995 0.0004419443 0.5390790875 0.2770686436 -1.0168908270 0.0030044345 0.0015503003 0.474758 0.606113
1739.9999999995 0.0004519587 0.5480153743 0.2720326266 -1.0097581573 0.0030109439 0.0015412235 0.46076 0.611819
1741.9999999995 0.0004632932 0.5571937731 0.2660060893 -1.0022437269 0.0030183434 0.0015308642 0.445407 0.617434
1743.9999999995 0.0004760062 0.5666795718 0.2586984597 -0.9943499444 0.0030266418 0.0015191548 0.42826 0.622937
1745.9999999995 0.0004901610 0.5765601750 0.2496458542 -0.9860979342 0.0030358507 0.0015060231 0.40862 0.628287
1747.9999999995 0.0005058265 0.5868643354 0.2381480008 -0.9773993929 0.0030459838 0.0014913911 0.385494 0.633344
1749.9999999995 0.0005230767 0.5965952056 0.2244940782 -0.9660849945 0.0030570578 0.0014751754 0.359903 0.637435
1751.9999999995 0.0005419915 0.6003403616 0.2215218622 -0.9425371927 0.0030690914 0.0014572862 0.353495 0.639907
1753.9999999995 0.0005626564 0.6011722389 0.2308441111 -0.9227212995 0.0030821060 0.0014376273 0.366629 0.64397
1755.9999999995 0.0005851632 0.6029529615 0.2395564076 -0.8994678448 0.0030961250 0.0014160957 0.378181 0.648799
1757.9999999995 0.0006096098 0.6043447119 0.2476070156 -0.8796618853 0.0031111741 0.0013925810 0.38885 0.653102
1759.9999999995 0.0006361004 0.6023986964 0.2657007229 -0.8760934011 0.0031272809 0.0013669653 0.415404 0.658393
1761.9999999995 0.0006647457 0.6028657440 0.2821963353 -0.8906262349 0.0031444745 0.0013391222 0.437797 0.665644
1763.9999999995 0.0006956629 0.6063178488 0.2935507184 -0.9057724937 0.0031627857 0.0013089169 0.45089 0.673642
1765.9999999995 0.0007289757 0.6112925330 0.3028982363 -0.9204603815 0.0031822463 0.0012762055 0.460045 0.682221
1767.9999999995 0.0007648141 0.6178369793 0.3099372110 -0.9409843776 0.0032028889 0.0012408341 0.464966 0.691219
1769.9999999995 0.0008033146 0.6273161220 0.3088081654 -0.9606547316 0.0032247463 0.0012026388 0.457444 0.699205
1771.9999999995 0.0008446195 0.6370439300 0.3022769767 -0.9630893240 0.0032478512 0.0011614446 0.44304 0.705122
1773.9999999995 0.0008888773 0.6432955081 0.2994377156 -0.9520088119 0.0032722357 0.0011170650 0.435648 0.709572
1775.9999999995 0.0009362416 0.6452891569 0.3049772592 -0.9414948771 0.0032979307 0.0010693009 0.441506 0.713729
1777.9999999995 0.0009868713 0.6431989071 0.3197996659 -0.9440202887 0.0033249650 0.0010179401 0.461407 0.718315
1779.9999999995 0.0010409296 0.6421528388 0.3343581052 -0.9529820649 0.0033533651 0.0009627557 0.480057 0.723986
1781.9999999995 0.0010985838 0.6428113951 0.3448816379 -0.9608262746 0.0033831544 0.0009035052 0.492436 0.729486
1783.9999999995 0.0011600040 0.6430056482 0.3564196581 -0.9715212030 0.0034143526 0.0008399286 0.50614 0.735181
1785.9999999995 0.0012253629 0.6426560501 0.3700625604 -0.9873860390 0.0034469750 0.0007717467 0.52246 0.741588
1787.9999999995 0.0012948351 0.6429430837 0.3814898992 -1.0103509991 0.0034810327 0.0006986578 0.535515 0.747603
1789.9999999995 0.0013685966 0.6468043884 0.3821939313 -1.0270569941 0.0035165323 0.0006203349 0.533698 0.751284
1791.9999999995 0.0014468238 0.6554212608 0.3743574476 -1.0301081715 0.0035534758 0.0005364209 0.518952 0.754798
1793.9999999995 0.0015296938 0.6681123334 0.3589432535 -1.0189126237 0.0035918619 0.0004465228 0.493002 0.758429
1795.9999999995 0.0016173837 0.6801241126 0.3416642481 -1.0017884990 0.0036316874 0.0003502030 0.46553 0.76112
1797.9999999995 0.0017100726 0.6905208512 0.3246644452 -0.9827352982 0.0036729498 0.0002469691 0.439503 0.763037
1799.9999999995 0.0018079423 0.6983506068 0.3113325023 -0.9614843396 0.0037156514 0.0001362581 0.419365 0.764605
1801.9999999995 0.0019111805 0.7025014341 0.3077606762 -0.9413907269 0.0037598053 0.0000174158 0.412908 0.766958
1803.9999999995 0.0020199850 0.7022685742 0.3175242178 -0.9299572362 0.0038054444 -0.0001103319 0.424633 0.770716
1805.9999999995 0.0021345692 0.7005582578 0.3312641708 -0.9308984980 0.0038526338 -0.0002479196 0.441699 0.774931
1807.9999999995 0.0022551706 0.7014257834 0.3393408927 -0.9339595610 0.0039014890 -0.0003964993 0.450594 0.779199
1809.9999999994 0.0023820619 0.7030453270 0.3456784996 -0.9351763695 0.0039522020 -0.0005575237 0.456975 0.783432
1811.9999999994 0.0025155637 0.7052959614 0.3490356180 -0.9379359566 0.0040050782 -0.0007328653 0.459542 0.786936
1813.9999999994 0.0026560577 0.7114134228 0.3455265541 -0.9541721288 0.0040605901 -0.0009249944 0.452134 0.790884
1815.9999999994 0.0028039984 0.7220654912 0.3359618503 -0.9621612475 0.0041194567 -0.0011372482 0.435487 0.796397
1817.9999999994 0.0029599130 0.7345282695 0.3201558390 -0.9584180042 0.0041827616 -0.0013742498 0.411038 0.801269
1819.9999999994 0.0031243703 0.7455241159 0.3004148424 -0.9410290118 0.0042521337 -0.0016425768 0.383054 0.803776
1821.9999999994 0.0032978744 0.7509728130 0.2878114925 -0.9209505956 0.0043300297 -0.0019518729 0.365985 0.804236
1823.9999999994 0.0034805819 0.7531497324 0.2845784819 -0.9058932260 0.0044201795 -0.0023167721 0.361268 0.805121
1825.9999999994 0.0036716653 0.7552143356 0.2840381899 -0.8962142050 0.0045282810 -0.0027603919 0.359737 0.806862
1827.9999999994 0.0038680422 0.7581266165 0.2819993408 -0.8892824056 0.0046629679 -0.0033209986 0.35611 0.808876
1829.9999999994 0.0040633182 0.7613854974 0.2792265407 -0.8834247041 0.0048361199 -0.0040649030 0.351505 0.810972
1831.9999999994 0.0042604726 0.7648023939 0.2764052317 -0.8789531442 0.0050532206 -0.0051055207 0.346801 0.813217
1833.9999999994 0.0046624834 0.7690248721 0.2722095799 -0.8780768429 0.0052031726 -0.0065290134 0.340205 0.81578
1835.9999999994 0.0079590667 0.7747738866 0.2652220684 -0.8845769065 0.0039214804 -0.0063502326 0.329818 0.818912
1837.9999999994 0.0124559224 0.7821289550 0.2557748297 -0.8933998819 0.0004123056 0.0036617041 0.316061 0.822889
1839.9999999994 0.0100765338 0.7905842045 0.2433098605 -0.8952069662 0.0005984525 0.0048339154 0.29856 0.827178
1841.9999999994 0.0113114257 0.7977910247 0.2322362359 -0.8864397019 0.0011516437 0.0034937712 0.283271 0.830906
1843.9999999994 0.0075929496 0.8040053327 0.2232914325 -0.8739275781 -0.0003793737 0.0060667638 0.270897 0.834436
1845.9999999994 -0.0055020049 0.8115891144 0.2078917135 -0.8612428288 -0.0007524789 0.0097369034 0.250762 0.837792
1847.9999999994 -0.0089791499 0.8191767421 0.1887051708 -0.8464346493 0.0009668917 0.0067784948 0.22641 0.840631
1849.9999999994 -0.0080883132 0.8256225044 0.1699083778 -0.8276876441 0.0020668017 0.0049602345 0.202961 0.842924
1851.9999999994 -0.0094573141 0.8291675633 0.1582370625 -0.8130287377 0.0026150085 0.0045065282 0.188571 0.844131
1853.9999999994 -0.0129460224 0.8302303478 0.1550228774 -0.8008962051 0.0039997949 0.0017797762 0.184597 0.844579
1855.9999999994 -0.0069823603 0.8310164779 0.1517220188 -0.7871003188 0.0051457943 -0.0025864636 0.180585 0.844753
1857.9999999994 0.0023999259 0.8324193276 0.1492245263 -0.7808189972 0.0040286087 -0.0026878236 0.177382 0.845689
1859.9999999994 0.0067134132 0.8340418792 0.1454060517 -0.7786084880 0.0020977184 0.0002840849 0.172604 0.846622
1861.9999999994 0.0025851052 0.8352249165 0.1423240445 -0.7735955432 -0.0001846289 0.0052919463 0.168781 0.847264
1863.9999999994 -0.0039770372 0.8367132708 0.1384879581 -0.7676833431 -0.0015394630 0.0086698501 0.164027 0.848097
1865.9999999994 -0.0039508313 0.8390433879 0.1305241623 -0.7634079469 0.0003043087 0.0055769842 0.154326 0.849135
1867.9999999994 -0.0043805187 0.8419316670 0.1180891089 -0.7598640966 0.0002033544 0.0053201564 0.139351 0.850173
1869.9999999994 -0.0063334321 0.8438393198 0.1046862735 -0.7523657208 -0.0000784499 0.0063467969 0.123429 0.850308
1871.9999999994 -0.0100389292 0.8446562073 0.0969480836 -0.7456605855 -0.0002281509 0.0070846064 0.114278 0.850202
1873.9999999994 -0.0120962573 0.8468140534 0.0901823819 -0.7384067478 0.0009676705 0.0031082471 0.106096 0.851603
1875.9999999994 -0.0044581256 0.8504716766 0.0816085764 -0.7318027257 0.0026422037 -0.0012211034 0.0956639 0.854378
1877.9999999994 0.0011108360 0.8548245298 0.0746161866 -0.7269481417 0.0061554931 -0.0068875425 0.0870676 0.858075
1879.9999999994 0.0077064443 0.8587330493 0.0756125611 -0.7218170072 0.0062626289 -0.0083521704 0.0878248 0.862056
1881.9999999994 0.0093458062 0.8616748507 0.0841438973 -0.7169218549 0.0056827494 -0.0088964193 0.0973429 0.865773
1883.9999999994 0.0102864463 0.8637741805 0.0956508532 -0.7121577708 0.0046830576 -0.0081103542 0.110287 0.869054
1885.9999999994 0.0113071286 0.8655321549 0.1081142383 -0.7111442184 0.0030889428 -0.0048623302 0.124267 0.872258
1887.9999999994 0.0092751909 0.8680160719 0.1138073749 -0.7254864785 0.0010983309 0.0013027199 0.130368 0.875445
1889.9999999994 0.0028459581 0.8689493602 0.1164465745 -0.7241631596 -0.0010777247 0.0073555448 0.133215 0.876717
1891.9999999994 -0.0017796058 0.8690415864 0.1163207530 -0.7137973859 -0.0001447031 0.0052216404 0.133059 0.876792
1893.9999999994 -0.0007733257 0.8693691811 0.1120772909 -0.7058487595 0.0007041137 0.0034865685 0.128211 0.876564
1895.9999999994 0.0000142123 0.8705252940 0.1006292475 -0.7003643495 0.0008801379 0.0026969760 0.115085 0.876322
1897.9999999994 -0.0040885440 0.8719822988 0.0790680479 -0.6959350910 0.0014183549 0.0003870281 0.0904289 0.87556
1899.9999999994 -0.0111217534 0.8719960294 0.0499945439 -0.6900015173 0.0044579010 -0.0032243857 0.0572708 0.873428
1901.9999999994 -0.0018068590 0.8694531758 0.0218446278 -0.6800162599 0.0059917362 -0.0062523580 0.0251193 0.869728
1903.9999999994 0.0055784133 0.8649000756 -0.0003721712 -0.6664745176 0.0062348753 -0.0095459628 -0.000430305 0.8649
1905.9999999994 0.0113688792 0.8601569528 -0.0141498342 -0.6591712634 0.0041831425 -0.0089544568 -0.0164488 0.860273
1907.9999999994 0.0091151013 0.8579121041 -0.0178900961 -0.6699969310 0.0016340029 -0.0037337267 -0.02085 0.858099
1909.9999999994 0.0064112908 0.8587714750 -0.0121589370 -0.6891361801 0.0008740363 -0.0002478343 -0.0141576 0.858858
1911.9999999994 0.0038599857 0.8597220823 -0.0072837071 -0.6892396176 0.0012896726 -0.0006509534 -0.00847196 0.859753
1913.9999999994 0.0031209600 0.8614625892 -0.0058745855 -0.6875486638 0.0015857990 -0.0013198972 -0.00681921 0.861483
1915.9999999994 0.0025478305 0.8636229502 -0.0100200483 -0.6860831241 0.0016462121 -0.0013940715 -0.0116018 0.863681
1917.9999999994 0.0014458057 0.8655411109 -0.0178263179 -0.6891469396 0.0018136338 -0.0015545775 -0.0205927 0.865725
1919.9999999993 -0.0016446045 0.8667893627 -0.0228748762 -0.7033674581 0.0024615570 -0.0027813335 -0.0263842 0.867091
1921.9999999993 -0.0048008099 0.8668462705 -0.0175833425 -0.7111366843 0.0032112530 -0.0040434417 -0.0202815 0.867025
1923.9999999993 -0.0037844628 0.8662697329 -0.0113077501 -0.7142437323 0.0039762607 -0.0058048381 -0.0130526 0.866344
1925.9999999993 0.0014487912 0.8657055547 -0.0049756611 -0.7192558274 0.0040126670 -0.0069055846 -0.00574746 0.86572
1927.9999999993 0.0065123303 0.8654498839 -0.0005957277 -0.7241628268 0.0029240958 -0.0043539979 -0.000688344 0.86545
1929.9999999993 0.0068893363 0.8657017426 0.0007654531 -0.7289214434 0.0034199663 -0.0061673075 0.000884199 0.865702
1931.9999999993 0.0073232987 0.8664065136 0.0005060928 -0.7337378879 0.0038411454 -0.0091848968 0.000584129 0.866407
1933.9999999993 0.0089605877 0.8675580822 -0.0003682904 -0.7372045092 0.0035059712 -0.0099114697 -0.000424514 0.867558
1935.9999999993 0.0091356030 0.8693510730 -0.0004190224 -0.7352623148 0.0027299141 -0.0087883976 -0.000481994 0.869351
1937.9999999993 0.0053891555 0.8719307189 0.0026494951 -0.7298036946 0.0009129105 -0.0029658026 0.00303864 0.871935
1939.9999999993 0.0081252087 0.8749796900 0.0082095797 -0.7258845549 0.0003567516 -0.0015921647 0.00938232 0.875018
1941.9999999993 0.0049753354 0.8784030775 0.0148553414 -0.7230953102 0.0005100820 -0.0012255777 0.0169101 0.878529
1943.9999999993 0.0012380362 0.8821384972 0.0210675686 -0.7221741599 0.0008131950 -0.0015437930 0.0238778 0.88239
1945.9999999993 0.0013309465 0.8861053730 0.0267114194 -0.7253767866 0.0007120374 -0.0019987247 0.0301356 0.886508
1947.9999999993 0.0028260201 0.8901053601 0.0329457670 -0.7362403961 0.0005964084 -0.0012564035 0.0369964 0.890715
1949.9999999993 0.0020182698 0.8932890882 0.0437960475 -0.7572549211 0.0009721435 -0.0027625871 0.0489886 0.894362
1951.9999999993 0.0010257999 0.8944005574 0.0653390992 -0.7782481491 0.0014301737 -0.0051983741 0.072924 0.896784
1953.9999999993 0.0025158858 0.8939806601 0.0877024991 -0.7892348761 0.0013218742 -0.0068937300 0.0977904 0.898272
1955.9999999993 0.0033384230 0.8944220345 0.0999805443 -0.7899749692 0.0004512753 -0.0058211379 0.11132 0.899993
1957.9999999993 0.0029489558 0.8956148330 0.1043010425 -0.7834018807 0.0005797739 -0.0029451246 0.115935 0.901668
1959.9999999993 0.0035518308 0.8973119527 0.0998887702 -0.7807333607 0.0014046021 -0.0037703418 0.110864 0.902855
1961.9999999993 0.0025058217 0.8992866982 0.0970124597 -0.7787649598 0.0020071391 -0.0043766985 0.107462 0.904504
1963.9999999993 0.0023501218 0.9009011341 0.0989992331 -0.7800524100 0.0020439199 -0.0018055802 0.10945 0.906324
1965.9999999993 0.0027875397 0.9029092587 0.0989072350 -0.7830790667 0.0016412591 0.0027786185 0.109108 0.90831
1967.9999999993 0.0024280828 0.9057777223 0.0935962506 -0.7838584395 0.0011377373 0.0051272338 0.102967 0.910601
1969.9999999993 0.0029246441 0.9088277106 0.0890003115 -0.7809620375 0.0006903189 0.0061888884 0.0976174 0.913175
1971.9999999993 -0.0047150163 0.9114100866 0.0896280068 -0.7773254148 0.0009869023 0.0050342122 0.0980248 0.915806
1973.9999999993 -0.0033883553 0.9131008878 0.0956789541 -0.7780156294 0.0009021995 0.0009653589 0.104404 0.9181
1975.9999999993 0.0042621074 0.9145721871 0.1018865521 -0.7843878871 0.0001340178 0.0008515838 0.110946 0.92023
1977.9999999993 0.0043616541 0.9170788121 0.1036641142 -0.7945104240 0.0000209204 -0.0011622217 0.11256 0.922919
1979.9999999993 0.0029479805 0.9208437681 0.1028880493 -0.8031593791 0.0003696703 -0.0036138309 0.111271 0.926574
1981.9999999993 0.0019205272 0.9254652893 0.1020302139 -0.8087670858 0.0007577648 -0.0080712184 0.109804 0.931073
1983.9999999993 0.0010628673 0.9303410897 0.1032825599 -0.8137862563 0.0005930923 -0.0135512693 0.110563 0.936057
1985.9999999993 0.0031327799 0.9346700052 0.1080356525 -0.8214195057 -0.0006387365 -0.0147845404 0.115076 0.940893
1987.9999999993 0.0054485112 0.9372029458 0.1181588760 -0.8261200687 -0.0018966713 -0.0131367827 0.125414 0.944622
1989.9999999993 0.0058660457 0.9374347934 0.1354972874 -0.8335669320 -0.0025855064 -0.0090849489 0.143546 0.947177
1991.9999999993 -0.0001825116 0.9369690139 0.1527252609 -0.8454339225 -0.0020597291 -0.0044127475 0.161578 0.949334
1993.9999999993 -0.0103901500 0.9367675531 0.1659194185 -0.8589412463 -0.0001475471 0.0011412167 0.175301 0.951348
1995.9999999993 -0.0021808802 0.9356419227 0.1805608300 -0.8718122660 0.0004355231 0.0032526922 0.190637 0.952905
1997.9999999993 0.0011354280 0.9336659317 0.1953683586 -0.8845668878 0.0006388627 0.0018459465 0.206272 0.953887
1999.9999999993 0.0010008476 0.9322282027 0.2061594360 -0.8949143954 0.0009717124 -0.0004616993 0.217644 0.954752
2001.9999999993 0.0004375787 0.9324443165 0.2103907849 -0.9027713422 0.0009523137 -0.0032957284 0.221917 0.955885
2003.9999999993 -0.0043821869 0.9337996256 0.2111708858 -0.9047255136 0.0007638890 -0.0040658460 0.222401 0.957379
2005.9999999993 -0.0074154863 0.9352037999 0.2117023389 -0.9044565604 0.0003931130 0.0007965496 0.222618 0.958866
2007.9999999993 0.0002798848 0.9356231285 0.2149922013 -0.9043729301 -0.0003176607 0.0032357302 0.225864 0.960006
2009.9999999993 -0.0026319032 0.9343584967 0.2231185265 -0.9066303348 -0.0003537489 0.0030472103 0.234404 0.960629
2011.9999999993 -0.0025535822 0.9328988521 0.2292443528 -0.9107262537 -0.0003319388 0.0029375542 0.240959 0.960653
2013.9999999993 -0.0028362029 0.9323718681 0.2317531280 -0.9163682099 -0.0001080497 0.0011275957 0.243626 0.960743
2015.9999999993 -0.0027794262 0.9309710360 0.2388736152 -0.9252350402 0.0001516587 0.0000399429 0.251167 0.961128
2017.9999999993 -0.0025090563 0.9279824625 0.2519336294 -0.9361815429 0.0004017239 -0.0004991988 0.265096 0.961573
2019.9999999993 -0.0004842854 0.9249453821 0.2645398842 -0.9486549406 0.0006797894 -0.0003866813 0.278569 0.962032
2021.9999999993 0.0029149590 0.9221220726 0.2761955514 -0.9598213422 0.0010917960 0.0006581992 0.291018 0.962597
2023.9999999993 0.0027400114 0.9195021223 0.2868423849 -0.9664385060 0.0013945513 0.0022378419 0.302387 0.963204
2025.9999999993 0.0016427202 0.9174020381 0.2943141452 -0.9697899142 0.0015976265 0.0031233749 0.31044 0.963456
2027.9999999993 0.0011045648 0.9161417214 0.2981050164 -0.9758915487 0.0017586939 0.0033226810 0.314586 0.963422
2029.9999999992 -0.0005574103 0.9153448651 0.3008550252 -0.9835724382 0.0018835639 0.0028712476 0.317556 0.96352
2031.9999999992 -0.0032477646 0.9149266727 0.3027346264 -0.9912390748 0.0019528482 0.0029975664 0.319545 0.963711
2033.9999999992 -0.0085943313 0.9146956717 0.3042496164 -0.9993114123 0.0018100583 0.0036865879 0.321112 0.963969
2035.9999999992 -0.0114544421 0.9132027589 0.3090973447 -1.0108131879 0.0010749624 0.0083358484 0.326372 0.964096
2037.9999999992 -0.0062650295 0.9101556035 0.3174593947 -1.0230510022 -0.0000285868 0.0121364837 0.335603 0.963931
2039.9999999992 -0.0036436576 0.9072020755 0.3249857510 -1.0311089329 -0.0002317341 0.0088794700 0.343987 0.963655
2041.9999999992 0.0029556301 0.9042157286 0.3326458742 -1.0358197295 0.0004876902 0.0041417187 0.352517 0.963462
2043.9999999992 0.0014348579 0.9001839495 0.3421658471 -1.0394384289 0.0005999169 -0.0004416067 0.36324 0.963021
2045.9999999992 0.0003586325 0.8962568274 0.3502535460 -1.0427679569 0.0009874247 -0.0031245288 0.372547 0.962265
2047.9999999992 -0.0000959269 0.8917749531 0.3600483285 -1.0451198472 0.0008603926 -0.0003538555 0.383729 0.961716
2049.9999999992 -0.0014518558 0.8851814430 0.3754386816 -1.0437137515 0.0007640273 0.0011944610 0.40114 0.961509
2051.9999999992 -0.0014013784 0.8791284929 0.3896809135 -1.0348970167 0.0012758141 -0.0017392891 0.417233 0.961623
2053.9999999992 0.0006700430 0.8758064733 0.3965225412 -1.0282971356 0.0015183812 -0.0028282585 0.42514 0.961388
2055.9999999992 0.0020412151 0.8763949884 0.3945249257 -1.0220259394 0.0014922446 -0.0013733044 0.422994 0.961103
2057.9999999992 0.0010789489 0.8798593770 0.3864169906 -1.0180152360 0.0010048631 0.0021185766 0.41382 0.960974
2059.9999999992 -0.0015327040 0.8851321570 0.3749596241 -1.0123052538 0.0006144637 0.0037449790 0.400701 0.961277
2061.9999999992 -0.0053471436 0.8906359826 0.3636869485 -1.0025053314 0.0007832867 0.0021647347 0.38768 0.962029
2063.9999999992 -0.0059825740 0.8956349999 0.3537732400 -0.9916992911 0.0014309460 0.0002782914 0.376186 0.962973
2065.9999999992 -0.0045110531 0.8996851393 0.3459050957 -0.9843719167 0.0020218650 -0.0003615221 0.36705 0.96389
2067.9999999992 -0.0024615903 0.9020424303 0.3422863606 -0.9805641275 0.0023637179 -0.0000030061 0.362672 0.964801
2069.9999999992 -0.0034752354 0.9021048452 0.3444246409 -0.9788084911 0.0023668136 0.0015879569 0.36472 0.96562
2071.9999999992 -0.0017355583 0.9017460183 0.3475064439 -0.9767034189 0.0018169618 0.0034897641 0.367832 0.966388
2073.9999999992 -0.0014291463 0.9030619186 0.3450170728 -0.9676726181 0.0006751168 0.0070518437 0.364939 0.966725
2075.9999999992 -0.0042254647 0.9050891448 0.3381315100 -0.9561503747 -0.0002610017 0.0094050407 0.357533 0.966188
2077.9999999992 -0.0058165603 0.9063910497 0.3319274326 -0.9504249912 -0.0002009700 0.0076045744 0.35104 0.965257
2079.9999999992 -0.0061134934 0.9068399071 0.3283224519 -0.9490313199 -0.0002870565 0.0066561247 0.34737 0.964445
2081.9999999992 -0.0068443743 0.9066102038 0.3275463160 -0.9494695658 -0.0009407613 0.0079238371 0.346694 0.963965
2083.9999999992 -0.0062144831 0.9062468700 0.3281560318 -0.9496056909 -0.0010035602 0.0066865157 0.347417 0.963831
2085.9999999992 -0.0054997428 0.9064992888 0.3277139965 -0.9468647157 -0.0003653714 0.0036798271 0.346897 0.963918
2087.9999999992 -0.0038514857 0.9081563074 0.3232529426 -0.9395934027 0.0004613549 0.0008082567 0.34196 0.963971
2089.9999999992 0.0001156852 0.9106348236 0.3164130656 -0.9344171734 0.0007340065 0.0002082002 0.334414 0.96404
2091.9999999992 0.0003166467 0.9129063287 0.3106367617 -0.9329657479 0.0005125916 0.0006380744 0.327983 0.96431
2093.9999999992 -0.0001336989 0.9156257619 0.3040068399 -0.9309442307 -0.0002621155 0.0031313922 0.320569 0.964775
2095.9999999992 -0.0014741910 0.9188105677 0.2956808262 -0.9230621998 -0.0009745845 0.0045701538 0.311342 0.965215
2097.9999999992 -0.0020286067 0.9227162378 0.2839663474 -0.9064817998 -0.0004490980 0.0016823884 0.298552 0.965423
2099.9999999992 -0.0040563647 0.9275406202 0.2669032548 -0.8803154519 -0.0003078840 0.0017152137 0.280184 0.965178
2101.9999999992 -0.0045578460 0.9308855465 0.2516231810 -0.8595523551 -0.0012416875 0.0056965880 0.263996 0.964294
2103.9999999992 -0.0061246524 0.9332087275 0.2381508215 -0.8469796951 -0.0016248444 0.0067535198 0.249863 0.963117
2105.9999999992 -0.0059773356 0.9356979930 0.2238623201 -0.8382552338 -0.0014723116 0.0060743975 0.234832 0.962105
2107.9999999992 -0.0043801611 0.9384044155 0.2084222224 -0.8307790684 -0.0013594774 0.0056460681 0.218555 0.961271
2109.9999999992 -0.0016875761 0.9403952336 0.1933371595 -0.8238612952 -0.0012280979 0.0047926460 0.202766 0.960064
2111.9999999992 -0.0020591624 0.9409005079 0.1811307300 -0.8158568986 -0.0007725501 0.0023980310 0.190181 0.958176
2113.9999999992 -0.0039556401 0.9400288487 0.1731609270 -0.8072504653 -0.0004177698 0.0013200961 0.182166 0.955845
2115.9999999992 -0.0037556552 0.9388476173 0.1645474573 -0.7993136165 -0.0002574068 0.0010040889 0.173503 0.953158
2117.9999999992 -0.0037208276 0.9375863885 0.1552224906 -0.7926805207 -0.0000618099 0.0004918007 0.164067 0.950348
2119.9999999992 -0.0046307652 0.9359159689 0.1492433588 -0.7872805190 -0.0003506466 0.0013456346 0.158131 0.947741
2121.9999999992 -0.0066350684 0.9345736357 0.1460937823 -0.7826335594 -0.0012329355 0.0035892007 0.155066 0.945924
2123.9999999992 -0.0048678827 0.9342060153 0.1445130619 -0.7786982365 -0.0016107396 0.0042142034 0.153474 0.945317
2125.9999999992 -0.0032654421 0.9346017012 0.1440341116 -0.7759529406 -0.0013111540 0.0033542939 0.15291 0.945635
2127.9999999992 -0.0018644912 0.9352945625 0.1449142509 -0.7760261355 -0.0017510352 0.0044295869 0.153717 0.946454
2129.9999999992 -0.0012590370 0.9361322328 0.1466209615 -0.7798123373 -0.0022030455 0.0047294353 0.155362 0.947545
2131.9999999992 -0.0017920800 0.9368620210 0.1502561267 -0.7855753370 -0.0018128328 0.0035892580 0.159028 0.948835
2133.9999999992 -0.0006561197 0.9381334525 0.1521695523 -0.7853930577 -0.0028046043 0.0063632744 0.160804 0.950395
2135.9999999992 0.0026078973 0.9401681150 0.1458562186 -0.7715089418 -0.0034754969 0.0081865262 0.153911 0.951415
2137.9999999992 0.0038333013 0.9414802135 0.1352926143 -0.7601691580 -0.0026023086 0.0058367329 0.142725 0.951151
2139.9999999991 0.0025343247 0.9419409292 0.1285036139 -0.7605488122 -0.0006660713 0.0010673268 0.135587 0.950666
2141.9999999991 0.0029148343 0.9425223131 0.1254983373 -0.7710411101 0.0011117763 -0.0027803078 0.132373 0.950841
2143.9999999991 0.0008343367 0.9432480255 0.1257884758 -0.7807440949 0.0023692508 -0.0053871529 0.132575 0.951598
2145.9999999991 0.0033646029 0.9441026292 0.1249288092 -0.7826215271 0.0028364781 -0.0060504935 0.131561 0.952332
2147.9999999991 0.0049298250 0.9450289111 0.1208894288 -0.7809473739 0.0027396927 -0.0055403016 0.12723 0.95273
2149.9999999991 0.0043170397 0.9458153457 0.1151551564 -0.7746464627 0.0023265467 -0.0046739794 0.121156 0.9528
2151.9999999991 0.0019986483 0.9462216153 0.1085015568 -0.7669564141 0.0017541339 -0.0032927013 0.11417 0.952422
2153.9999999991 0.0012663164 0.9453900426 0.1064656182 -0.7571856212 0.0004653023 -0.0000556286 0.112143 0.951366
2155.9999999991 0.0005876652 0.9446325703 0.1091908886 -0.7563514147 -0.0003046900 0.0019195375 0.11508 0.950922
2157.9999999991 0.0019094844 0.9437918199 0.1153036835 -0.7591723373 0.0001348313 0.0005350003 0.121568 0.950809
2159.9999999991 0.0063907995 0.9430581121 0.1187874812 -0.7621582692 0.0011258729 -0.0031039837 0.1253 0.95051
2161.9999999991 0.0039623254 0.9422667264 0.1155771056 -0.7610602084 0.0008405640 -0.0034592989 0.122049 0.949329
2163.9999999991 0.0014650533 0.9413608305 0.1046942222 -0.7577331686 0.0004791796 -0.0026785409 0.110761 0.947165
2165.9999999991 -0.0000842692 0.9401092067 0.0888884967 -0.7533750466 0.0000394826 -0.0010847660 0.094271 0.944302
2167.9999999991 -0.0004507970 0.9382363640 0.0723208447 -0.7460674033 -0.0001614594 0.0000072913 0.0769296 0.94102
2169.9999999991 0.0002137551 0.9358972190 0.0556409964 -0.7357871034 -0.0000593696 0.0001902528 0.0593821 0.93755
2171.9999999991 0.0025389939 0.9331875468 0.0367727058 -0.7237308337 0.0004696471 -0.0011268691 0.0393851 0.933912
2173.9999999991 0.0035806899 0.9302318503 0.0158919819 -0.7088505906 0.0012057552 -0.0033790351 0.0170822 0.930368
2175.9999999991 0.0011789830 0.9274157059 -0.0039078289 -0.6913484235 0.0011950168 -0.0032108054 -0.00421365 0.927424
2177.9999999991 0.0002216384 0.9250943459 -0.0218391633 -0.6771989294 0.0011693345 -0.0028663175 -0.0236031 0.925352
2179.9999999991 0.0018601604 0.9236230664 -0.0366961692 -0.6702800746 0.0014891534 -0.0037323474 -0.0397098 0.924352
2181.9999999991 0.0054596996 0.9236108889 -0.0454970010 -0.6701145822 0.0016264952 -0.0045702862 -0.0492201 0.924731
2183.9999999991 0.0099457636 0.9262138764 -0.0453973860 -0.6764150252 0.0023237856 -0.0076581219 -0.0489747 0.927326
2185.9999999991 0.0126583819 0.9312825781 -0.0376544053 -0.6839969056 0.0022486086 -0.0088809953 -0.0404108 0.932044
2187.9999999991 0.0073713335 0.9374472049 -0.0268548562 -0.6933171289 0.0012736607 -0.0068110918 -0.028639 0.937832
2189.9999999991 0.0047347543 0.9439793055 -0.0139196028 -0.7115783989 0.0011715025 -0.0070034831 -0.0147446 0.944082
2191.9999999991 0.0032810842 0.9502366851 -0.0011147433 -0.7342687610 0.0013404065 -0.0073200719 -0.00117312 0.950237
2193.9999999991 0.0027091971 0.9553059611 0.0080760938 -0.7537766516 0.0012157374 -0.0077156914 0.00845373 0.95534
2195.9999999991 0.0039110485 0.9588906639 0.0112570548 -0.7669946360 0.0007339421 -0.0074184314 0.0117391 0.958957
2197.9999999991 0.0042891139 0.9611610833 0.0089015804 -0.7763197116 -0.0001805111 -0.0047110045 0.00926101 0.961202
2199.9999999991 0.0043316904 0.9625635022 0.0080240386 -0.7811175471 -0.0006130543 -0.0037276209 0.00833592 0.962597
2201.9999999991 0.0037400293 0.9635762618 0.0067421324 -0.7834602613 -0.0005607040 -0.0048541227 0.00699687 0.9636
2203.9999999991 0.0028852447 0.9641483914 0.0036324347 -0.7836427534 -0.0007656849 -0.0039921716 0.00376749 0.964155
2205.9999999991 0.0023742495 0.9641413154 -0.0061831634 -0.7794125922 -0.0008209708 -0.0022547628 -0.00641304 0.964161
2207.9999999991 0.0021476216 0.9636366839 -0.0194189243 -0.7664725235 -0.0004144401 -0.0012462824 -0.020149 0.963832
2209.9999999991 0.0018442078 0.9630439497 -0.0299504301 -0.7530271836 0.0000905918 -0.0006133199 -0.0310897 0.96351
2211.9999999991 0.0008507333 0.9629321257 -0.0357889461 -0.7450355857 0.0003025021 0.0001513643 -0.0371495 0.963597
2213.9999999991 -0.0009748323 0.9634711497 -0.0366353601 -0.7414626532 0.0003934673 0.0006569203 -0.038006 0.964167
2215.9999999991 -0.0027922111 0.9643326682 -0.0352050783 -0.7390484810 0.0003568084 0.0013430791 -0.036491 0.964975
2217.9999999991 -0.0022287430 0.9653011336 -0.0330732304 -0.7375714394 0.0003755467 0.0020396623 -0.0342487 0.965868
2219.9999999991 0.0039995703 0.9663551165 -0.0312246290 -0.7411001789 0.0008426088 -0.0005956558 -0.0323005 0.966859
2221.9999999991 0.0097667953 0.9667275093 -0.0363553403 -0.7408391542 0.0010103850 -0.0054323193 -0.0375889 0.967411
2223.9999999991 0.0026719272 0.9659475548 -0.0474583008 -0.7328233841 0.0003647735 -0.0044680869 -0.0490919 0.967113
2225.9999999991 -0.0028472827 0.9647466762 -0.0587773381 -0.7242062726 0.0002049249 -0.0024295551 -0.0608499 0.966536
2227.9999999991 -0.0064031643 0.9635040694 -0.0676308625 -0.7174396974 0.0002796260 -0.0002520978 -0.0700777 0.965875
2229.9999999991 -0.0022417316 0.9624176887 -0.0724663507 -0.7131811421 0.0003998112 0.0001494365 -0.0751543 0.965142
2231.9999999991 0.0001620515 0.9615804986 -0.0737978011 -0.7112725515 0.0004292042 -0.0009966933 -0.0765962 0.964408
2233.9999999991 0.0021242418 0.9610921692 -0.0720716148 -0.7134785441 0.0004483191 -0.0025180992 -0.0748492 0.963791
2235.9999999991 0.0043328578 0.9610394489 -0.0673535440 -0.7202403042 0.0003154785 -0.0028908462 -0.0699696 0.963397
2237.9999999991 0.0029282966 0.9612628446 -0.0611497017 -0.7285887242 -0.0000293751 -0.0030416119 -0.0635283 0.963206
2239.9999999991 0.0036492188 0.9614099614 -0.0562926156 -0.7347986251 -0.0005538498 0.0005458879 -0.0584854 0.963057
2241.9999999991 -0.0004978182 0.9611488066 -0.0551119545 -0.7392832525 -0.0004467898 0.0024663655 -0.057277 0.962728
2243.9999999991 -0.0017112835 0.9608427198 -0.0533235228 -0.7463525766 -0.0004824336 0.0032610587 -0.0554398 0.962321
2245.9999999991 -0.0005702955 0.9610191283 -0.0456813960 -0.7589347265 -0.0004065676 0.0003879314 -0.0474986 0.962104
2247.9999999991 0.0014805822 0.9609143460 -0.0388758960 -0.7652924090 -0.0004738719 -0.0033404456 -0.0404351 0.9617
2249.9999999990 0.0018583141 0.9603919979 -0.0352597392 -0.7672472670 -0.0005354154 -0.0068668302 -0.0366974 0.961039
2251.9999999990 0.0026573212 0.9600416706 -0.0318898996 -0.7694613854 -0.0008146715 -0.0081331667 -0.033205 0.960571
2253.9999999990 0.0046157272 0.9600713243 -0.0256222389 -0.7713966983 -0.0011517235 -0.0080276327 -0.0266815 0.960413
2255.9999999990 0.0055704809 0.9602874794 -0.0157146384 -0.7725002079 -0.0013401571 -0.0087279301 -0.0163631 0.960416
2257.9999999990 0.0059193866 0.9601701142 -0.0061176956 -0.7721075672 -0.0015195325 -0.0103171259 -0.00637138 0.96019
2259.9999999990 0.0079522491 0.9591222530 -0.0025075585 -0.7679659416 -0.0015461079 -0.0105593126 -0.00261442 0.959126
2261.9999999990 0.0080231227 0.9572581582 -0.0036230354 -0.7586904405 -0.0013825308 -0.0095886377 -0.00378479 0.957265
2263.9999999990 0.0052611630 0.9552854971 -0.0024090390 -0.7448495758 -0.0010609649 -0.0084688744 -0.00252179 0.955289
2265.9999999990 0.0018526135 0.9533978142 0.0050945601 -0.7299418715 -0.0005263112 -0.0062200012 0.00534353 0.953411
2267.9999999990 -0.0010522173 0.9509271857 0.0109312960 -0.7272099487 0.0005002996 -0.0023107011 0.0114949 0.95099
2269.9999999990 -0.0038722639 0.9478838179 0.0084331985 -0.7437466539 0.0019737208 0.0022749531 0.00889663 0.947921
2271.9999999990 -0.0032584876 0.9447925175 0.0133256477 -0.7513886395 0.0028909456 0.0051344834 0.0141034 0.944886
2273.9999999990 -0.0069900932 0.9412220264 0.0273586485 -0.7510329241 0.0031943516 0.0060826656 0.029059 0.94162
2275.9999999990 -0.0113908720 0.9360538395 0.0436198961 -0.7447519051 0.0032966912 0.0070956185 0.0465661 0.93707
2277.9999999990 -0.0113858889 0.9293958110 0.0470805901 -0.7426264690 0.0029018404 0.0058776643 0.0506139 0.930588
2279.9999999990 -0.0082713605 0.9222499561 0.0388495695 -0.7532183284 0.0021644356 0.0033585536 0.0420999 0.923068
2281.9999999990 -0.0054923915 0.9153912991 0.0308810912 -0.7619441646 0.0014542490 -0.0000751215 0.0337226 0.915912
2283.9999999990 -0.0032358333 0.9088190448 0.0287027470 -0.7650956520 0.0008518188 -0.0013961915 0.031572 0.909272
2285.9999999990 -0.0012613380 0.9026802956 0.0336802557 -0.7628917855 0.0005968062 -0.0000171402 0.0372941 0.903308
2287.9999999990 -0.0003961854 0.8972540079 0.0440530441 -0.7548528564 0.0003957347 -0.0009575275 0.0490582 0.898335
2289.9999999990 0.0001787464 0.8918815917 0.0600224155 -0.7422597698 0.0001503591 -0.0029998832 0.0671973 0.893899
2291.9999999990 0.0042794878 0.8843255285 0.0850798538 -0.7106380626 -0.0001441494 -0.0063529350 0.0959135 0.888409
2293.9999999990 0.0076896368 0.8698976419 0.1207238170 -0.6429304368 -0.0003195111 -0.0062052475 0.137899 0.878235
2295.9999999990 0.0055994775 0.8453152557 0.1664924526 -0.5376904798 -0.0002101782 -0.0041762228 0.19447 0.861555
2297.9999999990 0.0026457696 0.8089742583 0.2152347828 -0.4090079245 0.0001123908 -0.0016365707 0.260035 0.837117
2299.9999999990 0.0011280963 0.7670348162 0.2525749157 -0.3109529531 0.0004011382 0.0006749955 0.318105 0.80755
2301.9999999990 0.0010946506 0.7353822271 0.2713384075 -0.2627803410 0.0004441091 0.0006984575 0.353479 0.783844
2303.9999999990 -0.0000639980 0.7227109533 0.2728134885 -0.2509559932 0.0005291895 0.0014104279 0.360949 0.772488
2305.9999999990 -0.0025229937 0.7224383688 0.2618358562 -0.2610992952 0.0004377463 -0.0004198700 0.347708 0.768424
2307.9999999990 0.0030277340 0.7287174433 0.2341029011 -0.2889085834 -0.0001415622 -0.0046554803 0.310839 0.765397
2309.9999999990 0.0044875036 0.7385228461 0.1993372142 -0.3382247035 -0.0005477193 -0.0058582637 0.263631 0.764952
2311.9999999990 0.0039516355 0.7471830373 0.1781965400 -0.3706020074 -0.0006322221 -0.0052400449 0.234118 0.768138
2313.9999999990 0.0027443968 0.7530733611 0.1607446861 -0.3675169762 -0.0005904981 -0.0034247051 0.210296 0.770038
2315.9999999990 0.0016139880 0.7556489947 0.1473945398 -0.3576727209 -0.0004846764 -0.0014400237 0.192638 0.76989
2317.9999999990 -0.0000806150 0.7553437544 0.1412155305 -0.3410275312 -0.0003414767 0.0000843589 0.184822 0.768431
2319.9999999990 -0.0025558644 0.7541480908 0.1392117766 -0.3210382218 -0.0001340803 0.0016558131 0.18254 0.766889
2321.9999999990 -0.0042401395 0.7528264218 0.1370783027 -0.3046570985 0.0000621604 0.0029078566 0.180112 0.765205
2323.9999999990 -0.0038891068 0.7509406772 0.1335015617 -0.2896979003 0.0001140198 0.0030321060 0.175941 0.762715
2325.9999999990 -0.0022401402 0.7484188087 0.1260518611 -0.2773059536 -0.0000302738 0.0015217868 0.166858 0.75896
2327.9999999990 -0.0022846451 0.7452927400 0.1129935238 -0.2709485574 -0.0002214445 0.0000633984 0.150464 0.75381
2329.9999999990 -0.0050441568 0.7439560273 0.1029612845 -0.2627200088 -0.0000394196 0.0023562127 0.137523 0.751047
2331.9999999990 -0.0060767202 0.7468184793 0.0962308779 -0.2473657895 0.0001177987 0.0043964228 0.128148 0.752993
2333.9999999990 -0.0013819598 0.7542853450 0.0996971704 -0.2320047066 -0.0001958281 0.0024378525 0.131413 0.760846
2335.9999999990 -0.0008608641 0.7648819183 0.1041396575 -0.2265953744 -0.0002509737 0.0014010640 0.135319 0.771939
2337.9999999990 -0.0011304347 0.7776122820 0.0921744556 -0.2397085193 -0.0000698893 0.0021703575 0.117985 0.783056
2339.9999999990 -0.0006347853 0.7896787977 0.0727738893 -0.2660378209 0.0000855484 0.0040611202 0.0918968 0.793025
2341.9999999990 -0.0003390157 0.7949305203 0.0375100560 -0.2900653521 0.0000905501 0.0055588370 0.0471516 0.795815
2343.9999999990 0.0010036760 0.7862952653 -0.0132794495 -0.2981026527 -0.0002683652 0.0035270979 -0.016887 0.786407
2345.9999999990 0.0034910619 0.7761008263 -0.0399503629 -0.3025044209 -0.0007580264 0.0003011486 -0.0514303 0.777128
2347.9999999990 0.0059992617 0.7745323278 -0.0430247762 -0.2994286446 -0.0010082852 -0.0006979461 -0.0554923 0.775726
2349.9999999990 0.0082005463 0.7769392433 -0.0390797012 -0.2985616015 -0.0009096373 0.0025156429 -0.0502572 0.777921
2351.9999999990 0.0062135090 0.7813542437 -0.0298852948 -0.3006729053 -0.0010505742 0.0044632836 -0.0382294 0.781926
2353.9999999990 -0.0049337671 0.7861363988 -0.0191700526 -0.2990140069 -0.0014564344 0.0004267511 -0.0243803 0.78637
2355.9999999990 -0.0072750717 0.7897935995 -0.0135910188 -0.2991865609 -0.0015857397 -0.0005551122 -0.0172066 0.789911
2357.9999999990 -0.0011175751 0.7922138785 -0.0121187216 -0.3018063346 -0.0015629117 0.0050772146 -0.0152961 0.792307
2359.9999999989 0.0016073157 0.7927969489 -0.0164318083 -0.3026509089 -0.0021100172 0.0085772709 -0.0207234 0.792967
2361.9999999989 0.0036900672 0.7907987514 -0.0288352513 -0.3026792795 -0.0030222253 0.0059217432 -0.0364473 0.791324
2363.9999999989 -0.0026172952 0.7873829008 -0.0420895851 -0.2997456795 -0.0035564379 -0.0021344030 -0.0534042 0.788507
2365.9999999989 -0.0062657865 0.7832569824 -0.0543985191 -0.2949699002 -0.0035456571 -0.0049946826 -0.0693403 0.785144
2367.9999999989 -0.0027321691 0.7787103911 -0.0664939684 -0.2887344078 -0.0033802852 -0.0028317399 -0.0851832 0.781544
2369.9999999989 -0.0003383580 0.7742119242 -0.0778679833 -0.2811432877 -0.0032312465 0.0006067101 -0.10024 0.778118
2371.9999999989 0.0035684848 0.7706085768 -0.0867507452 -0.2731361108 -0.0028673441 0.0041386436 -0.112102 0.775476
2373.9999999989 0.0046190833 0.7687969776 -0.0929600008 -0.2665685401 -0.0026172669 0.0062849587 -0.120332 0.774397
2375.9999999989 0.0098672281 0.7686575373 -0.0983912757 -0.2622852492 -0.0029370241 0.0101177219 -0.127312 0.774929
2377.9999999989 0.0240673125 0.7698465604 -0.1034087038 -0.2599033914 -0.0051275641 0.0150653938 -0.133525 0.776761
2379.9999999989 0.0434573363 0.7718971085 -0.1083940811 -0.2589433143 -0.0096730650 0.0200355148 -0.139513 0.779471
2381.9999999989 0.0611445069 0.7743284442 -0.1136617735 -0.2589724690 -0.0152279488 0.0243611669 -0.145747 0.782626
2383.9999999989 0.0606705688 0.7767294041 -0.1194388773 -0.2597032298 -0.0206676636 0.0222615327 -0.152576 0.785859
2385.9999999989 0.0359753605 0.7786307480 -0.1262471730 -0.2611275176 -0.0197886488 0.0141943814 -0.160741 0.788799
2387.9999999989 0.0141481743 0.7792976948 -0.1348793918 -0.2634480921 -0.0113467638 0.0046745116 -0.17138 0.790884
2389.9999999989 0.0002239463 0.7790157258 -0.1438810754 -0.2669212908 -0.0028812119 -0.0021850587 -0.182638 0.792191
2391.9999999989 -0.0085365989 0.7791218877 -0.1515814251 -0.2722787690 0.0012784961 -0.0090151819 -0.192154 0.79373
2393.9999999989 -0.0190907928 0.7803870611 -0.1576710512 -0.2792873771 0.0041406633 -0.0179806374 -0.199358 0.796156
2395.9999999989 -0.0254883548 0.7816299780 -0.1640218680 -0.2865886877 0.0047136786 -0.0135309038 -0.206845 0.798654
2397.9999999989 -0.0027828113 0.7809739930 -0.1732700564 -0.2927961052 0.0035065302 -0.0092579567 -0.218328 0.799964
2399.9999999989 0.0034658677 0.7767994905 -0.1868703487 -0.2958409903 0.0022842630 -0.0081639714 -0.236079 0.798961
2401.9999999989 0.0064948166 0.7686238556 -0.2027196606 -0.2943174138 0.0003180732 -0.0046264994 -0.257871 0.794907
2403.9999999989 0.0094876660 0.7590537799 -0.2162766152 -0.2917077710 -0.0004986330 -0.0019385200 -0.277574 0.789264
2405.9999999989 0.0090612798 0.7530823018 -0.2209653513 -0.2892659396 -0.0005968432 -0.0009996281 -0.285404 0.78483
2407.9999999989 0.0077590238 0.7513437294 -0.2192275177 -0.2860673134 -0.0008586601 -0.0013078320 -0.283899 0.782674
2409.9999999989 0.0067014149 0.7501482692 -0.2194040882 -0.2809253222 -0.0011651805 -0.0024662383 -0.284544 0.781576
2411.9999999989 0.0036213898 0.7490528479 -0.2251130442 -0.2787070262 -0.0015359411 -0.0052367668 -0.291943 0.782148
2413.9999999989 0.0008361133 0.7487888998 -0.2337605089 -0.2794088206 -0.0016894468 -0.0062621511 -0.302598 0.784429
2415.9999999989 0.0058892319 0.7485105323 -0.2434177419 -0.2794549299 0.0000719984 -0.0038710683 -0.314415 0.787096
2417.9999999989 0.0105140752 0.7459605155 -0.2547608418 -0.2839700562 0.0024571095 -0.0017571989 -0.329101 0.788264
2419.9999999989 0.0064607655 0.7444074675 -0.2561500992 -0.2890750848 0.0046321639 0.0046422966 -0.331408 0.787245
2421.9999999989 -0.0018960229 0.7438125739 -0.2533150619 -0.2877291339 0.0058192852 -0.0018647440 -0.328243 0.785764
2423.9999999989 -0.0110007229 0.7404925817 -0.2538250198 -0.2867257529 0.0064610473 -0.0082390445 -0.330227 0.782788
2425.9999999989 -0.0155475522 0.7386162132 -0.2513527901 -0.2854891776 0.0051348447 -0.0123543696 -0.328009 0.780213
2427.9999999989 -0.0089976374 0.7361859395 -0.2489093501 -0.2864525041 -0.0004304003 -0.0238872161 -0.32604 0.777127
2429.9999999989 -0.0050014759 0.7321626229 -0.2459698699 -0.2841064570 -0.0069101750 -0.0221923987 -0.324104 0.772375
2431.9999999989 -0.0007023613 0.7253758856 -0.2443148484 -0.2736906920 -0.0025370490 -0.0054062155 -0.324878 0.765415
2433.9999999989 0.0023122170 0.7162733432 -0.2457990785 -0.2574944894 0.0004625307 0.0006920913 -0.330572 0.757275
2435.9999999989 -0.0015505058 0.7075857478 -0.2515092381 -0.2458986178 0.0017443831 0.0032000714 -0.341519 0.750956
2437.9999999989 -0.0000851821 0.7007001786 -0.2607862840 -0.2463919182 0.0024056423 0.0053801795 -0.356296 0.747656
2439.9999999989 0.0012979009 0.6952470712 -0.2698295633 -0.2548800067 0.0020793628 0.0045513038 -0.370211 0.745772
2441.9999999989 -0.0010257961 0.6920008493 -0.2759488163 -0.2641060572 0.0014396684 0.0016362709 -0.379445 0.744992
2443.9999999989 -0.0007119194 0.6921418591 -0.2764027718 -0.2757221561 0.0007662455 -0.0001824688 -0.379941 0.745291
2445.9999999989 -0.0000636659 0.6955642754 -0.2696797089 -0.2887281524 -0.0004030130 -0.0042792811 -0.36987 0.746014
2447.9999999989 0.0004888240 0.6984422967 -0.2620427579 -0.2931058833 -0.0015390368 -0.0068781620 -0.35893 0.745981
2449.9999999989 0.0019765854 0.7006201138 -0.2547091681 -0.2953234413 -0.0019525389 -0.0061906264 -0.348693 0.745483
2451.9999999989 0.0026545471 0.7031136156 -0.2469682528 -0.2934360494 -0.0022453515 -0.0059696236 -0.337787 0.745226
2453.9999999989 0.0033809604 0.7049826009 -0.2401987632 -0.2876251468 -0.0023786868 -0.0058988300 -0.32838 0.744779
2455.9999999989 0.0038692086 0.7062320255 -0.2337048863 -0.2831632569 -0.0021878331 -0.0051956950 -0.319575 0.743896
2457.9999999989 0.0036779598 0.7102333664 -0.2160984840 -0.2618012344 -0.0014789702 -0.0035622788 -0.295364 0.742381
2459.9999999989 0.0025201143 0.7083219392 -0.1943760050 -0.2045532188 -0.0005562695 -0.0029078941 -0.267825 0.734508
2461.9999999989 0.0014476757 0.7026842835 -0.1836478676 -0.1469985529 0.0001974759 -0.0026378883 -0.255634 0.726286
2463.9999999989 0.0005999364 0.6954012101 -0.1843422529 -0.1433488433 0.0007558816 -0.0025263625 -0.259128 0.71942
2465.9999999989 -0.0000097637 0.6888567184 -0.1924543718 -0.1510938056 0.0010658120 -0.0025886814 -0.272436 0.715236
2467.9999999989 -0.0004359406 0.6821706863 -0.2038388311 -0.1566538176 0.0011532305 -0.0027728647 -0.290364 0.711974
2469.9999999988 -0.0007771799 0.6750455596 -0.2159305690 -0.1613992999 0.0010466626 -0.0030811421 -0.30959 0.70874
2471.9999999988 -0.0012118429 0.6681081611 -0.2243180618 -0.1647971808 0.0006247425 -0.0038651868 -0.323925 0.70476
2473.9999999988 -0.0015762255 0.6635422918 -0.2228256035 -0.1614957866 -0.0000614897 -0.0045430699 -0.32398 0.699957
2475.9999999988 -0.0020185437 0.6599420616 -0.2159978845 -0.1523309313 -0.0002544119 -0.0042567350 -0.316309 0.694391
2477.9999999988 -0.0027620996 0.6562569926 -0.2079065418 -0.1452492022 0.0002572775 -0.0033653600 -0.306803 0.688403
2479.9999999988 -0.0032090751 0.6537645970 -0.1996795586 -0.1440939700 0.0006821449 -0.0029015609 -0.296431 0.683579
2481.9999999988 -0.0032370335 0.6527274135 -0.1892948387 -0.1436287309 0.0001875413 -0.0037661346 -0.282263 0.679622
2483.9999999988 -0.0023220380 0.6527090757 -0.1754698451 -0.1428337969 -0.0011584124 -0.0057251237 -0.262624 0.675884
2485.9999999988 -0.0002158153 0.6527843085 -0.1581513410 -0.1400275100 -0.0033041820 -0.0078969919 -0.237692 0.671669
2487.9999999988 0.0013062453 0.6513554275 -0.1413350482 -0.1393063713 -0.0048729952 -0.0078938653 -0.213674 0.666513
2489.9999999988 0.0010574449 0.6476824054 -0.1305934308 -0.1494803595 -0.0044025870 -0.0050714090 -0.198964 0.660717
2491.9999999988 0.0012029661 0.6427461460 -0.1272719794 -0.1713728568 -0.0017490629 -0.0001184888 -0.195484 0.655226
2493.9999999988 0.0029118997 0.6388851016 -0.1278461309 -0.1936399211 -0.0007312719 0.0008713824 -0.1975 0.651551
2495.9999999988 0.0034675780 0.6372652645 -0.1273653064 -0.2029060555 -0.0009644949 -0.0012583349 -0.197263 0.649868
2497.9999999988 0.0004549740 0.6361330461 -0.1290580679 -0.2004697664 -0.0006016461 -0.0040004587 -0.200162 0.649093
2499.9999999988 -0.0000078093 0.6349811323 -0.1371647445 -0.1988469127 -0.0001570501 -0.0045459905 -0.212745 0.649627
2501.9999999988 -0.0009784661 0.6350477535 -0.1464939807 -0.2034370326 -0.0007192142 -0.0056379990 -0.226716 0.651726
2503.9999999988 -0.0046990120 0.6355292516 -0.1531713448 -0.2073477290 -0.0019741183 -0.0047071188 -0.236503 0.653727
2505.9999999988 0.0001953377 0.6380048533 -0.1531426815 -0.2034006619 0.0001915383 0.0021187378 -0.235577 0.656127
2507.9999999988 0.0011598876 0.6435523795 -0.1430503078 -0.1841094162 -0.0014837813 -0.0001858726 -0.218726 0.659259
2509.9999999988 0.0002977834 0.6476716858 -0.1252608582 -0.1457491534 -0.0014359499 0.0007078221 -0.191043 0.659673
2511.9999999988 -0.0004450114 0.6399655930 -0.1101812295 -0.1000045451 -0.0010699382 0.0010518395 -0.170496 0.649381
2513.9999999988 -0.0003426074 0.6266484385 -0.1099755992 -0.0787821344 -0.0015818852 0.0013257044 -0.173729 0.636226
2515.9999999988 0.0032485499 0.6180719646 -0.1197644681 -0.0816664195 -0.0026423678 0.0013789346 -0.191399 0.629568
2517.9999999988 0.0071891575 0.6090782001 -0.1307852632 -0.0935940910 -0.0041742651 0.0001141221 -0.211515 0.622962
2519.9999999988 0.0074962738 0.5956757356 -0.1448849925 -0.1019002954 -0.0047371545 -0.0017660768 -0.238595 0.613043
2521.9999999988 0.0020472493 0.5806149629 -0.1629478633 -0.1105970848 -0.0040154411 -0.0041288641 -0.273609 0.603047
2523.9999999988 -0.0026010040 0.5648926502 -0.1867498486 -0.1332404266 -0.0032477643 -0.0045764374 -0.319283 0.594962
2525.9999999988 -0.0048851428 0.5502175058 -0.1995906367 -0.1494771903 -0.0027274931 -0.0040872397 -0.347987 0.5853
2527.9999999988 -0.0050375554 0.5368877966 -0.2029345908 -0.1526062999 -0.0011759702 -0.0019593232 -0.361384 0.573961
2529.9999999988 -0.0069101064 0.5259082236 -0.2122675542 -0.1619791168 0.0007344934 0.0016637583 -0.383624 0.56713
2531.9999999988 -0.0036235404 0.5142468899 -0.2281483610 -0.1788469476 0.0017225138 0.0041384368 -0.417565 0.562585
2533.9999999988 -0.0015947966 0.5007860959 -0.2438311548 -0.1983417608 0.0011100257 0.0036647431 -0.45311 0.556992
2535.9999999988 -0.0004013001 0.4893096131 -0.2489204380 -0.2074125867 0.0011204030 0.0038061729 -0.470597 0.548986
2537.9999999988 0.0019822301 0.4794109872 -0.2487528071 -0.2076151051 0.0012358502 0.0038250940 -0.478631 0.540104
2539.9999999988 0.0025797829 0.4700552547 -0.2504139772 -0.2089603746 0.0002116060 0.0025809128 -0.48949 0.532597
2541.9999999988 0.0042168961 0.4608885102 -0.2551838757 -0.2126162345 0.0013463792 0.0053216343 -0.505663 0.526818
2543.9999999988 0.0225512063 0.4541948553 -0.2589474243 -0.2129982456 0.0015535063 0.0122229266 -0.518162 0.522826
2545.9999999988 0.0323394431 0.4487077685 -0.2621137564 -0.2113012590 -0.0028188983 0.0073251299 -0.528685 0.519656
2547.9999999988 0.0129318674 0.4434549158 -0.2652383066 -0.2092568671 -0.0038865617 0.0032005960 -0.539034 0.516724
2549.9999999988 -0.0041553813 0.4381296358 -0.2682107986 -0.2073965318 -0.0036105846 -0.0027491876 -0.549322 0.513707
2551.9999999988 -0.0035391412 0.4326331853 -0.2708863917 -0.2058108405 -0.0034271557 -0.0050772681 -0.559414 0.510442
2553.9999999988 -0.0027205025 0.4269405360 -0.2731677971 -0.2044515891 -0.0036123385 -0.0061008135 -0.56919 0.506852
2555.9999999988 -0.0025899457 0.4210415276 -0.2750095698 -0.2032536943 -0.0038324611 -0.0058144202 -0.578597 0.502898
2557.9999999988 -0.0008159708 0.4149208425 -0.2764003667 -0.2021596472 -0.0031458447 -0.0017180814 -0.587646 0.498554
2559.9999999988 0.0034228095 0.4085502560 -0.2773413704 -0.2011136554 -0.0021094760 0.0025281645 -0.596385 0.493793
2561.9999999988 0.0053380091 0.4018867532 -0.2778275453 -0.2000558278 -0.0020972843 0.0037662729 -0.604869 0.48857
2563.9999999988 0.0023841766 0.3948825860 -0.2778369344 -0.1989236478 -0.0018475944 0.0041904789 -0.613134 0.482831
2565.9999999988 0.0006230984 0.3875204893 -0.2773389427 -0.1976630541 -0.0010776180 0.0045363362 -0.621169 0.476539
2567.9999999988 0.0004783652 0.3798537213 -0.2763294646 -0.1962480080 -0.0004309509 0.0061559471 -0.628921 0.469731
2569.9999999988 0.0008240953 0.3719901411 -0.2748633433 -0.1946904370 -0.0001102691 0.0079060350 -0.636359 0.462522
2571.9999999988 0.0014901619 0.3640357403 -0.2730367248 -0.1930196825 -0.0003775596 0.0091925531 -0.643519 0.455051
2573.9999999988 -0.0021198683 0.3560602212 -0.2709446458 -0.1912668178 -0.0015744649 0.0070975146 -0.650473 0.447426
2575.9999999988 -0.0085609202 0.3480980673 -0.2686600555 -0.1894598243 -0.0026104002 0.0034519544 -0.657304 0.439716
2577.9999999988 -0.0127003162 0.3401655449 -0.2662360332 -0.1876216916 -0.0028601769 0.0000948536 -0.664082 0.431966
2579.9999999987 -0.0084167656 0.3322729513 -0.2637134523 -0.1857710905 -0.0018155110 -0.0002663796 -0.670866 0.424205
2581.9999999987 -0.0007354527 0.3244284291 -0.2611254152 -0.1839234356 -0.0010161986 0.0002362380 -0.677708 0.416462
2583.9999999987 0.0025118779 0.3166380224 -0.2584985721 -0.1820914881 -0.0011533074 -0.0025099197 -0.684652 0.408756
2585.9999999987 -0.0007074709 0.3089053890 -0.2558534541 -0.1802854872 -0.0004121057 -0.0046860545 -0.691736 0.401103
2587.9999999987 -0.0024697185 0.3012320339 -0.2532050068 -0.1785131405 -0.0000261786 -0.0041872163 -0.698991 0.393514
2589.9999999987 -0.0003477757 0.2936178414 -0.2505634784 -0.1767797367 0.0004685582 -0.0019402349 -0.706445 0.385997
2591.9999999987 0.0054406709 0.2860616018 -0.2479354365 -0.1750884326 0.0019236497 0.0024147695 -0.714121 0.378554
2593.9999999987 0.0148439841 0.2785614078 -0.2453247084 -0.1734406508 0.0030117630 0.0077620466 -0.72204 0.371188
2595.9999999987 0.0233203606 0.2711149208 -0.2427331529 -0.1718364899 -0.0002375790 0.0097375091 -0.73022 0.363899
2597.9999999987 0.0190228889 0.2637195437 -0.2401612504 -0.1702750827 -0.0072682215 0.0041291357 -0.738678 0.356687
2599.9999999987 0.0027579410 0.2563725320 -0.2376085301 -0.1687548759 -0.0050044383 -0.0032339881 -0.747431 0.349549
2601.9999999987 -0.0054019278 0.2490710646 -0.2350738598 -0.1672738333 -0.0039615323 -0.0051864677 -0.756495 0.342485
2603.9999999987 -0.0058549952 0.2418122899 -0.2325556294 -0.1658295730 -0.0055577547 -0.0060592966 -0.765887 0.335493
2605.9999999987 -0.0026702345 0.2345933575 -0.2300518570 -0.1644194571 -0.0079164006 -0.0076727060 -0.775624 0.328569
2607.9999999987 -0.0075122211 0.2274114429 -0.2275602467 -0.1630406469 -0.0075713789 -0.0106784070 -0.785725 0.321714
2609.9999999987 -0.0129245882 0.2202637702 -0.2250782208 -0.1616901378 -0.0082159755 -0.0107946564 -0.796208 0.314923
2611.9999999987 -0.0038923143 0.2131476334 -0.2226029443 -0.1603647842 -0.0070162346 -0.0023194022 -0.807094 0.308195
2613.9999999987 -0.0023070705 0.2060604165 -0.2201313497 -0.1590613198 -0.0063606449 -0.0027047730 -0.818402 0.301527
2615.9999999987 -0.0067642160 0.1989996112 -0.2176601668 -0.1577763774 -0.0055351641 -0.0060722351 -0.830154 0.294918
2617.9999999987 -0.0106243887 0.1919628319 -0.2151859566 -0.1565065086 -0.0068217763 -0.0091113865 -0.842375 0.288366
2619.9999999987 -0.0078494954 0.1849478258 -0.2127051456 -0.1552482021 -0.0065715354 -0.0052670881 -0.855088 0.281867
2621.9999999987 -0.0016915296 0.1779524802 -0.2102140588 -0.1539979013 -0.0053485942 -0.0004153708 -0.86832 0.275422
2623.9999999987 0.0000838161 0.1709748258 -0.2077089466 -0.1527520181 -0.0047248203 -0.0000508825 -0.8821 0.269027
2625.9999999987 -0.0017035348 0.1640130373 -0.2051860059 -0.1515069427 -0.0047709736 -0.0017674688 -0.896459 0.262682
2627.9999999987 -0.0014173305 0.1570654326 -0.2026413920 -0.1502590483 -0.0041752377 -0.0024312703 -0.91143 0.256385
2629.9999999987 0.0003969411 0.1501304710 -0.2000712249 -0.1490046920 -0.0030295284 -0.0015940305 -0.927049 0.250135
2631.9999999987 0.0007984313 0.1432067514 -0.1974715874 -0.1477402116 -0.0027978500 -0.0015715666 -0.943356 0.243933
2633.9999999987 0.0007983106 0.1362930110 -0.1948385194 -0.1464619185 -0.0028064129 -0.0015358272 -0.960394 0.237777
2635.9999999987 0.0006911328 0.1293881246 -0.1921680077 -0.1451660885 -0.0029017022 -0.0014202869 -0.97821 0.231667
2637.9999999987 0.0005926429 0.1224911057 -0.1894559729 -0.1438489501 -0.0030110146 -0.0012414686 -0.996856 0.225605
2639.9999999987 0.0005211039 0.1156011080 -0.1866982547 -0.1425066715 -0.0031163596 -0.0010285966 -1.01639 0.21959
2641.9999999987 0.0004735758 0.1087174285 -0.1838905950 -0.1411353456 -0.0032203927 -0.0008038714 -1.03687 0.213624
2643.9999999987 0.0004482085 0.1018395119 -0.1810286210 -0.1397309752 -0.0033318315 -0.0005785980 -1.05836 0.207708
2645.9999999987 0.0004472707 0.0949669566 -0.1781078274 -0.1382894565 -0.0034600771 -0.0003536435 -1.08094 0.201844
2647.9999999987 0.0004745812 0.0880995211 -0.1751235579 -0.1368065622 -0.0036107292 -0.0001221637 -1.1047 0.196035
2649.9999999987 0.0005328520 0.0812371325 -0.1720709857 -0.1352779231 -0.0037739141 0.0001241785 -1.12971 0.190284
2651.9999999987 0.0006160495 0.0743798964 -0.1689450946 -0.1336990105 -0.0039112217 0.0003820770 -1.15607 0.184594
2653.9999999987 0.0007064654 0.0675281076 -0.1657406584 -0.1320651158 -0.0039822479 0.0006271943 -1.1839 0.178969
2655.9999999987 0.0007835054 0.0606822635 -0.1624522201 -0.1303713309 -0.0039971655 0.0008308043 -1.21331 0.173416
2657.9999999987 0.0008393559 0.0538430780 -0.1590740706 -0.1286125268 -0.0039911791 0.0009845629 -1.24442 0.167939
2659.9999999987 0.0008749274 0.0470114983 -0.1556002267 -0.1267833317 -0.0039812698 0.0010967487 -1.27739 0.162547
2661.9999999987 0.0008962409 0.0401887238 -0.1520244085 -0.1248781082 -0.0039687026 0.0011784509 -1.31235 0.157247
2663.9999999987 0.0009075012 0.0333762266 -0.1483400168 -0.1228909303 -0.0039515176 0.0012372347 -1.34948 0.152048
2665.9999999987 0.0009106910 0.0265757756 -0.1445401092 -0.1208155587 -0.0039293143 0.0012777107 -1.38896 0.146963
2667.9999999987 0.0009068769 0.0197894630 -0.1406173772 -0.1186454166 -0.0039032513 0.0013033434 -1.43098 0.142003
2669.9999999987 0.0008971031 0.0130197340 -0.1365641233 -0.1163735643 -0.0038749238 0.0013173183 -1.47575 0.137183
2671.9999999987 0.0008826154 0.0062694203 -0.1323722387 -0.1139926759 -0.0038456452 0.0013225950 -1.52347 0.132521
2673.9999999987 0.0008647361 -0.0004582229 -0.1280331832 -0.1114950151 -0.0038162919 0.0013217303 -1.57438 0.128034
2675.9999999987 0.0008446844 -0.0071594752 -0.1235379667 -0.1088724142 -0.0037874120 0.0013167774 -1.62869 0.123745
2677.9999999987 0.0008234708 -0.0138301058 -0.1188771338 -0.1061162532 -0.0037593586 0.0013092984 -1.68662 0.119679
2679.9999999987 0.0008018749 -0.0204653224 -0.1140407533 -0.1032174442 -0.0037323694 0.0013004378 -1.74836 0.115863
2681.9999999987 0.0007804701 -0.0270597163 -0.1090184141 -0.1001664209 -0.0037066042 0.0012910107 -1.81409 0.112327
2683.9999999987 0.0007596676 -0.0336072018 -0.1037992280 -0.0969531346 -0.0036821639 0.0012815853 -1.88392 0.109104
2685.9999999987 0.0007397581 -0.0401009514 -0.0983718434 -0.0935670590 -0.0036591064 0.0012725557 -1.95788 0.106231
2687.9999999987 0.0007209484 -0.0465333259 -0.0927244719 -0.0899972076 -0.0036374590 0.0012642006 -2.03592 0.103746
2689.9999999986 0.0007033885 -0.0528958015 -0.0868449313 -0.0862321672 -0.0036172290 0.0012567289 -2.11787 0.101686
2691.9999999986 0.0006871925 -0.0591788938 -0.0807207088 -0.0822601509 -0.0035984089 0.0012503107 -2.20341 0.10009
2693.9999999986 0.0006724519 -0.0653720813 -0.0743390478 -0.0780690758 -0.0035809793 0.0012450948 -2.2921 0.098994
2695.9999999986 0.0006592431 -0.0714637303 -0.0676870643 -0.0736466720 -0.0035649098 0.0012412170 -2.38333 0.0984307
2697.9999999986 0.0006476314 -0.0774410252 -0.0607518970 -0.0689806268 -0.0035501597 0.0012388013 -2.47638 0.0984272
2699.9999999986 0.0006376722 -0.0832899078 -0.0535208947 -0.0640587760 -0.0035366791 0.0012379581 -2.57045 0.0990035
2701.9999999986 0.0006294111 -0.0889950319 -0.0459818486 -0.0588693458 -0.0035244096 0.0012387817 -2.66469 0.100172
2703.9999999986 0.0006228843 -0.0945397397 -0.0381232683 -0.0534012554 -0.0035132870 0.0012413489 -2.75829 0.101937
2705.9999999986 0.0006181192 -0.0999060667 -0.0299347059 -0.0476444886 -0.0035032426 0.0012457196 -2.85048 0.104294
2707.9999999986 0.0006151351 -0.1050747873 -0.0214071270 -0.0415905516 -0.0034942054 0.0012519384 -2.94061 0.107233
2709.9999999986 0.0006139459 -0.1100255048 -0.0125333182 -0.0352330027 -0.0034861034 0.0012600376 -3.02817 0.110737
2711.9999999986 0.0006145614 -0.1147367953 -0.0033083140 -0.0285680706 -0.0034788649 0.0012700412 -3.11277 0.114784
2713.9999999986 0.0006169903 -0.1191864084 0.0062701797 -0.0215953586 -0.0034724189 0.0012819687 3.08903 0.119351
2715.9999999986 0.0006212418 -0.1233515215 0.0162014010 -0.0143186315 -0.0034666954 0.0012958384 3.011 0.124411
2717.9999999986 0.0006273275 -0.1272090319 0.0264812425 -0.0067466703 -0.0034616254 0.0013116706 2.93635 0.129936
2719.9999999986 0.0006352634 -0.1307358551 0.0371021327 0.0011058224 -0.0034571402 0.0013294895 2.86507 0.135899
2721.9999999986 0.0006450702 -0.1339091664 0.0480531841 0.0092172742 -0.0034531711 0.0013493252 2.79706 0.14227
2723.9999999986 0.0006567753 -0.1367064914 0.0593207335 0.0175582605 -0.0034496490 0.0013712147 2.73218 0.149022
2725.9999999986 0.0006704126 -0.1391054872 0.0708894381 0.0260904716 -0.0034465032 0.0013952030 2.67029 0.156127
2727.9999999986 0.0006860236 -0.1410831710 0.0827441558 0.0347655351 -0.0034436616 0.0014213435 2.61116 0.163558
2729.9999999986 0.0007036578 -0.1426141974 0.0948729405 0.0435235068 -0.0034410491 0.0014496981 2.55458 0.171288
2731.9999999986 0.0007233728 -0.1436674978 0.1072716931 0.0522906115 -0.0034385879 0.0014803381 2.50023 0.179297
2733.9999999986 0.0007452349 -0.1441999902 0.1199513928 0.0609754046 -0.0034361960 0.0015133439 2.44774 0.187569
2735.9999999986 0.0007693196 -0.1441445721 0.1329496635 0.0694618728 -0.0034337872 0.0015488056 2.39657 0.196095
2737.9999999986 0.0007957117 -0.1433858297 0.1463496414 0.0775972297 -0.0034312699 0.0015868234 2.34597 0.204885
2739.9999999986 0.0008245061 -0.1417058013 0.1603092770 0.0851751262 -0.0034285466 0.0016275074 2.29467 0.213962
2741.9999999986 0.0008558081 -0.1386474810 0.1750815287 0.0919562718 -0.0034255128 0.0016709788 2.24058 0.223331
2743.9999999986 0.0008897334 -0.1331833478 0.1907212495 0.0982212712 -0.0034220566 0.0017173690 2.18039 0.232621
2745.9999999986 0.0009264091 -0.1246576517 0.2041407874 0.1097608385 -0.0034180568 0.0017668208 2.11901 0.239192
2747.9999999986 0.0009659737 -0.1202335154 0.2121660992 0.1319790966 -0.0034133827 0.0018194885 2.08637 0.243866
2749.9999999986 0.0010085776 -0.1226581619 0.2211325728 0.1504085506 -0.0034078923 0.0018755378 2.07723 0.252873
2751.9999999986 0.0010543834 -0.1303381607 0.2265672277 0.1650213841 -0.0034014310 0.0019351462 2.09284 0.261382
2753.9999999986 0.0011035660 -0.1417164014 0.2246182770 0.1798316165 -0.0033938300 0.0019985026 2.13364 0.265588
2755.9999999986 0.0011563128 -0.1575197694 0.2166518238 0.1987162588 -0.0033849048 0.0020658074 2.19946 0.267863
2757.9999999986 0.0012128225 -0.1690820358 0.2134011263 0.2198458688 -0.0033744535 0.0021372715 2.24084 0.272266
2759.9999999986 0.0012733056 -0.1771287789 0.2147078070 0.2314040625 -0.0033622541 0.0022131157 2.26058 0.278342
2761.9999999986 0.0013379827 -0.1840861708 0.2210341579 0.2438313299 -0.0033480632 0.0022935691 2.26524 0.287652
2763.9999999986 0.0014070838 -0.1971335838 0.2212495166 0.2473675293 -0.0033316132 0.0023788677 2.29862 0.296333
2765.9999999986 0.0014808451 -0.2183949274 0.2065392365 0.2349789573 -0.0033126099 0.0024692511 2.38409 0.300591
2767.9999999986 0.0015595066 -0.2415836889 0.1811625354 0.2110698394 -0.0032907304 0.0025649596 2.49816 0.301964
2769.9999999986 0.0016433077 -0.2600407196 0.1538264916 0.1800433024 -0.0032656203 0.0026662292 2.60741 0.302132
2771.9999999986 0.0017324825 -0.2714138927 0.1297915639 0.1410058312 -0.0032368915 0.0027732864 2.69553 0.300851
2773.9999999986 0.0018272521 -0.2773447046 0.1104830257 0.1004872839 -0.0032041201 0.0028863405 2.7625 0.298541
2775.9999999986 0.0019278161 -0.2814740551 0.0966140273 0.0727894465 -0.0031668448 0.0030055746 2.81095 0.297594
2777.9999999986 0.0020343408 -0.2831530912 0.0911385657 0.0532985842 -0.0031245661 0.0031311347 2.83019 0.297459
2779.9999999986 0.0021469460 -0.2815101778 0.0988372021 0.0404528574 -0.0030767462 0.0032631162 2.80394 0.298357
2781.9999999986 0.0022656869 -0.2813460627 0.1088998244 0.0381907548 -0.0030228112 0.0034015484 2.77228 0.301687
2783.9999999986 0.0023905348 -0.2838077937 0.1112692563 0.0388543136 -0.0029621539 0.0035463766 2.76795 0.30484
2785.9999999986 0.0025213513 -0.2869984371 0.1099939049 0.0404195559 -0.0028941403 0.0036974412 2.7756 0.307354
2787.9999999986 0.0026578599 -0.2905789416 0.1062251582 0.0426778948 -0.0028181186 0.0038544560 2.79112 0.309386
2789.9999999986 0.0027996140 -0.2943888079 0.1003553189 0.0449244613 -0.0027334318 0.0040169844 2.81305 0.311024
2791.9999999986 0.0029459564 -0.2981972040 0.0928037053 0.0464866998 -0.0026394349 0.0041844158 2.83988 0.312304
2793.9999999986 0.0030959785 -0.3016248188 0.0842393394 0.0475203006 -0.0025355167 0.0043559433 2.86925 0.313167
2795.9999999986 0.0032484789 -0.3041710954 0.0759466569 0.0493431335 -0.0024211238 0.0045305497 2.89691 0.313509
2797.9999999986 0.0034019198 -0.3054587714 0.0705830075 0.0538291403 -0.0022957897 0.0047070024 2.91451 0.313508
2799.9999999985 0.0035543794 -0.3058373483 0.0710825028 0.0621862008 -0.0021591624 0.0048838618 2.91323 0.313989
2801.9999999985 0.0037035150 -0.3054197741 0.0763722974 0.0728843042 -0.0020110287 0.0050595145 2.89656 0.314824
2803.9999999985 0.0038465281 -0.3045250528 0.0823838767 0.0842094649 -0.0018513271 0.0052322363 2.87738 0.315472
2805.9999999985 0.0039801367 -0.3045732485 0.0868333252 0.0962768960 -0.0016801375 0.0054003001 2.86386 0.316709
2807.9999999985 0.0041005510 -0.3058128383 0.0895970478 0.1085924261 -0.0014976337 0.0055621367 2.85659 0.318668
2809.9999999985 0.0042034434 -0.3062799615 0.0905872755 0.1206151221 -0.0013039734 0.0057165682 2.85402 0.319395
2811.9999999985 0.0042838849 -0.3057175211 0.0903395730 0.1326816087 -0.0010990930 0.0058631342 2.85427 0.318786
2813.9999999985 0.0043362058 -0.3052634941 0.0874213602 0.1424675564 -0.0008823482 0.0060025516 2.86268 0.317535
2815.9999999985 0.0043536819 -0.3033291040 0.0840603599 0.1510337192 -0.0006519014 0.0061373781 2.87125 0.314761
2817.9999999985 0.0043278635 -0.2994483614 0.0807676997 0.1600312312 -0.0004036521 0.0062730164 2.87814 0.31015
2819.9999999985 0.0042472045 -0.2955138474 0.0788786876 0.1684540468 -0.0001292588 0.0064193282 2.88075 0.30586
2821.9999999985 0.0040943265 -0.2924019391 0.0776890764 0.1745696776 0.0001878703 0.0065933652 2.8819 0.302547
2823.9999999985 0.0038410193 -0.2895974633 0.0752430676 0.1814289426 0.0005816609 0.0068238065 2.88739 0.299213
2825.9999999985 0.0034427267 -0.2868422162 0.0718469822 0.1890021959 0.0011268665 0.0071551019 2.89617 0.295703
2827.9999999985 0.0028715431 -0.2838047005 0.0693042137 0.1953184812 0.0020059173 0.0076167842 2.90208 0.292144
2829.9999999985 0.0026748711 -0.2808283101 0.0666810138 0.2000795251 0.0036132301 0.0077673438 2.90847 0.288636
2831.9999999985 0.0078988159 -0.2779951400 0.0638651142 0.2035248699 0.0042201634 0.0046086156 2.91578 0.285237
2833.9999999985 0.0115025625 -0.2753360507 0.0608829263 0.2059429138 0.0005175950 0.0043160911 2.92397 0.281987
2835.9999999985 0.0090560926 -0.2728698295 0.0578083482 0.2075733156 -0.0025101096 0.0042288635 2.93283 0.278926
2837.9999999985 0.0069921390 -0.2706005850 0.0547081168 0.2086432600 -0.0043501478 0.0012063128 2.94211 0.276075
2839.9999999985 0.0083428934 -0.2685241453 0.0516221376 0.2093594022 -0.0073480463 -0.0034373643 2.95167 0.273441
2841.9999999985 0.0116686611 -0.2666338739 0.0485691036 0.2098779982 -0.0068253620 -0.0029488640 2.96141 0.271021
2843.9999999985 0.0065229490 -0.2649222746 0.0455579040 0.2102941695 -0.0045638658 -0.0009139408 2.97129 0.268811
2845.9999999985 0.0034843136 -0.2633802600 0.0425950714 0.2106530030 -0.0031201876 0.0018160743 2.98126 0.266802
2847.9999999985 0.0048853197 -0.2619960308 0.0396876758 0.2109689117 -0.0042045200 0.0027182609 2.99125 0.264985
2849.9999999985 -0.0022772692 -0.2607546797 0.0368433525 0.2112426893 -0.0087877757 -0.0035638276 3.00123 0.263345
2851.9999999985 -0.0091786876 -0.2596387866 0.0340692664 0.2114720496 -0.0117394800 -0.0108407627 3.01112 0.261864
2853.9999999985 -0.0135009672 -0.2586297959 0.0313708848 0.2116565021 -0.0107714699 -0.0139208184 3.02089 0.260525
2855.9999999985 -0.0169399756 -0.2577096371 0.0287510920 0.2117985515 -0.0074890525 -0.0131935778 3.03049 0.259308
2857.9999999985 -0.0212553071 -0.2568620880 0.0262099642 0.2119028919 -0.0040263970 -0.0108801416 3.03991 0.258196
2859.9999999985 -0.0166785476 -0.2560735648 0.0237450900 0.2119750608 -0.0024439487 -0.0084615566 3.04913 0.257172
2861.9999999985 -0.0112936291 -0.2553333856 0.0213522139 0.2120204072 -0.0016181606 -0.0052796009 3.05816 0.256225
2863.9999999985 -0.0081094607 -0.2546336292 0.0190259605 0.2120435069 0.0000636871 0.0002228070 3.06701 0.255343
2865.9999999985 -0.0036712615 -0.2539687459 0.0167604967 0.2120480046 0.0011531329 0.0065516138 3.07569 0.254521
2867.9999999985 0.0006803270 -0.2533350672 0.0145500414 0.2120366949 -0.0007845039 0.0025868170 3.08422 0.253753
2869.9999999985 0.0009830960 -0.2527303252 0.0123892103 0.2120116871 -0.0013464750 0.0000403301 3.09261 0.253034
2871.9999999985 0.0014890492 -0.2521532090 0.0102732172 0.2119745838 -0.0015909322 -0.0013720530 3.10087 0.252362
2873.9999999985 0.0017728276 -0.2516030077 0.0081979548 0.2119266218 -0.0017420166 -0.0025116522 3.10902 0.251737
2875.9999999985 0.0016898990 -0.2510793325 0.0061599970 0.2118687779 -0.0018036984 -0.0034727633 3.11706 0.251155
2877.9999999985 0.0014439228 -0.2505819149 0.0041565486 0.2118018469 -0.0017110190 -0.0041785061 3.12501 0.250616
2879.9999999985 0.0015491808 -0.2501104733 0.0021853636 0.2117264983 -0.0013866583 -0.0044508494 3.13286 0.25012
2881.9999999985 0.0023829502 -0.2496646348 0.0002446487 0.2116433241 -0.0007868054 -0.0038088146 3.14061 0.249665
2883.9999999985 0.0036109267 -0.2492439002 -0.0016670328 0.2115528726 -0.0001248147 -0.0014981223 -3.1349 0.249249
2885.9999999985 0.0045778049 -0.2488476380 -0.0035508499 0.2114556757 0.0002835994 0.0015215713 -3.12732 0.248873
2887.9999999985 0.0042989781 -0.2484750988 -0.0054077821 0.2113522676 0.0008414975 0.0028900191 -3.11983 0.248534
2889.9999999985 0.0048904731 -0.2481254396 -0.0072386832 0.2112431922 0.0006998630 0.0023378977 -3.11243 0.248231
2891.9999999985 0.0059969433 -0.2477977547 -0.0090443302 0.2111290104 -0.0001474347 0.0016458066 -3.10511 0.247963
2893.9999999985 0.0063616705 -0.2474911042 -0.0108254566 0.2110102968 -0.0005118628 0.0006960713 -3.09788 0.247728
2895.9999999985 0.0063792864 -0.2472045400 -0.0125827754 0.2108876337 0.0002472366 0.0001584318 -3.09074 0.247525
2897.9999999985 0.0056356265 -0.2469371278 -0.0143169939 0.2107616042 0.0002719898 -0.0010048518 -3.08368 0.247352
2899.9999999985 0.0041783027 -0.2466879648 -0.0160288213 0.2106327845 0.0005354284 -0.0019083814 -3.07671 0.247208
2901.9999999985 0.0039633034 -0.2464561916 -0.0177189692 0.2105017390 0.0015612312 -0.0018666626 -3.06982 0.247092
2903.9999999985 0.0049652980 -0.2462409995 -0.0193881517 0.2103690129 0.0022276759 -0.0016599428 -3.06302 0.247003
2905.9999999985 0.0030022483 -0.2460416344 -0.0210370827 0.2102351307 0.0017185990 -0.0006244768 -3.0563 0.246939
2907.9999999985 0.0029823194 -0.2458573979 -0.0226664729 0.2101005924 0.0015368427 -0.0008645424 -3.04966 0.2469
2909.9999999984 0.0036380360 -0.2456876469 -0.0242770264 0.2099658722 0.0014527963 -0.0017436093 -3.0431 0.246884
2911.9999999984 0.0034234628 -0.2455317922 -0.0258694393 0.2098314202 0.0015508599 -0.0014334633 -3.03662 0.246891
2913.9999999984 0.0027009917 -0.2453892960 -0.0274443969 0.2096976613 0.0015754467 -0.0013334845 -3.03022 0.246919
2915.9999999984 0.0019966356 -0.2452596688 -0.0290025717 0.2095649966 0.0015068602 -0.0014176614 -3.02389 0.246969
2917.9999999984 0.0014481441 -0.2451424660 -0.0305446228 0.2094338048 0.0014258859 -0.0015129862 -3.01763 0.247038
2919.9999999984 0.0010177586 -0.2450372855 -0.0320711955 0.2093044452 0.0013289832 -0.0015793200 -3.01145 0.247127
2921.9999999984 0.0006914654 -0.2449437645 -0.0335829216 0.2091772595 0.0012236989 -0.0016078015 -3.00534 0.247235
2923.9999999984 0.0004691373 -0.2448615773 -0.0350804197 0.2090525745 0.0011197413 -0.0016095062 -2.99929 0.247362
2925.9999999984 0.0003371455 -0.2447904328 -0.0365642958 0.2089307039 0.0010213309 -0.0015978082 -2.99332 0.247506
2927.9999999984 0.0002679086 -0.2447300730 -0.0380351442 0.2088119502 0.0009287729 -0.0015804602 -2.98741 0.247668
2929.9999999984 0.0002330656 -0.2446802712 -0.0394935494 0.2086966073 0.0008417016 -0.0015600523 -2.98156 0.247847
2931.9999999984 0.0002121393 -0.2446408314 -0.0409400862 0.2085849628 0.0007604957 -0.0015366390 -2.97578 0.248043
2933.9999999984 0.0001940521 -0.2446115868 -0.0423753211 0.2084773007 0.0006862888 -0.0015096418 -2.97006 0.248255
2935.9999999984 0.0001748150 -0.2445923994 -0.0437998137 0.2083739026 0.0006203644 -0.0014788554 -2.9644 0.248483
2937.9999999984 0.0001543373 -0.2445831590 -0.0452141177 0.2082750503 0.0005635783 -0.0014447500 -2.95879 0.248727
2939.9999999984 0.0001339660 -0.2445837835 -0.0466187822 0.2081810274 0.0005160233 -0.0014083492 -2.95325 0.248987
2941.9999999984 0.0001150401 -0.2445942185 -0.0480143526 0.2080921206 0.0004770240 -0.0013709600 -2.94776 0.249262
2943.9999999984 0.0000983207 -0.2446144379 -0.0494013734 0.2080086234 0.0004453592 -0.0013338587 -2.94232 0.249553
2945.9999999984 0.0000839606 -0.2446444446 -0.0507803901 0.2079308406 0.0004195597 -0.0012980875 -2.93693 0.249859
2947.9999999984 0.0000717352 -0.2446842718 -0.0521519517 0.2078590909 0.0003981635 -0.0012643619 -2.9316 0.25018
2949.9999999984 0.0000612601 -0.2447339832 -0.0535166101 0.2077937075 0.0003798783 -0.0012330789 -2.92631 0.250517
2951.9999999984 0.0000521622 -0.2447936771 -0.0548749243 0.2077350373 0.0003636646 -0.0012043706 -2.92107 0.250869
2953.9999999984 0.0000441385 -0.2448634868 -0.0562274629 0.2076834531 0.0003487439 -0.0011781776 -2.91588 0.251236
2955.9999999984 0.0000369687 -0.2449435823 -0.0575748063 0.2076393550 0.0003345758 -0.0011543163 -2.91073 0.251619
2957.9999999984 0.0000304990 -0.2450341764 -0.0589175526 0.2076031760 0.0003208195 -0.0011325336 -2.90563 0.252018
2959.9999999984 0.0000246199 -0.2451355299 -0.0602563214 0.2075753889 0.0003072868 -0.0011125489 -2.90056 0.252433
2961.9999999984 0.0000192503 -0.2452479568 -0.0615917581 0.2075565139 0.0002939006 -0.0010940825 -2.89554 0.252864
2963.9999999984 0.0000143279 -0.2453718325 -0.0629245417 0.2075471275 0.0002806580 -0.0010768759 -2.89056 0.253312
2965.9999999984 0.0000098056 -0.2455076057 -0.0642553935 0.2075478675 0.0002676001 -0.0010607023 -2.88561 0.253777
2967.9999999984 0.0000056494 -0.2456558121 -0.0655850876 0.2075594392 0.0002547892 -0.0010453735 -2.8807 0.25426
2969.9999999984 0.0000018363 -0.2458170865 -0.0669144623 0.2075826619 0.0002422926 -0.0010307391 -2.87582 0.254762
2971.9999999984 -0.0000016468 -0.2459921882 -0.0682444391 0.2076184783 0.0002301717 -0.0010166850 -2.87097 0.255283
2973.9999999984 -0.0000048066 -0.2461820280 -0.0695760476 0.2076679930 0.0002184758 -0.0010031284 -2.86616 0.255825
2975.9999999984 -0.0000076463 -0.2463877115 -0.0709104601 0.2077325153 0.0002072394 -0.0009900130 -2.86137 0.256389
2977.9999999984 -0.0000101666 -0.2466105968 -0.0722490331 0.2078136152 0.0001964818 -0.0009773020 -2.8566 0.256976
2979.9999999984 -0.0000123688 -0.2468523772 -0.0735933740 0.2079131990 0.0001862088 -0.0009649731 -2.85186 0.257589
2981.9999999984 -0.0000142560 -0.2471151995 -0.0749454374 0.2080336287 0.0001764146 -0.0009530140 -2.84713 0.25823
2983.9999999984 -0.0000158339 -0.2474018488 -0.0763076697 0.2081779000 0.0001670840 -0.0009414187 -2.84241 0.258903
2985.9999999984 -0.0000171102 -0.2477160517 -0.0776832410 0.2083498598 0.0001581957 -0.0009301846 -2.83771 0.259611
2987.9999999984 -0.0000180945 -0.2480629234 -0.0790764196 0.2085547396 0.0001497243 -0.0009193101 -2.833 0.260362
2989.9999999984 -0.0000187981 -0.2484497993 -0.0804932480 0.2087998623 0.0001416420 -0.0009087935 -2.82828 0.261164
2991.9999999984 -0.0000192334 -0.2488877240 -0.0819427067 0.2090958212 0.0001339203 -0.0008986330 -2.82353 0.26203
2993.9999999984 -0.0000194134 -0.2493941620 -0.0834387449 0.2094583427 0.0001265307 -0.0008888252 -2.81873 0.262982
2995.9999999984 -0.0000193514 -0.2499973785 -0.0850028034 0.2099098288 0.0001194459 -0.0008793662 -2.81384 0.264053
2997.9999999984 -0.0000190598 -0.2507354962 -0.0866559107 0.2104680426 0.0001126396 -0.0008702511 -2.80884 0.265288
2999.9999999984 -0.0000185508 -0.2515787935 -0.0883168382 0.2110418152 0.0001060870 -0.0008614743 -2.80398 0.26663
3001.9999999984 -0.0000178358 -0.2522507307 -0.0897535856 0.2113512431 0.0000997650 -0.0008530298 -2.79975 0.267743
3003.9999999984 -0.0000169254 -0.2527595003 -0.0913004416 0.2115217730 0.0000936521 -0.0008449109 -2.79496 0.268744
3005.9999999984 -0.0000158290 -0.2531927975 -0.0929805289 0.2116052214 0.0000877281 -0.0008371113 -2.78965 0.269726
3007.9999999984 -0.0000145548 -0.2535763278 -0.0947091019 0.2116320200 0.0000819742 -0.0008296247 -2.78414 0.270686
3009.9999999984 -0.0000131099 -0.2539304254 -0.0964489949 0.2116272721 0.0000763728 -0.0008224448 -2.7786 0.27163
3011.9999999984 -0.0000115008 -0.2542687881 -0.0981907231 0.2116032053 0.0000709071 -0.0008155661 -2.77307 0.272569
3013.9999999984 -0.0000097323 -0.2545993257 -0.0999321047 0.2115666650 0.0000655612 -0.0008089833 -2.76756 0.273509
3015.9999999984 -0.0000078083 -0.2549263959 -0.1016716916 0.2115221984 0.0000603198 -0.0008026917 -2.7621 0.274453
3017.9999999984 -0.0000057313 -0.2552525171 -0.1034077403 0.2114728193 0.0000551681 -0.0007966870 -2.75668 0.275403
3019.9999999983 -0.0000035028 -0.2555793191 -0.1051383251 0.2114205231 0.0000500920 -0.0007909654 -2.75132 0.27636
3021.9999999983 -0.0000011235 -0.2559079880 -0.1068615521 0.2113666581 0.0000450772 -0.0007855239 -2.74603 0.277323
3023.9999999983 0.0000014073 -0.2562394591 -0.1085756909 0.2113121568 0.0000401100 -0.0007803600 -2.7408 0.278294
3025.9999999983 0.0000040911 -0.2565745048 -0.1102792294 0.2112576760 0.0000351766 -0.0007754719 -2.73565 0.27927
3027.9999999983 0.0000069301 -0.2569137798 -0.1119708828 0.2112036815 0.0000302629 -0.0007708584 -2.73058 0.280254
3029.9999999983 0.0000099286 -0.2572578492 -0.1136495798 0.2111505047 0.0000253551 -0.0007665193 -2.7256 0.281243
3031.9999999983 0.0000130927 -0.2576072063 -0.1153144390 0.2110983795 0.0000204386 -0.0007624553 -2.72071 0.282239
3033.9999999983 0.0000164298 -0.2579622861 -0.1169647443 0.2110474693 0.0000154984 -0.0007586680 -2.7159 0.283241
3035.9999999983 0.0000199487 -0.2583234744 -0.1185999209 0.2109978852 0.0000105187 -0.0007551602 -2.71119 0.284248
3037.9999999983 0.0000236600 -0.2586911152 -0.1202195147 0.2109496996 0.0000054823 -0.0007519359 -2.70656 0.285261
3039.9999999983 0.0000275764 -0.2590655155 -0.1218231744 0.2109029558 0.0000003715 -0.0007490005 -2.70203 0.286279
3041.9999999983 0.0000317133 -0.2594469496 -0.1234106366 0.2108576757 -0.0000048340 -0.0007463615 -2.6976 0.287303
3043.9999999983 0.0000360889 -0.2598356622 -0.1249817133 0.2108138643 -0.0000101563 -0.0007440287 -2.69326 0.288331
3045.9999999983 0.0000407254 -0.2602318711 -0.1265362811 0.2107715148 -0.0000156204 -0.0007420138 -2.68901 0.289365
3047.9999999983 0.0000456490 -0.2606357700 -0.1280742729 0.2107306106 -0.0000212543 -0.0007403316 -2.68486 0.290403
3049.9999999983 0.0000508914 -0.2610475296 -0.1295956702 0.2106911282 -0.0000270910 -0.0007390008 -2.68079 0.291446
3051.9999999983 0.0000564908 -0.2614673004 -0.1311004966 0.2106530390 -0.0000331690 -0.0007380452 -2.67682 0.292494
3053.9999999983 0.0000624933 -0.2618952136 -0.1325888125 0.2106163104 -0.0000395340 -0.0007374939 -2.67294 0.293545
3055.9999999983 0.0000689548 -0.2623313833 -0.1340607108 0.2105809070 -0.0000462418 -0.0007373839 -2.66916 0.294601
3057.9999999983 0.0000759460 -0.2627759071 -0.1355163120 0.2105467915 -0.0000533601 -0.0007377627 -2.66546 0.295662
3059.9999999983 0.0000835567 -0.2632288683 -0.1369557615 0.2105139254 -0.0000609733 -0.0007386918 -2.66184 0.296726
3061.9999999983 0.0000919024 -0.2636903363 -0.1383792259 0.2104822694 -0.0000691904 -0.0007402526 -2.65832 0.297794
3063.9999999983 0.0001011327 -0.2641603684 -0.1397868904 0.2104517840 -0.0000781550 -0.0007425527 -2.65488 0.298866
3065.9999999983 0.0001114447 -0.2646390101 -0.1411789567 0.2104224296 -0.0000880583 -0.0007457393 -2.65152 0.299942
3067.9999999983 0.0001231084 -0.2651262968 -0.1425556402 0.2103941669 -0.0000991648 -0.0007500181 -2.64825 0.301022
3069.9999999983 0.0001365018 -0.2656222543 -0.1439171687 0.2103669571 -0.0001118515 -0.0007556855 -2.64506 0.302105
3071.9999999983 0.0001521716 -0.2661268994 -0.1452637804 0.2103407621 -0.0001266765 -0.0007631795 -2.64195 0.303192
3073.9999999983 0.0001709352 -0.2666402411 -0.1465957223 0.2103155446 -0.0001444975 -0.0007731846 -2.63891 0.304282
3075.9999999983 0.0001940644 -0.2671622811 -0.1479132489 0.2102912680 -0.0001667135 -0.0007868189 -2.63595 0.305375
3077.9999999983 0.0002235745 -0.2676930143 -0.1492166211 0.2102678969 -0.0001957056 -0.0008059654 -2.63307 0.306472
3079.9999999983 0.0002625528 -0.2682324296 -0.1505061047 0.2102453967 -0.0002356335 -0.0008337852 -2.63026 0.307572
3081.9999999983 0.0003139459 -0.2687805105 -0.1517819701 0.2102237339 -0.0002929659 -0.0008741562 -2.62753 0.308676
3083.9999999983 0.0003645637 -0.2693372352 -0.1530444905 0.2102028761 -0.0003665717 -0.0009168330 -2.62486 0.309782
3085.9999999983 0.0003035808 -0.2699025776 -0.1542939421 0.2101827920 -0.0003652245 -0.0008485647 -2.62227 0.310892
3087.9999999983 0.0001901713 -0.2704765073 -0.1555306023 0.2101634511 -0.0002373452 -0.0007937567 -2.61974 0.312005
3089.9999999983 0.0001358267 -0.2710589901 -0.1567547499 0.2101448243 -0.0001920410 -0.0008856407 -2.61728 0.313121
3091.9999999983 0.0000741910 -0.2716499887 -0.1579666643 0.2101268834 -0.0001701429 -0.0009177288 -2.61488 0.314241
3093.9999999983 0.0000300487 -0.2722494626 -0.1591666247 0.2101096013 -0.0001624538 -0.0009109174 -2.61255 0.315363
3095.9999999983 0.0000047233 -0.2728573684 -0.1603549098 0.2100929518 -0.0001604910 -0.0008969838 -2.61028 0.316488
3097.9999999983 -0.0000085784 -0.2734736607 -0.1615317974 0.2100769099 -0.0001599189 -0.0008872857 -2.60806 0.317617
3099.9999999983 -0.0000156890 -0.2740982916 -0.1626975642 0.2100614513 -0.0001598872 -0.0008813002 -2.60591 0.318748
3101.9999999983 -0.0000197279 -0.2747312113 -0.1638524850 0.2100465530 -0.0001603214 -0.0008768546 -2.60382 0.319883
3103.9999999983 -0.0000221159 -0.2753723684 -0.1649968328 0.2100321927 -0.0001611896 -0.0008726390 -2.60178 0.32102
3105.9999999983 -0.0000235135 -0.2760217101 -0.1661308783 0.2100183489 -0.0001624483 -0.0008680782 -2.59979 0.322161
3107.9999999983 -0.0000242648 -0.2766791822 -0.1672548899 0.2100050012 -0.0001640560 -0.0008629717 -2.59786 0.323304
3109.9999999983 -0.0000245730 -0.2773447294 -0.1683691331 0.2099921300 -0.0001659753 -0.0008572876 -2.59599 0.324451
3111.9999999983 -0.0000245695 -0.2780182955 -0.1694738707 0.2099797163 -0.0001681732 -0.0008510654 -2.59416 0.3256
3113.9999999983 -0.0000243445 -0.2786998235 -0.1705693625 0.2099677421 -0.0001706202 -0.0008443712 -2.59238 0.326753
3115.9999999983 -0.0000239614 -0.2793892559 -0.1716558650 0.2099561901 -0.0001732904 -0.0008372772 -2.59065 0.327909
3117.9999999983 -0.0000234661 -0.2800865345 -0.1727336315 0.2099450437 -0.0001761613 -0.0008298525 -2.58897 0.329067
3119.9999999983 -0.0000228922 -0.2807916009 -0.1738029119 0.2099342869 -0.0001792129 -0.0008221596 -2.58734 0.330229
3121.9999999983 -0.0000222645 -0.2815043963 -0.1748639524 0.2099239045 -0.0001824275 -0.0008142536 -2.58575 0.331394
3123.9999999983 -0.0000216017 -0.2822248619 -0.1759169960 0.2099138820 -0.0001857893 -0.0008061824 -2.5842 0.332562
3125.9999999983 -0.0000209177 -0.2829529387 -0.1769622818 0.2099042053 -0.0001892838 -0.0007979873 -2.5827 0.333733
3127.9999999983 -0.0000202231 -0.2836885678 -0.1780000451 0.2098948611 -0.0001928977 -0.0007897043 -2.58123 0.334908
3129.9999999982 -0.0000195257 -0.2844316904 -0.1790305177 0.2098858365 -0.0001966187 -0.0007813645 -2.57981 0.336085
3131.9999999982 -0.0000188318 -0.2851822480 -0.1800539275 0.2098771193 -0.0002004354 -0.0007729948 -2.57843 0.337266
3133.9999999982 -0.0000181458 -0.2859401823 -0.1810704986 0.2098686976 -0.0002043372 -0.0007646187 -2.57709 0.33845
3135.9999999982 -0.0000174713 -0.2867054352 -0.1820804513 0.2098605602 -0.0002083144 -0.0007562568 -2.57578 0.339637
3137.9999999982 -0.0000168109 -0.2874779492 -0.1830840022 0.2098526964 -0.0002123579 -0.0007479269 -2.57451 0.340827
3139.9999999982 -0.0000161664 -0.2882576672 -0.1840813638 0.2098450958 -0.0002164591 -0.0007396448 -2.57327 0.342021
3141.9999999982 -0.0000155393 -0.2890445324 -0.1850727451 0.2098377484 -0.0002206103 -0.0007314241 -2.57207 0.343218
3143.9999999982 -0.0000149306 -0.2898384889 -0.1860583510 0.2098306448 -0.0002248043 -0.0007232770 -2.57091 0.344418
3145.9999999982 -0.0000143408 -0.2906394810 -0.1870383828 0.2098237760 -0.0002290343 -0.0007152138 -2.56977 0.345622
3147.9999999982 -0.0000137703 -0.2914474541 -0.1880130381 0.2098171331 -0.0002332943 -0.0007072438 -2.56867 0.346829
3149.9999999982 -0.0000132193 -0.2922623537 -0.1889825106 0.2098107079 -0.0002375785 -0.0006993751 -2.5676 0.34804
3151.9999999982 -0.0000126878 -0.2930841265 -0.1899469902 0.2098044924 -0.0002418818 -0.0006916145 -2.56656 0.349254
3153.9999999982 -0.0000121756 -0.2939127197 -0.1909066633 0.2097984789 -0.0002461993 -0.0006839681 -2.56554 0.350471
3155.9999999982 -0.0000116825 -0.2947480812 -0.1918617127 0.2097926601 -0.0002505267 -0.0006764410 -2.56456 0.351692
3157.9999999982 -0.0000112082 -0.2955901598 -0.1928123174 0.2097870288 -0.0002548599 -0.0006690378 -2.5636 0.352917
3159.9999999982 -0.0000107522 -0.2964389049 -0.1937586530 0.2097815785 -0.0002591953 -0.0006617621 -2.56268 0.354145
3161.9999999982 -0.0000103142 -0.2972942671 -0.1947008914 0.2097763025 -0.0002635294 -0.0006546171 -2.56177 0.355376
3163.9999999982 -0.0000098936 -0.2981561974 -0.1956392013 0.2097711947 -0.0002678591 -0.0006476054 -2.5609 0.356612
3165.9999999982 -0.0000094900 -0.2990246480 -0.1965737477 0.2097662491 -0.0002721818 -0.0006407291 -2.56004 0.35785
3167.9999999982 -0.0000091027 -0.2998995716 -0.1975046922 0.2097614601 -0.0002764947 -0.0006339898 -2.55922 0.359093
3169.9999999982 -0.0000087314 -0.3007809222 -0.1984321934 0.2097568221 -0.0002807956 -0.0006273889 -2.55841 0.360339
3171.9999999982 -0.0000083754 -0.3016686543 -0.1993564062 0.2097523298 -0.0002850824 -0.0006209272 -2.55763 0.361589
3173.9999999982 -0.0000080342 -0.3025627235 -0.2002774826 0.2097479783 -0.0002893530 -0.0006146053 -2.55687 0.362843
3175.9999999982 -0.0000077073 -0.3034630862 -0.2011955713 0.2097437626 -0.0002936059 -0.0006084235 -2.55613 0.364101
3177.9999999982 -0.0000073942 -0.3043696998 -0.2021108178 0.2097396781 -0.0002978393 -0.0006023818 -2.55542 0.365362
3179.9999999982 -0.0000070942 -0.3052825224 -0.2030233645 0.2097357203 -0.0003020520 -0.0005964800 -2.55472 0.366628
3181.9999999982 -0.0000068070 -0.3062015134 -0.2039333510 0.2097318850 -0.0003062426 -0.0005907177 -2.55404 0.367897
3183.9999999982 -0.0000065319 -0.3071266326 -0.2048409138 0.2097281680 -0.0003104100 -0.0005850943 -2.55339 0.36917
3185.9999999982 -0.0000062685 -0.3080578411 -0.2057461864 0.2097245652 -0.0003145533 -0.0005796089 -2.55275 0.370447
3187.9999999982 -0.0000060164 -0.3089951007 -0.2066492996 0.2097210730 -0.0003186715 -0.0005742606 -2.55213 0.371728
3189.9999999982 -0.0000057750 -0.3099383742 -0.2075503813 0.2097176876 -0.0003227638 -0.0005690483 -2.55153 0.373013
3191.9999999982 -0.0000055439 -0.3108876252 -0.2084495567 0.2097144055 -0.0003268295 -0.0005639709 -2.55094 0.374302
3193.9999999982 -0.0000053227 -0.3118428185 -0.2093469482 0.2097112233 -0.0003308682 -0.0005590270 -2.55037 0.375596
3195.9999999982 -0.0000051110 -0.3128039193 -0.2102426757 0.2097081377 -0.0003348792 -0.0005542151 -2.54982 0.376893
3197.9999999982 -0.0000049083 -0.3137708941 -0.2111368565 0.2097051457 -0.0003388622 -0.0005495339 -2.54929 0.378194
3199.9999999982 -0.0000047142 -0.3147437101 -0.2120296053 0.2097022440 -0.0003428168 -0.0005449817 -2.54877 0.3795
3201.9999999982 -0.0000045284 -0.3157223355 -0.2129210342 0.2096994299 -0.0003467427 -0.0005405570 -2.54826 0.38081
3203.9999999982 -0.0000043505 -0.3167067393 -0.2138112531 0.2096967006 -0.0003506398 -0.0005362579 -2.54777 0.382124
3205.9999999982 -0.0000041802 -0.3176968912 -0.2147003694 0.2096940533 -0.0003545077 -0.0005320828 -2.54729 0.383442
3207.9999999982 -0.0000040172 -0.3186927622 -0.2155884881 0.2096914854 -0.0003583465 -0.0005280298 -2.54683 0.384764
3209.9999999982 -0.0000038610 -0.3196943237 -0.2164757122 0.2096889944 -0.0003621562 -0.0005240973 -2.54638 0.386091
3211.9999999982 -0.0000037115 -0.3207015482 -0.2173621421 0.2096865779 -0.0003659365 -0.0005202833 -2.54594 0.387422
3213.9999999982 -0.0000035682 -0.3217144089 -0.2182478762 0.2096842335 -0.0003696878 -0.0005165859 -2.54552 0.388757
3215.9999999982 -0.0000034310 -0.3227328800 -0.2191330108 0.2096819591 -0.0003734099 -0.0005130033 -2.54511 0.390097
3217.9999999982 -0.0000032996 -0.3237569363 -0.2200176401 0.2096797523 -0.0003771030 -0.0005095336 -2.54471 0.391441
3219.9999999982 -0.0000031737 -0.3247865537 -0.2209018563 0.2096776112 -0.0003807673 -0.0005061749 -2.54432 0.39279
3221.9999999982 -0.0000030530 -0.3258217086 -0.2217857493 0.2096755338 -0.0003844029 -0.0005029253 -2.54394 0.394143
3223.9999999982 -0.0000029373 -0.3268623784 -0.2226694075 0.2096735179 -0.0003880100 -0.0004997828 -2.54357 0.395501
3225.9999999982 -0.0000028265 -0.3279085412 -0.2235529171 0.2096715619 -0.0003915889 -0.0004967455 -2.54322 0.396863
3227.9999999982 -0.0000027202 -0.3289601759 -0.2244363627 0.2096696638 -0.0003951399 -0.0004938116 -2.54287 0.398229
3229.9999999982 -0.0000026183 -0.3300172621 -0.2253198267 0.2096678219 -0.0003986631 -0.0004909791 -2.54254 0.3996
3231.9999999982 -0.0000025206 -0.3310797803 -0.2262033900 0.2096660345 -0.0004021590 -0.0004882462 -2.54221 0.400976
3233.9999999982 -0.0000024269 -0.3321477116 -0.2270871319 0.2096643000 -0.0004056278 -0.0004856109 -2.54189 0.402356
3235.9999999982 -0.0000023370 -0.3332210378 -0.2279711296 0.2096626167 -0.0004090699 -0.0004830715 -2.54159 0.403741
3237.9999999982 -0.0000022507 -0.3342997417 -0.2288554591 0.2096609832 -0.0004124856 -0.0004806260 -2.54129 0.405131
3239.9999999981 -0.0000021680 -0.3353838065 -0.2297401944 0.2096593979 -0.0004158752 -0.0004782727 -2.541 0.406525
3241.9999999981 -0.0000020885 -0.3364732163 -0.2306254082 0.2096578595 -0.0004192392 -0.0004760097 -2.54072 0.407924
3243.9999999981 -0.0000020123 -0.3375679558 -0.2315111715 0.2096563665 -0.0004225780 -0.0004738352 -2.54045 0.409328
3245.9999999981 -0.0000019391 -0.3386680105 -0.2323975540 0.2096549176 -0.0004258919 -0.0004717475 -2.54018 0.410737
3247.9999999981 -0.0000018687 -0.3397733663 -0.2332846238 0.2096535115 -0.0004291814 -0.0004697447 -2.53992 0.41215
3249.9999999981 -0.0000018012 -0.3408840101 -0.2341724476 0.2096521469 -0.0004324468 -0.0004678253 -2.53967 0.413568
3251.9999999981 -0.0000017363 -0.3419999294 -0.2350610906 0.2096508227 -0.0004356886 -0.0004659875 -2.53943 0.414991
3253.9999999981 -0.0000016740 -0.3431211120 -0.2359506169 0.2096495376 -0.0004389073 -0.0004642296 -2.5392 0.416419
3255.9999999981 -0.0000016141 -0.3442475469 -0.2368410891 0.2096482905 -0.0004421032 -0.0004625499 -2.53897 0.417852
3257.9999999981 -0.0000015565 -0.3453792231 -0.2377325686 0.2096470804 -0.0004452768 -0.0004609469 -2.53875 0.419289
3259.9999999981 -0.0000015012 -0.3465161308 -0.2386251155 0.2096459060 -0.0004484285 -0.0004594189 -2.53853 0.420732
3261.9999999981 -0.0000014480 -0.3476582604 -0.2395187886 0.2096447665 -0.0004515588 -0.0004579643 -2.53832 0.422179
3263.9999999981 -0.0000013968 -0.3488056030 -0.2404136457 0.2096436608 -0.0004546681 -0.0004565817 -2.53812 0.423632
3265.9999999981 -0.0000013475 -0.3499581504 -0.2413097434 0.2096425878 -0.0004577569 -0.0004552695 -2.53792 0.42509
3267.9999999981 -0.0000013001 -0.3511158949 -0.2422071369 0.2096415468 -0.0004608257 -0.0004540261 -2.53773 0.426552
3269.9999999981 -0.0000012546 -0.3522788294 -0.2431058807 0.2096405367 -0.0004638748 -0.0004528502 -2.53755 0.42802
3271.9999999981 -0.0000012107 -0.3534469471 -0.2440060280 0.2096395568 -0.0004669047 -0.0004517403 -2.53737 0.429492
3273.9999999981 -0.0000011684 -0.3546202422 -0.2449076309 0.2096386060 -0.0004699159 -0.0004506949 -2.53719 0.43097
3275.9999999981 -0.0000011278 -0.3557987092 -0.2458107407 0.2096376836 -0.0004729088 -0.0004497128 -2.53702 0.432453
3277.9999999981 -0.0000010886 -0.3569823429 -0.2467154074 0.2096367888 -0.0004758839 -0.0004487924 -2.53686 0.433941
3279.9999999981 -0.0000010509 -0.3581711392 -0.2476216804 0.2096359208 -0.0004788416 -0.0004479326 -2.5367 0.435434
3281.9999999981 -0.0000010145 -0.3593650938 -0.2485296079 0.2096350789 -0.0004817824 -0.0004471319 -2.53654 0.436933
3283.9999999981 -0.0000009795 -0.3605642036 -0.2494392372 0.2096342622 -0.0004847066 -0.0004463892 -2.53639 0.438436
3285.9999999981 -0.0000009457 -0.3617684655 -0.2503506149 0.2096334701 -0.0004876148 -0.0004457031 -2.53624 0.439945
3287.9999999981 -0.0000009132 -0.3629778770 -0.2512637864 0.2096327019 -0.0004905074 -0.0004450724 -2.5361 0.441459
3289.9999999981 -0.0000008818 -0.3641924362 -0.2521787966 0.2096319569 -0.0004933848 -0.0004444960 -2.53596 0.442979
3291.9999999981 -0.0000008516 -0.3654121416 -0.2530956894 0.2096312344 -0.0004962474 -0.0004439727 -2.53583 0.444504
3293.9999999981 -0.0000008224 -0.3666369922 -0.2540145078 0.2096305338 -0.0004990957 -0.0004435012 -2.5357 0.446034
3295.9999999981 -0.0000007943 -0.3678669873 -0.2549352943 0.2096298546 -0.0005019301 -0.0004430805 -2.53557 0.447569
3297.9999999981 -0.0000007671 -0.3691021269 -0.2558580904 0.2096291960 -0.0005047510 -0.0004427095 -2.53545 0.44911
3299.9999999981 -0.0000007409 -0.3703424111 -0.2567829369 0.2096285576 -0.0005075588 -0.0004423870 -2.53533 0.450656
3301.9999999981 -0.0000007157 -0.3715878407 -0.2577098740 0.2096279387 -0.0005103539 -0.0004421122 -2.53522 0.452208
3303.9999999981 -0.0000006913 -0.3728384168 -0.2586389411 0.2096273388 -0.0005131367 -0.0004418838 -2.53511 0.453765
3305.9999999981 -0.0000006677 -0.3740941410 -0.2595701769 0.2096267573 -0.0005159077 -0.0004417009 -2.535 0.455327
3307.9999999981 -0.0000006450 -0.3753550153 -0.2605036195 0.2096261938 -0.0005186673 -0.0004415626 -2.53489 0.456896
3309.9999999981 -0.0000006230 -0.3766210419 -0.2614393064 0.2096256477 -0.0005214157 -0.0004414679 -2.53479 0.458469
3311.9999999981 -0.0000006018 -0.3778922237 -0.2623772742 0.2096251186 -0.0005241535 -0.0004414157 -2.53469 0.460048
3313.9999999981 -0.0000005813 -0.3791685636 -0.2633175592 0.2096246059 -0.0005268810 -0.0004414053 -2.53459 0.461633
3315.9999999981 -0.0000005615 -0.3804500653 -0.2642601969 0.2096241093 -0.0005295986 -0.0004414357 -2.5345 0.463223
3317.9999999981 -0.0000005424 -0.3817367326 -0.2652052225 0.2096236282 -0.0005323066 -0.0004415060 -2.53441 0.464819
3319.9999999981 -0.0000005239 -0.3830285696 -0.2661526703 0.2096231622 -0.0005350054 -0.0004416155 -2.53432 0.466421
3321.9999999981 -0.0000005061 -0.3843255811 -0.2671025741 0.2096227109 -0.0005376954 -0.0004417632 -2.53424 0.468028
3323.9999999981 -0.0000004888 -0.3856277718 -0.2680549675 0.2096222738 -0.0005403769 -0.0004419483 -2.53415 0.469641
3325.9999999981 -0.0000004721 -0.3869351471 -0.2690098832 0.2096218507 -0.0005430504 -0.0004421701 -2.53407 0.471259
3327.9999999981 -0.0000004560 -0.3882477126 -0.2699673535 0.2096214410 -0.0005457160 -0.0004424277 -2.534 0.472883
3329.9999999981 -0.0000004404 -0.3895654741 -0.2709274103 0.2096210444 -0.0005483743 -0.0004427205 -2.53392 0.474513
3331.9999999981 -0.0000004253 -0.3908884380 -0.2718900850 0.2096206606 -0.0005510255 -0.0004430477 -2.53385 0.476149
3333.9999999981 -0.0000004108 -0.3922166107 -0.2728554084 0.2096202891 -0.0005536699 -0.0004434085 -2.53378 0.477791
3335.9999999981 -0.0000003966 -0.3935499991 -0.2738234109 0.2096199297 -0.0005563080 -0.0004438023 -2.53371 0.479438
3337.9999999981 -0.0000003830 -0.3948886105 -0.2747941227 0.2096195819 -0.0005589399 -0.0004442284 -2.53364 0.481091
3339.9999999981 -0.0000003698 -0.3962324522 -0.2757675733 0.2096192455 -0.0005615661 -0.0004446861 -2.53357 0.48275
3341.9999999981 -0.0000003570 -0.3975815320 -0.2767437917 0.2096189200 -0.0005641868 -0.0004451747 -2.53351 0.484415
3343.9999999981 -0.0000003447 -0.3989358580 -0.2777228068 0.2096186054 -0.0005668023 -0.0004456937 -2.53345 0.486086
3345.9999999981 -0.0000003327 -0.4002954384 -0.2787046469 0.2096183011 -0.0005694131 -0.0004462424 -2.53339 0.487763
3347.9999999981 -0.0000003212 -0.4016602818 -0.2796893400 0.2096180069 -0.0005720192 -0.0004468202 -2.53333 0.489446
3349.9999999980 -0.0000003100 -0.4030303970 -0.2806769137 0.2096177225 -0.0005746212 -0.0004474266 -2.53328 0.491134
3351.9999999980 -0.0000002991 -0.4044057932 -0.2816673951 0.2096174477 -0.0005772191 -0.0004480609 -2.53322 0.492829
3353.9999999980 -0.0000002886 -0.4057864798 -0.2826608113 0.2096171822 -0.0005798134 -0.0004487226 -2.53317 0.49453
3355.9999999980 -0.0000002785 -0.4071724662 -0.2836571885 0.2096169256 -0.0005824043 -0.0004494111 -2.53312 0.496237
3357.9999999980 -0.0000002687 -0.4085637624 -0.2846565532 0.2096166778 -0.0005849921 -0.0004501260 -2.53307 0.497949
3359.9999999980 -0.0000002591 -0.4099603784 -0.2856589310 0.2096164385 -0.0005875770 -0.0004508667 -2.53302 0.499668
3361.9999999980 -0.0000002499 -0.4113623245 -0.2866643476 0.2096162075 -0.0005901593 -0.0004516327 -2.53297 0.501393
3363.9999999980 -0.0000002410 -0.4127696113 -0.2876728282 0.2096159844 -0.0005927393 -0.0004524235 -2.53293 0.503125
3365.9999999980 -0.0000002324 -0.4141822494 -0.2886843976 0.2096157691 -0.0005953173 -0.0004532387 -2.53288 0.504862
3367.9999999980 -0.0000002240 -0.4156002500 -0.2896990806 0.2096155614 -0.0005978934 -0.0004540778 -2.53284 0.506605
3369.9999999980 -0.0000002159 -0.4170236240 -0.2907169014 0.2096153610 -0.0006004680 -0.0004549402 -2.5328 0.508355
3371.9999999980 -0.0000002081 -0.4184523830 -0.2917378841 0.2096151677 -0.0006030412 -0.0004558257 -2.53276 0.510111
3373.9999999980 -0.0000002005 -0.4198865384 -0.2927620524 0.2096149813 -0.0006056134 -0.0004567337 -2.53272 0.511873
3375.9999999980 -0.0000001932 -0.4213261020 -0.2937894299 0.2096148017 -0.0006081847 -0.0004576639 -2.53268 0.513642
3377.9999999980 -0.0000001860 -0.4227710858 -0.2948200397 0.2096146285 -0.0006107554 -0.0004586158 -2.53265 0.515417
3379.9999999980 -0.0000001791 -0.4242215019 -0.2958539050 0.2096144617 -0.0006133257 -0.0004595891 -2.53261 0.517198
3381.9999999980 -0.0000001725 -0.4256773625 -0.2968910483 0.2096143010 -0.0006158958 -0.0004605833 -2.53258 0.518985
3383.9999999980 -0.0000001660 -0.4271386801 -0.2979314923 0.2096141462 -0.0006184661 -0.0004615981 -2.53254 0.520779
3385.9999999980 -0.0000001597 -0.4286054674 -0.2989752590 0.2096139972 -0.0006210365 -0.0004626331 -2.53251 0.522579
3387.9999999980 -0.0000001537 -0.4300777372 -0.3000223706 0.2096138538 -0.0006236075 -0.0004636879 -2.53248 0.524386
3389.9999999980 -0.0000001478 -0.4315555023 -0.3010728488 0.2096137158 -0.0006261792 -0.0004647623 -2.53245 0.526199
3391.9999999980 -0.0000001421 -0.4330387758 -0.3021267152 0.2096135831 -0.0006287517 -0.0004658559 -2.53242 0.528018
3393.9999999980 -0.0000001366 -0.4345275710 -0.3031839911 0.2096134556 -0.0006313253 -0.0004669684 -2.53239 0.529844
3395.9999999980 -0.0000001313 -0.4360219012 -0.3042446976 0.2096133329 -0.0006339003 -0.0004680993 -2.53236 0.531677
3397.9999999980 -0.0000001261 -0.4375217799 -0.3053088556 0.2096132151 -0.0006364767 -0.0004692485 -2.53234 0.533516
3399.9999999980 -0.0000001211 -0.4390272207 -0.3063764858 0.2096131019 -0.0006390548 -0.0004704156 -2.53231 0.535361
3401.9999999980 -0.0000001163 -0.4405382373 -0.3074476087 0.2096129933 -0.0006416347 -0.0004716004 -2.53228 0.537213
3403.9999999980 -0.0000001116 -0.4420548435 -0.3085222445 0.2096128890 -0.0006442167 -0.0004728025 -2.53226 0.539072
3405.9999999980 -0.0000001071 -0.4435770533 -0.3096004133 0.2096127890 -0.0006468009 -0.0004740217 -2.53224 0.540937
3407.9999999980 -0.0000001027 -0.4451048807 -0.3106821350 0.2096126931 -0.0006493874 -0.0004752576 -2.53221 0.542809
3409.9999999980 -0.0000000984 -0.4466383398 -0.3117674294 0.2096126012 -0.0006519766 -0.0004765102 -2.53219 0.544688
3411.9999999980 -0.0000000943 -0.4481774449 -0.3128563158 0.2096125131 -0.0006545684 -0.0004777789 -2.53217 0.546573
3413.9999999980 -0.0000000903 -0.4497222101 -0.3139488135 0.2096124288 -0.0006571632 -0.0004790638 -2.53215 0.548465
3415.9999999980 -0.0000000865 -0.4512726500 -0.3150449417 0.2096123480 -0.0006597610 -0.0004803644 -2.53213 0.550364
3417.9999999980 -0.0000000827 -0.4528287788 -0.3161447193 0.2096122708 -0.0006623621 -0.0004816805 -2.53211 0.552269
3419.9999999980 -0.0000000791 -0.4543906111 -0.3172481650 0.2096121970 -0.0006649665 -0.0004830120 -2.53209 0.554182
3421.9999999980 -0.0000000756 -0.4559581614 -0.3183552974 0.2096121265 -0.0006675744 -0.0004843586 -2.53207 0.556101
3423.9999999980 -0.0000000722 -0.4575314444 -0.3194661348 0.2096120591 -0.0006701860 -0.0004857200 -2.53205 0.558027
3425.9999999980 -0.0000000690 -0.4591104745 -0.3205806953 0.2096119949 -0.0006728014 -0.0004870962 -2.53203 0.559959
3427.9999999980 -0.0000000658 -0.4606952665 -0.3216989971 0.2096119336 -0.0006754208 -0.0004884868 -2.53202 0.561899
3429.9999999980 -0.0000000627 -0.4622858350 -0.3228210577 0.2096118752 -0.0006780442 -0.0004898916 -2.532 0.563845
3431.9999999980 -0.0000000598 -0.4638821947 -0.3239468950 0.2096118195 -0.0006806719 -0.0004913106 -2.53198 0.565799
3433.9999999980 -0.0000000569 -0.4654843603 -0.3250765263 0.2096117666 -0.0006833040 -0.0004927434 -2.53197 0.567759
3435.9999999980 -0.0000000541 -0.4670923465 -0.3262099688 0.2096117163 -0.0006859405 -0.0004941899 -2.53195 0.569726
3437.9999999980 -0.0000000515 -0.4687061679 -0.3273472395 0.2096116684 -0.0006885817 -0.0004956499 -2.53194 0.571701
3439.9999999980 -0.0000000489 -0.4703258392 -0.3284883555 0.2096116230 -0.0006912277 -0.0004971233 -2.53192 0.573682
3441.9999999980 -0.0000000464 -0.4719513750 -0.3296333332 0.2096115800 -0.0006938785 -0.0004986098 -2.53191 0.57567
3443.9999999980 -0.0000000439 -0.4735827900 -0.3307821893 0.2096115392 -0.0006965343 -0.0005001094 -2.5319 0.577666
3445.9999999980 -0.0000000416 -0.4752200986 -0.3319349399 0.2096115006 -0.0006991952 -0.0005016217 -2.53188 0.579668
3447.9999999980 -0.0000000393 -0.4768633153 -0.3330916012 0.2096114641 -0.0007018613 -0.0005031468 -2.53187 0.581677
3449.9999999980 -0.0000000371 -0.4785124546 -0.3342521890 0.2096114297 -0.0007045328 -0.0005046844 -2.53186 0.583694
3451.9999999980 -0.0000000350 -0.4801675308 -0.3354167190 0.2096113972 -0.0007072097 -0.0005062343 -2.53185 0.585718
3453.9999999980 -0.0000000330 -0.4818285580 -0.3365852066 0.2096113666 -0.0007098921 -0.0005077965 -2.53184 0.587749
3455.9999999980 -0.0000000310 -0.4834955506 -0.3377576671 0.2096113378 -0.0007125802 -0.0005093708 -2.53182 0.589787
3457.9999999980 -0.0000000291 -0.4851685224 -0.3389341156 0.2096113108 -0.0007152740 -0.0005109571 -2.53181 0.591832
3459.9999999979 -0.0000000273 -0.4868474875 -0.3401145668 0.2096112855 -0.0007179737 -0.0005125551 -2.5318 0.593884
3461.9999999979 -0.0000000255 -0.4885324595 -0.3412990353 0.2096112618 -0.0007206793 -0.0005141649 -2.53179 0.595944
3463.9999999979 -0.0000000238 -0.4902234521 -0.3424875354 0.2096112397 -0.0007233909 -0.0005157861 -2.53178 0.598011
3465.9999999979 -0.0000000221 -0.4919204787 -0.3436800813 0.2096112191 -0.0007261087 -0.0005174189 -2.53177 0.600085
3467.9999999979 -0.0000000205 -0.4936235527 -0.3448766867 0.2096111999 -0.0007288326 -0.0005190629 -2.53176 0.602166
3469.9999999979 -0.0000000190 -0.4953326870 -0.3460773654 0.2096111822 -0.0007315629 -0.0005207181 -2.53176 0.604255
3471.9999999979 -0.0000000175 -0.4970478947 -0.3472821306 0.2096111657 -0.0007342995 -0.0005223843 -2.53175 0.606351
3473.9999999979 -0.0000000161 -0.4987691882 -0.3484909954 0.2096111506 -0.0007370425 -0.0005240615 -2.53174 0.608454
3475.9999999979 -0.0000000147 -0.5004965801 -0.3497039726 0.2096111367 -0.0007397921 -0.0005257495 -2.53173 0.610565
3477.9999999979 -0.0000000134 -0.5022300824 -0.3509210747 0.2096111240 -0.0007425482 -0.0005274483 -2.53172 0.612683
3479.9999999979 -0.0000000121 -0.5039697072 -0.3521423138 0.2096111124 -0.0007453110 -0.0005291576 -2.53171 0.614809
3481.9999999979 -0.0000000109 -0.5057154658 -0.3533677020 0.2096111019 -0.0007480805 -0.0005308775 -2.53171 0.616942
3483.9999999979 -0.0000000097 -0.5074673697 -0.3545972507 0.2096110924 -0.0007508568 -0.0005326078 -2.5317 0.619082
3485.9999999979 -0.0000000086 -0.5092254297 -0.3558309712 0.2096110839 -0.0007536399 -0.0005343483 -2.53169 0.62123
3487.9999999979 -0.0000000075 -0.5109896564 -0.3570688745 0.2096110764 -0.0007564300 -0.0005360990 -2.53169 0.623385
3489.9999999979 -0.0000000064 -0.5127600601 -0.3583109710 0.2096110697 -0.0007592269 -0.0005378599 -2.53168 0.625547
3491.9999999979 -0.0000000054 -0.5145366505 -0.3595572710 0.2096110639 -0.0007620309 -0.0005396307 -2.53167 0.627718
3493.9999999979 -0.0000000045 -0.5163194370 -0.3608077842 0.2096110590 -0.0007648420 -0.0005414114 -2.53167 0.629895
3495.9999999979 -0.0000000035 -0.5181084285 -0.3620625201 0.2096110548 -0.0007676601 -0.0005432019 -2.53166 0.63208
3497.9999999979 -0.0000000026 -0.5199036336 -0.3633214876 0.2096110514 -0.0007704854 -0.0005450021 -2.53166 0.634273
3499.9999999979 -0.0000000018 -0.5217050601 -0.3645846953 0.2096110486 -0.0007733178 -0.0005468119 -2.53165 0.636473
3501.9999999979 -0.0000000009 -0.5235127155 -0.3658521513 0.2096110466 -0.0007761575 -0.0005486312 -2.53164 0.638681
3503.9999999979 -0.0000000002 -0.5253266066 -0.3671238632 0.2096110451 -0.0007790044 -0.0005504599 -2.53164 0.640896
3505.9999999979 0.0000000006 -0.5271467397 -0.3683998381 0.2096110443 -0.0007818586 -0.0005522980 -2.53163 0.643119
3507.9999999979 0.0000000013 -0.5289731205 -0.3696800828 0.2096110440 -0.0007847200 -0.0005541453 -2.53163 0.645349
3509.9999999979 0.0000000020 -0.5308057540 -0.3709646033 0.2096110442 -0.0007875888 -0.0005560017 -2.53162 0.647587
3511.9999999979 0.0000000027 -0.5326446444 -0.3722534051 0.2096110450 -0.0007904649 -0.0005578671 -2.53162 0.649833
3513.9999999979 0.0000000033 -0.5344897953 -0.3735464933 0.2096110462 -0.0007933484 -0.0005597415 -2.53162 0.652086
3515.9999999979 0.0000000039 -0.5363412095 -0.3748438722 0.2096110478 -0.0007962392 -0.0005616248 -2.53161 0.654347
3517.9999999979 0.0000000045 -0.5381988890 -0.3761455456 0.2096110498 -0.0007991373 -0.0005635168 -2.53161 0.656615
3519.9999999979 0.0000000050 -0.5400628349 -0.3774515165 0.2096110522 -0.0008020429 -0.0005654175 -2.5316 0.658891
3521.9999999979 0.0000000056 -0.5419330474 -0.3787617872 0.2096110550 -0.0008049557 -0.0005673268 -2.5316 0.661175
3523.9999999979 0.0000000060 -0.5438095257 -0.3800763596 0.2096110580 -0.0008078760 -0.0005692446 -2.5316 0.663466
3525.9999999979 0.0000000065 -0.5456922683 -0.3813952344 0.2096110614 -0.0008108035 -0.0005711707 -2.53159 0.665765
3527.9999999979 0.0000000070 -0.5475812721 -0.3827184118 0.2096110650 -0.0008137384 -0.0005731052 -2.53159 0.668071
3529.9999999979 0.0000000074 -0.5494765335 -0.3840458910 0.2096110688 -0.0008166806 -0.0005750478 -2.53158 0.670385
3531.9999999979 0.0000000078 -0.5513780473 -0.3853776706 0.2096110729 -0.0008196301 -0.0005769986 -2.53158 0.672706
3533.9999999979 0.0000000082 -0.5532858072 -0.3867137479 0.2096110771 -0.0008225868 -0.0005789573 -2.53158 0.675035
3535.9999999979 0.0000000085 -0.5551998056 -0.3880541196 0.2096110815 -0.0008255507 -0.0005809240 -2.53158 0.677372
3537.9999999979 0.0000000089 -0.5571200337 -0.3893987812 0.2096110861 -0.0008285218 -0.0005828984 -2.53157 0.679716
3539.9999999979 0.0000000092 -0.5590464810 -0.3907477272 0.2096110907 -0.0008314999 -0.0005848805 -2.53157 0.682068
3541.9999999979 0.0000000095 -0.5609791357 -0.3921009511 0.2096110955 -0.0008344852 -0.0005868702 -2.53157 0.684427
3543.9999999979 0.0000000098 -0.5629179843 -0.3934584450 0.2096111003 -0.0008374775 -0.0005888674 -2.53156 0.686794
3545.9999999979 0.0000000100 -0.5648630117 -0.3948202000 0.2096111051 -0.0008404767 -0.0005908719 -2.53156 0.689168
3547.9999999979 0.0000000103 -0.5668142010 -0.3961862060 0.2096111100 -0.0008434827 -0.0005928837 -2.53156 0.69155
3549.9999999979 0.0000000105 -0.5687715336 -0.3975564513 0.2096111149 -0.0008464956 -0.0005949026 -2.53156 0.69394
3551.9999999979 0.0000000107 -0.5707349887 -0.3989309230 0.2096111197 -0.0008495152 -0.0005969285 -2.53155 0.696336
3553.9999999979 0.0000000109 -0.5727045437 -0.4003096067 0.2096111246 -0.0008525414 -0.0005989612 -2.53155 0.69874
3555.9999999979 0.0000000111 -0.5746801736 -0.4016924864 0.2096111293 -0.0008555740 -0.0006010007 -2.53155 0.701152
3557.9999999979 0.0000000112 -0.5766618513 -0.4030795446 0.2096111340 -0.0008586132 -0.0006030469 -2.53155 0.703571
3559.9999999979 0.0000000114 -0.5786495475 -0.4044707619 0.2096111386 -0.0008616585 -0.0006050995 -2.53154 0.705997
3561.9999999979 0.0000000115 -0.5806432299 -0.4058661173 0.2096111431 -0.0008647101 -0.0006071584 -2.53154 0.708431
3563.9999999979 0.0000000116 -0.5826428639 -0.4072655877 0.2096111475 -0.0008677677 -0.0006092236 -2.53154 0.710871
3565.9999999979 0.0000000118 -0.5846484121 -0.4086691483 0.2096111517 -0.0008708312 -0.0006112948 -2.53154 0.713319
3567.9999999979 0.0000000118 -0.5866598341 -0.4100767721 0.2096111558 -0.0008739004 -0.0006133718 -2.53154 0.715774
3569.9999999978 0.0000000119 -0.5886770864 -0.4114884296 0.2096111596 -0.0008769752 -0.0006154546 -2.53153 0.718236
3571.9999999978 0.0000000120 -0.5907001222 -0.4129040896 0.2096111633 -0.0008800554 -0.0006175430 -2.53153 0.720706
3573.9999999978 0.0000000120 -0.5927288912 -0.4143237178 0.2096111667 -0.0008831409 -0.0006196367 -2.53153 0.723182
3575.9999999978 0.0000000121 -0.5947633398 -0.4157472779 0.2096111699 -0.0008862314 -0.0006217357 -2.53153 0.725665
3577.9999999978 0.0000000121 -0.5968034102 -0.4171747305 0.2096111729 -0.0008893267 -0.0006238396 -2.53153 0.728155
3579.9999999978 0.0000000121 -0.5988490407 -0.4186060336 0.2096111755 -0.0008924266 -0.0006259484 -2.53153 0.730651
3581.9999999978 0.0000000122 -0.6009001655 -0.4200411420 0.2096111779 -0.0008955309 -0.0006280618 -2.53152 0.733155
3583.9999999978 0.0000000122 -0.6029567141 -0.4214800076 0.2096111800 -0.0008986394 -0.0006301796 -2.53152 0.735664
3585.9999999978 0.0000000121 -0.6050186113 -0.4229225787 0.2096111818 -0.0009017517 -0.0006323016 -2.53152 0.738181
3587.9999999978 0.0000000121 -0.6070857771 -0.4243688002 0.2096111833 -0.0009048676 -0.0006344275 -2.53152 0.740704
3589.9999999978 0.0000000121 -0.6091581259 -0.4258186132 0.2096111844 -0.0009079869 -0.0006365572 -2.53152 0.743233
3591.9999999978 0.0000000121 -0.6112355668 -0.4272719552 0.2096111851 -0.0009111091 -0.0006386904 -2.53152 0.745768
3593.9999999978 0.0000000120 -0.6133180029 -0.4287287591 0.2096111854 -0.0009142341 -0.0006408267 -2.53152 0.74831
3595.9999999978 0.0000000120 -0.6154053312 -0.4301889538 0.2096111854 -0.0009173614 -0.0006429660 -2.53152 0.750857
3597.9999999978 0.0000000119 -0.6174974419 -0.4316524633 0.2096111850 -0.0009204908 -0.0006451080 -2.53151 0.75341
3599.9999999978 0.0000000118 -0.6195942184 -0.4331192070 0.2096111841 -0.0009236218 -0.0006472523 -2.53151 0.755969
3601.9999999978 0.0000000117 -0.6216955370 -0.4345890991 0.2096111828 -0.0009267540 -0.0006493987 -2.53151 0.758533
3603.9999999978 0.0000000117 -0.6238012658 -0.4360620481 0.2096111810 -0.0009298870 -0.0006515468 -2.53151 0.761103
3605.9999999978 0.0000000116 -0.6259112650 -0.4375379571 0.2096111788 -0.0009330204 -0.0006536963 -2.53151 0.763678
3607.9999999978 0.0000000114 -0.6280253862 -0.4390167229 0.2096111761 -0.0009361537 -0.0006558468 -2.53151 0.766258
3609.9999999978 0.0000000113 -0.6301434716 -0.4404982360 0.2096111729 -0.0009392865 -0.0006579980 -2.53151 0.768843
3611.9999999978 0.0000000112 -0.6322653538 -0.4419823801 0.2096111692 -0.0009424182 -0.0006601496 -2.53151 0.771432
3613.9999999978 0.0000000111 -0.6343908553 -0.4434690316 0.2096111649 -0.0009455482 -0.0006623009 -2.53151 0.774026
3615.9999999978 0.0000000110 -0.6365197874 -0.4449580594 0.2096111601 -0.0009486761 -0.0006644518 -2.53151 0.776624
3617.9999999978 0.0000000108 -0.6386519504 -0.4464493243 0.2096111548 -0.0009518012 -0.0006666017 -2.5315 0.779226
3619.9999999978 0.0000000107 -0.6407871321 -0.4479426787 0.2096111489 -0.0009549229 -0.0006687501 -2.5315 0.781832
3621.9999999978 0.0000000105 -0.6429251075 -0.4494379659 0.2096111424 -0.0009580405 -0.0006708966 -2.5315 0.784441
3623.9999999978 0.0000000104 -0.6450656380 -0.4509350197 0.2096111353 -0.0009611534 -0.0006730407 -2.5315 0.787053
3625.9999999978 0.0000000102 -0.6472084708 -0.4524336637 0.2096111277 -0.0009642607 -0.0006751817 -2.5315 0.789668
3627.9999999978 0.0000000100 -0.6493533375 -0.4539337111 0.2096111193 -0.0009673618 -0.0006773193 -2.5315 0.792285
3629.9999999978 0.0000000099 -0.6514999539 -0.4554349637 0.2096111104 -0.0009704558 -0.0006794527 -2.5315 0.794905
3631.9999999978 0.0000000097 -0.6536480186 -0.4569372111 0.2096111008 -0.0009735419 -0.0006815813 -2.5315 0.797526
3633.9999999978 0.0000000095 -0.6557972120 -0.4584402306 0.2096110906 -0.0009766191 -0.0006837046 -2.5315 0.800148
3635.9999999978 0.0000000093 -0.6579471956 -0.4599437859 0.2096110796 -0.0009796866 -0.0006858218 -2.5315 0.802772
3637.9999999978 0.0000000091 -0.6600976106 -0.4614476268 0.2096110680 -0.0009827433 -0.0006879321 -2.5315 0.805396
3639.9999999978 0.0000000089 -0.6622480768 -0.4629514879 0.2096110557 -0.0009857881 -0.0006900350 -2.5315 0.80802
3641.9999999978 0.0000000087 -0.6643981915 -0.4644550881 0.2096110427 -0.0009888201 -0.0006921295 -2.5315 0.810644
3643.9999999978 0.0000000085 -0.6665475280 -0.4659581296 0.2096110290 -0.0009918380 -0.0006942148 -2.5315 0.813267
3645.9999999978 0.0000000082 -0.6686956344 -0.4674602969 0.2096110145 -0.0009948405 -0.0006962901 -2.5315 0.815888
3647.9999999978 0.0000000080 -0.6708420323 -0.4689612560 0.2096109993 -0.0009978265 -0.0006983545 -2.5315 0.818507
3649.9999999978 0.0000000078 -0.6729862152 -0.4704606532 0.2096109833 -0.0010007945 -0.0007004069 -2.53149 0.821123
3651.9999999978 0.0000000076 -0.6751276467 -0.4719581140 0.2096109666 -0.0010037431 -0.0007024464 -2.53149 0.823736
3653.9999999978 0.0000000073 -0.6772657597 -0.4734532422 0.2096109491 -0.0010066709 -0.0007044718 -2.53149 0.826345
3655.9999999978 0.0000000071 -0.6793999540 -0.4749456187 0.2096109308 -0.0010095761 -0.0007064822 -2.53149 0.82895
3657.9999999978 0.0000000068 -0.6815295951 -0.4764348003 0.2096109118 -0.0010124572 -0.0007084762 -2.53149 0.831548
3659.9999999978 0.0000000066 -0.6836540122 -0.4779203184 0.2096108920 -0.0010153124 -0.0007104526 -2.53149 0.834141
3661.9999999978 0.0000000063 -0.6857724967 -0.4794016781 0.2096108713 -0.0010181399 -0.0007124102 -2.53149 0.836726
3663.9999999978 0.0000000060 -0.6878843003 -0.4808783565 0.2096108499 -0.0010209376 -0.0007143475 -2.53149 0.839303
3665.9999999978 0.0000000058 -0.6899886334 -0.4823498020 0.2096108277 -0.0010237035 -0.0007162631 -2.53149 0.84187
3667.9999999978 0.0000000055 -0.6920846634 -0.4838154328 0.2096108047 -0.0010264354 -0.0007181554 -2.53149 0.844428
3669.9999999978 0.0000000052 -0.6941715126 -0.4852746358 0.2096107809 -0.0010291311 -0.0007200229 -2.53149 0.846974
3671.9999999978 0.0000000049 -0.6962482573 -0.4867267655 0.2096107563 -0.0010317880 -0.0007218637 -2.53149 0.849508
3673.9999999978 0.0000000047 -0.6983139256 -0.4881711428 0.2096107308 -0.0010344036 -0.0007236761 -2.53149 0.852029
3675.9999999978 0.0000000044 -0.7003674965 -0.4896070542 0.2096107047 -0.0010369753 -0.0007254583 -2.53149 0.854535
3677.9999999978 0.0000000041 -0.7024078983 -0.4910337509 0.2096106777 -0.0010395001 -0.0007272081 -2.53149 0.857025
3679.9999999977 0.0000000038 -0.7044340082 -0.4924504482 0.2096106500 -0.0010419751 -0.0007289235 -2.53149 0.859497
3681.9999999977 0.0000000035 -0.7064446509 -0.4938563248 0.2096106215 -0.0010443970 -0.0007306021 -2.53149 0.86195
3683.9999999977 0.0000000031 -0.7084385988 -0.4952505226 0.2096105923 -0.0010467624 -0.0007322418 -2.53149 0.864383
3685.9999999977 0.0000000028 -0.7104145715 -0.4966321471 0.2096105623 -0.0010490679 -0.0007338399 -2.53149 0.866794
3687.9999999977 0.0000000025 -0.7123712368 -0.4980002671 0.2096105317 -0.0010513096 -0.0007353938 -2.53149 0.869182
3689.9999999977 0.0000000022 -0.7143072116 -0.4993539159 0.2096105004 -0.0010534836 -0.0007369007 -2.53149 0.871544
3691.9999999977 0.0000000018 -0.7162210633 -0.5006920923 0.2096104684 -0.0010555857 -0.0007383577 -2.53149 0.873879
3693.9999999977 0.0000000015 -0.7181113123 -0.5020137623 0.2096104358 -0.0010576113 -0.0007397616 -2.53149 0.876186
3695.9999999977 0.0000000012 -0.7199764353 -0.5033178611 0.2096104026 -0.0010595558 -0.0007411091 -2.53149 0.878462
3697.9999999977 0.0000000008 -0.7218148689 -0.5046032960 0.2096103689 -0.0010614143 -0.0007423968 -2.53149 0.880705
3699.9999999977 0.0000000005 -0.7236250147 -0.5058689498 0.2096103347 -0.0010631814 -0.0007436210 -2.53149 0.882914
3701.9999999977 0.0000000001 -0.7254052453 -0.5071136851 0.2096102999 -0.0010648516 -0.0007447777 -2.53149 0.885086
3703.9999999977 -0.0000000002 -0.7271539106 -0.5083363486 0.2096102648 -0.0010664189 -0.0007458628 -2.53149 0.88722
3705.9999999977 -0.0000000006 -0.7288693462 -0.5095357768 0.2096102292 -0.0010678772 -0.0007468720 -2.53149 0.889313
3707.9999999977 -0.0000000010 -0.7305498821 -0.5107108025 0.2096101934 -0.0010692197 -0.0007478006 -2.53149 0.891363
3709.9999999977 -0.0000000013 -0.7321938525 -0.5118602614 0.2096101572 -0.0010704396 -0.0007486437 -2.53149 0.893369
3711.9999999977 -0.0000000017 -0.7337996066 -0.5129829996 0.2096101209 -0.0010715294 -0.0007493961 -2.53149 0.895329
3713.9999999977 -0.0000000021 -0.7353655202 -0.5140778816 0.2096100844 -0.0010724813 -0.0007500524 -2.53149 0.897239
3715.9999999977 -0.0000000025 -0.7368900076 -0.5151437994 0.2096100479 -0.0010732870 -0.0007506067 -2.53149 0.8991
3717.9999999977 -0.0000000029 -0.7383715350 -0.5161796806 0.2096100113 -0.0010739376 -0.0007510530 -2.53149 0.900907
3719.9999999977 -0.0000000033 -0.7398086325 -0.5171844978 0.2096099749 -0.0010744240 -0.0007513846 -2.53149 0.902661
3721.9999999977 -0.0000000037 -0.7411999074 -0.5181572776 0.2096099387 -0.0010747363 -0.0007515948 -2.53149 0.904358
3723.9999999977 -0.0000000041 -0.7425440566 -0.5190971092 0.2096099029 -0.0010748641 -0.0007516762 -2.53148 0.905999
3725.9999999977 -0.0000000045 -0.7438398787 -0.5200031527 0.2096098675 -0.0010747964 -0.0007516212 -2.53148 0.90758
3727.9999999977 -0.0000000049 -0.7450862844 -0.5208746467 0.2096098327 -0.0010745216 -0.0007514217 -2.53148 0.909101
3729.9999999977 -0.0000000053 -0.7462823065 -0.5217109153 0.2096097987 -0.0010740275 -0.0007510690 -2.53148 0.91056
3731.9999999977 -0.0000000058 -0.7474271082 -0.5225113737 0.2096097656 -0.0010733010 -0.0007505541 -2.53148 0.911957
3733.9999999977 -0.0000000062 -0.7485199890 -0.5232755322 0.2096097338 -0.0010723286 -0.0007498675 -2.53148 0.91329
3735.9999999977 -0.0000000066 -0.7495603899 -0.5240030003 0.2096097033 -0.0010710958 -0.0007489991 -2.53148 0.91456
3737.9999999977 -0.0000000071 -0.7505478953 -0.5246934876 0.2096096745 -0.0010695874 -0.0007479382 -2.53148 0.915765
3739.9999999977 -0.0000000075 -0.7514822334 -0.5253468044 0.2096096477 -0.0010677875 -0.0007466737 -2.53148 0.916905
3741.9999999977 -0.0000000079 -0.7523632751 -0.5259628607 0.2096096232 -0.0010656792 -0.0007451938 -2.53148 0.91798
3743.9999999977 -0.0000000084 -0.7531910296 -0.5265416632 0.2096096012 -0.0010632449 -0.0007434862 -2.53148 0.91899
3745.9999999977 -0.0000000088 -0.7539656397 -0.5270833121 0.2096095823 -0.0010604661 -0.0007415379 -2.53148 0.919935
3747.9999999977 -0.0000000093 -0.7546873744 -0.5275879958 0.2096095667 -0.0010573233 -0.0007393354 -2.53148 0.920816
3749.9999999977 -0.0000000097 -0.7553566209 -0.5280559854 0.2096095549 -0.0010537965 -0.0007368645 -2.53148 0.921633
3751.9999999977 -0.0000000102 -0.7559738751 -0.5284876281 0.2096095473 -0.0010498643 -0.0007341105 -2.53148 0.922386
3753.9999999977 -0.0000000106 -0.7565397320 -0.5288833402 0.2096095443 -0.0010455049 -0.0007310580 -2.53148 0.923076
3755.9999999977 -0.0000000110 -0.7570548749 -0.5292436000 0.2096095462 -0.0010406955 -0.0007276910 -2.53148 0.923705
3757.9999999977 -0.0000000115 -0.7575200652 -0.5295689402 0.2096095536 -0.0010354125 -0.0007239931 -2.53148 0.924273
3759.9999999977 -0.0000000119 -0.7579361320 -0.5298599409 0.2096095666 -0.0010296315 -0.0007199473 -2.53148 0.92478
3761.9999999977 -0.0000000123 -0.7583039619 -0.5301172226 0.2096095858 -0.0010233276 -0.0007155361 -2.53148 0.925229
3763.9999999977 -0.0000000128 -0.7586244900 -0.5303414393 0.2096096113 -0.0010164753 -0.0007107416 -2.53148 0.92562
3765.9999999977 -0.0000000132 -0.7588986908 -0.5305332729 0.2096096434 -0.0010090487 -0.0007055458 -2.53148 0.925955
3767.9999999977 -0.0000000136 -0.7591275706 -0.5306934273 0.2096096824 -0.0010010216 -0.0006999303 -2.53148 0.926234
3769.9999999977 -0.0000000140 -0.7593121603 -0.5308226236 0.2096097282 -0.0009923676 -0.0006938767 -2.53148 0.92646
3771.9999999977 -0.0000000144 -0.7594535098 -0.5309215960 0.2096097809 -0.0009830605 -0.0006873667 -2.53148 0.926632
3773.9999999977 -0.0000000148 -0.7595526823 -0.5309910881 0.2096098405 -0.0009730747 -0.0006803823 -2.53148 0.926753
3775.9999999977 -0.0000000152 -0.7596107508 -0.5310318503 0.2096099068 -0.0009623848 -0.0006729059 -2.53148 0.926824
3777.9999999977 -0.0000000155 -0.7596287944 -0.5310446371 0.2096099796 -0.0009509668 -0.0006649206 -2.53148 0.926846
3779.9999999977 -0.0000000159 -0.7596078961 -0.5310302056 0.2096100585 -0.0009387979 -0.0006564104 -2.53148 0.926821
3781.9999999977 -0.0000000162 -0.7595491408 -0.5309893142 0.2096101432 -0.0009258570 -0.0006473607 -2.53148 0.926749
3783.9999999977 -0.0000000165 -0.7594536147 -0.5309227221 0.2096102330 -0.0009121253 -0.0006377583 -2.53148 0.926633
3785.9999999977 -0.0000000168 -0.7593224048 -0.5308311890 0.2096103274 -0.0008975867 -0.0006275919 -2.53148 0.926473
3787.9999999977 -0.0000000170 -0.7591565985 -0.5307154747 0.2096104257 -0.0008822281 -0.0006168523 -2.53148 0.926271
3789.9999999976 -0.0000000173 -0.7589572846 -0.5305763400 0.2096105270 -0.0008660402 -0.0006055332 -2.53148 0.926028
3791.9999999976 -0.0000000175 -0.7587255539 -0.5304145469 0.2096106306 -0.0008490179 -0.0005936307 -2.53148 0.925745
3793.9999999976 -0.0000000177 -0.7584625000 -0.5302308594 0.2096107356 -0.0008311607 -0.0005811448 -2.53148 0.925424
3795.9999999976 -0.0000000178 -0.7581692209 -0.5300260443 0.2096108409 -0.0008124734 -0.0005680785 -2.53148 0.925067
3797.9999999976 -0.0000000179 -0.7578468197 -0.5298008723 0.2096109457 -0.0007929662 -0.0005544392 -2.53148 0.924673
3799.9999999976 -0.0000000180 -0.7574964064 -0.5295561184 0.2096110489 -0.0007726553 -0.0005402382 -2.53148 0.924246
3801.9999999976 -0.0000000180 -0.7571190987 -0.5292925633 0.2096111495 -0.0007515633 -0.0005254911 -2.53148 0.923786
3803.9999999976 -0.0000000180 -0.7567160234 -0.5290109938 0.2096112465 -0.0007297191 -0.0005102182 -2.53148 0.923294
3805.9999999976 -0.0000000180 -0.7562883170 -0.5287122037 0.2096113390 -0.0007071579 -0.0004944442 -2.53148 0.922772
3807.9999999976 -0.0000000178 -0.7558371267 -0.5283969941 0.2096114260 -0.0006839215 -0.0004781983 -2.53148 0.922222
3809.9999999976 -0.0000000176 -0.7553636108 -0.5280661739 0.2096115067 -0.0006600577 -0.0004615137 -2.53148 0.921644
3811.9999999976 -0.0000000173 -0.7548689392 -0.5277205601 0.2096115802 -0.0006356200 -0.0004444281 -2.53148 0.921041
3813.9999999976 -0.0000000170 -0.7543542928 -0.5273609776 0.2096116459 -0.0006106671 -0.0004269823 -2.53148 0.920413
3815.9999999976 -0.0000000165 -0.7538208637 -0.5269882592 0.2096117030 -0.0005852622 -0.0004092206 -2.53148 0.919762
3817.9999999976 -0.0000000159 -0.7532698546 -0.5266032446 0.2096117510 -0.0005594722 -0.0003911897 -2.53148 0.91909
3819.9999999976 -0.0000000152 -0.7527024773 -0.5262067808 0.2096117895 -0.0005333666 -0.0003729383 -2.53148 0.918398
3821.9999999976 -0.0000000144 -0.7521199520 -0.5257997199 0.2096118180 -0.0005070167 -0.0003545163 -2.53148 0.917687
3823.9999999976 -0.0000000134 -0.7515235055 -0.5253829193 0.2096118363 -0.0004804947 -0.0003359740 -2.53148 0.91696
3825.9999999976 -0.0000000123 -0.7509143693 -0.5249572395 0.2096118443 -0.0004538722 -0.0003173616 -2.53148 0.916216
3827.9999999976 -0.0000000110 -0.7502937778 -0.5245235430 0.2096118419 -0.0004272198 -0.0002987284 -2.53148 0.915459
3829.9999999976 -0.0000000095 -0.7496629654 -0.5240826926 0.2096118290 -0.0004006055 -0.0002801220 -2.53148 0.91469
3831.9999999976 -0.0000000078 -0.7490231645 -0.5236355495 0.2096118059 -0.0003740943 -0.0002615880 -2.53148 0.913909
3833.9999999976 -0.0000000059 -0.7483756019 -0.5231829715 0.2096117726 -0.0003477476 -0.0002431690 -2.53148 0.913119
3835.9999999976 -0.0000000038 -0.7477214969 -0.5227258107 0.2096117295 -0.0003216222 -0.0002249050 -2.53148 0.912321
3837.9999999976 -0.0000000015 -0.7470620569 -0.5222649112 0.2096116770 -0.0002957700 -0.0002068322 -2.53148 0.911517
3839.9999999976 0.0000000010 -0.7463984752 -0.5218011074 0.2096116152 -0.0002702380 -0.0001889835 -2.53148 0.910707
3841.9999999976 0.0000000037 -0.7457319271 -0.5213352209 0.2096115449 -0.0002450678 -0.0001713880 -2.53148 0.909894
3843.9999999976 0.0000000066 -0.7450635668 -0.5208680587 0.2096114663 -0.0002202958 -0.0001540711 -2.53148 0.909078
3845.9999999976 0.0000000096 -0.7443945236 -0.5204004108 0.2096113801 -0.0001959534 -0.0001370548 -2.53148 0.908262
3847.9999999976 0.0000000129 -0.7437258993 -0.5199330473 0.2096112867 -0.0001720669 -0.0001203575 -2.53148 0.907446
3849.9999999976 0.0000000162 -0.7430587643 -0.5194667168 0.2096111868 -0.0001486583 -0.0001039946 -2.53148 0.906632
3851.9999999976 0.0000000196 -0.7423941545 -0.5190021440 0.2096110809 -0.0001257454 -0.0000879784 -2.53148 0.905821
3853.9999999976 0.0000000231 -0.7417330685 -0.5185400271 0.2096109696 -0.0001033423 -0.0000723188 -2.53148 0.905015
3855.9999999976 0.0000000266 -0.7410764647 -0.5180810365 0.2096108535 -0.0000814597 -0.0000570232 -2.53148 0.904214
3857.9999999976 0.0000000302 -0.7404252585 -0.5176258125 0.2096107330 -0.0000601056 -0.0000420974 -2.53148 0.903419
3859.9999999976 0.0000000336 -0.7397803199 -0.5171749635 0.2096106089 -0.0000392858 -0.0000275451 -2.53148 0.902632
3861.9999999976 0.0000000370 -0.7391424712 -0.5167290648 0.2096104816 -0.0000190042 -0.0000133692 -2.53148 0.901854
3863.9999999976 0.0000000401 -0.7385124854 -0.5162886572 0.2096103517 0.0000007368 0.0000004287 -2.53148 0.901085
3865.9999999976 0.0000000431 -0.7378910842 -0.5158542454 0.2096102196 0.0000199358 0.0000138477 -2.53148 0.900327
3867.9999999976 0.0000000459 -0.7372789369 -0.5154262978 0.2096100859 0.0000385919 0.0000268873 -2.53148 0.89958
3869.9999999976 0.0000000484 -0.7366766592 -0.5150052451 0.2096099509 0.0000567048 0.0000395472 -2.53148 0.898845
3871.9999999976 0.0000000505 -0.7360848129 -0.5145914802 0.2096098152 0.0000742743 0.0000518272 -2.53148 0.898123
3873.9999999976 0.0000000522 -0.7355039049 -0.5141853580 0.2096096792 0.0000912997 0.0000637272 -2.53148 0.897414
3875.9999999976 0.0000000536 -0.7349343877 -0.5137871951 0.2096095432 0.0001077804 0.0000752466 -2.53148 0.896719
3877.9999999976 0.0000000545 -0.7343766594 -0.5133972700 0.2096094075 0.0001237151 0.0000863846 -2.53148 0.896039
3879.9999999976 0.0000000549 -0.7338310643 -0.5130158238 0.2096092725 0.0001391021 0.0000971400 -2.53148 0.895373
3881.9999999976 0.0000000549 -0.7332978941 -0.5126430606 0.2096091385 0.0001539390 0.0001075112 -2.53148 0.894723
3883.9999999976 0.0000000543 -0.7327773885 -0.5122791483 0.2096090058 0.0001682228 0.0001174960 -2.53148 0.894088
3885.9999999976 0.0000000533 -0.7322697371 -0.5119242198 0.2096088747 0.0001819499 0.0001270921 -2.53148 0.893468
3887.9999999976 0.0000000518 -0.7317750810 -0.5115783738 0.2096087452 0.0001951159 0.0001362963 -2.53148 0.892865
3889.9999999976 0.0000000497 -0.7312935147 -0.5112416766 0.2096086177 0.0002077164 0.0001451056 -2.53148 0.892277
3891.9999999976 0.0000000472 -0.7308250880 -0.5109141633 0.2096084923 0.0002197460 0.0001535162 -2.53148 0.891705
3893.9999999976 0.0000000443 -0.7303698088 -0.5105958396 0.2096083692 0.0002311994 0.0001615244 -2.53148 0.89115
3895.9999999976 0.0000000409 -0.7299276449 -0.5102866834 0.2096082486 0.0002420708 0.0001691263 -2.53148 0.89061
3897.9999999976 0.0000000371 -0.7294985272 -0.5099866463 0.2096081305 0.0002523547 0.0001763177 -2.53148 0.890087
3899.9999999975 0.0000000330 -0.7290823522 -0.5096956562 0.2096080150 0.0002620453 0.0001830948 -2.53148 0.889579
3901.9999999975 0.0000000286 -0.7286789843 -0.5094136186 0.2096079023 0.0002711373 0.0001894537 -2.53148 0.889087
3903.9999999975 0.0000000239 -0.7282882593 -0.5091404188 0.2096077925 0.0002796258 0.0001953910 -2.53148 0.88861
3905.9999999975 0.0000000191 -0.7279099868 -0.5088759237 0.2096076856 0.0002875062 0.0002009036 -2.53148 0.888148
3907.9999999975 0.0000000140 -0.7275439529 -0.5086199842 0.2096075816 0.0002947749 0.0002059887 -2.53148 0.887702
3909.9999999975 0.0000000089 -0.7271899233 -0.5083724364 0.2096074806 0.0003014289 0.0002106444 -2.53148 0.88727
3911.9999999975 0.0000000037 -0.7268476457 -0.5081331042 0.2096073826 0.0003074665 0.0002148693 -2.53148 0.886852
3913.9999999975 -0.0000000015 -0.7265168529 -0.5079018009 0.2096072877 0.0003128867 0.0002186628 -2.53148 0.886449
3915.9999999975 -0.0000000067 -0.7261972648 -0.5076783307 0.2096071958 0.0003176902 0.0002220252 -2.53148 0.886059
3917.9999999975 -0.0000000118 -0.7258885910 -0.5074624908 0.2096071070 0.0003218788 0.0002249579 -2.53148 0.885682
3919.9999999975 -0.0000000168 -0.7255905335 -0.5072540730 0.2096070213 0.0003254557 0.0002274630 -2.53148 0.885318
3921.9999999975 -0.0000000216 -0.7253027883 -0.5070528648 0.2096069385 0.0003284259 0.0002295439 -2.53148 0.884967
3923.9999999975 -0.0000000263 -0.7250250479 -0.5068586513 0.2096068588 0.0003307957 0.0002312051 -2.53148 0.884628
3925.9999999975 -0.0000000307 -0.7247570029 -0.5066712164 0.2096067821 0.0003325732 0.0002324522 -2.53148 0.884301
3927.9999999975 -0.0000000349 -0.7244983440 -0.5064903439 0.2096067083 0.0003337682 0.0002332920 -2.53148 0.883985
3929.9999999975 -0.0000000389 -0.7242487632 -0.5063158185 0.2096066374 0.0003343922 0.0002337326 -2.53148 0.883681
3931.9999999975 -0.0000000426 -0.7240079556 -0.5061474271 0.2096065695 0.0003344582 0.0002337829 -2.53148 0.883387
3933.9999999975 -0.0000000460 -0.7237756204 -0.5059849596 0.2096065043 0.0003339810 0.0002334535 -2.53148 0.883104
3935.9999999975 -0.0000000492 -0.7235514620 -0.5058282093 0.2096064420 0.0003329772 0.0002327556 -2.53148 0.88283
3937.9999999975 -0.0000000520 -0.7233351911 -0.5056769741 0.2096063824 0.0003314645 0.0002317019 -2.53148 0.882566
3939.9999999975 -0.0000000546 -0.7231265253 -0.5055310566 0.2096063254 0.0003294624 0.0002303060 -2.53148 0.882312
3941.9999999975 -0.0000000569 -0.7229251900 -0.5053902647 0.2096062712 0.0003269918 0.0002285823 -2.53148 0.882066
3943.9999999975 -0.0000000589 -0.7227309186 -0.5052544124 0.2096062194 0.0003240748 0.0002265464 -2.53148 0.881829
3945.9999999975 -0.0000000606 -0.7225434532 -0.5051233192 0.2096061702 0.0003207345 0.0002242145 -2.53148 0.8816
3947.9999999975 -0.0000000621 -0.7223625448 -0.5049968110 0.2096061235 0.0003169954 0.0002216035 -2.53148 0.881379
3949.9999999975 -0.0000000633 -0.7221879532 -0.5048747201 0.2096060792 0.0003128825 0.0002187310 -2.53148 0.881166
3951.9999999975 -0.0000000642 -0.7220194475 -0.5047568849 0.2096060371 0.0003084219 0.0002156153 -2.53148 0.880961
3953.9999999975 -0.0000000650 -0.7218568059 -0.5046431506 0.2096059974 0.0003036399 0.0002122748 -2.53148 0.880762
3955.9999999975 -0.0000000655 -0.7216998155 -0.5045333682 0.2096059599 0.0002985636 0.0002087283 -2.53148 0.880571
3957.9999999975 -0.0000000658 -0.7215482724 -0.5044273953 0.2096059245 0.0002932201 0.0002049950 -2.53148 0.880386
3959.9999999975 -0.0000000659 -0.7214019814 -0.5043250952 0.2096058911 0.0002876368 0.0002010938 -2.53148 0.880207
3961.9999999975 -0.0000000658 -0.7212607556 -0.5042263376 0.2096058598 0.0002818409 0.0001970438 -2.53148 0.880035
3963.9999999975 -0.0000000655 -0.7211244163 -0.5041309973 0.2096058304 0.0002758595 0.0001928640 -2.53148 0.879868
3965.9999999975 -0.0000000651 -0.7209927928 -0.5040389551 0.2096058029 0.0002697192 0.0001885729 -2.53148 0.879708
3967.9999999975 -0.0000000646 -0.7208657217 -0.5039500966 0.2096057772 0.0002634461 0.0001841889 -2.53148 0.879553
3969.9999999975 -0.0000000639 -0.7207430467 -0.5038643128 0.2096057533 0.0002570658 0.0001797299 -2.53148 0.879403
3971.9999999975 -0.0000000631 -0.7206246184 -0.5037814991 0.2096057311 0.0002506030 0.0001752130 -2.53148 0.879259
3973.9999999975 -0.0000000622 -0.7205102940 -0.5037015556 0.2096057105 0.0002440814 0.0001706549 -2.53148 0.879119
3975.9999999975 -0.0000000612 -0.7203999363 -0.5036243865 0.2096056915 0.0002375240 0.0001660716 -2.53148 0.878984
3977.9999999975 -0.0000000601 -0.7202934141 -0.5035499001 0.2096056740 0.0002309522 0.0001614783 -2.53148 0.878854
3979.9999999975 -0.0000000589 -0.7201906016 -0.5034780082 0.2096056579 0.0002243868 0.0001568892 -2.53148 0.878729
3981.9999999975 -0.0000000577 -0.7200913778 -0.5034086265 0.2096056433 0.0002178468 0.0001523178 -2.53148 0.878608
3983.9999999975 -0.0000000564 -0.7199956265 -0.5033416736 0.2096056300 0.0002113501 0.0001477766 -2.53148 0.878491
3985.9999999975 -0.0000000551 -0.7199032360 -0.5032770713 0.2096056180 0.0002049135 0.0001432773 -2.53148 0.878378
3987.9999999975 -0.0000000537 -0.7198140984 -0.5032147443 0.2096056073 0.0001985519 0.0001388304 -2.53148 0.87827
3989.9999999975 -0.0000000523 -0.7197281099 -0.5031546200 0.2096055977 0.0001922792 0.0001344456 -2.53148 0.878165
3991.9999999975 -0.0000000508 -0.7196451702 -0.5030966283 0.2096055893 0.0001861078 0.0001301314 -2.53148 0.878063
3993.9999999975 -0.0000000494 -0.7195651824 -0.5030407013 0.2096055819 0.0001800486 0.0001258957 -2.53148 0.877966
3995.9999999975 -0.0000000479 -0.7194880527 -0.5029867735 0.2096055756 0.0001741112 0.0001217450 -2.53148 0.877872
3997.9999999975 -0.0000000464 -0.7194136904 -0.5029347814 0.2096055702 0.0001683038 0.0001176852 -2.53148 0.877781
3999.9999999975 -0.0000000449 -0.7193420073 -0.5028846634 0.2096055658 0.0001626335 0.0001137211 -2.53148 0.877694
4001.9999999975 -0.0000000434 -0.7192729181 -0.5028363598 0.2096055623 0.0001571059 0.0001098567 -2.53148 0.877609
4003.9999999975 -0.0000000419 -0.7192063400 -0.5027898128 0.2096055597 0.0001517255 0.0001060952 -2.53148 0.877528
4005.9999999975 -0.0000000404 -0.7191421925 -0.5027449659 0.2096055578 0.0001464957 0.0001024389 -2.53148 0.87745
4007.9999999975 -0.0000000389 -0.7190803975 -0.5027017646 0.2096055567 0.0001414189 0.0000988896 -2.53148 0.877374
4009.9999999974 -0.0000000374 -0.7190208788 -0.5026601557 0.2096055564 0.0001364965 0.0000954480 -2.53148 0.877302
4011.9999999974 -0.0000000359 -0.7189635627 -0.5026200874 0.2096055567 0.0001317288 0.0000921147 -2.53148 0.877232
4013.9999999974 -0.0000000345 -0.7189083773 -0.5025815096 0.2096055576 0.0001271155 0.0000888892 -2.53148 0.877164
4015.9999999974 -0.0000000330 -0.7188552526 -0.5025443733 0.2096055592 0.0001226554 0.0000857709 -2.53148 0.8771
4017.9999999974 -0.0000000316 -0.7188041207 -0.5025086309 0.2096055613 0.0001183469 0.0000827584 -2.53148 0.877037
4019.9999999974 -0.0000000302 -0.7187549154 -0.5024742363 0.2096055639 0.0001141874 0.0000798501 -2.53148 0.876977
4021.9999999974 -0.0000000288 -0.7187075724 -0.5024411444 0.2096055671 0.0001101742 0.0000770440 -2.53148 0.876919
4023.9999999974 -0.0000000275 -0.7186620292 -0.5024093115 0.2096055707 0.0001063040 0.0000743379 -2.53148 0.876864
4025.9999999974 -0.0000000262 -0.7186182249 -0.5023786950 0.2096055748 0.0001025729 0.0000717290 -2.53148 0.87681
4027.9999999974 -0.0000000249 -0.7185761004 -0.5023492535 0.2096055792 0.0000989772 0.0000692147 -2.53148 0.876759
4029.9999999974 -0.0000000236 -0.7185355983 -0.5023209469 0.2096055840 0.0000955125 0.0000667920 -2.53148 0.87671
4031.9999999974 -0.0000000224 -0.7184966627 -0.5022937362 0.2096055892 0.0000921746 0.0000644579 -2.53148 0.876662
4033.9999999974 -0.0000000212 -0.7184592395 -0.5022675833 0.2096055947 0.0000889589 0.0000622093 -2.53148 0.876616
4035.9999999974 -0.0000000200 -0.7184232760 -0.5022424516 0.2096056005 0.0000858609 0.0000600429 -2.53148 0.876573
4037.9999999974 -0.0000000189 -0.7183887211 -0.5022183052 0.2096056065 0.0000828761 0.0000579556 -2.53148 0.87653
4039.9999999974 -0.0000000178 -0.7183555253 -0.5021951095 0.2096056128 0.0000799998 0.0000559442 -2.53148 0.87649
4041.9999999974 -0.0000000167 -0.7183236404 -0.5021728308 0.2096056193 0.0000772277 0.0000540056 -2.53148 0.876451
4043.9999999974 -0.0000000156 -0.7182930199 -0.5021514366 0.2096056261 0.0000745553 0.0000521367 -2.53148 0.876414
4045.9999999974 -0.0000000146 -0.7182636186 -0.5021308952 0.2096056330 0.0000719784 0.0000503346 -2.53148 0.876378
4047.9999999974 -0.0000000136 -0.7182353926 -0.5021111759 0.2096056400 0.0000694927 0.0000485962 -2.53148 0.876343
4049.9999999974 -0.0000000127 -0.7182082995 -0.5020922491 0.2096056472 0.0000670944 0.0000469189 -2.53148 0.87631
4051.9999999974 -0.0000000117 -0.7181822983 -0.5020740861 0.2096056545 0.0000647795 0.0000453000 -2.53148 0.876279
4053.9999999974 -0.0000000108 -0.7181573490 -0.5020566589 0.2096056619 0.0000625444 0.0000437368 -2.53148 0.876248
4055.9999999974 -0.0000000100 -0.7181334133 -0.5020399407 0.2096056694 0.0000603857 0.0000422270 -2.53148 0.876219
4057.9999999974 -0.0000000091 -0.7181104538 -0.5020239053 0.2096056770 0.0000583000 0.0000407683 -2.53148 0.876191
4059.9999999974 -0.0000000083 -0.7180884344 -0.5020085275 0.2096056846 0.0000562842 0.0000393584 -2.53148 0.876164
4061.9999999974 -0.0000000076 -0.7180673203 -0.5019937829 0.2096056923 0.0000543353 0.0000379954 -2.53148 0.876138
4063.9999999974 -0.0000000068 -0.7180470776 -0.5019796479 0.2096057000 0.0000524507 0.0000366772 -2.53148 0.876114
4065.9999999974 -0.0000000061 -0.7180276736 -0.5019660995 0.2096057078 0.0000506278 0.0000354022 -2.53148 0.87609
4067.9999999974 -0.0000000054 -0.7180090769 -0.5019531158 0.2096057155 0.0000488640 0.0000341685 -2.53148 0.876067
4069.9999999974 -0.0000000048 -0.7179912568 -0.5019406753 0.2096057233 0.0000471572 0.0000329747 -2.53148 0.876046
4071.9999999974 -0.0000000041 -0.7179741839 -0.5019287573 0.2096057310 0.0000455052 0.0000318192 -2.53148 0.876025
4073.9999999974 -0.0000000035 -0.7179578295 -0.5019173420 0.2096057387 0.0000439060 0.0000307007 -2.53148 0.876005
4075.9999999974 -0.0000000029 -0.7179421662 -0.5019064100 0.2096057464 0.0000423579 0.0000296178 -2.53148 0.875986
4077.9999999974 -0.0000000024 -0.7179271672 -0.5018959426 0.2096057541 0.0000408589 0.0000285693 -2.53148 0.875967
4079.9999999974 -0.0000000019 -0.7179128068 -0.5018859219 0.2096057617 0.0000394076 0.0000275542 -2.53148 0.87595
4081.9999999974 -0.0000000013 -0.7178990602 -0.5018763305 0.2096057693 0.0000380024 0.0000265712 -2.53148 0.875933
4083.9999999974 -0.0000000009 -0.7178859032 -0.5018671515 0.2096057768 0.0000366419 0.0000256196 -2.53148 0.875917
4085.9999999974 -0.0000000004 -0.7178733128 -0.5018583687 0.2096057842 0.0000353246 0.0000246982 -2.53148 0.875902
4087.9999999974 0.0000000000 -0.7178612664 -0.5018499664 0.2096057916 0.0000340494 0.0000238061 -2.53148 0.875887
4089.9999999974 0.0000000004 -0.7178497426 -0.5018419295 0.2096057989 0.0000328150 0.0000229426 -2.53148 0.875873
4091.9999999974 0.0000000008 -0.7178387203 -0.5018342434 0.2096058062 0.0000316201 0.0000221069 -2.53148 0.87586
4093.9999999974 0.0000000012 -0.7178281795 -0.5018268940 0.2096058133 0.0000304638 0.0000212980 -2.53148 0.875847
4095.9999999974 0.0000000015 -0.7178181007 -0.5018198678 0.2096058204 0.0000293450 0.0000205154 -2.53148 0.875834
4097.9999999974 0.0000000019 -0.7178084652 -0.5018131515 0.2096058274 0.0000282625 0.0000197582 -2.53148 0.875823
4099.9999999974 0.0000000022 -0.7177992548 -0.5018067325 0.2096058343 0.0000272154 0.0000190257 -2.53148 0.875811
4101.9999999974 0.0000000025 -0.7177904522 -0.5018005987 0.2096058411 0.0000262028 0.0000183174 -2.53148 0.875801
4103.9999999974 0.0000000028 -0.7177820406 -0.5017947384 0.2096058478 0.0000252237 0.0000176325 -2.53148 0.875791
4105.9999999974 0.0000000030 -0.7177740038 -0.5017891400 0.2096058544 0.0000242772 0.0000169704 -2.53148 0.875781
4107.9999999974 0.0000000032 -0.7177663262 -0.5017837929 0.2096058609 0.0000233624 0.0000163305 -2.53148 0.875771
4109.9999999974 0.0000000035 -0.7177589928 -0.5017786864 0.2096058674 0.0000224784 0.0000157121 -2.53148 0.875762
4111.9999999974 0.0000000037 -0.7177519891 -0.5017738105 0.2096058737 0.0000216243 0.0000151147 -2.53148 0.875754
4113.9999999974 0.0000000039 -0.7177453013 -0.5017691555 0.2096058799 0.0000207994 0.0000145376 -2.53148 0.875746
4115.9999999974 0.0000000041 -0.7177389159 -0.5017647119 0.2096058861 0.0000200028 0.0000139803 -2.53148 0.875738
4117.9999999974 0.0000000042 -0.7177328201 -0.5017604708 0.2096058921 0.0000192336 0.0000134423 -2.53148 0.875731
4119.9999999975 0.0000000044 -0.7177270014 -0.5017564235 0.2096058981 0.0000184912 0.0000129230 -2.53148 0.875723
4121.9999999975 0.0000000045 -0.7177214481 -0.5017525617 0.2096059039 0.0000177746 0.0000124217 -2.53148 0.875717
4123.9999999975 0.0000000046 -0.7177161487 -0.5017488774 0.2096059096 0.0000170832 0.0000119381 -2.53148 0.87571
4125.9999999975 0.0000000048 -0.7177110922 -0.5017453629 0.2096059153 0.0000164162 0.0000114715 -2.53148 0.875704
4127.9999999975 0.0000000049 -0.7177062680 -0.5017420108 0.2096059209 0.0000157729 0.0000110215 -2.53148 0.875698
4129.9999999975 0.0000000050 -0.7177016660 -0.5017388141 0.2096059263 0.0000151525 0.0000105875 -2.53148 0.875693
4131.9999999975 0.0000000050 -0.7176972766 -0.5017357660 0.2096059317 0.0000145543 0.0000101690 -2.53148 0.875687
4133.9999999975 0.0000000051 -0.7176930903 -0.5017328599 0.2096059370 0.0000139777 0.0000097657 -2.53148 0.875682
4135.9999999975 0.0000000052 -0.7176890983 -0.5017300896 0.2096059422 0.0000134219 0.0000093769 -2.53148 0.875677
4137.9999999975 0.0000000052 -0.7176852920 -0.5017274491 0.2096059473 0.0000128863 0.0000090023 -2.53148 0.875673
4139.9999999975 0.0000000053 -0.7176816631 -0.5017249326 0.2096059523 0.0000123703 0.0000086414 -2.53148 0.875668
4141.9999999975 0.0000000053 -0.7176782038 -0.5017225347 0.2096059572 0.0000118733 0.0000082937 -2.53148 0.875664
4143.9999999975 0.0000000054 -0.7176749065 -0.5017202499 0.2096059621 0.0000113945 0.0000079588 -2.53148 0.87566
4145.9999999976 0.0000000054 -0.7176717639 -0.5017180734 0.2096059668 0.0000109335 0.0000076364 -2.53148 0.875656
4147.9999999976 0.0000000054 -0.7176687692 -0.5017160002 0.2096059715 0.0000104897 0.0000073259 -2.53148 0.875653
4149.9999999976 0.0000000054 -0.7176659157 -0.5017140257 0.2096059762 0.0000100625 0.0000070271 -2.53148 0.875649
4151.9999999976 0.0000000054 -0.7176631970 -0.5017121454 0.2096059807 0.0000096513 0.0000067395 -2.53148 0.875646
4153.9999999976 0.0000000054 -0.7176606071 -0.5017103551 0.2096059852 0.0000092556 0.0000064627 -2.53148 0.875643
4155.9999999976 0.0000000054 -0.7176581401 -0.5017086507 0.2096059896 0.0000088749 0.0000061965 -2.53148 0.87564
4157.9999999976 0.0000000054 -0.7176557904 -0.5017070282 0.2096059939 0.0000085088 0.0000059403 -2.53148 0.875637
4159.9999999976 0.0000000054 -0.7176535527 -0.5017054841 0.2096059981 0.0000081566 0.0000056940 -2.53148 0.875634
4161.9999999976 0.0000000054 -0.7176514219 -0.5017040146 0.2096060023 0.0000078180 0.0000054572 -2.53148 0.875631
4163.9999999976 0.0000000054 -0.7176493931 -0.5017026165 0.2096060065 0.0000074925 0.0000052296 -2.53148 0.875629
4165.9999999976 0.0000000053 -0.7176474617 -0.5017012863 0.2096060105 0.0000071797 0.0000050107 -2.53148 0.875627
4167.9999999976 0.0000000053 -0.7176456231 -0.5017000210 0.2096060146 0.0000068790 0.0000048005 -2.53148 0.875624
4169.9999999976 0.0000000053 -0.7176438730 -0.5016988176 0.2096060185 0.0000065902 0.0000045985 -2.53148 0.875622
4171.9999999976 0.0000000053 -0.7176422075 -0.5016976733 0.2096060224 0.0000063128 0.0000044044 -2.53148 0.87562
4173.9999999977 0.0000000052 -0.7176406225 -0.5016965852 0.2096060263 0.0000060463 0.0000042181 -2.53148 0.875618
4175.9999999977 0.0000000052 -0.7176391144 -0.5016955508 0.2096060301 0.0000057905 0.0000040392 -2.53148 0.875617
4177.9999999977 0.0000000051 -0.7176376795 -0.5016945676 0.2096060338 0.0000055449 0.0000038674 -2.53148 0.875615
4179.9999999977 0.0000000051 -0.7176363145 -0.5016936332 0.2096060375 0.0000053092 0.0000037026 -2.53148 0.875613
4181.9999999977 0.0000000051 -0.7176350161 -0.5016927453 0.2096060412 0.0000050831 0.0000035444 -2.53148 0.875612
4183.9999999977 0.0000000050 -0.7176337811 -0.5016919017 0.2096060448 0.0000048661 0.0000033927 -2.53148 0.87561
4185.9999999977 0.0000000050 -0.7176326066 -0.5016911004 0.2096060484 0.0000046580 0.0000032472 -2.53148 0.875609
4187.9999999977 0.0000000049 -0.7176314897 -0.5016903394 0.2096060519 0.0000044585 0.0000031077 -2.53148 0.875607
4189.9999999977 0.0000000049 -0.7176304278 -0.5016896166 0.2096060555 0.0000042672 0.0000029739 -2.53148 0.875606
4191.9999999977 0.0000000048 -0.7176294181 -0.5016889305 0.2096060589 0.0000040838 0.0000028457 -2.53148 0.875605
4193.9999999977 0.0000000048 -0.7176284582 -0.5016882791 0.2096060624 0.0000039081 0.0000027228 -2.53148 0.875604
4195.9999999977 0.0000000047 -0.7176275458 -0.5016876608 0.2096060658 0.0000037397 0.0000026051 -2.53148 0.875603
4197.9999999977 0.0000000047 -0.7176266786 -0.5016870742 0.2096060691 0.0000035785 0.0000024923 -2.53148 0.875601
4199.9999999977 0.0000000046 -0.7176258544 -0.5016865175 0.2096060725 0.0000034240 0.0000023843 -2.53148 0.8756
4201.9999999978 0.0000000046 -0.7176250712 -0.5016859895 0.2096060758 0.0000032761 0.0000022809 -2.53148 0.8756
4203.9999999978 0.0000000045 -0.7176243269 -0.5016854887 0.2096060791 0.0000031345 0.0000021819 -2.53148 0.875599
4205.9999999978 0.0000000045 -0.7176236198 -0.5016850138 0.2096060824 0.0000029990 0.0000020871 -2.53148 0.875598
4207.9999999978 0.0000000044 -0.7176229479 -0.5016845635 0.2096060856 0.0000028693 0.0000019965 -2.53148 0.875597
4209.9999999978 0.0000000044 -0.7176223097 -0.5016841368 0.2096060889 0.0000027452 0.0000019097 -2.53148 0.875596
4211.9999999978 0.0000000043 -0.7176217034 -0.5016837323 0.2096060921 0.0000026265 0.0000018267 -2.53148 0.875595
4213.9999999978 0.0000000043 -0.7176211276 -0.5016833491 0.2096060953 0.0000025129 0.0000017473 -2.53148 0.875595
4215.9999999978 0.0000000042 -0.7176205807 -0.5016829861 0.2096060984 0.0000024043 0.0000016714 -2.53148 0.875594
4217.9999999978 0.0000000042 -0.7176200612 -0.5016826423 0.2096061016 0.0000023005 0.0000015988 -2.53148 0.875594
4219.9999999978 0.0000000042 -0.7176195680 -0.5016823167 0.2096061047 0.0000022012 0.0000015294 -2.53148 0.875593
4221.9999999978 0.0000000041 -0.7176190996 -0.5016820085 0.2096061079 0.0000021063 0.0000014630 -2.53148 0.875592
4223.9999999978 0.0000000041 -0.7176186548 -0.5016817169 0.2096061110 0.0000020155 0.0000013996 -2.53148 0.875592
4225.9999999978 0.0000000040 -0.7176182326 -0.5016814409 0.2096061141 0.0000019289 0.0000013390 -2.53148 0.875591
4227.9999999978 0.0000000040 -0.7176178317 -0.5016811799 0.2096061172 0.0000018460 0.0000012811 -2.53148 0.875591
4229.9999999979 0.0000000039 -0.7176174511 -0.5016809330 0.2096061203 0.0000017669 0.0000012258 -2.53148 0.87559
4231.9999999979 0.0000000039 -0.7176170898 -0.5016806996 0.2096061233 0.0000016913 0.0000011730 -2.53148 0.87559
4233.9999999979 0.0000000039 -0.7176167469 -0.5016804790 0.2096061264 0.0000016191 0.0000011225 -2.53148 0.87559
4235.9999999979 0.0000000038 -0.7176164214 -0.5016802706 0.2096061295 0.0000015501 0.0000010743 -2.53148 0.875589
4237.9999999979 0.0000000038 -0.7176161124 -0.5016800737 0.2096061325 0.0000014843 0.0000010283 -2.53148 0.875589
4239.9999999979 0.0000000038 -0.7176158191 -0.5016798878 0.2096061356 0.0000014214 0.0000009844 -2.53148 0.875588
4241.9999999979 0.0000000037 -0.7176155408 -0.5016797123 0.2096061386 0.0000013614 0.0000009424 -2.53148 0.875588
4243.9999999979 0.0000000037 -0.7176152767 -0.5016795467 0.2096061416 0.0000013041 0.0000009024 -2.53148 0.875588
4245.9999999979 0.0000000037 -0.7176150260 -0.5016793905 0.2096061447 0.0000012494 0.0000008642 -2.53148 0.875588
4247.9999999979 0.0000000036 -0.7176147881 -0.5016792433 0.2096061477 0.0000011973 0.0000008277 -2.53148 0.875587
4249.9999999979 0.0000000036 -0.7176145623 -0.5016791045 0.2096061507 0.0000011475 0.0000007929 -2.53148 0.875587
4251.9999999979 0.0000000036 -0.7176143481 -0.5016789737 0.2096061538 0.0000011000 0.0000007597 -2.53148 0.875587
4253.9999999979 0.0000000035 -0.7176141447 -0.5016788506 0.2096061568 0.0000010546 0.0000007281 -2.53148 0.875587
4255.9999999980 0.0000000035 -0.7176139518 -0.5016787348 0.2096061598 0.0000010114 0.0000006979 -2.53148 0.875586
4257.9999999980 0.0000000035 -0.7176137687 -0.5016786258 0.2096061628 0.0000009702 0.0000006690 -2.53148 0.875586
4259.9999999980 0.0000000035 -0.7176135950 -0.5016785233 0.2096061659 0.0000009308 0.0000006416 -2.53148 0.875586
4261.9999999980 0.0000000034 -0.7176134301 -0.5016784270 0.2096061689 0.0000008933 0.0000006154 -2.53148 0.875586
4263.9999999980 0.0000000034 -0.7176132736 -0.5016783366 0.2096061719 0.0000008576 0.0000005904 -2.53148 0.875585
4265.9999999980 0.0000000034 -0.7176131251 -0.5016782517 0.2096061749 0.0000008235 0.0000005666 -2.53148 0.875585
4267.9999999980 0.0000000034 -0.7176129842 -0.5016781722 0.2096061780 0.0000007910 0.0000005439 -2.53148 0.875585
4269.9999999980 0.0000000033 -0.7176128504 -0.5016780976 0.2096061810 0.0000007601 0.0000005223 -2.53148 0.875585
4271.9999999980 0.0000000033 -0.7176127235 -0.5016780278 0.2096061840 0.0000007306 0.0000005017 -2.53148 0.875585
4273.9999999980 0.0000000033 -0.7176126029 -0.5016779625 0.2096061871 0.0000007025 0.0000004820 -2.53148 0.875585
4275.9999999980 0.0000000033 -0.7176124885 -0.5016779015 0.2096061901 0.0000006757 0.0000004633 -2.53148 0.875585
4277.9999999980 0.0000000033 -0.7176123799 -0.5016778445 0.2096061931 0.0000006502 0.0000004455 -2.53148 0.875584
4279.9999999980 0.0000000032 -0.7176122768 -0.5016777913 0.2096061962 0.0000006259 0.0000004285 -2.53148 0.875584
4281.9999999980 0.0000000032 -0.7176121789 -0.5016777418 0.2096061992 0.0000006027 0.0000004124 -2.53148 0.875584
4283.9999999981 0.0000000032 -0.7176120859 -0.5016776957 0.2096062023 0.0000005807 0.0000003970 -2.53148 0.875584
4285.9999999981 0.0000000032 -0.7176119976 -0.5016776529 0.2096062053 0.0000005597 0.0000003823 -2.53148 0.875584
4287.9999999981 0.0000000032 -0.7176119137 -0.5016776131 0.2096062084 0.0000005397 0.0000003684 -2.53148 0.875584
4289.9999999981 0.0000000032 -0.7176118340 -0.5016775763 0.2096062114 0.0000005207 0.0000003551 -2.53148 0.875584
4291.9999999981 0.0000000032 -0.7176117582 -0.5016775423 0.2096062145 0.0000005026 0.0000003425 -2.53148 0.875584
4293.9999999981 0.0000000032 -0.7176116862 -0.5016775109 0.2096062176 0.0000004854 0.0000003304 -2.53148 0.875584
4295.9999999981 0.0000000031 -0.7176116178 -0.5016774819 0.2096062206 0.0000004690 0.0000003190 -2.53148 0.875584
4297.9999999981 0.0000000031 -0.7176115527 -0.5016774553 0.2096062237 0.0000004535 0.0000003081 -2.53148 0.875584
4299.9999999981 0.0000000031 -0.7176114908 -0.5016774310 0.2096062268 0.0000004386 0.0000002978 -2.53148 0.875584
4301.9999999981 0.0000000031 -0.7176114319 -0.5016774087 0.2096062299 0.0000004245 0.0000002879 -2.53148 0.875583
4303.9999999981 0.0000000031 -0.7176113759 -0.5016773884 0.2096062330 0.0000004111 0.0000002786 -2.53148 0.875583
4305.9999999981 0.0000000031 -0.7176113226 -0.5016773701 0.2096062361 0.0000003984 0.0000002697 -2.53148 0.875583
4307.9999999981 0.0000000031 -0.7176112718 -0.5016773535 0.2096062391 0.0000003863 0.0000002612 -2.53148 0.875583
4309.9999999981 0.0000000031 -0.7176112234 -0.5016773385 0.2096062422 0.0000003747 0.0000002532 -2.53148 0.875583
4311.9999999982 0.0000000031 -0.7176111773 -0.5016773252 0.2096062453 0.0000003638 0.0000002455 -2.53148 0.875583
4313.9999999982 0.0000000031 -0.7176111334 -0.5016773134 0.2096062484 0.0000003534 0.0000002382 -2.53148 0.875583
4315.9999999982 0.0000000031 -0.7176110915 -0.5016773030 0.2096062515 0.0000003435 0.0000002313 -2.53148 0.875583
4317.9999999982 0.0000000031 -0.7176110515 -0.5016772940 0.2096062547 0.0000003341 0.0000002248 -2.53148 0.875583
4319.9999999982 0.0000000031 -0.7176110134 -0.5016772862 0.2096062578 0.0000003251 0.0000002185 -2.53148 0.875583
4321.9999999982 0.0000000031 -0.7176109769 -0.5016772796 0.2096062609 0.0000003167 0.0000002126 -2.53148 0.875583
4323.9999999982 0.0000000031 -0.7176109421 -0.5016772742 0.2096062640 0.0000003086 0.0000002070 -2.53148 0.875583
4325.9999999982 0.0000000031 -0.7176109088 -0.5016772698 0.2096062671 0.0000003009 0.0000002016 -2.53148 0.875583
4327.9999999982 0.0000000031 -0.7176108770 -0.5016772665 0.2096062703 0.0000002937 0.0000001966 -2.53148 0.875583
4329.9999999982 0.0000000031 -0.7176108465 -0.5016772641 0.2096062734 0.0000002868 0.0000001917 -2.53148 0.875583
4331.9999999982 0.0000000031 -0.7176108174 -0.5016772626 0.2096062765 0.0000002802 0.0000001872 -2.53148 0.875583
4333.9999999982 0.0000000031 -0.7176107894 -0.5016772620 0.2096062797 0.0000002740 0.0000001828 -2.53148 0.875583
4335.9999999982 0.0000000030 -0.7176107626 -0.5016772621 0.2096062828 0.0000002681 0.0000001787 -2.53148 0.875583
4337.9999999983 0.0000000030 -0.7176107369 -0.5016772630 0.2096062860 0.0000002625 0.0000001748 -2.53148 0.875583
4339.9999999983 0.0000000030 -0.7176107122 -0.5016772647 0.2096062891 0.0000002571 0.0000001711 -2.53148 0.875583
4341.9999999983 0.0000000030 -0.7176106884 -0.5016772670 0.2096062923 0.0000002521 0.0000001675 -2.53148 0.875583
4343.9999999983 0.0000000030 -0.7176106656 -0.5016772700 0.2096062954 0.0000002473 0.0000001642 -2.53148 0.875583
4345.9999999983 0.0000000030 -0.7176106436 -0.5016772735 0.2096062986 0.0000002428 0.0000001610 -2.53148 0.875583
4347.9999999983 0.0000000030 -0.7176106225 -0.5016772776 0.2096063017 0.0000002384 0.0000001580 -2.53148 0.875583
4349.9999999983 0.0000000030 -0.7176106021 -0.5016772823 0.2096063049 0.0000002343 0.0000001551 -2.53147 0.875583
4351.9999999983 0.0000000030 -0.7176105824 -0.5016772875 0.2096063081 0.0000002305 0.0000001524 -2.53147 0.875583
4353.9999999983 0.0000000030 -0.7176105634 -0.5016772931 0.2096063112 0.0000002268 0.0000001499 -2.53147 0.875583
4355.9999999983 0.0000000031 -0.7176105450 -0.5016772992 0.2096063144 0.0000002233 0.0000001474 -2.53147 0.875583
4357.9999999983 0.0000000031 -0.7176105273 -0.5016773057 0.2096063176 0.0000002200 0.0000001451 -2.53147 0.875583
4359.9999999983 0.0000000031 -0.7176105101 -0.5016773126 0.2096063207 0.0000002168 0.0000001429 -2.53147 0.875583
4361.9999999983 0.0000000031 -0.7176104934 -0.5016773199 0.2096063239 0.0000002139 0.0000001408 -2.53147 0.875583
4363.9999999983 0.0000000031 -0.7176104772 -0.5016773275 0.2096063271 0.0000002111 0.0000001389 -2.53147 0.875583
4365.9999999984 0.0000000031 -0.7176104615 -0.5016773355 0.2096063303 0.0000002084 0.0000001370 -2.53147 0.875583
4367.9999999984 0.0000000031 -0.7176104463 -0.5016773437 0.2096063334 0.0000002058 0.0000001352 -2.53147 0.875583
4369.9999999984 0.0000000031 -0.7176104314 -0.5016773523 0.2096063366 0.0000002035 0.0000001336 -2.53147 0.875583
4371.9999999984 0.0000000031 -0.7176104170 -0.5016773611 0.2096063398 0.0000002012 0.0000001320 -2.53147 0.875583
4373.9999999984 0.0000000031 -0.7176104029 -0.5016773702 0.2096063430 0.0000001990 0.0000001305 -2.53147 0.875583
4375.9999999984 0.0000000031 -0.7176103892 -0.5016773795 0.2096063462 0.0000001970 0.0000001291 -2.53147 0.875583
4377.9999999984 0.0000000031 -0.7176103758 -0.5016773891 0.2096063494 0.0000001951 0.0000001277 -2.53147 0.875583
4379.9999999984 0.0000000031 -0.7176103627 -0.5016773989 0.2096063526 0.0000001932 0.0000001264 -2.53147 0.875583
4381.9999999984 0.0000000031 -0.7176103499 -0.5016774089 0.2096063558 0.0000001915 0.0000001252 -2.53147 0.875583
4383.9999999984 0.0000000031 -0.7176103373 -0.5016774191 0.2096063590 0.0000001899 0.0000001241 -2.53147 0.875583
4385.9999999984 0.0000000031 -0.7176103250 -0.5016774294 0.2096063622 0.0000001883 0.0000001230 -2.53147 0.875583
4387.9999999984 0.0000000031 -0.7176103130 -0.5016774399 0.2096063654 0.0000001869 0.0000001220 -2.53147 0.875583
4389.9999999984 0.0000000031 -0.7176103011 -0.5016774506 0.2096063685 0.0000001855 0.0000001210 -2.53147 0.875583
4391.9999999984 0.0000000031 -0.7176102895 -0.5016774614 0.2096063717 0.0000001842 0.0000001201 -2.53147 0.875583
4393.9999999985 0.0000000031 -0.7176102781 -0.5016774724 0.2096063749 0.0000001829 0.0000001192 -2.53147 0.875583
4395.9999999985 0.0000000031 -0.7176102668 -0.5016774835 0.2096063781 0.0000001818 0.0000001184 -2.53147 0.875583
4397.9999999985 0.0000000031 -0.7176102558 -0.5016774947 0.2096063813 0.0000001806 0.0000001176 -2.53147 0.875583
4399.9999999985 0.0000000031 -0.7176102448 -0.5016775060 0.2096063845 0.0000001796 0.0000001169 -2.53147 0.875583
4401.9999999985 0.0000000031 -0.7176102341 -0.5016775174 0.2096063878 0.0000001786 0.0000001162 -2.53147 0.875583
4403.9999999985 0.0000000031 -0.7176102235 -0.5016775289 0.2096063910 0.0000001777 0.0000001156 -2.53147 0.875583
4405.9999999985 0.0000000031 -0.7176102130 -0.5016775406 0.2096063942 0.0000001768 0.0000001149 -2.53147 0.875583
4407.9999999985 0.0000000031 -0.7176102026 -0.5016775523 0.2096063974 0.0000001760 0.0000001144 -2.53147 0.875583
4409.9999999985 0.0000000031 -0.7176101923 -0.5016775641 0.2096064006 0.0000001752 0.0000001138 -2.53147 0.875583
4411.9999999985 0.0000000031 -0.7176101822 -0.5016775759 0.2096064038 0.0000001744 0.0000001133 -2.53147 0.875583
4413.9999999985 0.0000000031 -0.7176101721 -0.5016775879 0.2096064070 0.0000001737 0.0000001128 -2.53147 0.875583
4415.9999999985 0.0000000031 -0.7176101622 -0.5016775998 0.2096064102 0.0000001731 0.0000001123 -2.53147 0.875583
4417.9999999985 0.0000000031 -0.7176101523 -0.5016776119 0.2096064134 0.0000001724 0.0000001119 -2.53147 0.875583
4419.9999999985 0.0000000031 -0.7176101425 -0.5016776240 0.2096064166 0.0000001718 0.0000001115 -2.53147 0.875583
4421.9999999986 0.0000000031 -0.7176101328 -0.5016776362 0.2096064198 0.0000001713 0.0000001111 -2.53147 0.875583
4423.9999999986 0.0000000031 -0.7176101232 -0.5016776484 0.2096064230 0.0000001708 0.0000001107 -2.53147 0.875583
4425.9999999986 0.0000000031 -0.7176101136 -0.5016776607 0.2096064262 0.0000001703 0.0000001104 -2.53147 0.875583
4427.9999999986 0.0000000031 -0.7176101041 -0.5016776730 0.2096064294 0.0000001698 0.0000001100 -2.53147 0.875583
4429.9999999986 0.0000000031 -0.7176100946 -0.5016776854 0.2096064326 0.0000001693 0.0000001097 -2.53147 0.875583
4431.9999999986 0.0000000031 -0.7176100852 -0.5016776977 0.2096064359 0.0000001689 0.0000001094 -2.53147 0.875583
4433.9999999986 0.0000000031 -0.7176100758 -0.5016777102 0.2096064391 0.0000001685 0.0000001092 -2.53147 0.875583
4435.9999999986 0.0000000031 -0.7176100665 -0.5016777226 0.2096064423 0.0000001682 0.0000001089 -2.53147 0.875583
4437.9999999986 0.0000000031 -0.7176100573 -0.5016777351 0.2096064455 0.0000001678 0.0000001087 -2.53147 0.875583
4439.9999999986 0.0000000031 -0.7176100480 -0.5016777476 0.2096064487 0.0000001675 0.0000001084 -2.53147 0.875583
4441.9999999986 0.0000000031 -0.7176100388 -0.5016777602 0.2096064519 0.0000001672 0.0000001082 -2.53147 0.875583
4443.9999999986 0.0000000031 -0.7176100297 -0.5016777727 0.2096064551 0.0000001669 0.0000001080 -2.53147 0.875583
4445.9999999986 0.0000000031 -0.7176100205 -0.5016777853 0.2096064583 0.0000001666 0.0000001078 -2.53147 0.875583
4447.9999999987 0.0000000031 -0.7176100114 -0.5016777979 0.2096064615 0.0000001664 0.0000001076 -2.53147 0.875583
4449.9999999987 0.0000000031 -0.7176100024 -0.5016778105 0.2096064647 0.0000001661 0.0000001075 -2.53147 0.875583
4451.9999999987 0.0000000031 -0.7176099933 -0.5016778232 0.2096064679 0.0000001659 0.0000001073 -2.53147 0.875583
4453.9999999987 0.0000000031 -0.7176099843 -0.5016778358 0.2096064712 0.0000001657 0.0000001072 -2.53147 0.875583
4455.9999999987 0.0000000031 -0.7176099753 -0.5016778485 0.2096064744 0.0000001655 0.0000001070 -2.53147 0.875583
4457.9999999987 0.0000000031 -0.7176099663 -0.5016778612 0.2096064776 0.0000001653 0.0000001069 -2.53147 0.875583
4459.9999999987 0.0000000031 -0.7176099573 -0.5016778739 0.2096064808 0.0000001651 0.0000001068 -2.53147 0.875583
4461.9999999987 0.0000000031 -0.7176099483 -0.5016778866 0.2096064840 0.0000001649 0.0000001066 -2.53147 0.875583
4463.9999999987 0.0000000031 -0.7176099394 -0.5016778993 0.2096064872 0.0000001648 0.0000001065 -2.53147 0.875583
4465.9999999987 0.0000000031 -0.7176099305 -0.5016779120 0.2096064904 0.0000001646 0.0000001064 -2.53147 0.875583
4467.9999999987 0.0000000031 -0.7176099215 -0.5016779248 0.2096064936 0.0000001645 0.0000001063 -2.53147 0.875583
4469.9999999987 0.0000000031 -0.7176099126 -0.5016779375 0.2096064968 0.0000001644 0.0000001062 -2.53147 0.875583
4471.9999999987 0.0000000031 -0.7176099037 -0.5016779503 0.2096065000 0.0000001642 0.0000001061 -2.53147 0.875583
4473.9999999987 0.0000000031 -0.7176098948 -0.5016779630 0.2096065032 0.0000001641 0.0000001061 -2.53147 0.875583
4475.9999999988 0.0000000031 -0.7176098860 -0.5016779758 0.2096065065 0.0000001640 0.0000001060 -2.53147 0.875583
4477.9999999988 0.0000000031 -0.7176098771 -0.5016779885 0.2096065097 0.0000001639 0.0000001059 -2.53147 0.875583
4479.9999999988 0.0000000031 -0.7176098682 -0.5016780013 0.2096065129 0.0000001638 0.0000001059 -2.53147 0.875583
4481.9999999988 0.0000000031 -0.7176098593 -0.5016780141 0.2096065161 0.0000001637 0.0000001058 -2.53147 0.875583
4483.9999999988 0.0000000031 -0.7176098505 -0.5016780269 0.2096065193 0.0000001637 0.0000001057 -2.53147 0.875583
4485.9999999988 0.0000000031 -0.7176098416 -0.5016780397 0.2096065225 0.0000001636 0.0000001057 -2.53147 0.875583
4487.9999999988 0.0000000031 -0.7176098328 -0.5016780524 0.2096065257 0.0000001635 0.0000001056 -2.53147 0.875583
4489.9999999988 0.0000000031 -0.7176098239 -0.5016780652 0.2096065289 0.0000001634 0.0000001056 -2.53147 0.875583
4491.9999999988 0.0000000031 -0.7176098151 -0.5016780780 0.2096065321 0.0000001634 0.0000001055 -2.53147 0.875583
4493.9999999988 0.0000000031 -0.7176098062 -0.5016780908 0.2096065353 0.0000001633 0.0000001055 -2.53147 0.875583
4495.9999999988 0.0000000031 -0.7176097974 -0.5016781036 0.2096065385 0.0000001633 0.0000001055 -2.53147 0.875583
4497.9999999988 0.0000000031 -0.7176097886 -0.5016781164 0.2096065417 0.0000001632 0.0000001054 -2.53147 0.875583
4499.9999999988 0.0000000031 -0.7176097797 -0.5016781292 0.2096065449 0.0000001632 0.0000001054 -2.53147 0.875583
4501.9999999988 0.0000000031 -0.7176097709 -0.5016781420 0.2096065481 0.0000001631 0.0000001053 -2.53147 0.875583
4503.9999999989 0.0000000031 -0.7176097620 -0.5016781548 0.2096065514 0.0000001631 0.0000001053 -2.53147 0.875583
4505.9999999989 0.0000000031 -0.7176097532 -0.5016781676 0.2096065546 0.0000001630 0.0000001053 -2.53147 0.875583
4507.9999999989 0.0000000031 -0.7176097444 -0.5016781804 0.2096065578 0.0000001630 0.0000001053 -2.53147 0.875583
4509.9999999989 0.0000000031 -0.7176097355 -0.5016781932 0.2096065610 0.0000001630 0.0000001052 -2.53147 0.875583
4511.9999999989 0.0000000031 -0.7176097267 -0.5016782060 0.2096065642 0.0000001629 0.0000001052 -2.53147 0.875583
4513.9999999989 0.0000000031 -0.7176097179 -0.5016782188 0.2096065674 0.0000001629 0.0000001052 -2.53147 0.875583
4515.9999999989 0.0000000031 -0.7176097090 -0.5016782315 0.2096065706 0.0000001629 0.0000001052 -2.53147 0.875583
4517.9999999989 0.0000000031 -0.7176097002 -0.5016782443 0.2096065738 0.0000001628 0.0000001052 -2.53147 0.875583
4519.9999999989 0.0000000031 -0.7176096914 -0.5016782571 0.2096065770 0.0000001628 0.0000001051 -2.53147 0.875583
4521.9999999989 0.0000000031 -0.7176096825 -0.5016782699 0.2096065802 0.0000001628 0.0000001051 -2.53147 0.875583
4523.9999999989 0.0000000031 -0.7176096737 -0.5016782827 0.2096065834 0.0000001628 0.0000001051 -2.53147 0.875583
4525.9999999989 0.0000000031 -0.7176096648 -0.5016782955 0.2096065866 0.0000001628 0.0000001051 -2.53147 0.875583
4527.9999999989 0.0000000031 -0.7176096560 -0.5016783083 0.2096065898 0.0000001627 0.0000001051 -2.53147 0.875583
4529.9999999989 0.0000000031 -0.7176096472 -0.5016783211 0.2096065930 0.0000001627 0.0000001051 -2.53147 0.875583
4531.9999999990 0.0000000031 -0.7176096383 -0.5016783339 0.2096065962 0.0000001627 0.0000001051 -2.53147 0.875583
4533.9999999990 0.0000000031 -0.7176096295 -0.5016783467 0.2096065994 0.0000001627 0.0000001051 -2.53147 0.875583
4535.9999999990 0.0000000031 -0.7176096206 -0.5016783595 0.2096066026 0.0000001627 0.0000001050 -2.53147 0.875583
4537.9999999990 0.0000000031 -0.7176096118 -0.5016783723 0.2096066058 0.0000001627 0.0000001050 -2.53147 0.875583
4539.9999999990 0.0000000031 -0.7176096029 -0.5016783850 0.2096066090 0.0000001627 0.0000001050 -2.53147 0.875583
4541.9999999990 0.0000000031 -0.7176095941 -0.5016783978 0.2096066122 0.0000001627 0.0000001050 -2.53147 0.875583
4543.9999999990 0.0000000031 -0.7176095852 -0.5016784106 0.2096066154 0.0000001626 0.0000001050 -2.53147 0.875583
4545.9999999990 0.0000000031 -0.7176095764 -0.5016784234 0.2096066187 0.0000001626 0.0000001050 -2.53147 0.875583
4547.9999999990 0.0000000031 -0.7176095675 -0.5016784362 0.2096066219 0.0000001626 0.0000001050 -2.53147 0.875583
4549.9999999990 0.0000000031 -0.7176095587 -0.5016784490 0.2096066251 0.0000001626 0.0000001050 -2.53147 0.875583
4551.9999999990 0.0000000031 -0.7176095498 -0.5016784617 0.2096066283 0.0000001626 0.0000001050 -2.53147 0.875583
4553.9999999990 0.0000000031 -0.7176095410 -0.5016784745 0.2096066315 0.0000001626 0.0000001050 -2.53147 0.875583
4555.9999999990 0.0000000031 -0.7176095321 -0.5016784873 0.2096066347 0.0000001626 0.0000001050 -2.53147 0.875583
4557.9999999991 0.0000000031 -0.7176095232 -0.5016785001 0.2096066379 0.0000001626 0.0000001050 -2.53147 0.875583
4559.9999999991 0.0000000031 -0.7176095144 -0.5016785128 0.2096066411 0.0000001626 0.0000001050 -2.53147 0.875583
4561.9999999991 0.0000000031 -0.7176095055 -0.5016785256 0.2096066443 0.0000001626 0.0000001050 -2.53147 0.875583
4563.9999999991 0.0000000031 -0.7176094966 -0.5016785384 0.2096066475 0.0000001626 0.0000001050 -2.53147 0.875583
4565.9999999991 0.0000000031 -0.7176094878 -0.5016785512 0.2096066507 0.0000001626 0.0000001050 -2.53147 0.875583
4567.9999999991 0.0000000031 -0.7176094789 -0.5016785639 0.2096066539 0.0000001626 0.0000001050 -2.53147 0.875583
4569.9999999991 0.0000000031 -0.7176094700 -0.5016785767 0.2096066571 0.0000001626 0.0000001050 -2.53147 0.875583
4571.9999999991 0.0000000031 -0.7176094612 -0.5016785895 0.2096066603 0.0000001626 0.0000001050 -2.53147 0.875583
4573.9999999991 0.0000000031 -0.7176094523 -0.5016786022 0.2096066635 0.0000001626 0.0000001050 -2.53147 0.875583
4575.9999999991 0.0000000031 -0.7176094434 -0.5016786150 0.2096066667 0.0000001626 0.0000001050 -2.53147 0.875583
4577.9999999991 0.0000000031 -0.7176094346 -0.5016786278 0.2096066699 0.0000001626 0.0000001050 -2.53147 0.875583
4579.9999999991 0.0000000031 -0.7176094257 -0.5016786405 0.2096066731 0.0000001626 0.0000001050 -2.53147 0.875583
4581.9999999991 0.0000000031 -0.7176094168 -0.5016786533 0.2096066763 0.0000001626 0.0000001050 -2.53147 0.875583
4583.9999999991 0.0000000031 -0.7176094079 -0.5016786661 0.2096066795 0.0000001626 0.0000001050 -2.53147 0.875583
4585.9999999992 0.0000000031 -0.7176093991 -0.5016786788 0.2096066827 0.0000001626 0.0000001050 -2.53147 0.875583
4587.9999999992 0.0000000031 -0.7176093902 -0.5016786916 0.2096066859 0.0000001626 0.0000001050 -2.53147 0.875583
4589.9999999992 0.0000000031 -0.7176093813 -0.5016787044 0.2096066891 0.0000001626 0.0000001050 -2.53147 0.875583
4591.9999999992 0.0000000031 -0.7176093724 -0.5016787171 0.2096066923 0.0000001626 0.0000001050 -2.53147 0.875583
4593.9999999992 0.0000000031 -0.7176093635 -0.5016787299 0.2096066955 0.0000001626 0.0000001050 -2.53147 0.875583
4595.9999999992 0.0000000031 -0.7176093547 -0.5016787426 0.2096066987 0.0000001626 0.0000001050 -2.53147 0.875583
4597.9999999992 0.0000000031 -0.7176093458 -0.5016787554 0.2096067019 0.0000001626 0.0000001050 -2.53147 0.875583
4599.9999999992 0.0000000031 -0.7176093369 -0.5016787682 0.2096067051 0.0000001626 0.0000001050 -2.53147 0.875583
4601.9999999992 0.0000000031 -0.7176093280 -0.5016787809 0.2096067083 0.0000001626 0.0000001050 -2.53147 0.875583
4603.9999999992 0.0000000031 -0.7176093191 -0.5016787937 0.2096067115 0.0000001626 0.0000001050 -2.53147 0.875583
4605.9999999992 0.0000000031 -0.7176093102 -0.5016788064 0.2096067147 0.0000001626 0.0000001050 -2.53147 0.875583
4607.9999999992 0.0000000031 -0.7176093013 -0.5016788192 0.2096067179 0.0000001626 0.0000001050 -2.53147 0.875583
4609.9999999992 0.0000000031 -0.7176092925 -0.5016788320 0.2096067211 0.0000001626 0.0000001050 -2.53147 0.875583
4611.9999999992 0.0000000031 -0.7176092836 -0.5016788447 0.2096067243 0.0000001626 0.0000001050 -2.53147 0.875583
4613.9999999993 0.0000000031 -0.7176092747 -0.5016788575 0.2096067275 0.0000001626 0.0000001050 -2.53147 0.875583
4615.9999999993 0.0000000031 -0.7176092658 -0.5016788702 0.2096067307 0.0000001626 0.0000001050 -2.53147 0.875583
4617.9999999993 0.0000000031 -0.7176092569 -0.5016788830 0.2096067339 0.0000001626 0.0000001050 -2.53147 0.875583
4619.9999999993 0.0000000031 -0.7176092480 -0.5016788957 0.2096067371 0.0000001626 0.0000001050 -2.53147 0.875583
4621.9999999993 0.0000000031 -0.7176092391 -0.5016789085 0.2096067403 0.0000001626 0.0000001050 -2.53147 0.875583
4623.9999999993 0.0000000031 -0.7176092302 -0.5016789212 0.2096067435 0.0000001626 0.0000001050 -2.53147 0.875583
4625.9999999993 0.0000000031 -0.7176092213 -0.5016789340 0.2096067467 0.0000001626 0.0000001050 -2.53147 0.875583
4627.9999999993 0.0000000031 -0.7176092124 -0.5016789467 0.2096067499 0.0000001626 0.0000001050 -2.53147 0.875583
4629.9999999993 0.0000000031 -0.7176092035 -0.5016789595 0.2096067531 0.0000001626 0.0000001050 -2.53147 0.875583
4631.9999999993 0.0000000031 -0.7176091946 -0.5016789722 0.2096067564 0.0000001626 0.0000001050 -2.53147 0.875583
4633.9999999993 0.0000000031 -0.7176091858 -0.5016789850 0.2096067596 0.0000001626 0.0000001050 -2.53147 0.875583
4635.9999999993 0.0000000031 -0.7176091769 -0.5016789977 0.2096067628 0.0000001626 0.0000001050 -2.53147 0.875583
4637.9999999993 0.0000000031 -0.7176091680 -0.5016790105 0.2096067660 0.0000001626 0.0000001050 -2.53147 0.875583
4639.9999999993 0.0000000031 -0.7176091591 -0.5016790232 0.2096067692 0.0000001626 0.0000001050 -2.53147 0.875583
4641.9999999994 0.0000000031 -0.7176091502 -0.5016790360 0.2096067724 0.0000001626 0.0000001050 -2.53147 0.875583
4643.9999999994 0.0000000031 -0.7176091413 -0.5016790487 0.2096067756 0.0000001626 0.0000001050 -2.53147 0.875583
4645.9999999994 0.0000000031 -0.7176091324 -0.5016790615 0.2096067788 0.0000001626 0.0000001050 -2.53147 0.875583
4647.9999999994 0.0000000031 -0.7176091235 -0.5016790742 0.2096067820 0.0000001626 0.0000001050 -2.53147 0.875583
4649.9999999994 0.0000000031 -0.7176091146 -0.5016790870 0.2096067852 0.0000001626 0.0000001050 -2.53147 0.875583
4651.9999999994 0.0000000031 -0.7176091057 -0.5016790997 0.2096067884 0.0000001626 0.0000001050 -2.53147 0.875583
4653.9999999994 0.0000000031 -0.7176090968 -0.5016791125 0.2096067916 0.0000001626 0.0000001050 -2.53147 0.875583
4655.9999999994 0.0000000031 -0.7176090879 -0.5016791252 0.2096067948 0.0000001626 0.0000001050 -2.53147 0.875583
4657.9999999994 0.0000000031 -0.7176090790 -0.5016791380 0.2096067980 0.0000001626 0.0000001050 -2.53147 0.875583
4659.9999999994 0.0000000031 -0.7176090701 -0.5016791507 0.2096068012 0.0000001626 0.0000001050 -2.53147 0.875583
4661.9999999994 0.0000000031 -0.7176090612 -0.5016791635 0.2096068044 0.0000001626 0.0000001050 -2.53147 0.875583
4663.9999999994 0.0000000031 -0.7176090523 -0.5016791762 0.2096068076 0.0000001626 0.0000001050 -2.53147 0.875583
4665.9999999994 0.0000000031 -0.7176090434 -0.5016791890 0.2096068108 0.0000001626 0.0000001050 -2.53147 0.875583
4667.9999999995 0.0000000031 -0.7176090345 -0.5016792017 0.2096068140 0.0000001626 0.0000001050 -2.53147 0.875583
4669.9999999995 0.0000000031 -0.7176090256 -0.5016792144 0.2096068172 0.0000001626 0.0000001050 -2.53147 0.875583
4671.9999999995 0.0000000031 -0.7176090167 -0.5016792272 0.2096068204 0.0000001626 0.0000001050 -2.53147 0.875583
4673.9999999995 0.0000000031 -0.7176090078 -0.5016792399 0.2096068236 0.0000001626 0.0000001050 -2.53147 0.875583
4675.9999999995 0.0000000031 -0.7176089989 -0.5016792527 0.2096068268 0.0000001626 0.0000001050 -2.53147 0.875583
4677.9999999995 0.0000000031 -0.7176089900 -0.5016792654 0.2096068300 0.0000001626 0.0000001050 -2.53147 0.875583
4679.9999999995 0.0000000031 -0.7176089811 -0.5016792782 0.2096068332 0.0000001626 0.0000001050 -2.53147 0.875583
4681.9999999995 0.0000000031 -0.7176089722 -0.5016792909 0.2096068364 0.0000001626 0.0000001050 -2.53147 0.875583
4683.9999999995 0.0000000031 -0.7176089633 -0.5016793037 0.2096068396 0.0000001626 0.0000001050 -2.53147 0.875583
4685.9999999995 0.0000000031 -0.7176089544 -0.5016793164 0.2096068428 0.0000001626 0.0000001050 -2.53147 0.875583
4687.9999999995 0.0000000031 -0.7176089455 -0.5016793291 0.2096068460 0.0000001626 0.0000001050 -2.53147 0.875583
4689.9999999995 0.0000000031 -0.7176089365 -0.5016793419 0.2096068492 0.0000001626 0.0000001050 -2.53147 0.875583
4691.9999999995 0.0000000031 -0.7176089276 -0.5016793546 0.2096068524 0.0000001626 0.0000001050 -2.53147 0.875583
4693.9999999995 0.0000000031 -0.7176089187 -0.5016793674 0.2096068556 0.0000001626 0.0000001050 -2.53147 0.875583
4695.9999999996 0.0000000031 -0.7176089098 -0.5016793801 0.2096068588 0.0000001626 0.0000001050 -2.53147 0.875583
4697.9999999996 0.0000000031 -0.7176089009 -0.5016793929 0.2096068620 0.0000001626 0.0000001050 -2.53147 0.875583
4699.9999999996 0.0000000031 -0.7176088920 -0.5016794056 0.2096068652 0.0000001626 0.0000001050 -2.53147 0.875583
4701.9999999996 0.0000000031 -0.7176088831 -0.5016794184 0.2096068684 0.0000001626 0.0000001050 -2.53147 0.875583
4703.9999999996 0.0000000031 -0.7176088742 -0.5016794311 0.2096068716 0.0000001626 0.0000001050 -2.53147 0.875583
4705.9999999996 0.0000000031 -0.7176088653 -0.5016794438 0.2096068748 0.0000001626 0.0000001050 -2.53147 0.875583
4707.9999999996 0.0000000031 -0.7176088564 -0.5016794566 0.2096068780 0.0000001626 0.0000001050 -2.53147 0.875583
4709.9999999996 0.0000000031 -0.7176088475 -0.5016794693 0.2096068812 0.0000001626 0.0000001050 -2.53147 0.875583
4711.9999999996 0.0000000031 -0.7176088386 -0.5016794821 0.2096068844 0.0000001626 0.0000001050 -2.53147 0.875583
4713.9999999996 0.0000000031 -0.7176088297 -0.5016794948 0.2096068876 0.0000001626 0.0000001050 -2.53147 0.875583
4715.9999999996 0.0000000031 -0.7176088208 -0.5016795076 0.2096068908 0.0000001626 0.0000001050 -2.53147 0.875583
4717.9999999996 0.0000000031 -0.7176088119 -0.5016795203 0.2096068940 0.0000001626 0.0000001050 -2.53147 0.875583
4719.9999999996 0.0000000031 -0.7176088030 -0.5016795330 0.2096068972 0.0000001626 0.0000001050 -2.53147 0.875583
4721.9999999996 0.0000000031 -0.7176087941 -0.5016795458 0.2096069004 0.0000001626 0.0000001050 -2.53147 0.875583
4723.9999999997 0.0000000031 -0.7176087852 -0.5016795585 0.2096069036 0.0000001626 0.0000001050 -2.53147 0.875583
4725.9999999997 0.0000000031 -0.7176087763 -0.5016795713 0.2096069068 0.0000001626 0.0000001050 -2.53147 0.875583
4727.9999999997 0.0000000031 -0.7176087674 -0.5016795840 0.2096069100 0.0000001626 0.0000001050 -2.53147 0.875583
4729.9999999997 0.0000000031 -0.7176087585 -0.5016795968 0.2096069132 0.0000001626 0.0000001050 -2.53147 0.875583
4731.9999999997 0.0000000031 -0.7176087496 -0.5016796095 0.2096069164 0.0000001626 0.0000001050 -2.53147 0.875583
4733.9999999997 0.0000000031 -0.7176087406 -0.5016796222 0.2096069196 0.0000001626 0.0000001050 -2.53147 0.875583
4735.9999999997 0.0000000031 -0.7176087317 -0.5016796350 0.2096069228 0.0000001626 0.0000001050 -2.53147 0.875583
4737.9999999997 0.0000000031 -0.7176087228 -0.5016796477 0.2096069260 0.0000001626 0.0000001050 -2.53147 0.875583
4739.9999999997 0.0000000031 -0.7176087139 -0.5016796605 0.2096069292 0.0000001626 0.0000001050 -2.53147 0.875583
4741.9999999997 0.0000000031 -0.7176087050 -0.5016796732 0.2096069325 0.0000001626 0.0000001050 -2.53147 0.875583
4743.9999999997 0.0000000031 -0.7176086961 -0.5016796859 0.2096069357 0.0000001626 0.0000001050 -2.53147 0.875583
4745.9999999997 0.0000000031 -0.7176086872 -0.5016796987 0.2096069389 0.0000001626 0.0000001050 -2.53147 0.875583
4747.9999999997 0.0000000031 -0.7176086783 -0.5016797114 0.2096069421 0.0000001626 0.0000001050 -2.53147 0.875583
4749.9999999997 0.0000000031 -0.7176086694 -0.5016797242 0.2096069453 0.0000001626 0.0000001050 -2.53147 0.875583
4751.9999999998 0.0000000031 -0.7176086605 -0.5016797369 0.2096069485 0.0000001626 0.0000001050 -2.53147 0.875583
4753.9999999998 0.0000000031 -0.7176086516 -0.5016797497 0.2096069517 0.0000001626 0.0000001050 -2.53147 0.875583
4755.9999999998 0.0000000031 -0.7176086427 -0.5016797624 0.2096069549 0.0000001626 0.0000001050 -2.53147 0.875583
4757.9999999998 0.0000000031 -0.7176086338 -0.5016797751 0.2096069581 0.0000001626 0.0000001050 -2.53147 0.875583
4759.9999999998 0.0000000031 -0.7176086249 -0.5016797879 0.2096069613 0.0000001626 0.0000001050 -2.53147 0.875583
4761.9999999998 0.0000000031 -0.7176086160 -0.5016798006 0.2096069645 0.0000001626 0.0000001050 -2.53147 0.875583
4763.9999999998 0.0000000031 -0.7176086071 -0.5016798134 0.2096069677 0.0000001626 0.0000001050 -2.53147 0.875583
4765.9999999998 0.0000000031 -0.7176085982 -0.5016798261 0.2096069709 0.0000001626 0.0000001050 -2.53147 0.875583
4767.9999999998 0.0000000031 -0.7176085892 -0.5016798389 0.2096069741 0.0000001626 0.0000001050 -2.53147 0.875583
4769.9999999998 0.0000000031 -0.7176085803 -0.5016798516 0.2096069773 0.0000001626 0.0000001050 -2.53147 0.875583
4771.9999999998 0.0000000031 -0.7176085714 -0.5016798643 0.2096069805 0.0000001626 0.0000001050 -2.53147 0.875583
4773.9999999998 0.0000000031 -0.7176085625 -0.5016798771 0.2096069837 0.0000001626 0.0000001050 -2.53147 0.875583
4775.9999999998 0.0000000031 -0.7176085536 -0.5016798898 0.2096069869 0.0000001626 0.0000001050 -2.53147 0.875583
4777.9999999999 0.0000000031 -0.7176085447 -0.5016799026 0.2096069901 0.0000001626 0.0000001050 -2.53147 0.875583
4779.9999999999 0.0000000031 -0.7176085358 -0.5016799153 0.2096069933 0.0000001626 0.0000001050 -2.53147 0.875583
4781.9999999999 0.0000000031 -0.7176085269 -0.5016799280 0.2096069965 0.0000001626 0.0000001050 -2.53147 0.875583
4783.9999999999 0.0000000031 -0.7176085180 -0.5016799408 0.2096069997 0.0000001626 0.0000001050 -2.53147 0.875583
4785.9999999999 0.0000000031 -0.7176085091 -0.5016799535 0.2096070029 0.0000001626 0.0000001050 -2.53147 0.875583
4787.9999999999 0.0000000031 -0.7176085002 -0.5016799663 0.2096070061 0.0000001626 0.0000001050 -2.53147 0.875583
4789.9999999999 0.0000000031 -0.7176084913 -0.5016799790 0.2096070093 0.0000001626 0.0000001050 -2.53147 0.875583
4791.9999999999 0.0000000031 -0.7176084824 -0.5016799917 0.2096070125 0.0000001626 0.0000001050 -2.53147 0.875583
4793.9999999999 0.0000000031 -0.7176084735 -0.5016800045 0.2096070157 0.0000001626 0.0000001050 -2.53147 0.875583
4795.9999999999 0.0000000031 -0.7176084646 -0.5016800172 0.2096070189 0.0000001626 0.0000001050 -2.53147 0.875583
4797.9999999999 0.0000000031 -0.7176084557 -0.5016800300 0.2096070221 0.0000001626 0.0000001050 -2.53147 0.875583
4799.9999999999 0.0000000031 -0.7176084467 -0.5016800427 0.2096070253 0.0000001626 0.0000001050 -2.53147 0.875583
4801.9999999999 0.0000000031 -0.7176084378 -0.5016800555 0.2096070285 0.0000001626 0.0000001050 -2.53147 0.875583
4803.9999999999 0.0000000031 -0.7176084289 -0.5016800682 0.2096070317 0.0000001626 0.0000001050 -2.53147 0.875583
4806.0000000000 0.0000000031 -0.7176084200 -0.5016800809 0.2096070349 0.0000001626 0.0000001050 -2.53147 0.875583
4808.0000000000 0.0000000031 -0.7176084111 -0.5016800937 0.2096070381 0.0000001626 0.0000001050 -2.53147 0.875583
4810.0000000000 0.0000000031 -0.7176084022 -0.5016801064 0.2096070413 0.0000001626 0.0000001050 -2.53147 0.875583
4812.0000000000 0.0000000031 -0.7176083933 -0.5016801192 0.2096070445 0.0000001626 0.0000001050 -2.53147 0.875583
4814.0000000000 0.0000000031 -0.7176083844 -0.5016801319 0.2096070477 0.0000001626 0.0000001050 -2.53147 0.875583
4816.0000000000 0.0000000031 -0.7176083755 -0.5016801446 0.2096070509 0.0000001626 0.0000001050 -2.53147 0.875583
4818.0000000000 0.0000000031 -0.7176083666 -0.5016801574 0.2096070541 0.0000001626 0.0000001050 -2.53147 0.875583
4820.0000000000 0.0000000031 -0.7176083577 -0.5016801701 0.2096070573 0.0000001626 0.0000001050 -2.53147 0.875583
4822.0000000000 0.0000000031 -0.7176083488 -0.5016801829 0.2096070605 0.0000001626 0.0000001050 -2.53147 0.875583
4824.0000000000 0.0000000031 -0.7176083399 -0.5016801956 0.2096070637 0.0000001626 0.0000001050 -2.53147 0.875583
4826.0000000000 0.0000000031 -0.7176083310 -0.5016802083 0.2096070669 0.0000001626 0.0000001050 -2.53147 0.875583
4828.0000000000 0.0000000031 -0.7176083221 -0.5016802211 0.2096070701 0.0000001626 0.0000001050 -2.53147 0.875583
4830.0000000000 0.0000000031 -0.7176083132 -0.5016802338 0.2096070733 0.0000001626 0.0000001050 -2.53147 0.875583
4832.0000000000 0.0000000031 -0.7176083042 -0.5016802466 0.2096070765 0.0000001626 0.0000001050 -2.53147 0.875583
4834.0000000001 0.0000000031 -0.7176082953 -0.5016802593 0.2096070797 0.0000001626 0.0000001050 -2.53147 0.875583
4836.0000000001 0.0000000031 -0.7176082864 -0.5016802721 0.2096070829 0.0000001626 0.0000001050 -2.53147 0.875583
4838.0000000001 0.0000000031 -0.7176082775 -0.5016802848 0.2096070861 0.0000001626 0.0000001050 -2.53147 0.875583
4840.0000000001 0.0000000031 -0.7176082686 -0.5016802975 0.2096070893 0.0000001626 0.0000001050 -2.53147 0.875583
4842.0000000001 0.0000000031 -0.7176082597 -0.5016803103 0.2096070925 0.0000001626 0.0000001050 -2.53147 0.875583
4844.0000000001 0.0000000031 -0.7176082508 -0.5016803230 0.2096070957 0.0000001626 0.0000001050 -2.53147 0.875583
4846.0000000001 0.0000000031 -0.7176082419 -0.5016803358 0.2096070989 0.0000001626 0.0000001050 -2.53147 0.875583
4848.0000000001 0.0000000031 -0.7176082330 -0.5016803485 0.2096071021 0.0000001626 0.0000001050 -2.53147 0.875583
4850.0000000001 0.0000000031 -0.7176082241 -0.5016803612 0.2096071053 0.0000001626 0.0000001050 -2.53147 0.875583
4852.0000000001 0.0000000031 -0.7176082152 -0.5016803740 0.2096071086 0.0000001626 0.0000001050 -2.53147 0.875583
4854.0000000001 0.0000000031 -0.7176082063 -0.5016803867 0.2096071118 0.0000001626 0.0000001050 -2.53147 0.875583
4856.0000000001 0.0000000031 -0.7176081974 -0.5016803995 0.2096071150 0.0000001626 0.0000001050 -2.53147 0.875583
4858.0000000001 0.0000000031 -0.7176081885 -0.5016804122 0.2096071182 0.0000001626 0.0000001050 -2.53147 0.875583
4860.0000000001 0.0000000031 -0.7176081796 -0.5016804249 0.2096071214 0.0000001626 0.0000001050 -2.53147 0.875583
4862.0000000002 0.0000000031 -0.7176081706 -0.5016804377 0.2096071246 0.0000001626 0.0000001050 -2.53147 0.875583
4864.0000000002 0.0000000031 -0.7176081617 -0.5016804504 0.2096071278 0.0000001626 0.0000001050 -2.53147 0.875583
4866.0000000002 0.0000000031 -0.7176081528 -0.5016804632 0.2096071310 0.0000001626 0.0000001050 -2.53147 0.875583
4868.0000000002 0.0000000031 -0.7176081439 -0.5016804759 0.2096071342 0.0000001626 0.0000001050 -2.53147 0.875583
4870.0000000002 0.0000000031 -0.7176081350 -0.5016804886 0.2096071374 0.0000001626 0.0000001050 -2.53147 0.875583
4872.0000000002 0.0000000031 -0.7176081261 -0.5016805014 0.2096071406 0.0000001626 0.0000001050 -2.53147 0.875583
4874.0000000002 0.0000000031 -0.7176081172 -0.5016805141 0.2096071438 0.0000001626 0.0000001050 -2.53147 0.875583
4876.0000000002 0.0000000031 -0.7176081083 -0.5016805269 0.2096071470 0.0000001626 0.0000001050 -2.53147 0.875583
4878.0000000002 0.0000000031 -0.7176080994 -0.5016805396 0.2096071502 0.0000001626 0.0000001050 -2.53147 0.875583
4880.0000000002 0.0000000031 -0.7176080905 -0.5016805524 0.2096071534 0.0000001626 0.0000001050 -2.53147 0.875583
4882.0000000002 0.0000000031 -0.7176080816 -0.5016805651 0.2096071566 0.0000001626 0.0000001050 -2.53147 0.875583
4884.0000000002 0.0000000031 -0.7176080727 -0.5016805778 0.2096071598 0.0000001626 0.0000001050 -2.53147 0.875583
4886.0000000002 0.0000000031 -0.7176080638 -0.5016805906 0.2096071630 0.0000001626 0.0000001050 -2.53147 0.875583
4888.0000000003 0.0000000031 -0.7176080549 -0.5016806033 0.2096071662 0.0000001626 0.0000001050 -2.53147 0.875583
4890.0000000003 0.0000000031 -0.7176080460 -0.5016806161 0.2096071694 0.0000001626 0.0000001050 -2.53147 0.875583
4892.0000000003 0.0000000031 -0.7176080371 -0.5016806288 0.2096071726 0.0000001626 0.0000001050 -2.53147 0.875583
4894.0000000003 0.0000000031 -0.7176080281 -0.5016806415 0.2096071758 0.0000001626 0.0000001050 -2.53147 0.875583
4896.0000000003 0.0000000031 -0.7176080192 -0.5016806543 0.2096071790 0.0000001626 0.0000001050 -2.53147 0.875583
4898.0000000003 0.0000000031 -0.7176080103 -0.5016806670 0.2096071822 0.0000001626 0.0000001050 -2.53147 0.875583
4900.0000000003 0.0000000031 -0.7176080014 -0.5016806798 0.2096071854 0.0000001626 0.0000001050 -2.53147 0.875583
4902.0000000003 0.0000000031 -0.7176079925 -0.5016806925 0.2096071886 0.0000001626 0.0000001050 -2.53147 0.875583
4904.0000000003 0.0000000031 -0.7176079836 -0.5016807052 0.2096071918 0.0000001626 0.0000001050 -2.53147 0.875583
4906.0000000003 0.0000000031 -0.7176079747 -0.5016807180 0.2096071950 0.0000001626 0.0000001050 -2.53147 0.875583
4908.0000000003 0.0000000031 -0.7176079658 -0.5016807307 0.2096071982 0.0000001626 0.0000001050 -2.53147 0.875583
4910.0000000003 0.0000000031 -0.7176079569 -0.5016807435 0.2096072014 0.0000001626 0.0000001050 -2.53147 0.875583
4912.0000000003 0.0000000031 -0.7176079480 -0.5016807562 0.2096072046 0.0000001626 0.0000001050 -2.53147 0.875583
4914.0000000003 0.0000000031 -0.7176079391 -0.5016807689 0.2096072078 0.0000001626 0.0000001050 -2.53147 0.875583
4916.0000000004 0.0000000031 -0.7176079302 -0.5016807817 0.2096072110 0.0000001626 0.0000001050 -2.53147 0.875583
4918.0000000004 0.0000000031 -0.7176079213 -0.5016807944 0.2096072142 0.0000001626 0.0000001050 -2.53147 0.875583
4920.0000000004 0.0000000031 -0.7176079124 -0.5016808072 0.2096072174 0.0000001626 0.0000001050 -2.53147 0.875583
4922.0000000004 0.0000000031 -0.7176079035 -0.5016808199 0.2096072206 0.0000001626 0.0000001050 -2.53147 0.875583
4924.0000000004 0.0000000031 -0.7176078946 -0.5016808326 0.2096072238 0.0000001626 0.0000001050 -2.53147 0.875583
4926.0000000004 0.0000000031 -0.7176078856 -0.5016808454 0.2096072270 0.0000001626 0.0000001050 -2.53147 0.875583
4928.0000000004 0.0000000031 -0.7176078767 -0.5016808581 0.2096072302 0.0000001626 0.0000001050 -2.53147 0.875583
4930.0000000004 0.0000000031 -0.7176078678 -0.5016808709 0.2096072334 0.0000001626 0.0000001050 -2.53147 0.875583
4932.0000000004 0.0000000031 -0.7176078589 -0.5016808836 0.2096072366 0.0000001626 0.0000001050 -2.53147 0.875583
4934.0000000004 0.0000000031 -0.7176078500 -0.5016808963 0.2096072398 0.0000001626 0.0000001050 -2.53147 0.875583
4936.0000000004 0.0000000031 -0.7176078411 -0.5016809091 0.2096072430 0.0000001626 0.0000001050 -2.53147 0.875583
4938.0000000004 0.0000000031 -0.7176078322 -0.5016809218 0.2096072462 0.0000001626 0.0000001050 -2.53147 0.875583
4940.0000000004 0.0000000031 -0.7176078233 -0.5016809346 0.2096072494 0.0000001626 0.0000001050 -2.53147 0.875583
4942.0000000004 0.0000000031 -0.7176078144 -0.5016809473 0.2096072526 0.0000001626 0.0000001050 -2.53147 0.875583
4944.0000000005 0.0000000031 -0.7176078055 -0.5016809601 0.2096072558 0.0000001626 0.0000001050 -2.53147 0.875583
4946.0000000005 0.0000000031 -0.7176077966 -0.5016809728 0.2096072590 0.0000001626 0.0000001050 -2.53147 0.875583
4948.0000000005 0.0000000031 -0.7176077877 -0.5016809855 0.2096072622 0.0000001626 0.0000001050 -2.53147 0.875583
4950.0000000005 0.0000000031 -0.7176077788 -0.5016809983 0.2096072654 0.0000001626 0.0000001050 -2.53147 0.875583
4952.0000000005 0.0000000031 -0.7176077699 -0.5016810110 0.2096072686 0.0000001626 0.0000001050 -2.53147 0.875583
4954.0000000005 0.0000000031 -0.7176077610 -0.5016810238 0.2096072718 0.0000001626 0.0000001050 -2.53147 0.875583
4956.0000000005 0.0000000031 -0.7176077521 -0.5016810365 0.2096072750 0.0000001626 0.0000001050 -2.53147 0.875583
4958.0000000005 0.0000000031 -0.7176077432 -0.5016810492 0.2096072782 0.0000001626 0.0000001050 -2.53147 0.875583
4960.0000000005 0.0000000031 -0.7176077342 -0.5016810620 0.2096072814 0.0000001626 0.0000001050 -2.53147 0.875583
4962.0000000005 0.0000000031 -0.7176077253 -0.5016810747 0.2096072846 0.0000001626 0.0000001050 -2.53147 0.875583
4964.0000000005 0.0000000031 -0.7176077164 -0.5016810875 0.2096072878 0.0000001626 0.0000001050 -2.53147 0.875583
4966.0000000005 0.0000000031 -0.7176077075 -0.5016811002 0.2096072910 0.0000001626 0.0000001050 -2.53147 0.875583
4968.0000000005 0.0000000031 -0.7176076986 -0.5016811129 0.2096072943 0.0000001626 0.0000001050 -2.53147 0.875583
4970.0000000005 0.0000000031 -0.7176076897 -0.5016811257 0.2096072975 0.0000001626 0.0000001050 -2.53147 0.875583
4972.0000000006 0.0000000031 -0.7176076808 -0.5016811384 0.2096073007 0.0000001626 0.0000001050 -2.53147 0.875583
4974.0000000006 0.0000000031 -0.7176076719 -0.5016811512 0.2096073039 0.0000001626 0.0000001050 -2.53147 0.875583
4976.0000000006 0.0000000031 -0.7176076630 -0.5016811639 0.2096073071 0.0000001626 0.0000001050 -2.53147 0.875583
4978.0000000006 0.0000000031 -0.7176076541 -0.5016811766 0.2096073103 0.0000001626 0.0000001050 -2.53147 0.875583
4980.0000000006 0.0000000031 -0.7176076452 -0.5016811894 0.2096073135 0.0000001626 0.0000001050 -2.53147 0.875583
4982.0000000006 0.0000000031 -0.7176076363 -0.5016812021 0.2096073167 0.0000001626 0.0000001050 -2.53147 0.875583
4984.0000000006 0.0000000031 -0.7176076274 -0.5016812149 0.2096073199 0.0000001626 0.0000001050 -2.53147 0.875583
4986.0000000006 0.0000000031 -0.7176076185 -0.5016812276 0.2096073231 0.0000001626 0.0000001050 -2.53147 0.875583
4988.0000000006 0.0000000031 -0.7176076096 -0.5016812403 0.2096073263 0.0000001626 0.0000001050 -2.53147 0.875583
4990.0000000006 0.0000000031 -0.7176076007 -0.5016812531 0.2096073295 0.0000001626 0.0000001050 -2.53147 0.875583
4992.0000000006 0.0000000031 -0.7176075917 -0.5016812658 0.2096073327 0.0000001626 0.0000001050 -2.53147 0.875583
4994.0000000006 0.0000000031 -0.7176075828 -0.5016812786 0.2096073359 0.0000001626 0.0000001050 -2.53147 0.875583
4996.0000000006 0.0000000031 -0.7176075739 -0.5016812913 0.2096073391 0.0000001626 0.0000001050 -2.53147 0.875583
4998.0000000007 0.0000000031 -0.7176075650 -0.5016813040 0.2096073423 0.0000001626 0.0000001050 -2.53147 0.875583
5000.0000000007 0.0000000031 -0.7176075561 -0.5016813168 0.2096073455 0.0000001626 0.0000001050 -2.53147 0.875583
5002.0000000007 0.0000000031 -0.7176075472 -0.5016813295 0.2096073487 0.0000001626 0.0000001050 -2.53147 0.875583
5004.0000000007 0.0000000031 -0.7176075383 -0.5016813423 0.2096073519 0.0000001626 0.0000001050 -2.53147 0.875583
5006.0000000007 0.0000000031 -0.7176075294 -0.5016813550 0.2096073551 0.0000001626 0.0000001050 -2.53147 0.875583
5008.0000000007 0.0000000031 -0.7176075205 -0.5016813677 0.2096073583 0.0000001626 0.0000001050 -2.53147 0.875583
5010.0000000007 0.0000000031 -0.7176075116 -0.5016813805 0.2096073615 0.0000001626 0.0000001050 -2.53147 0.875583
5012.0000000007 0.0000000031 -0.7176075027 -0.5016813932 0.2096073647 0.0000001626 0.0000001050 -2.53147 0.875583
5014.0000000007 0.0000000031 -0.7176074938 -0.5016814060 0.2096073679 0.0000001626 0.0000001050 -2.53147 0.875583
5016.0000000007 0.0000000031 -0.7176074849 -0.5016814187 0.2096073711 0.0000001626 0.0000001050 -2.53147 0.875583
5018.0000000007 0.0000000031 -0.7176074760 -0.5016814314 0.2096073743 0.0000001626 0.0000001050 -2.53147 0.875583
5020.0000000007 0.0000000031 -0.7176074671 -0.5016814442 0.2096073775 0.0000001626 0.0000001050 -2.53147 0.875583
5022.0000000007 0.0000000031 -0.7176074582 -0.5016814569 0.2096073807 0.0000001626 0.0000001050 -2.53147 0.875583
5024.0000000007 0.0000000031 -0.7176074493 -0.5016814697 0.2096073839 0.0000001626 0.0000001050 -2.53147 0.875583
5026.0000000008 0.0000000031 -0.7176074404 -0.5016814824 0.2096073871 0.0000001626 0.0000001050 -2.53147 0.875583
5028.0000000008 0.0000000031 -0.7176074314 -0.5016814951 0.2096073903 0.0000001626 0.0000001050 -2.53147 0.875583
5030.0000000008 0.0000000031 -0.7176074225 -0.5016815079 0.2096073935 0.0000001626 0.0000001050 -2.53147 0.875583
5032.0000000008 0.0000000031 -0.7176074136 -0.5016815206 0.2096073967 0.0000001626 0.0000001050 -2.53147 0.875583
5034.0000000008 0.0000000031 -0.7176074047 -0.5016815334 0.2096073999 0.0000001626 0.0000001050 -2.53147 0.875583
5036.0000000008 0.0000000031 -0.7176073958 -0.5016815461 0.2096074031 0.0000001626 0.0000001050 -2.53147 0.875583
5038.0000000008 0.0000000031 -0.7176073869 -0.5016815588 0.2096074063 0.0000001626 0.0000001050 -2.53147 0.875583
5040.0000000008 0.0000000031 -0.7176073780 -0.5016815716 0.2096074095 0.0000001626 0.0000001050 -2.53147 0.875583
5042.0000000008 0.0000000031 -0.7176073691 -0.5016815843 0.2096074127 0.0000001626 0.0000001050 -2.53147 0.875583
5044.0000000008 0.0000000031 -0.7176073602 -0.5016815971 0.2096074159 0.0000001626 0.0000001050 -2.53147 0.875583
5046.0000000008 0.0000000031 -0.7176073513 -0.5016816098 0.2096074191 0.0000001626 0.0000001050 -2.53147 0.875583
5048.0000000008 0.0000000031 -0.7176073424 -0.5016816225 0.2096074223 0.0000001626 0.0000001050 -2.53147 0.875583
5050.0000000008 0.0000000031 -0.7176073335 -0.5016816353 0.2096074255 0.0000001626 0.0000001050 -2.53147 0.875583
5052.0000000008 0.0000000031 -0.7176073246 -0.5016816480 0.2096074287 0.0000001626 0.0000001050 -2.53147 0.875583
5054.0000000009 0.0000000031 -0.7176073157 -0.5016816608 0.2096074319 0.0000001626 0.0000001050 -2.53147 0.875583
5056.0000000009 0.0000000031 -0.7176073068 -0.5016816735 0.2096074351 0.0000001626 0.0000001050 -2.53147 0.875583
5058.0000000009 0.0000000031 -0.7176072979 -0.5016816862 0.2096074383 0.0000001626 0.0000001050 -2.53147 0.875583
5060.0000000009 0.0000000031 -0.7176072890 -0.5016816990 0.2096074415 0.0000001626 0.0000001050 -2.53147 0.875583
5062.0000000009 0.0000000031 -0.7176072800 -0.5016817117 0.2096074447 0.0000001626 0.0000001050 -2.53147 0.875583
5064.0000000009 0.0000000031 -0.7176072711 -0.5016817245 0.2096074479 0.0000001626 0.0000001050 -2.53147 0.875583
5066.0000000009 0.0000000031 -0.7176072622 -0.5016817372 0.2096074511 0.0000001626 0.0000001050 -2.53147 0.875583
5068.0000000009 0.0000000031 -0.7176072533 -0.5016817499 0.2096074543 0.0000001626 0.0000001050 -2.53147 0.875583
5070.0000000009 0.0000000031 -0.7176072444 -0.5016817627 0.2096074575 0.0000001626 0.0000001050 -2.53147 0.875583
5072.0000000009 0.0000000031 -0.7176072355 -0.5016817754 0.2096074607 0.0000001626 0.0000001050 -2.53147 0.875583
5074.0000000009 0.0000000031 -0.7176072266 -0.5016817882 0.2096074639 0.0000001626 0.0000001050 -2.53147 0.875583
5076.0000000009 0.0000000031 -0.7176072177 -0.5016818009 0.2096074671 0.0000001626 0.0000001050 -2.53147 0.875583
5078.0000000009 0.0000000031 -0.7176072088 -0.5016818136 0.2096074703 0.0000001626 0.0000001050 -2.53147 0.875583
5080.0000000009 0.0000000031 -0.7176071999 -0.5016818264 0.2096074735 0.0000001626 0.0000001050 -2.53147 0.875583
5082.0000000010 0.0000000031 -0.7176071910 -0.5016818391 0.2096074767 0.0000001626 0.0000001050 -2.53147 0.875583
5084.0000000010 0.0000000031 -0.7176071821 -0.5016818519 0.2096074799 0.0000001626 0.0000001050 -2.53147 0.875583
5086.0000000010 0.0000000031 -0.7176071732 -0.5016818646 0.2096074831 0.0000001626 0.0000001050 -2.53147 0.875583
5088.0000000010 0.0000000031 -0.7176071643 -0.5016818773 0.2096074863 0.0000001626 0.0000001050 -2.53147 0.875583
5090.0000000010 0.0000000031 -0.7176071554 -0.5016818901 0.2096074895 0.0000001626 0.0000001050 -2.53147 0.875583
5092.0000000010 0.0000000031 -0.7176071465 -0.5016819028 0.2096074927 0.0000001626 0.0000001050 -2.53147 0.875583
5094.0000000010 0.0000000031 -0.7176071376 -0.5016819155 0.2096074959 0.0000001626 0.0000001050 -2.53147 0.875583
5096.0000000010 0.0000000031 -0.7176071287 -0.5016819283 0.2096074991 0.0000001626 0.0000001050 -2.53147 0.875583
5098.0000000010 0.0000000031 -0.7176071197 -0.5016819410 0.2096075024 0.0000001626 0.0000001050 -2.53147 0.875583
5100.0000000010 0.0000000031 -0.7176071108 -0.5016819538 0.2096075056 0.0000001626 0.0000001050 -2.53147 0.875583
5102.0000000010 0.0000000031 -0.7176071019 -0.5016819665 0.2096075088 0.0000001626 0.0000001050 -2.53147 0.875583
5104.0000000010 0.0000000031 -0.7176070930 -0.5016819792 0.2096075120 0.0000001626 0.0000001050 -2.53147 0.875583
5106.0000000010 0.0000000031 -0.7176070841 -0.5016819920 0.2096075152 0.0000001626 0.0000001050 -2.53147 0.875583
5108.0000000011 0.0000000031 -0.7176070752 -0.5016820047 0.2096075184 0.0000001626 0.0000001050 -2.53147 0.875583
5110.0000000011 0.0000000031 -0.7176070663 -0.5016820175 0.2096075216 0.0000001626 0.0000001050 -2.53147 0.875583
5112.0000000011 0.0000000031 -0.7176070574 -0.5016820302 0.2096075248 0.0000001626 0.0000001050 -2.53147 0.875583
5114.0000000011 0.0000000031 -0.7176070485 -0.5016820429 0.2096075280 0.0000001626 0.0000001050 -2.53147 0.875583
5116.0000000011 0.0000000031 -0.7176070396 -0.5016820557 0.2096075312 0.0000001626 0.0000001050 -2.53147 0.875583
5118.0000000011 0.0000000031 -0.7176070307 -0.5016820684 0.2096075344 0.0000001626 0.0000001050 -2.53147 0.875583
5120.0000000011 0.0000000031 -0.7176070218 -0.5016820812 0.2096075376 0.0000001626 0.0000001050 -2.53147 0.875583
5122.0000000011 0.0000000031 -0.7176070129 -0.5016820939 0.2096075408 0.0000001626 0.0000001050 -2.53147 0.875583
5124.0000000011 0.0000000031 -0.7176070040 -0.5016821066 0.2096075440 0.0000001626 0.0000001050 -2.53147 0.875583
5126.0000000011 0.0000000031 -0.7176069951 -0.5016821194 0.2096075472 0.0000001626 0.0000001050 -2.53147 0.875583
5128.0000000011 0.0000000031 -0.7176069862 -0.5016821321 0.2096075504 0.0000001626 0.0000001050 -2.53147 0.875583
5130.0000000011 0.0000000031 -0.7176069773 -0.5016821449 0.2096075536 0.0000001626 0.0000001050 -2.53147 0.875583
5132.0000000011 0.0000000031 -0.7176069684 -0.5016821576 0.2096075568 0.0000001626 0.0000001050 -2.53147 0.875583
5134.0000000011 0.0000000031 -0.7176069594 -0.5016821703 0.2096075600 0.0000001626 0.0000001050 -2.53147 0.875583
5136.0000000012 0.0000000031 -0.7176069505 -0.5016821831 0.2096075632 0.0000001626 0.0000001050 -2.53147 0.875583
5138.0000000012 0.0000000031 -0.7176069416 -0.5016821958 0.2096075664 0.0000001626 0.0000001050 -2.53147 0.875583
5140.0000000012 0.0000000031 -0.7176069327 -0.5016822086 0.2096075696 0.0000001626 0.0000001050 -2.53147 0.875583
5142.0000000012 0.0000000031 -0.7176069238 -0.5016822213 0.2096075728 0.0000001626 0.0000001050 -2.53147 0.875583
5144.0000000012 0.0000000031 -0.7176069149 -0.5016822340 0.2096075760 0.0000001626 0.0000001050 -2.53147 0.875583
5146.0000000012 0.0000000031 -0.7176069060 -0.5016822468 0.2096075792 0.0000001626 0.0000001050 -2.53147 0.875583
5148.0000000012 0.0000000031 -0.7176068971 -0.5016822595 0.2096075824 0.0000001626 0.0000001050 -2.53147 0.875583
5150.0000000012 0.0000000031 -0.7176068882 -0.5016822723 0.2096075856 0.0000001626 0.0000001050 -2.53147 0.875583
5152.0000000012 0.0000000031 -0.7176068793 -0.5016822850 0.2096075888 0.0000001626 0.0000001050 -2.53147 0.875583
5154.0000000012 0.0000000031 -0.7176068704 -0.5016822977 0.2096075920 0.0000001626 0.0000001050 -2.53147 0.875583
5156.0000000012 0.0000000031 -0.7176068615 -0.5016823105 0.2096075952 0.0000001626 0.0000001050 -2.53147 0.875583
5158.0000000012 0.0000000031 -0.7176068526 -0.5016823232 0.2096075984 0.0000001626 0.0000001050 -2.53147 0.875583
5160.0000000012 0.0000000031 -0.7176068437 -0.5016823360 0.2096076016 0.0000001626 0.0000001050 -2.53147 0.875583
5162.0000000012 0.0000000031 -0.7176068348 -0.5016823487 0.2096076048 0.0000001626 0.0000001050 -2.53147 0.875583
5164.0000000013 0.0000000031 -0.7176068259 -0.5016823614 0.2096076080 0.0000001626 0.0000001050 -2.53147 0.875583
5166.0000000013 0.0000000031 -0.7176068170 -0.5016823742 0.2096076112 0.0000001626 0.0000001050 -2.53147 0.875583
5168.0000000013 0.0000000031 -0.7176068081 -0.5016823869 0.2096076144 0.0000001626 0.0000001050 -2.53147 0.875583
5170.0000000013 0.0000000031 -0.7176067991 -0.5016823996 0.2096076176 0.0000001626 0.0000001050 -2.53147 0.875583
5172.0000000013 0.0000000031 -0.7176067902 -0.5016824124 0.2096076208 0.0000001626 0.0000001050 -2.53147 0.875583
5174.0000000013 0.0000000031 -0.7176067813 -0.5016824251 0.2096076240 0.0000001626 0.0000001050 -2.53147 0.875583
5176.0000000013 0.0000000031 -0.7176067724 -0.5016824379 0.2096076272 0.0000001626 0.0000001050 -2.53147 0.875583
5178.0000000013 0.0000000031 -0.7176067635 -0.5016824506 0.2096076304 0.0000001626 0.0000001050 -2.53147 0.875583
5180.0000000013 0.0000000031 -0.7176067546 -0.5016824633 0.2096076336 0.0000001626 0.0000001050 -2.53147 0.875583
5182.0000000013 0.0000000031 -0.7176067457 -0.5016824761 0.2096076368 0.0000001626 0.0000001050 -2.53147 0.875583
5184.0000000013 0.0000000031 -0.7176067368 -0.5016824888 0.2096076400 0.0000001626 0.0000001050 -2.53147 0.875583
5186.0000000013 0.0000000031 -0.7176067279 -0.5016825016 0.2096076432 0.0000001626 0.0000001050 -2.53147 0.875583
5188.0000000013 0.0000000031 -0.7176067190 -0.5016825143 0.2096076464 0.0000001626 0.0000001050 -2.53147 0.875583
5190.0000000013 0.0000000031 -0.7176067101 -0.5016825270 0.2096076496 0.0000001626 0.0000001050 -2.53147 0.875583
5192.0000000014 0.0000000031 -0.7176067012 -0.5016825398 0.2096076528 0.0000001626 0.0000001050 -2.53147 0.875583
5194.0000000014 0.0000000031 -0.7176066923 -0.5016825525 0.2096076560 0.0000001626 0.0000001050 -2.53147 0.875583
5196.0000000014 0.0000000031 -0.7176066834 -0.5016825653 0.2096076592 0.0000001626 0.0000001050 -2.53147 0.875583
5198.0000000014 0.0000000031 -0.7176066745 -0.5016825780 0.2096076624 0.0000001626 0.0000001050 -2.53147 0.875583
5200.0000000014 0.0000000031 -0.7176066656 -0.5016825907 0.2096076656 0.0000001626 0.0000001050 -2.53147 0.875583
5202.0000000014 0.0000000031 -0.7176066567 -0.5016826035 0.2096076688 0.0000001626 0.0000001050 -2.53147 0.875583
5204.0000000014 0.0000000031 -0.7176066478 -0.5016826162 0.2096076720 0.0000001626 0.0000001050 -2.53147 0.875583
5206.0000000014 0.0000000031 -0.7176066389 -0.5016826290 0.2096076752 0.0000001626 0.0000001050 -2.53147 0.875583
5208.0000000014 0.0000000031 -0.7176066300 -0.5016826417 0.2096076784 0.0000001626 0.0000001050 -2.53147 0.875583
5210.0000000014 0.0000000031 -0.7176066210 -0.5016826544 0.2096076816 0.0000001626 0.0000001050 -2.53147 0.875583
5212.0000000014 0.0000000031 -0.7176066121 -0.5016826672 0.2096076848 0.0000001626 0.0000001050 -2.53147 0.875583
5214.0000000014 0.0000000031 -0.7176066032 -0.5016826799 0.2096076880 0.0000001626 0.0000001050 -2.53147 0.875583
5216.0000000014 0.0000000031 -0.7176065943 -0.5016826926 0.2096076912 0.0000001626 0.0000001050 -2.53147 0.875583
5218.0000000015 0.0000000031 -0.7176065854 -0.5016827054 0.2096076944 0.0000001626 0.0000001050 -2.53147 0.875583
5220.0000000015 0.0000000031 -0.7176065765 -0.5016827181 0.2096076976 0.0000001626 0.0000001050 -2.53147 0.875583
5222.0000000015 0.0000000031 -0.7176065676 -0.5016827309 0.2096077008 0.0000001626 0.0000001050 -2.53147 0.875583
5224.0000000015 0.0000000031 -0.7176065587 -0.5016827436 0.2096077040 0.0000001626 0.0000001050 -2.53147 0.875583
5226.0000000015 0.0000000031 -0.7176065498 -0.5016827563 0.2096077072 0.0000001626 0.0000001050 -2.53147 0.875583
5228.0000000015 0.0000000031 -0.7176065409 -0.5016827691 0.2096077104 0.0000001626 0.0000001050 -2.53147 0.875583
5230.0000000015 0.0000000031 -0.7176065320 -0.5016827818 0.2096077136 0.0000001626 0.0000001050 -2.53147 0.875583
5232.0000000015 0.0000000031 -0.7176065231 -0.5016827946 0.2096077168 0.0000001626 0.0000001050 -2.53147 0.875583
5234.0000000015 0.0000000031 -0.7176065142 -0.5016828073 0.2096077200 0.0000001626 0.0000001050 -2.53147 0.875583
5236.0000000015 0.0000000031 -0.7176065053 -0.5016828200 0.2096077232 0.0000001626 0.0000001050 -2.53147 0.875583
5238.0000000015 0.0000000031 -0.7176064964 -0.5016828328 0.2096077264 0.0000001626 0.0000001050 -2.53147 0.875583
5240.0000000015 0.0000000031 -0.7176064875 -0.5016828455 0.2096077296 0.0000001626 0.0000001050 -2.53147 0.875583
5242.0000000015 0.0000000031 -0.7176064786 -0.5016828583 0.2096077328 0.0000001626 0.0000001050 -2.53147 0.875583
5244.0000000015 0.0000000031 -0.7176064697 -0.5016828710 0.2096077360 0.0000001626 0.0000001050 -2.53147 0.875583
5246.0000000016 0.0000000031 -0.7176064608 -0.5016828837 0.2096077393 0.0000001626 0.0000001050 -2.53147 0.875583
5248.0000000016 0.0000000031 -0.7176064518 -0.5016828965 0.2096077425 0.0000001626 0.0000001050 -2.53147 0.875583
5250.0000000016 0.0000000031 -0.7176064429 -0.5016829092 0.2096077457 0.0000001626 0.0000001050 -2.53147 0.875583
5252.0000000016 0.0000000031 -0.7176064340 -0.5016829219 0.2096077489 0.0000001626 0.0000001050 -2.53147 0.875583
5254.0000000016 0.0000000031 -0.7176064251 -0.5016829347 0.2096077521 0.0000001626 0.0000001050 -2.53147 0.875583
5256.0000000016 0.0000000031 -0.7176064162 -0.5016829474 0.2096077553 0.0000001626 0.0000001050 -2.53147 0.875583
5258.0000000016 0.0000000031 -0.7176064073 -0.5016829602 0.2096077585 0.0000001626 0.0000001050 -2.53147 0.875583
5260.0000000016 0.0000000031 -0.7176063984 -0.5016829729 0.2096077617 0.0000001626 0.0000001050 -2.53147 0.875583
5262.0000000016 0.0000000031 -0.7176063895 -0.5016829856 0.2096077649 0.0000001626 0.0000001050 -2.53147 0.875583
5264.0000000016 0.0000000031 -0.7176063806 -0.5016829984 0.2096077681 0.0000001626 0.0000001050 -2.53147 0.875583
5266.0000000016 0.0000000031 -0.7176063717 -0.5016830111 0.2096077713 0.0000001626 0.0000001050 -2.53147 0.875583
5268.0000000016 0.0000000031 -0.7176063628 -0.5016830239 0.2096077745 0.0000001626 0.0000001050 -2.53147 0.875583
5270.0000000016 0.0000000031 -0.7176063539 -0.5016830366 0.2096077777 0.0000001626 0.0000001050 -2.53147 0.875583
5272.0000000016 0.0000000031 -0.7176063450 -0.5016830493 0.2096077809 0.0000001626 0.0000001050 -2.53147 0.875583
5274.0000000017 0.0000000031 -0.7176063361 -0.5016830621 0.2096077841 0.0000001626 0.0000001050 -2.53147 0.875583
5276.0000000017 0.0000000031 -0.7176063272 -0.5016830748 0.2096077873 0.0000001626 0.0000001050 -2.53147 0.875583
5278.0000000017 0.0000000031 -0.7176063183 -0.5016830875 0.2096077905 0.0000001626 0.0000001050 -2.53147 0.875583
5280.0000000017 0.0000000031 -0.7176063094 -0.5016831003 0.2096077937 0.0000001626 0.0000001050 -2.53147 0.875583
5282.0000000017 0.0000000031 -0.7176063005 -0.5016831130 0.2096077969 0.0000001626 0.0000001050 -2.53147 0.875583
5284.0000000017 0.0000000031 -0.7176062916 -0.5016831258 0.2096078001 0.0000001626 0.0000001050 -2.53147 0.875583
5286.0000000017 0.0000000031 -0.7176062827 -0.5016831385 0.2096078033 0.0000001626 0.0000001050 -2.53147 0.875583
5288.0000000017 0.0000000031 -0.7176062737 -0.5016831512 0.2096078065 0.0000001626 0.0000001050 -2.53147 0.875583
5290.0000000017 0.0000000031 -0.7176062648 -0.5016831640 0.2096078097 0.0000001626 0.0000001050 -2.53147 0.875583
5292.0000000017 0.0000000031 -0.7176062559 -0.5016831767 0.2096078129 0.0000001626 0.0000001050 -2.53147 0.875583
5294.0000000017 0.0000000031 -0.7176062470 -0.5016831895 0.2096078161 0.0000001626 0.0000001050 -2.53147 0.875583
5296.0000000017 0.0000000031 -0.7176062381 -0.5016832022 0.2096078193 0.0000001626 0.0000001050 -2.53147 0.875583
5298.0000000017 0.0000000031 -0.7176062292 -0.5016832149 0.2096078225 0.0000001626 0.0000001050 -2.53147 0.875583
5300.0000000017 0.0000000031 -0.7176062203 -0.5016832277 0.2096078257 0.0000001626 0.0000001050 -2.53147 0.875583
5302.0000000018 0.0000000031 -0.7176062114 -0.5016832404 0.2096078289 0.0000001626 0.0000001050 -2.53147 0.875583
5304.0000000018 0.0000000031 -0.7176062025 -0.5016832532 0.2096078321 0.0000001626 0.0000001050 -2.53147 0.875583
5306.0000000018 0.0000000031 -0.7176061936 -0.5016832659 0.2096078353 0.0000001626 0.0000001050 -2.53147 0.875583
5308.0000000018 0.0000000031 -0.7176061847 -0.5016832786 0.2096078385 0.0000001626 0.0000001050 -2.53147 0.875583
5310.0000000018 0.0000000031 -0.7176061758 -0.5016832914 0.2096078417 0.0000001626 0.0000001050 -2.53147 0.875583
5312.0000000018 0.0000000031 -0.7176061669 -0.5016833041 0.2096078449 0.0000001626 0.0000001050 -2.53147 0.875583
5314.0000000018 0.0000000031 -0.7176061580 -0.5016833168 0.2096078481 0.0000001626 0.0000001050 -2.53147 0.875583
5316.0000000018 0.0000000031 -0.7176061491 -0.5016833296 0.2096078513 0.0000001626 0.0000001050 -2.53147 0.875583
5318.0000000018 0.0000000031 -0.7176061402 -0.5016833423 0.2096078545 0.0000001626 0.0000001050 -2.53147 0.875583
5320.0000000018 0.0000000031 -0.7176061313 -0.5016833551 0.2096078577 0.0000001626 0.0000001050 -2.53147 0.875583
5322.0000000018 0.0000000031 -0.7176061224 -0.5016833678 0.2096078609 0.0000001626 0.0000001050 -2.53147 0.875583
5324.0000000018 0.0000000031 -0.7176061135 -0.5016833805 0.2096078641 0.0000001626 0.0000001050 -2.53147 0.875583
5326.0000000018 0.0000000031 -0.7176061046 -0.5016833933 0.2096078673 0.0000001626 0.0000001050 -2.53147 0.875583
5328.0000000019 0.0000000031 -0.7176060957 -0.5016834060 0.2096078705 0.0000001626 0.0000001050 -2.53147 0.875583
5330.0000000019 0.0000000031 -0.7176060867 -0.5016834188 0.2096078737 0.0000001626 0.0000001050 -2.53147 0.875583
5332.0000000019 0.0000000031 -0.7176060778 -0.5016834315 0.2096078769 0.0000001626 0.0000001050 -2.53147 0.875583
5334.0000000019 0.0000000031 -0.7176060689 -0.5016834442 0.2096078801 0.0000001626 0.0000001050 -2.53147 0.875583
5336.0000000019 0.0000000031 -0.7176060600 -0.5016834570 0.2096078833 0.0000001626 0.0000001050 -2.53147 0.875583
5338.0000000019 0.0000000031 -0.7176060511 -0.5016834697 0.2096078865 0.0000001626 0.0000001050 -2.53147 0.875583
5340.0000000019 0.0000000031 -0.7176060422 -0.5016834824 0.2096078897 0.0000001626 0.0000001050 -2.53147 0.875583
5342.0000000019 0.0000000031 -0.7176060333 -0.5016834952 0.2096078929 0.0000001626 0.0000001050 -2.53147 0.875583
5344.0000000019 0.0000000031 -0.7176060244 -0.5016835079 0.2096078961 0.0000001626 0.0000001050 -2.53147 0.875583
5346.0000000019 0.0000000031 -0.7176060155 -0.5016835207 0.2096078993 0.0000001626 0.0000001050 -2.53147 0.875583
5348.0000000019 0.0000000031 -0.7176060066 -0.5016835334 0.2096079025 0.0000001626 0.0000001050 -2.53147 0.875583
5350.0000000019 0.0000000031 -0.7176059977 -0.5016835461 0.2096079057 0.0000001626 0.0000001050 -2.53147 0.875583
5352.0000000019 0.0000000031 -0.7176059888 -0.5016835589 0.2096079089 0.0000001626 0.0000001050 -2.53147 0.875583
5354.0000000019 0.0000000031 -0.7176059799 -0.5016835716 0.2096079121 0.0000001626 0.0000001050 -2.53147 0.875583
5356.0000000020 0.0000000031 -0.7176059710 -0.5016835843 0.2096079153 0.0000001626 0.0000001050 -2.53147 0.875583
5358.0000000020 0.0000000031 -0.7176059621 -0.5016835971 0.2096079185 0.0000001626 0.0000001050 -2.53147 0.875583
5360.0000000020 0.0000000031 -0.7176059532 -0.5016836098 0.2096079217 0.0000001626 0.0000001050 -2.53147 0.875583
5362.0000000020 0.0000000031 -0.7176059443 -0.5016836226 0.2096079249 0.0000001626 0.0000001050 -2.53147 0.875583
5364.0000000020 0.0000000031 -0.7176059354 -0.5016836353 0.2096079281 0.0000001626 0.0000001050 -2.53147 0.875583
5366.0000000020 0.0000000031 -0.7176059265 -0.5016836480 0.2096079313 0.0000001626 0.0000001050 -2.53147 0.875583
5368.0000000020 0.0000000031 -0.7176059176 -0.5016836608 0.2096079345 0.0000001626 0.0000001050 -2.53147 0.875583
5370.0000000020 0.0000000031 -0.7176059087 -0.5016836735 0.2096079377 0.0000001626 0.0000001050 -2.53147 0.875583
5372.0000000020 0.0000000031 -0.7176058997 -0.5016836863 0.2096079409 0.0000001626 0.0000001050 -2.53147 0.875583
5374.0000000020 0.0000000031 -0.7176058908 -0.5016836990 0.2096079441 0.0000001626 0.0000001050 -2.53147 0.875583
5376.0000000020 0.0000000031 -0.7176058819 -0.5016837117 0.2096079473 0.0000001626 0.0000001050 -2.53147 0.875583
5378.0000000020 0.0000000031 -0.7176058730 -0.5016837245 0.2096079505 0.0000001626 0.0000001050 -2.53147 0.875583
5380.0000000020 0.0000000031 -0.7176058641 -0.5016837372 0.2096079537 0.0000001626 0.0000001050 -2.53147 0.875583
5382.0000000020 0.0000000031 -0.7176058552 -0.5016837499 0.2096079569 0.0000001626 0.0000001050 -2.53147 0.875583
5384.0000000021 0.0000000031 -0.7176058463 -0.5016837627 0.2096079601 0.0000001626 0.0000001050 -2.53147 0.875583
5386.0000000021 0.0000000031 -0.7176058374 -0.5016837754 0.2096079633 0.0000001626 0.0000001050 -2.53147 0.875583
5388.0000000021 0.0000000031 -0.7176058285 -0.5016837882 0.2096079665 0.0000001626 0.0000001050 -2.53147 0.875583
5390.0000000021 0.0000000031 -0.7176058196 -0.5016838009 0.2096079697 0.0000001626 0.0000001050 -2.53147 0.875583
5392.0000000021 0.0000000031 -0.7176058107 -0.5016838136 0.2096079729 0.0000001626 0.0000001050 -2.53147 0.875583
5394.0000000021 0.0000000031 -0.7176058018 -0.5016838264 0.2096079761 0.0000001626 0.0000001050 -2.53147 0.875583
5396.0000000021 0.0000000031 -0.7176057929 -0.5016838391 0.2096079793 0.0000001626 0.0000001050 -2.53147 0.875583
5398.0000000021 0.0000000031 -0.7176057840 -0.5016838519 0.2096079825 0.0000001626 0.0000001050 -2.53147 0.875583
5400.0000000021 0.0000000031 -0.7176057751 -0.5016838646 0.2096079857 0.0000001626 0.0000001050 -2.53147 0.875583
5402.0000000021 0.0000000031 -0.7176057662 -0.5016838773 0.2096079889 0.0000001626 0.0000001050 -2.53147 0.875583
5404.0000000021 0.0000000031 -0.7176057573 -0.5016838901 0.2096079921 0.0000001626 0.0000001050 -2.53147 0.875583
5406.0000000021 0.0000000031 -0.7176057484 -0.5016839028 0.2096079953 0.0000001626 0.0000001050 -2.53147 0.875583
5408.0000000021 0.0000000031 -0.7176057395 -0.5016839155 0.2096079985 0.0000001626 0.0000001050 -2.53147 0.875583
5410.0000000022 0.0000000031 -0.7176057306 -0.5016839283 0.2096080017 0.0000001626 0.0000001050 -2.53147 0.875583
5412.0000000022 0.0000000031 -0.7176057217 -0.5016839410 0.2096080049 0.0000001626 0.0000001050 -2.53147 0.875583
5414.0000000022 0.0000000031 -0.7176057128 -0.5016839538 0.2096080081 0.0000001626 0.0000001050 -2.53147 0.875583
5416.0000000022 0.0000000031 -0.7176057038 -0.5016839665 0.2096080113 0.0000001626 0.0000001050 -2.53147 0.875583
5418.0000000022 0.0000000031 -0.7176056949 -0.5016839792 0.2096080146 0.0000001626 0.0000001050 -2.53147 0.875583
5420.0000000022 0.0000000031 -0.7176056860 -0.5016839920 0.2096080178 0.0000001626 0.0000001050 -2.53147 0.875583
5422.0000000022 0.0000000031 -0.7176056771 -0.5016840047 0.2096080210 0.0000001626 0.0000001050 -2.53147 0.875583
5424.0000000022 0.0000000031 -0.7176056682 -0.5016840174 0.2096080242 0.0000001626 0.0000001050 -2.53147 0.875583
5426.0000000022 0.0000000031 -0.7176056593 -0.5016840302 0.2096080274 0.0000001626 0.0000001050 -2.53147 0.875583
5428.0000000022 0.0000000031 -0.7176056504 -0.5016840429 0.2096080306 0.0000001626 0.0000001050 -2.53147 0.875583
5430.0000000022 0.0000000031 -0.7176056415 -0.5016840557 0.2096080338 0.0000001626 0.0000001050 -2.53147 0.875583
5432.0000000022 0.0000000031 -0.7176056326 -0.5016840684 0.2096080370 0.0000001626 0.0000001050 -2.53147 0.875583
5434.0000000022 0.0000000031 -0.7176056237 -0.5016840811 0.2096080402 0.0000001626 0.0000001050 -2.53147 0.875583
5436.0000000022 0.0000000031 -0.7176056148 -0.5016840939 0.2096080434 0.0000001626 0.0000001050 -2.53147 0.875583
5438.0000000023 0.0000000031 -0.7176056059 -0.5016841066 0.2096080466 0.0000001626 0.0000001050 -2.53147 0.875583
5440.0000000023 0.0000000031 -0.7176055970 -0.5016841193 0.2096080498 0.0000001626 0.0000001050 -2.53147 0.875583
5442.0000000023 0.0000000031 -0.7176055881 -0.5016841321 0.2096080530 0.0000001626 0.0000001050 -2.53147 0.875583
5444.0000000023 0.0000000031 -0.7176055792 -0.5016841448 0.2096080562 0.0000001626 0.0000001050 -2.53147 0.875583
5446.0000000023 0.0000000031 -0.7176055703 -0.5016841576 0.2096080594 0.0000001626 0.0000001050 -2.53147 0.875583
5448.0000000023 0.0000000031 -0.7176055614 -0.5016841703 0.2096080626 0.0000001626 0.0000001050 -2.53147 0.875583
5450.0000000023 0.0000000031 -0.7176055525 -0.5016841830 0.2096080658 0.0000001626 0.0000001050 -2.53147 0.875583
5452.0000000023 0.0000000031 -0.7176055436 -0.5016841958 0.2096080690 0.0000001626 0.0000001050 -2.53147 0.875583
5454.0000000023 0.0000000031 -0.7176055347 -0.5016842085 0.2096080722 0.0000001626 0.0000001050 -2.53147 0.875583
5456.0000000023 0.0000000031 -0.7176055258 -0.5016842212 0.2096080754 0.0000001626 0.0000001050 -2.53147 0.875583
5458.0000000023 0.0000000031 -0.7176055169 -0.5016842340 0.2096080786 0.0000001626 0.0000001050 -2.53147 0.875583
5460.0000000023 0.0000000031 -0.7176055080 -0.5016842467 0.2096080818 0.0000001626 0.0000001050 -2.53147 0.875583
5462.0000000023 0.0000000031 -0.7176054990 -0.5016842595 0.2096080850 0.0000001626 0.0000001050 -2.53147 0.875583
5464.0000000023 0.0000000031 -0.7176054901 -0.5016842722 0.2096080882 0.0000001626 0.0000001050 -2.53147 0.875583
5466.0000000024 0.0000000031 -0.7176054812 -0.5016842849 0.2096080914 0.0000001626 0.0000001050 -2.53147 0.875583
5468.0000000024 0.0000000031 -0.7176054723 -0.5016842977 0.2096080946 0.0000001626 0.0000001050 -2.53147 0.875583
5470.0000000024 0.0000000031 -0.7176054634 -0.5016843104 0.2096080978 0.0000001626 0.0000001050 -2.53147 0.875583
5472.0000000024 0.0000000031 -0.7176054545 -0.5016843232 0.2096081010 0.0000001626 0.0000001050 -2.53147 0.875583
5474.0000000024 0.0000000031 -0.7176054456 -0.5016843359 0.2096081042 0.0000001626 0.0000001050 -2.53147 0.875583
5476.0000000024 0.0000000031 -0.7176054367 -0.5016843486 0.2096081074 0.0000001626 0.0000001050 -2.53146 0.875583
5478.0000000024 0.0000000031 -0.7176054278 -0.5016843614 0.2096081106 0.0000001626 0.0000001050 -2.53146 0.875583
5480.0000000024 0.0000000031 -0.7176054189 -0.5016843741 0.2096081138 0.0000001626 0.0000001050 -2.53146 0.875583
5482.0000000024 0.0000000031 -0.7176054100 -0.5016843868 0.2096081170 0.0000001626 0.0000001050 -2.53146 0.875583
5484.0000000024 0.0000000031 -0.7176054011 -0.5016843996 0.2096081202 0.0000001626 0.0000001050 -2.53146 0.875583
5486.0000000024 0.0000000031 -0.7176053922 -0.5016844123 0.2096081234 0.0000001626 0.0000001050 -2.53146 0.875583
5488.0000000024 0.0000000031 -0.7176053833 -0.5016844251 0.2096081266 0.0000001626 0.0000001050 -2.53146 0.875583
5490.0000000024 0.0000000031 -0.7176053744 -0.5016844378 0.2096081298 0.0000001626 0.0000001050 -2.53146 0.875583
5492.0000000024 0.0000000031 -0.7176053655 -0.5016844505 0.2096081330 0.0000001626 0.0000001050 -2.53146 0.875583
5494.0000000025 0.0000000031 -0.7176053566 -0.5016844633 0.2096081362 0.0000001626 0.0000001050 -2.53146 0.875583
5496.0000000025 0.0000000031 -0.7176053477 -0.5016844760 0.2096081394 0.0000001626 0.0000001050 -2.53146 0.875583
5498.0000000025 0.0000000031 -0.7176053388 -0.5016844887 0.2096081426 0.0000001626 0.0000001050 -2.53146 0.875583
5500.0000000025 0.0000000031 -0.7176053299 -0.5016845015 0.2096081458 0.0000001626 0.0000001050 -2.53146 0.875583
5502.0000000025 0.0000000031 -0.7176053210 -0.5016845142 0.2096081490 0.0000001626 0.0000001050 -2.53146 0.875583
5504.0000000025 0.0000000031 -0.7176053121 -0.5016845270 0.2096081522 0.0000001626 0.0000001050 -2.53146 0.875583
5506.0000000025 0.0000000031 -0.7176053032 -0.5016845397 0.2096081554 0.0000001626 0.0000001050 -2.53146 0.875583
5508.0000000025 0.0000000031 -0.7176052943 -0.5016845524 0.2096081586 0.0000001626 0.0000001050 -2.53146 0.875583
5510.0000000025 0.0000000031 -0.7176052853 -0.5016845652 0.2096081618 0.0000001626 0.0000001050 -2.53146 0.875583
5512.0000000025 0.0000000031 -0.7176052764 -0.5016845779 0.2096081650 0.0000001626 0.0000001050 -2.53146 0.875583
5514.0000000025 0.0000000031 -0.7176052675 -0.5016845906 0.2096081682 0.0000001626 0.0000001050 -2.53146 0.875583
5516.0000000025 0.0000000031 -0.7176052586 -0.5016846034 0.2096081714 0.0000001626 0.0000001050 -2.53146 0.875583
5518.0000000025 0.0000000031 -0.7176052497 -0.5016846161 0.2096081746 0.0000001626 0.0000001050 -2.53146 0.875583
5520.0000000026 0.0000000031 -0.7176052408 -0.5016846289 0.2096081778 0.0000001626 0.0000001050 -2.53146 0.875583
5522.0000000026 0.0000000031 -0.7176052319 -0.5016846416 0.2096081810 0.0000001626 0.0000001050 -2.53146 0.875583
5524.0000000026 0.0000000031 -0.7176052230 -0.5016846543 0.2096081842 0.0000001626 0.0000001050 -2.53146 0.875583
5526.0000000026 0.0000000031 -0.7176052141 -0.5016846671 0.2096081874 0.0000001626 0.0000001050 -2.53146 0.875583
5528.0000000026 0.0000000031 -0.7176052052 -0.5016846798 0.2096081906 0.0000001626 0.0000001050 -2.53146 0.875583
5530.0000000026 0.0000000031 -0.7176051963 -0.5016846925 0.2096081938 0.0000001626 0.0000001050 -2.53146 0.875583
5532.0000000026 0.0000000031 -0.7176051874 -0.5016847053 0.2096081970 0.0000001626 0.0000001050 -2.53146 0.875583
5534.0000000026 0.0000000031 -0.7176051785 -0.5016847180 0.2096082002 0.0000001626 0.0000001050 -2.53146 0.875583
5536.0000000026 0.0000000031 -0.7176051696 -0.5016847308 0.2096082034 0.0000001626 0.0000001050 -2.53146 0.875583
5538.0000000026 0.0000000031 -0.7176051607 -0.5016847435 0.2096082066 0.0000001626 0.0000001050 -2.53146 0.875583
5540.0000000026 0.0000000031 -0.7176051518 -0.5016847562 0.2096082098 0.0000001626 0.0000001050 -2.53146 0.875583
5542.0000000026 0.0000000031 -0.7176051429 -0.5016847690 0.2096082130 0.0000001626 0.0000001050 -2.53146 0.875583
5544.0000000026 0.0000000031 -0.7176051340 -0.5016847817 0.2096082162 0.0000001626 0.0000001050 -2.53146 0.875583
5546.0000000026 0.0000000031 -0.7176051251 -0.5016847944 0.2096082194 0.0000001626 0.0000001050 -2.53146 0.875583
5548.0000000027 0.0000000031 -0.7176051162 -0.5016848072 0.2096082226 0.0000001626 0.0000001050 -2.53146 0.875583
5550.0000000027 0.0000000031 -0.7176051073 -0.5016848199 0.2096082258 0.0000001626 0.0000001050 -2.53146 0.875583
5552.0000000027 0.0000000031 -0.7176050984 -0.5016848326 0.2096082290 0.0000001626 0.0000001050 -2.53146 0.875583
5554.0000000027 0.0000000031 -0.7176050895 -0.5016848454 0.2096082322 0.0000001626 0.0000001050 -2.53146 0.875583
5556.0000000027 0.0000000031 -0.7176050806 -0.5016848581 0.2096082354 0.0000001626 0.0000001050 -2.53146 0.875583
5558.0000000027 0.0000000031 -0.7176050716 -0.5016848709 0.2096082386 0.0000001626 0.0000001050 -2.53146 0.875583
5560.0000000027 0.0000000031 -0.7176050627 -0.5016848836 0.2096082418 0.0000001626 0.0000001050 -2.53146 0.875583
5562.0000000027 0.0000000031 -0.7176050538 -0.5016848963 0.2096082450 0.0000001626 0.0000001050 -2.53146 0.875583
5564.0000000027 0.0000000031 -0.7176050449 -0.5016849091 0.2096082482 0.0000001626 0.0000001050 -2.53146 0.875583
5566.0000000027 0.0000000031 -0.7176050360 -0.5016849218 0.2096082514 0.0000001626 0.0000001050 -2.53146 0.875583
5568.0000000027 0.0000000031 -0.7176050271 -0.5016849345 0.2096082546 0.0000001626 0.0000001050 -2.53146 0.875583
5570.0000000027 0.0000000031 -0.7176050182 -0.5016849473 0.2096082578 0.0000001626 0.0000001050 -2.53146 0.875583
5572.0000000027 0.0000000031 -0.7176050093 -0.5016849600 0.2096082610 0.0000001626 0.0000001050 -2.53146 0.875583
5574.0000000027 0.0000000031 -0.7176050004 -0.5016849728 0.2096082642 0.0000001626 0.0000001050 -2.53146 0.875583
5576.0000000028 0.0000000031 -0.7176049915 -0.5016849855 0.2096082674 0.0000001626 0.0000001050 -2.53146 0.875583
5578.0000000028 0.0000000031 -0.7176049826 -0.5016849982 0.2096082706 0.0000001626 0.0000001050 -2.53146 0.875583
5580.0000000028 0.0000000031 -0.7176049737 -0.5016850110 0.2096082738 0.0000001626 0.0000001050 -2.53146 0.875583
5582.0000000028 0.0000000031 -0.7176049648 -0.5016850237 0.2096082770 0.0000001626 0.0000001050 -2.53146 0.875583
5584.0000000028 0.0000000031 -0.7176049559 -0.5016850364 0.2096082802 0.0000001626 0.0000001050 -2.53146 0.875583
5586.0000000028 0.0000000031 -0.7176049470 -0.5016850492 0.2096082834 0.0000001626 0.0000001050 -2.53146 0.875583
5588.0000000028 0.0000000031 -0.7176049381 -0.5016850619 0.2096082866 0.0000001626 0.0000001050 -2.53146 0.875583
5590.0000000028 0.0000000031 -0.7176049292 -0.5016850747 0.2096082898 0.0000001626 0.0000001050 -2.53146 0.875583
5592.0000000028 0.0000000031 -0.7176049203 -0.5016850874 0.2096082930 0.0000001626 0.0000001050 -2.53146 0.875583
5594.0000000028 0.0000000031 -0.7176049114 -0.5016851001 0.2096082962 0.0000001626 0.0000001050 -2.53146 0.875583
5596.0000000028 0.0000000031 -0.7176049025 -0.5016851129 0.2096082994 0.0000001626 0.0000001050 -2.53146 0.875583
5598.0000000028 0.0000000031 -0.7176048936 -0.5016851256 0.2096083026 0.0000001626 0.0000001050 -2.53146 0.875583
5600.0000000028 0.0000000031 -0.7176048847 -0.5016851383 0.2096083058 0.0000001626 0.0000001050 -2.53146 0.875583
5602.0000000028 0.0000000031 -0.7176048758 -0.5016851511 0.2096083090 0.0000001626 0.0000001050 -2.53146 0.875583
5604.0000000029 0.0000000031 -0.7176048669 -0.5016851638 0.2096083122 0.0000001626 0.0000001050 -2.53146 0.875583
5606.0000000029 0.0000000031 -0.7176048580 -0.5016851766 0.2096083154 0.0000001626 0.0000001050 -2.53146 0.875583
5608.0000000029 0.0000000031 -0.7176048491 -0.5016851893 0.2096083186 0.0000001626 0.0000001050 -2.53146 0.875583
5610.0000000029 0.0000000031 -0.7176048401 -0.5016852020 0.2096083218 0.0000001626 0.0000001050 -2.53146 0.875583
5612.0000000029 0.0000000031 -0.7176048312 -0.5016852148 0.2096083250 0.0000001626 0.0000001050 -2.53146 0.875583
5614.0000000029 0.0000000031 -0.7176048223 -0.5016852275 0.2096083282 0.0000001626 0.0000001050 -2.53146 0.875583
5616.0000000029 0.0000000031 -0.7176048134 -0.5016852402 0.2096083314 0.0000001626 0.0000001050 -2.53146 0.875583
5618.0000000029 0.0000000031 -0.7176048045 -0.5016852530 0.2096083346 0.0000001626 0.0000001050 -2.53146 0.875583
5620.0000000029 0.0000000031 -0.7176047956 -0.5016852657 0.2096083378 0.0000001626 0.0000001050 -2.53146 0.875583
5622.0000000029 0.0000000031 -0.7176047867 -0.5016852784 0.2096083410 0.0000001626 0.0000001050 -2.53146 0.875583
5624.0000000029 0.0000000031 -0.7176047778 -0.5016852912 0.2096083442 0.0000001626 0.0000001050 -2.53146 0.875583
5626.0000000029 0.0000000031 -0.7176047689 -0.5016853039 0.2096083474 0.0000001626 0.0000001050 -2.53146 0.875583
5628.0000000029 0.0000000031 -0.7176047600 -0.5016853167 0.2096083506 0.0000001626 0.0000001050 -2.53146 0.875583
5630.0000000030 0.0000000031 -0.7176047511 -0.5016853294 0.2096083538 0.0000001626 0.0000001050 -2.53146 0.875583
5632.0000000030 0.0000000031 -0.7176047422 -0.5016853421 0.2096083570 0.0000001626 0.0000001050 -2.53146 0.875583
5634.0000000030 0.0000000031 -0.7176047333 -0.5016853549 0.2096083602 0.0000001626 0.0000001050 -2.53146 0.875583
5636.0000000030 0.0000000031 -0.7176047244 -0.5016853676 0.2096083634 0.0000001626 0.0000001050 -2.53146 0.875583
5638.0000000030 0.0000000031 -0.7176047155 -0.5016853803 0.2096083667 0.0000001626 0.0000001050 -2.53146 0.875583
5640.0000000030 0.0000000031 -0.7176047066 -0.5016853931 0.2096083699 0.0000001626 0.0000001050 -2.53146 0.875583
5642.0000000030 0.0000000031 -0.7176046977 -0.5016854058 0.2096083731 0.0000001626 0.0000001050 -2.53146 0.875583
5644.0000000030 0.0000000031 -0.7176046888 -0.5016854186 0.2096083763 0.0000001626 0.0000001050 -2.53146 0.875583
5646.0000000030 0.0000000031 -0.7176046799 -0.5016854313 0.2096083795 0.0000001626 0.0000001050 -2.53146 0.875583
5648.0000000030 0.0000000031 -0.7176046710 -0.5016854440 0.2096083827 0.0000001626 0.0000001050 -2.53146 0.875583
5650.0000000030 0.0000000031 -0.7176046621 -0.5016854568 0.2096083859 0.0000001626 0.0000001050 -2.53146 0.875583
5652.0000000030 0.0000000031 -0.7176046532 -0.5016854695 0.2096083891 0.0000001626 0.0000001050 -2.53146 0.875583
5654.0000000030 0.0000000031 -0.7176046443 -0.5016854822 0.2096083923 0.0000001626 0.0000001050 -2.53146 0.875583
5656.0000000030 0.0000000031 -0.7176046354 -0.5016854950 0.2096083955 0.0000001626 0.0000001050 -2.53146 0.875583
5658.0000000031 0.0000000031 -0.7176046265 -0.5016855077 0.2096083987 0.0000001626 0.0000001050 -2.53146 0.875583
5660.0000000031 0.0000000031 -0.7176046176 -0.5016855204 0.2096084019 0.0000001626 0.0000001050 -2.53146 0.875583
5662.0000000031 0.0000000031 -0.7176046087 -0.5016855332 0.2096084051 0.0000001626 0.0000001050 -2.53146 0.875583
5664.0000000031 0.0000000031 -0.7176045997 -0.5016855459 0.2096084083 0.0000001626 0.0000001050 -2.53146 0.875583
5666.0000000031 0.0000000031 -0.7176045908 -0.5016855587 0.2096084115 0.0000001626 0.0000001050 -2.53146 0.875583
5668.0000000031 0.0000000031 -0.7176045819 -0.5016855714 0.2096084147 0.0000001626 0.0000001050 -2.53146 0.875583
5670.0000000031 0.0000000031 -0.7176045730 -0.5016855841 0.2096084179 0.0000001626 0.0000001050 -2.53146 0.875583
5672.0000000031 0.0000000031 -0.7176045641 -0.5016855969 0.2096084211 0.0000001626 0.0000001050 -2.53146 0.875583
5674.0000000031 0.0000000031 -0.7176045552 -0.5016856096 0.2096084243 0.0000001626 0.0000001050 -2.53146 0.875583
5676.0000000031 0.0000000031 -0.7176045463 -0.5016856223 0.2096084275 0.0000001626 0.0000001050 -2.53146 0.875583
5678.0000000031 0.0000000031 -0.7176045374 -0.5016856351 0.2096084307 0.0000001626 0.0000001050 -2.53146 0.875583
5680.0000000031 0.0000000031 -0.7176045285 -0.5016856478 0.2096084339 0.0000001626 0.0000001050 -2.53146 0.875583
5682.0000000031 0.0000000031 -0.7176045196 -0.5016856605 0.2096084371 0.0000001626 0.0000001050 -2.53146 0.875583
5684.0000000031 0.0000000031 -0.7176045107 -0.5016856733 0.2096084403 0.0000001626 0.0000001050 -2.53146 0.875583
5686.0000000032 0.0000000031 -0.7176045018 -0.5016856860 0.2096084435 0.0000001626 0.0000001050 -2.53146 0.875583
5688.0000000032 0.0000000031 -0.7176044929 -0.5016856988 0.2096084467 0.0000001626 0.0000001050 -2.53146 0.875583
5690.0000000032 0.0000000031 -0.7176044840 -0.5016857115 0.2096084499 0.0000001626 0.0000001050 -2.53146 0.875583
5692.0000000032 0.0000000031 -0.7176044751 -0.5016857242 0.2096084531 0.0000001626 0.0000001050 -2.53146 0.875583
5694.0000000032 0.0000000031 -0.7176044662 -0.5016857370 0.2096084563 0.0000001626 0.0000001050 -2.53146 0.875583
5696.0000000032 0.0000000031 -0.7176044573 -0.5016857497 0.2096084595 0.0000001626 0.0000001050 -2.53146 0.875583
5698.0000000032 0.0000000031 -0.7176044484 -0.5016857624 0.2096084627 0.0000001626 0.0000001050 -2.53146 0.875583
5700.0000000032 0.0000000031 -0.7176044395 -0.5016857752 0.2096084659 0.0000001626 0.0000001050 -2.53146 0.875583
5702.0000000032 0.0000000031 -0.7176044306 -0.5016857879 0.2096084691 0.0000001626 0.0000001050 -2.53146 0.875583
5704.0000000032 0.0000000031 -0.7176044217 -0.5016858007 0.2096084723 0.0000001626 0.0000001050 -2.53146 0.875583
5706.0000000032 0.0000000031 -0.7176044128 -0.5016858134 0.2096084755 0.0000001626 0.0000001050 -2.53146 0.875583
5708.0000000032 0.0000000031 -0.7176044039 -0.5016858261 0.2096084787 0.0000001626 0.0000001050 -2.53146 0.875583
5710.0000000032 0.0000000031 -0.7176043950 -0.5016858389 0.2096084819 0.0000001626 0.0000001050 -2.53146 0.875583
5712.0000000032 0.0000000031 -0.7176043861 -0.5016858516 0.2096084851 0.0000001626 0.0000001050 -2.53146 0.875583
5714.0000000033 0.0000000031 -0.7176043772 -0.5016858643 0.2096084883 0.0000001626 0.0000001050 -2.53146 0.875583
5716.0000000033 0.0000000031 -0.7176043683 -0.5016858771 0.2096084915 0.0000001626 0.0000001050 -2.53146 0.875583
5718.0000000033 0.0000000031 -0.7176043594 -0.5016858898 0.2096084947 0.0000001626 0.0000001050 -2.53146 0.875583
5720.0000000033 0.0000000031 -0.7176043504 -0.5016859025 0.2096084979 0.0000001626 0.0000001050 -2.53146 0.875583
5722.0000000033 0.0000000031 -0.7176043415 -0.5016859153 0.2096085011 0.0000001626 0.0000001050 -2.53146 0.875583
5724.0000000033 0.0000000031 -0.7176043326 -0.5016859280 0.2096085043 0.0000001626 0.0000001050 -2.53146 0.875583
5726.0000000033 0.0000000031 -0.7176043237 -0.5016859408 0.2096085075 0.0000001626 0.0000001050 -2.53146 0.875583
5728.0000000033 0.0000000031 -0.7176043148 -0.5016859535 0.2096085107 0.0000001626 0.0000001050 -2.53146 0.875583
5730.0000000033 0.0000000031 -0.7176043059 -0.5016859662 0.2096085139 0.0000001626 0.0000001050 -2.53146 0.875583
5732.0000000033 0.0000000031 -0.7176042970 -0.5016859790 0.2096085171 0.0000001626 0.0000001050 -2.53146 0.875583
5734.0000000033 0.0000000031 -0.7176042881 -0.5016859917 0.2096085203 0.0000001626 0.0000001050 -2.53146 0.875583
5736.0000000033 0.0000000031 -0.7176042792 -0.5016860044 0.2096085235 0.0000001626 0.0000001050 -2.53146 0.875583
5738.0000000033 0.0000000031 -0.7176042703 -0.5016860172 0.2096085267 0.0000001626 0.0000001050 -2.53146 0.875583
5740.0000000034 0.0000000031 -0.7176042614 -0.5016860299 0.2096085299 0.0000001626 0.0000001050 -2.53146 0.875583
5742.0000000034 0.0000000031 -0.7176042525 -0.5016860426 0.2096085331 0.0000001626 0.0000001050 -2.53146 0.875583
5744.0000000034 0.0000000031 -0.7176042436 -0.5016860554 0.2096085363 0.0000001626 0.0000001050 -2.53146 0.875583
5746.0000000034 0.0000000031 -0.7176042347 -0.5016860681 0.2096085395 0.0000001626 0.0000001050 -2.53146 0.875583
5748.0000000034 0.0000000031 -0.7176042258 -0.5016860808 0.2096085427 0.0000001626 0.0000001050 -2.53146 0.875583
5750.0000000034 0.0000000031 -0.7176042169 -0.5016860936 0.2096085459 0.0000001626 0.0000001050 -2.53146 0.875583
5752.0000000034 0.0000000031 -0.7176042080 -0.5016861063 0.2096085491 0.0000001626 0.0000001050 -2.53146 0.875583
5754.0000000034 0.0000000031 -0.7176041991 -0.5016861191 0.2096085523 0.0000001626 0.0000001050 -2.53146 0.875583
5756.0000000034 0.0000000031 -0.7176041902 -0.5016861318 0.2096085555 0.0000001626 0.0000001050 -2.53146 0.875583
5758.0000000034 0.0000000031 -0.7176041813 -0.5016861445 0.2096085587 0.0000001626 0.0000001050 -2.53146 0.875583
5760.0000000034 0.0000000031 -0.7176041724 -0.5016861573 0.2096085619 0.0000001626 0.0000001050 -2.53146 0.875583
5762.0000000034 0.0000000031 -0.7176041635 -0.5016861700 0.2096085651 0.0000001626 0.0000001050 -2.53146 0.875583
5764.0000000034 0.0000000031 -0.7176041546 -0.5016861827 0.2096085683 0.0000001626 0.0000001050 -2.53146 0.875583
5766.0000000034 0.0000000031 -0.7176041457 -0.5016861955 0.2096085715 0.0000001626 0.0000001050 -2.53146 0.875583
5768.0000000035 0.0000000031 -0.7176041368 -0.5016862082 0.2096085747 0.0000001626 0.0000001050 -2.53146 0.875583
5770.0000000035 0.0000000031 -0.7176041279 -0.5016862209 0.2096085779 0.0000001626 0.0000001050 -2.53146 0.875583
5772.0000000035 0.0000000031 -0.7176041190 -0.5016862337 0.2096085811 0.0000001626 0.0000001050 -2.53146 0.875583
5774.0000000035 0.0000000031 -0.7176041101 -0.5016862464 0.2096085843 0.0000001626 0.0000001050 -2.53146 0.875583
5776.0000000035 0.0000000031 -0.7176041012 -0.5016862592 0.2096085875 0.0000001626 0.0000001050 -2.53146 0.875583
5778.0000000035 0.0000000031 -0.7176040923 -0.5016862719 0.2096085907 0.0000001626 0.0000001050 -2.53146 0.875583
5780.0000000035 0.0000000031 -0.7176040833 -0.5016862846 0.2096085939 0.0000001626 0.0000001050 -2.53146 0.875583
5782.0000000035 0.0000000031 -0.7176040744 -0.5016862974 0.2096085971 0.0000001626 0.0000001050 -2.53146 0.875583
5784.0000000035 0.0000000031 -0.7176040655 -0.5016863101 0.2096086003 0.0000001626 0.0000001050 -2.53146 0.875583
5786.0000000035 0.0000000031 -0.7176040566 -0.5016863228 0.2096086035 0.0000001626 0.0000001050 -2.53146 0.875583
5788.0000000035 0.0000000031 -0.7176040477 -0.5016863356 0.2096086067 0.0000001626 0.0000001050 -2.53146 0.875583
5790.0000000035 0.0000000031 -0.7176040388 -0.5016863483 0.2096086099 0.0000001626 0.0000001050 -2.53146 0.875583
5792.0000000035 0.0000000031 -0.7176040299 -0.5016863610 0.2096086131 0.0000001626 0.0000001050 -2.53146 0.875583
5794.0000000035 0.0000000031 -0.7176040210 -0.5016863738 0.2096086163 0.0000001626 0.0000001050 -2.53146 0.875583
5796.0000000036 0.0000000031 -0.7176040121 -0.5016863865 0.2096086195 0.0000001626 0.0000001050 -2.53146 0.875583
5798.0000000036 0.0000000031 -0.7176040032 -0.5016863993 0.2096086227 0.0000001626 0.0000001050 -2.53146 0.875583
5800.0000000036 0.0000000031 -0.7176039943 -0.5016864120 0.2096086259 0.0000001626 0.0000001050 -2.53146 0.875583
5802.0000000036 0.0000000031 -0.7176039854 -0.5016864247 0.2096086291 0.0000001626 0.0000001050 -2.53146 0.875583
5804.0000000036 0.0000000031 -0.7176039765 -0.5016864375 0.2096086323 0.0000001626 0.0000001050 -2.53146 0.875583
5806.0000000036 0.0000000031 -0.7176039676 -0.5016864502 0.2096086355 0.0000001626 0.0000001050 -2.53146 0.875583
5808.0000000036 0.0000000031 -0.7176039587 -0.5016864629 0.2096086387 0.0000001626 0.0000001050 -2.53146 0.875583
5810.0000000036 0.0000000031 -0.7176039498 -0.5016864757 0.2096086419 0.0000001626 0.0000001050 -2.53146 0.875583
5812.0000000036 0.0000000031 -0.7176039409 -0.5016864884 0.2096086451 0.0000001626 0.0000001050 -2.53146 0.875583
5814.0000000036 0.0000000031 -0.7176039320 -0.5016865011 0.2096086483 0.0000001626 0.0000001050 -2.53146 0.875583
5816.0000000036 0.0000000031 -0.7176039231 -0.5016865139 0.2096086515 0.0000001626 0.0000001050 -2.53146 0.875583
5818.0000000036 0.0000000031 -0.7176039142 -0.5016865266 0.2096086547 0.0000001626 0.0000001050 -2.53146 0.875583
5820.0000000036 0.0000000031 -0.7176039053 -0.5016865393 0.2096086579 0.0000001626 0.0000001050 -2.53146 0.875583
5822.0000000036 0.0000000031 -0.7176038964 -0.5016865521 0.2096086611 0.0000001626 0.0000001050 -2.53146 0.875583
5824.0000000037 0.0000000031 -0.7176038875 -0.5016865648 0.2096086643 0.0000001626 0.0000001050 -2.53146 0.875583
5826.0000000037 0.0000000031 -0.7176038786 -0.5016865776 0.2096086675 0.0000001626 0.0000001050 -2.53146 0.875583
5828.0000000037 0.0000000031 -0.7176038697 -0.5016865903 0.2096086707 0.0000001626 0.0000001050 -2.53146 0.875583
5830.0000000037 0.0000000031 -0.7176038608 -0.5016866030 0.2096086739 0.0000001626 0.0000001050 -2.53146 0.875583
5832.0000000037 0.0000000031 -0.7176038519 -0.5016866158 0.2096086771 0.0000001626 0.0000001050 -2.53146 0.875583
5834.0000000037 0.0000000031 -0.7176038430 -0.5016866285 0.2096086803 0.0000001626 0.0000001050 -2.53146 0.875583
5836.0000000037 0.0000000031 -0.7176038341 -0.5016866412 0.2096086835 0.0000001626 0.0000001050 -2.53146 0.875583
5838.0000000037 0.0000000031 -0.7176038252 -0.5016866540 0.2096086867 0.0000001626 0.0000001050 -2.53146 0.875583
5840.0000000037 0.0000000031 -0.7176038163 -0.5016866667 0.2096086899 0.0000001626 0.0000001050 -2.53146 0.875583
5842.0000000037 0.0000000031 -0.7176038074 -0.5016866794 0.2096086931 0.0000001626 0.0000001050 -2.53146 0.875583
5844.0000000037 0.0000000031 -0.7176037984 -0.5016866922 0.2096086963 0.0000001626 0.0000001050 -2.53146 0.875583
5846.0000000037 0.0000000031 -0.7176037895 -0.5016867049 0.2096086995 0.0000001626 0.0000001050 -2.53146 0.875583
5848.0000000037 0.0000000031 -0.7176037806 -0.5016867176 0.2096087027 0.0000001626 0.0000001050 -2.53146 0.875583
5850.0000000038 0.0000000031 -0.7176037717 -0.5016867304 0.2096087059 0.0000001626 0.0000001050 -2.53146 0.875583
5852.0000000038 0.0000000031 -0.7176037628 -0.5016867431 0.2096087091 0.0000001626 0.0000001050 -2.53146 0.875583
5854.0000000038 0.0000000031 -0.7176037539 -0.5016867559 0.2096087123 0.0000001626 0.0000001050 -2.53146 0.875583
5856.0000000038 0.0000000031 -0.7176037450 -0.5016867686 0.2096087155 0.0000001626 0.0000001050 -2.53146 0.875583
5858.0000000038 0.0000000031 -0.7176037361 -0.5016867813 0.2096087187 0.0000001626 0.0000001050 -2.53146 0.875583
5860.0000000038 0.0000000031 -0.7176037272 -0.5016867941 0.2096087219 0.0000001626 0.0000001050 -2.53146 0.875583
5862.0000000038 0.0000000031 -0.7176037183 -0.5016868068 0.2096087251 0.0000001626 0.0000001050 -2.53146 0.875583
5864.0000000038 0.0000000031 -0.7176037094 -0.5016868195 0.2096087283 0.0000001626 0.0000001050 -2.53146 0.875583
5866.0000000038 0.0000000031 -0.7176037005 -0.5016868323 0.2096087315 0.0000001626 0.0000001050 -2.53146 0.875583
5868.0000000038 0.0000000031 -0.7176036916 -0.5016868450 0.2096087347 0.0000001626 0.0000001050 -2.53146 0.875583
5870.0000000038 0.0000000031 -0.7176036827 -0.5016868577 0.2096087379 0.0000001626 0.0000001050 -2.53146 0.875583
5872.0000000038 0.0000000031 -0.7176036738 -0.5016868705 0.2096087411 0.0000001626 0.0000001050 -2.53146 0.875583
5874.0000000038 0.0000000031 -0.7176036649 -0.5016868832 0.2096087443 0.0000001626 0.0000001050 -2.53146 0.875583
5876.0000000038 0.0000000031 -0.7176036560 -0.5016868959 0.2096087475 0.0000001626 0.0000001050 -2.53146 0.875583
5878.0000000039 0.0000000031 -0.7176036471 -0.5016869087 0.2096087507 0.0000001626 0.0000001050 -2.53146 0.875583
5880.0000000039 0.0000000031 -0.7176036382 -0.5016869214 0.2096087539 0.0000001626 0.0000001050 -2.53146 0.875583
5882.0000000039 0.0000000031 -0.7176036293 -0.5016869342 0.2096087571 0.0000001626 0.0000001050 -2.53146 0.875583
5884.0000000039 0.0000000031 -0.7176036204 -0.5016869469 0.2096087603 0.0000001626 0.0000001050 -2.53146 0.875583
5886.0000000039 0.0000000031 -0.7176036115 -0.5016869596 0.2096087635 0.0000001626 0.0000001050 -2.53146 0.875583
5888.0000000039 0.0000000031 -0.7176036026 -0.5016869724 0.2096087667 0.0000001626 0.0000001050 -2.53146 0.875583
5890.0000000039 0.0000000031 -0.7176035937 -0.5016869851 0.2096087699 0.0000001626 0.0000001050 -2.53146 0.875583
5892.0000000039 0.0000000031 -0.7176035848 -0.5016869978 0.2096087731 0.0000001626 0.0000001050 -2.53146 0.875583
5894.0000000039 0.0000000031 -0.7176035759 -0.5016870106 0.2096087763 0.0000001626 0.0000001050 -2.53146 0.875583
5896.0000000039 0.0000000031 -0.7176035670 -0.5016870233 0.2096087795 0.0000001626 0.0000001050 -2.53146 0.875583
5898.0000000039 0.0000000031 -0.7176035581 -0.5016870360 0.2096087827 0.0000001626 0.0000001050 -2.53146 0.875583
5900.0000000039 0.0000000031 -0.7176035492 -0.5016870488 0.2096087859 0.0000001626 0.0000001050 -2.53146 0.875583
5902.0000000039 0.0000000031 -0.7176035403 -0.5016870615 0.2096087891 0.0000001626 0.0000001050 -2.53146 0.875583
5904.0000000039 0.0000000031 -0.7176035314 -0.5016870742 0.2096087923 0.0000001626 0.0000001050 -2.53146 0.875583
5906.0000000040 0.0000000031 -0.7176035225 -0.5016870870 0.2096087955 0.0000001626 0.0000001050 -2.53146 0.875583
5908.0000000040 0.0000000031 -0.7176035136 -0.5016870997 0.2096087987 0.0000001626 0.0000001050 -2.53146 0.875583
5910.0000000040 0.0000000031 -0.7176035047 -0.5016871125 0.2096088019 0.0000001626 0.0000001050 -2.53146 0.875583
5912.0000000040 0.0000000031 -0.7176034958 -0.5016871252 0.2096088051 0.0000001626 0.0000001050 -2.53146 0.875583
5914.0000000040 0.0000000031 -0.7176034868 -0.5016871379 0.2096088083 0.0000001626 0.0000001050 -2.53146 0.875583
5916.0000000040 0.0000000031 -0.7176034779 -0.5016871507 0.2096088115 0.0000001626 0.0000001050 -2.53146 0.875583
5918.0000000040 0.0000000031 -0.7176034690 -0.5016871634 0.2096088147 0.0000001626 0.0000001050 -2.53146 0.875583
5920.0000000040 0.0000000031 -0.7176034601 -0.5016871761 0.2096088179 0.0000001626 0.0000001050 -2.53146 0.875583
5922.0000000040 0.0000000031 -0.7176034512 -0.5016871889 0.2096088211 0.0000001626 0.0000001050 -2.53146 0.875583
5924.0000000040 0.0000000031 -0.7176034423 -0.5016872016 0.2096088243 0.0000001626 0.0000001050 -2.53146 0.875583
5926.0000000040 0.0000000031 -0.7176034334 -0.5016872143 0.2096088275 0.0000001626 0.0000001050 -2.53146 0.875583
5928.0000000040 0.0000000031 -0.7176034245 -0.5016872271 0.2096088307 0.0000001626 0.0000001050 -2.53146 0.875583
5930.0000000040 0.0000000031 -0.7176034156 -0.5016872398 0.2096088339 0.0000001626 0.0000001050 -2.53146 0.875583
5932.0000000040 0.0000000031 -0.7176034067 -0.5016872525 0.2096088371 0.0000001626 0.0000001050 -2.53146 0.875583
5934.0000000041 0.0000000031 -0.7176033978 -0.5016872653 0.2096088403 0.0000001626 0.0000001050 -2.53146 0.875583
5936.0000000041 0.0000000031 -0.7176033889 -0.5016872780 0.2096088435 0.0000001626 0.0000001050 -2.53146 0.875583
5938.0000000041 0.0000000031 -0.7176033800 -0.5016872907 0.2096088467 0.0000001626 0.0000001050 -2.53146 0.875583
5940.0000000041 0.0000000031 -0.7176033711 -0.5016873035 0.2096088499 0.0000001626 0.0000001050 -2.53146 0.875583
5942.0000000041 0.0000000031 -0.7176033622 -0.5016873162 0.2096088531 0.0000001626 0.0000001050 -2.53146 0.875583
5944.0000000041 0.0000000031 -0.7176033533 -0.5016873290 0.2096088563 0.0000001626 0.0000001050 -2.53146 0.875583
5946.0000000041 0.0000000031 -0.7176033444 -0.5016873417 0.2096088595 0.0000001626 0.0000001050 -2.53146 0.875583
5948.0000000041 0.0000000031 -0.7176033355 -0.5016873544 0.2096088627 0.0000001626 0.0000001050 -2.53146 0.875583
5950.0000000041 0.0000000031 -0.7176033266 -0.5016873672 0.2096088659 0.0000001626 0.0000001050 -2.53146 0.875583
5952.0000000041 0.0000000031 -0.7176033177 -0.5016873799 0.2096088691 0.0000001626 0.0000001050 -2.53146 0.875583
5954.0000000041 0.0000000031 -0.7176033088 -0.5016873926 0.2096088723 0.0000001626 0.0000001050 -2.53146 0.875583
5956.0000000041 0.0000000031 -0.7176032999 -0.5016874054 0.2096088755 0.0000001626 0.0000001050 -2.53146 0.875583
5958.0000000041 0.0000000031 -0.7176032910 -0.5016874181 0.2096088787 0.0000001626 0.0000001050 -2.53146 0.875583
5960.0000000042 0.0000000031 -0.7176032821 -0.5016874308 0.2096088819 0.0000001626 0.0000001050 -2.53146 0.875583
5962.0000000042 0.0000000031 -0.7176032732 -0.5016874436 0.2096088851 0.0000001626 0.0000001050 -2.53146 0.875583
5964.0000000042 0.0000000031 -0.7176032643 -0.5016874563 0.2096088883 0.0000001626 0.0000001050 -2.53146 0.875583
5966.0000000042 0.0000000031 -0.7176032554 -0.5016874690 0.2096088915 0.0000001626 0.0000001050 -2.53146 0.875583
5968.0000000042 0.0000000031 -0.7176032465 -0.5016874818 0.2096088947 0.0000001626 0.0000001050 -2.53146 0.875583
5970.0000000042 0.0000000031 -0.7176032376 -0.5016874945 0.2096088979 0.0000001626 0.0000001050 -2.53146 0.875583
5972.0000000042 0.0000000031 -0.7176032287 -0.5016875072 0.2096089011 0.0000001626 0.0000001050 -2.53146 0.875583
5974.0000000042 0.0000000031 -0.7176032198 -0.5016875200 0.2096089043 0.0000001626 0.0000001050 -2.53146 0.875583
5976.0000000042 0.0000000031 -0.7176032109 -0.5016875327 0.2096089075 0.0000001626 0.0000001050 -2.53146 0.875583
5978.0000000042 0.0000000031 -0.7176032020 -0.5016875454 0.2096089107 0.0000001626 0.0000001050 -2.53146 0.875583
5980.0000000042 0.0000000031 -0.7176031931 -0.5016875582 0.2096089139 0.0000001626 0.0000001050 -2.53146 0.875583
5982.0000000042 0.0000000031 -0.7176031842 -0.5016875709 0.2096089171 0.0000001626 0.0000001050 -2.53146 0.875583
5984.0000000042 0.0000000031 -0.7176031753 -0.5016875837 0.2096089203 0.0000001626 0.0000001050 -2.53146 0.875583
5986.0000000042 0.0000000031 -0.7176031664 -0.5016875964 0.2096089235 0.0000001626 0.0000001050 -2.53146 0.875583
5988.0000000043 0.0000000031 -0.7176031575 -0.5016876091 0.2096089267 0.0000001626 0.0000001050 -2.53146 0.875583
5990.0000000043 0.0000000031 -0.7176031485 -0.5016876219 0.2096089299 0.0000001626 0.0000001050 -2.53146 0.875583
5992.0000000043 0.0000000031 -0.7176031396 -0.5016876346 0.2096089331 0.0000001626 0.0000001050 -2.53146 0.875583
5994.0000000043 0.0000000031 -0.7176031307 -0.5016876473 0.2096089363 0.0000001626 0.0000001050 -2.53146 0.875583
5996.0000000043 0.0000000031 -0.7176031218 -0.5016876601 0.2096089395 0.0000001626 0.0000001050 -2.53146 0.875583
5998.0000000043 0.0000000031 -0.7176031129 -0.5016876728 0.2096089427 0.0000001626 0.0000001050 -2.53146 0.875583


==> Figures/pp-example-limit-e10.dat <==
0 -0.0000023925 0.5000000169 -0.0000001881 -0.0000002393 0.0000001687 -0.0000018814 -3.762e-07 0.5
2.0000000000 -0.0000145250 0.5000055946 -0.0000164957 -0.0000374601 0.0000017911 -0.0000019985 -3.2991e-05 0.500006
4.0000000000 -0.0000208316 0.5000068380 -0.0000044512 -0.0000700904 -0.0000005781 0.0000166346 -8.90228e-06 0.500007
6.0000000000 -0.0000592390 0.5000019057 0.0000790362 -0.0001413994 -0.0000051698 0.0000811068 0.000158072 0.500002
8.0000000000 -0.0002105249 0.4999760921 0.0004569710 -0.0003802157 -0.0000266312 0.0003627843 0.000913985 0.499976
10.0000000000 -0.0004733347 0.4997932367 0.0021787725 -0.0011295668 -0.0002428444 0.0016884372 0.00435932 0.499798
12.0000000000 0.0206140762 0.4965511541 0.0117539327 0.0075180019 -0.0047013946 0.0113566988 0.0236667 0.49669
14.0000000000 0.1652495408 0.4743761810 0.0920082491 0.1942133755 -0.0231681611 0.0742738047 0.191578 0.483217
16.0000000000 0.1045878586 0.4083385561 0.2570964722 0.5059043135 -0.0326068286 0.0646389870 0.561912 0.482534
18.0000000000 0.0251763368 0.3563721966 0.3417505500 0.6171864586 -0.0203677519 0.0275718828 0.764457 0.493756
20.0000000000 0.0118674785 0.3233535464 0.3869126005 0.6405946798 -0.0142514120 0.0185804683 0.874647 0.504241
22.0000000000 0.0178348287 0.2976410773 0.4192249115 0.6627609351 -0.0122724009 0.0123766985 0.953404 0.51414
24.0000000000 0.0355896826 0.2776467223 0.4374173601 0.7124792918 -0.0074128362 0.0041554286 1.00522 0.518094
26.0000000000 0.0391261990 0.2752575725 0.4342344743 0.8001880170 0.0055660001 -0.0058428220 1.00583 0.514127
28.0000000000 0.0000527493 0.2977837396 0.4281886042 0.8495658991 0.0159789518 0.0008089169 0.963131 0.521556
30.0000000000 -0.0298630308 0.3342001584 0.4349309896 0.8123121374 0.0191029417 0.0044080321 0.915624 0.548502
32.0000000000 -0.0184065608 0.3736919837 0.4470479593 0.7634264675 0.0198920813 0.0064706242 0.874539 0.582664
34.0000000000 0.0092131447 0.4133206302 0.4622824531 0.7538865700 0.0194217105 0.0070631275 0.841258 0.620112
36.0000000000 0.0375396574 0.4514973783 0.4761948881 0.8027502866 0.0181954684 0.0063333842 0.812014 0.65621
38.0000000000 0.0476264634 0.4827645952 0.4899290495 0.8895909868 0.0112674357 0.0077406626 0.792764 0.687817
40.0000000000 0.0408709065 0.4951350992 0.5038644474 0.9799739683 0.0005381731 0.0058929936 0.794136 0.706426
42.0000000000 0.0277662041 0.4896764836 0.5114185101 1.0465160554 -0.0055945564 0.0023562262 0.807113 0.708048
44.0000000000 0.0253197864 0.4725677627 0.5148490152 1.0990576826 -0.0112313999 0.0002037396 0.828192 0.698849
46.0000000000 0.0235110993 0.4474848964 0.5094671694 1.1502895048 -0.0134270944 -0.0059953090 0.850078 0.678085
48.0000000000 0.0140531175 0.4220763738 0.4913310732 1.1906062584 -0.0115995689 -0.0120034806 0.861074 0.64773
50.0000000000 0.0042176181 0.4020836063 0.4650908213 1.2089187126 -0.0090486864 -0.0135793536 0.857929 0.614801
52.0000000000 -0.0029648067 0.3838194167 0.4380831789 1.2110204214 -0.0093002073 -0.0140866501 0.851325 0.582438
54.0000000000 0.0004353410 0.3631824775 0.4101126047 1.2088928028 -0.0111742060 -0.0138593334 0.846012 0.547808
56.0000000000 0.0000571097 0.3415175440 0.3829906237 1.2108261378 -0.0102808706 -0.0136899337 0.842579 0.513143
58.0000000000 -0.0006722124 0.3225273787 0.3560908249 1.2105666470 -0.0087612676 -0.0133224814 0.834816 0.480442
60.0000000000 -0.0005278603 0.3064872454 0.3305345894 1.2097112327 -0.0072099097 -0.0120992751 0.82313 0.450763
62.0000000000 -0.0014836746 0.2941007154 0.3082897025 1.2083745834 -0.0047675433 -0.0099197252 0.808948 0.426072
64.0000000000 -0.0032198229 0.2874785318 0.2903552077 1.2038080149 -0.0022374427 -0.0082496210 0.790377 0.408595
66.0000000000 -0.0023876447 0.2833312163 0.2751149717 1.1985849031 -0.0020528643 -0.0070919513 0.770687 0.394924
68.0000000000 -0.0013658910 0.2788797337 0.2618154461 1.1954799322 -0.0024290015 -0.0062896279 0.753849 0.38252
70.0000000000 -0.0008230147 0.2734987040 0.2499043631 1.1937411359 -0.0029439231 -0.0056600992 0.74035 0.370478
72.0000000000 -0.0004079866 0.2671377881 0.2391327482 1.1928304249 -0.0033905716 -0.0051233284 0.730138 0.358535
74.0000000000 -0.0000109748 0.2600517765 0.2293800878 1.1926612835 -0.0036612753 -0.0046250918 0.722812 0.34676
76.0000000000 0.0003595675 0.2526401192 0.2206028177 1.1932070866 -0.0037167337 -0.0041433734 0.717804 0.335399
78.0000000000 0.0006549498 0.2453431453 0.2127676669 1.1943599367 -0.0035406126 -0.0036745195 0.714409 0.324751
80.0000000000 0.0009262930 0.2385516513 0.2059421390 1.1960291632 -0.0032604027 -0.0031470920 0.712166 0.315149
82.0000000000 0.0011025172 0.2322892837 0.2001090279 1.1981123695 -0.0030044278 -0.0026940045 0.711112 0.306597
84.0000000000 0.0012180675 0.2265087330 0.1950837893 1.2004621591 -0.0027779281 -0.0023437623 0.710997 0.298938
86.0000000000 0.0013066491 0.2211377004 0.1906530543 1.2030086279 -0.0025917657 -0.0020982652 0.711503 0.291977
88.0000000000 0.0013735715 0.2160966270 0.1866277525 1.2057126425 -0.0024440784 -0.0019337839 0.712355 0.285531
90.0000000000 0.0014122591 0.2113158825 0.1828761375 1.2085262698 -0.0023279247 -0.0018200780 0.713376 0.27946
92.0000000000 0.0014186558 0.2067411251 0.1793219218 1.2113876893 -0.0022353289 -0.0017332586 0.714495 0.273675
94.0000000000 0.0013949230 0.2023330916 0.1759275667 1.2142328906 -0.0021592531 -0.0016584521 0.715703 0.268122
96.0000000000 0.0013474994 0.1980645938 0.1726778316 1.2170071154 -0.0020945636 -0.0015878074 0.717029 0.262768
98.0000000000 0.0012843123 0.1939164528 0.1695684564 1.2196706041 -0.0020382044 -0.0015177901 0.718513 0.257599
100.0000000000 0.0012128771 0.1898736874 0.1665996972 1.2221994145 -0.0019888429 -0.0014471502 0.720201 0.252601
102.0000000000 0.0011393724 0.1859226586 0.1637731035 1.2245834512 -0.0019463093 -0.0013756921 0.722143 0.247768
104.0000000000 0.0010683805 0.1820493263 0.1610901429 1.2268233941 -0.0019110585 -0.0013036202 0.724393 0.243088
106.0000000000 0.0010029786 0.1782384488 0.1585517519 1.2289275426 -0.0018837636 -0.0012312338 0.727011 0.238553
108.0000000000 0.0009449782 0.1744734334 0.1561582898 1.2309090359 -0.0018650622 -0.0011588057 0.73006 0.23415
110.0000000000 0.0008951937 0.1707365478 0.1539096369 1.2327836101 -0.0018554376 -0.0010865476 0.733613 0.229868
112.0000000000 0.0008536943 0.1670092686 0.1518053154 1.2345678773 -0.0018551903 -0.0010146123 0.737745 0.225692
114.0000000000 0.0008200251 0.1632726247 0.1498445956 1.2362780711 -0.0018644651 -0.0009431056 0.742539 0.221611
116.0000000000 0.0007933910 0.1595074564 0.1480265754 1.2379291926 -0.0018833043 -0.0008720981 0.748083 0.217611
118.0000000000 0.0007728091 0.1556945636 0.1463502415 1.2395344883 -0.0019117047 -0.0008016331 0.754471 0.21368
120.0000000000 0.0007572287 0.1518147380 0.1448145164 1.2411051909 -0.0019496746 -0.0007317319 0.761803 0.209807
122.0000000000 0.0007456230 0.1478486923 0.1434183008 1.2426504757 -0.0019972796 -0.0006623950 0.770189 0.205981
124.0000000000 0.0007370554 0.1437769049 0.1421605148 1.2441775725 -0.0020546809 -0.0005936021 0.779745 0.202192
126.0000000000 0.0007307178 0.1395793979 0.1410401380 1.2456919801 -0.0021221633 -0.0005253132 0.790604 0.198431
128.0000000000 0.0007259516 0.1352354647 0.1400562481 1.2471977459 -0.0022001585 -0.0004574693 0.802908 0.19469
130.0000000000 0.0007222465 0.1307233540 0.1392080581 1.2486977614 -0.0022892645 -0.0003899938 0.816821 0.190965
132.0000000000 0.0007192325 0.1260199143 0.1384949483 1.2501940561 -0.0023902659 -0.0003227965 0.832525 0.187248
134.0000000000 0.0007166606 0.1211001936 0.1379164891 1.2516880604 -0.0025041565 -0.0002557779 0.850231 0.183538
136.0000000000 0.0007143821 0.1159369898 0.1374724547 1.2531808312 -0.0026321650 -0.0001888341 0.870177 0.179833
138.0000000000 0.0007123219 0.1105003458 0.1371628243 1.2546732331 -0.0027757885 -0.0001218644 0.892641 0.176136
140.0000000000 0.0007104543 0.1047569584 0.1369877708 1.2561660786 -0.0029368371 -0.0000547760 0.917942 0.172452
142.0000000000 0.0007087726 0.0986694893 0.1369476385 1.2576601866 -0.0031174890 0.0000125074 0.94645 0.168791
144.0000000000 0.0007072773 0.0921957452 0.1370429041 1.2591564229 -0.0033203637 0.0000800420 0.978593 0.165169
146.0000000000 0.0007059487 0.0852876887 0.1372741312 1.2606557092 -0.0035486134 0.0001478566 1.01487 0.161611
148.0000000000 0.0007047267 0.0778902401 0.1376419081 1.2621589657 -0.0038060398 0.0002159482 1.05584 0.158152
150.0000000000 0.0007034799 0.0699397986 0.1381467741 1.2636670158 -0.0040972474 0.0002842775 1.10214 0.154842
152.0000000000 0.0007019737 0.0613624231 0.1387891489 1.2651804427 -0.0044278294 0.0003527686 1.15451 0.151749
154.0000000000 0.0006998084 0.0520715677 0.1395692503 1.2666993182 -0.0048046117 0.0004213047 1.2137 0.148967
156.0000000000 0.0006963424 0.0419652586 0.1404870120 1.2682228052 -0.0052359622 0.0004897342 1.28052 0.146621
158.0000000000 0.0006905800 0.0309225495 0.1415420010 1.2697485690 -0.0057321839 0.0005578741 1.35571 0.14488
160.0000000000 0.0006809606 0.0187990701 0.1427333544 1.2712718962 -0.0063060000 0.0006255193 1.43984 0.143966
162.0000000000 0.0006650011 0.0054214625 0.1440597240 1.2727841213 -0.0069731587 0.0006924613 1.53318 0.144162
164.0000000000 0.0006388149 -0.0094195387 0.1455192557 1.2742701994 -0.0077531576 0.0007585157 1.63544 0.145824
166.0000000000 0.0005963036 -0.0259776082 0.1471096077 1.2757049562 -0.0086700526 0.0008235525 1.74558 0.149386
168.0000000000 0.0005280535 -0.0445608842 0.1488279612 1.2770472344 -0.0097531496 0.0008874735 1.86171 0.155356
170.0000000000 0.0004192319 -0.0655428166 0.1506708187 1.2782304827 -0.0110370844 0.0009500486 1.98111 0.164309
172.0000000000 0.0002476707 -0.0893714307 0.1526331435 1.2791484772 -0.0125599076 0.0010103172 2.10051 0.176873
174.0000000000 -0.0000177664 -0.1165687329 0.1547048340 1.2796359581 -0.0143547280 0.0010644319 2.21653 0.193706
176.0000000000 -0.0004127355 -0.1476968530 0.1568591639 1.2794487643 -0.0164225913 0.0010993655 2.32612 0.215451
178.0000000000 -0.0009398919 -0.1832237585 0.1590203314 1.2782744428 -0.0186531782 0.0010766777 2.4268 0.242608
180.0000000000 -0.0013974766 -0.2231251754 0.1609869758 1.2759142802 -0.0206321651 0.0009067297 2.51658 0.275139
182.0000000000 -0.0009901451 -0.2660124122 0.1623424093 1.2730496235 -0.0214096495 0.0004760336 2.59365 0.311637
184.0000000000 0.0013260548 -0.3083114446 0.1625666797 1.2723598064 -0.0199489979 -0.0001999721 2.65636 0.348545
186.0000000000 0.0060356254 -0.3453351277 0.1613129846 1.2779674027 -0.0163325437 -0.0009915286 2.70459 0.381154
188.0000000000 0.0132210948 -0.3741792649 0.1588587086 1.2951183273 -0.0122318388 -0.0012637583 2.7401 0.406505
190.0000000000 0.0152085676 -0.3973326925 0.1572118213 1.3224344713 -0.0108219403 -0.0003032659 2.76483 0.427304
192.0000000000 0.0102320232 -0.4202509120 0.1594306992 1.3455294430 -0.0113706651 0.0026352278 2.779 0.449476
194.0000000000 0.0091926411 -0.4448099031 0.1706864462 1.3639737845 -0.0120021742 0.0086846584 2.77519 0.476434
196.0000000000 0.0149902793 -0.4695540155 0.1944512459 1.3900717110 -0.0116614447 0.0144675751 2.74897 0.508225
198.0000000000 0.0164039377 -0.4937816242 0.2256416464 1.4259557440 -0.0114771423 0.0163653112 2.71296 0.542895
200.0000000000 0.0053676829 -0.5144810495 0.2588618079 1.4507135056 -0.0078286732 0.0168146778 2.67543 0.575934
202.0000000000 -0.0089079459 -0.5226471525 0.2923462857 1.4477453096 0.0006102639 0.0166701495 2.63159 0.598854
204.0000000000 -0.0179745332 -0.5102873986 0.3233283395 1.4225472272 0.0119594882 0.0137397851 2.57682 0.604098
206.0000000000 -0.0280640570 -0.4748252801 0.3426082177 1.3796503962 0.0225887174 0.0045250610 2.51655 0.585525
208.0000000000 -0.0210449495 -0.4312743397 0.3394565357 1.3323951033 0.0187521963 -0.0052442429 2.47477 0.548843
210.0000000000 -0.0107338086 -0.4027909282 0.3287238159 1.2976644293 0.0106378252 -0.0055894899 2.4571 0.519904
212.0000000000 -0.0044319000 -0.3842595859 0.3186098413 1.2839324277 0.0088008174 -0.0047268361 2.44933 0.499167
214.0000000000 -0.0051954776 -0.3665639868 0.3100370358 1.2738897419 0.0090297341 -0.0042247834 2.43955 0.480096
216.0000000000 -0.0050750431 -0.3483735943 0.3016705609 1.2627682021 0.0089225903 -0.0044015699 2.42792 0.460835
218.0000000000 -0.0042047526 -0.3311584929 0.2926359653 1.2528702878 0.0081705536 -0.0046143901 2.41787 0.44193
220.0000000000 -0.0032067359 -0.3156349112 0.2833213808 1.2448169358 0.0070708306 -0.0046602888 2.41009 0.424142
222.0000000000 -0.0019491026 -0.3031025611 0.2737970533 1.2391386487 0.0052315887 -0.0046815666 2.40695 0.408456
224.0000000000 -0.0002172749 -0.2950580016 0.2642279052 1.2366664127 0.0029228128 -0.0045758171 2.41126 0.396075
226.0000000000 0.0008865218 -0.2910190159 0.2552416743 1.2377924898 0.0020050192 -0.0040214109 2.4216 0.387092
228.0000000000 -0.0011878882 -0.2862975749 0.2482034853 1.2383081512 0.0036129871 -0.0028530199 2.42734 0.378908
230.0000000000 -0.0004640581 -0.2798752922 0.2427070790 1.2361178480 0.0032225701 -0.0028827319 2.4272 0.370455
232.0000000000 0.0002445489 -0.2740939659 0.2369809823 1.2361920792 0.0034163661 -0.0028594448 2.42868 0.362336
234.0000000000 0.0002816853 -0.2677704302 0.2314092200 1.2367182648 0.0034172740 -0.0030963999 2.42891 0.353909
236.0000000000 0.0002547066 -0.2621875145 0.2245952979 1.2370807880 0.0027798908 -0.0040128709 2.43327 0.345232
238.0000000000 0.0001720939 -0.2578541068 0.2162355262 1.2371448443 0.0021295806 -0.0045327820 2.44376 0.336521
240.0000000000 0.0003491750 -0.2545283187 0.2074403040 1.2369236680 0.0016998547 -0.0044585592 2.45777 0.328354
242.0000000000 0.0009970741 -0.2512395604 0.1992950811 1.2374195871 0.0018558001 -0.0039522843 2.47098 0.320687
244.0000000000 0.0010846123 -0.2474174065 0.1920274413 1.2390707584 0.0019124885 -0.0035595696 2.48158 0.313193
246.0000000000 -0.0014669950 -0.2435541550 0.1857339525 1.2383867626 0.0020319173 -0.0027826405 2.49008 0.306294
248.0000000000 -0.0022403666 -0.2392970072 0.1804969376 1.2334927717 0.0019616750 -0.0027839734 2.49536 0.299737
250.0000000000 -0.0015447349 -0.2355916724 0.1747141832 1.2293010011 0.0017484424 -0.0030831897 2.50349 0.293306
252.0000000000 -0.0009458629 -0.2321736179 0.1685259013 1.2266329332 0.0016976279 -0.0032135655 2.51372 0.286889
254.0000000000 -0.0005670731 -0.2288415451 0.1621751911 1.2250646005 0.0016961750 -0.0032401889 2.52507 0.28048
256.0000000000 -0.0003801350 -0.2255430600 0.1558159498 1.2240995973 0.0016785195 -0.0032051139 2.53704 0.274132
258.0000000000 -0.0003033912 -0.2223010598 0.1495197291 1.2234024829 0.0016290492 -0.0031501328 2.54949 0.267907
260.0000000000 -0.0002687902 -0.2191426022 0.1432919023 1.2228154841 0.0015707164 -0.0031054838 2.5625 0.261832
262.0000000000 -0.0002437742 -0.2160669105 0.1371141013 1.2222882614 0.0015246599 -0.0030774073 2.57613 0.255901
264.0000000000 -0.0002204875 -0.2130551348 0.1309722606 1.2218102762 0.0014948158 -0.0030594717 2.59041 0.250092
266.0000000000 -0.0001995594 -0.2100863369 0.1248602250 1.2213769699 0.0014770971 -0.0030453541 2.60535 0.24439
268.0000000000 -0.0001821357 -0.2071436207 0.1187758865 1.2209822597 0.0014674596 -0.0030321612 2.62096 0.238781
270.0000000000 -0.0001686115 -0.2042138989 0.1127183390 1.2206187896 0.0014637767 -0.0030192025 2.63724 0.233257
272.0000000000 -0.0001589815 -0.2012862941 0.1066868370 1.2202787810 0.0014651675 -0.0030065101 2.65421 0.227812
274.0000000000 -0.0001530982 -0.1983511755 0.1006806478 1.2199544995 0.0014711390 -0.0029941603 2.67189 0.222441
276.0000000000 -0.0001507189 -0.1953999725 0.0946991203 1.2196385553 0.0014811557 -0.0029821423 2.69031 0.217138
278.0000000000 -0.0001515079 -0.1924253423 0.0887417122 1.2193241581 0.0014945537 -0.0029704090 2.70948 0.211902
280.0000000000 -0.0001550647 -0.1894213400 0.0828079497 1.2190053034 0.0015106064 -0.0029589291 2.72947 0.206731
282.0000000000 -0.0001609712 -0.1863834364 0.0768973605 1.2186768525 0.0015286195 -0.0029477056 2.75029 0.201623
284.0000000000 -0.0001688330 -0.1833083817 0.0710094157 1.2183345133 0.0015479978 -0.0029367685 2.77202 0.196582
286.0000000000 -0.0001783033 -0.1801939743 0.0651434975 1.2179747539 0.0015682760 -0.0029261606 2.79469 0.191608
288.0000000000 -0.0001890917 -0.1770387998 0.0592988931 1.2175946863 0.0015891187 -0.0029159248 2.81839 0.186706
290.0000000000 -0.0002009613 -0.1738419898 0.0534748076 1.2171919486 0.0016103020 -0.0029060953 2.84317 0.181881
292.0000000000 -0.0002137224 -0.1706030249 0.0476703877 1.2167646016 0.0016316888 -0.0028966939 2.86912 0.177138
294.0000000000 -0.0002272237 -0.1673215880 0.0418847484 1.2163110412 0.0016532039 -0.0028877295 2.89631 0.172484
296.0000000000 -0.0002413457 -0.1639974620 0.0361169981 1.2158299290 0.0016748141 -0.0028791998 2.92482 0.167927
298.0000000000 -0.0002559955 -0.1606304626 0.0303662602 1.2153201345 0.0016965140 -0.0028710925 2.95475 0.163476
300.0000000000 -0.0002711029 -0.1572203941 0.0246316903 1.2147806873 0.0017183162 -0.0028633881 2.98619 0.159138
302.0000000000 -0.0002866172 -0.1537670196 0.0189124893 1.2142107357 0.0017402460 -0.0028560612 3.01921 0.154926
304.0000000000 -0.0003025057 -0.1502700400 0.0132079146 1.2136095096 0.0017623383 -0.0028490815 3.05392 0.150849
306.0000000000 -0.0003187517 -0.1467290770 0.0075172885 1.2129762869 0.0017846357 -0.0028424147 3.0904 0.146922
308.0000000000 -0.0003353524 -0.1431436595 0.0018400063 1.2123103642 0.0018071875 -0.0028360229 3.12874 0.143155
310.0000000000 -0.0003523182 -0.1395132107 -0.0038244571 1.2116110297 0.0018300491 -0.0028298645 -3.11419 0.139566
312.0000000000 -0.0003696707 -0.1358370372 -0.0094765398 1.2108775386 0.0018532811 -0.0028238949 -3.07194 0.136167
314.0000000000 -0.0003874417 -0.1321143188 -0.0151165869 1.2101090923 0.0018769493 -0.0028180659 -3.02767 0.132976
316.0000000000 -0.0004056721 -0.1283440998 -0.0207448431 1.2093048186 0.0019011236 -0.0028123261 -2.98134 0.13001
318.0000000000 -0.0004244109 -0.1245252803 -0.0263614467 1.2084637550 0.0019258778 -0.0028066206 -2.93298 0.127285
320.0000000000 -0.0004437147 -0.1206566095 -0.0319664223 1.2075848330 0.0019512895 -0.0028008911 -2.88261 0.124819
322.0000000000 -0.0004636470 -0.1167366783 -0.0375596740 1.2066668637 0.0019774396 -0.0027950756 -2.83031 0.12263
324.0000000000 -0.0004842778 -0.1127639126 -0.0431409779 1.2057085247 0.0020044124 -0.0027891083 -2.77619 0.120735
326.0000000000 -0.0005056834 -0.1087365670 -0.0487099742 1.2047083470 0.0020322953 -0.0027829195 -2.72043 0.119148
328.0000000000 -0.0005279462 -0.1046527185 -0.0542661596 1.2036647028 0.0020611792 -0.0027764354 -2.66323 0.117886
330.0000000000 -0.0005511548 -0.1005102592 -0.0598088782 1.2025757934 0.0020911586 -0.0027695775 -2.60482 0.116959
332.0000000000 -0.0005754040 -0.0963068888 -0.0653373120 1.2014396369 0.0021223316 -0.0027622623 -2.54549 0.116379
334.0000000000 -0.0006007951 -0.0920401069 -0.0708504710 1.2002540553 0.0021548010 -0.0027544011 -2.48555 0.116151
336.0000000000 -0.0006274360 -0.0877072046 -0.0763471817 1.1990166614 0.0021886734 -0.0027458992 -2.42533 0.116282
338.0000000000 -0.0006554419 -0.0833052544 -0.0818260748 1.1977248454 0.0022240609 -0.0027366555 -2.36515 0.11677
340.0000000000 -0.0006849348 -0.0788311008 -0.0872855717 1.1963757608 0.0022610805 -0.0027265617 -2.30534 0.117614
342.0000000000 -0.0007160452 -0.0742813487 -0.0927238697 1.1949663084 0.0022998551 -0.0027155016 -2.24621 0.118808
344.0000000000 -0.0007489116 -0.0696523519 -0.0981389249 1.1934931206 0.0023405138 -0.0027033503 -2.18802 0.120344
346.0000000000 -0.0007836813 -0.0649401999 -0.1035284343 1.1919525444 0.0023831921 -0.0026899731 -2.13103 0.12221
348.0000000000 -0.0008205111 -0.0601407045 -0.1088898152 1.1903406228 0.0024280330 -0.0026752246 -2.07541 0.124394
350.0000000000 -0.0008595675 -0.0552493854 -0.1142201827 1.1886530756 0.0024751863 -0.0026589475 -2.02133 0.126881
352.0000000000 -0.0009010277 -0.0502614549 -0.1195163241 1.1868852798 0.0025248101 -0.0026409710 -1.96888 0.129655
354.0000000000 -0.0009450796 -0.0451718018 -0.1247746719 1.1850322472 0.0025770702 -0.0026211100 -1.91815 0.1327
356.0000000000 -0.0009919223 -0.0399749759 -0.1299912720 1.1830886029 0.0026321406 -0.0025991628 -1.86914 0.135999
358.0000000000 -0.0010417662 -0.0346651711 -0.1351617501 1.1810485622 0.0026902035 -0.0025749098 -1.82186 0.139536
360.0000000000 -0.0010948335 -0.0292362096 -0.1402812738 1.1789059082 0.0027514489 -0.0025481114 -1.77627 0.143295
362.0000000000 -0.0011513576 -0.0236815263 -0.1453445104 1.1766539681 0.0028160745 -0.0025185062 -1.73231 0.147261
364.0000000000 -0.0012115828 -0.0179941541 -0.1503455816 1.1742855911 0.0028842847 -0.0024858084 -1.68991 0.151419
366.0000000000 -0.0012757626 -0.0121667119 -0.1552780120 1.1717931278 0.0029562898 -0.0024497057 -1.64899 0.155754
368.0000000000 -0.0013441592 -0.0061913940 -0.1601346744 1.1691684118 0.0030323039 -0.0024098568 -1.60944 0.160254
370.0000000000 -0.0014170404 -0.0000599642 -0.1649077284 1.1664027449 0.0031125436 -0.0023658885 -1.57116 0.164908
372.0000000000 -0.0014946762 0.0062362464 -0.1695885549 1.1634868884 0.0031972246 -0.0023173934 -1.53404 0.169703
374.0000000000 -0.0015773345 0.0127063338 -0.1741676844 1.1604110624 0.0032865585 -0.0022639267 -1.49797 0.174631
376.0000000000 -0.0016652750 0.0193598097 -0.1786347206 1.1571649548 0.0033807487 -0.0022050037 -1.46284 0.179681
378.0000000000 -0.0017587407 0.0262065787 -0.1829782570 1.1537377445 0.0034799845 -0.0021400971 -1.42854 0.184845
380.0000000000 -0.0018579481 0.0332569059 -0.1871857899 1.1501181423 0.0035844358 -0.0020686345 -1.39496 0.190117
382.0000000000 -0.0019630733 0.0405213692 -0.1912436254 1.1462944563 0.0036942449 -0.0019899956 -1.362 0.195489
384.0000000000 -0.0020742350 0.0480107977 -0.1951367820 1.1422546846 0.0038095194 -0.0019035105 -1.32955 0.200956
386.0000000000 -0.0021914730 0.0557361930 -0.1988488895 1.1379866485 0.0039303227 -0.0018084573 -1.29751 0.206512
388.0000000000 -0.0023147201 0.0637086322 -0.2023620833 1.1334781718 0.0040566655 -0.0017040606 -1.26579 0.212154
390.0000000000 -0.0024437698 0.0719391546 -0.2056568942 1.1287173189 0.0041884986 -0.0015894877 -1.2343 0.217876
392.0000000000 -0.0025782350 0.0804386368 -0.2087121292 1.1236927037 0.0043257078 -0.0014638437 -1.20294 0.223676
394.0000000000 -0.0027174961 0.0892176640 -0.2115047400 1.1183938886 0.0044681161 -0.0013261626 -1.17162 0.229552
396.0000000000 -0.0028606342 0.0982864110 -0.2140096649 1.1128118981 0.0046154926 -0.0011753898 -1.14027 0.2355
398.0000000000 -0.0030063514 0.1076545619 -0.2161996229 1.1069398707 0.0047675822 -0.0010103502 -1.1088 0.24152
400.0000000000 -0.0031528648 0.1173313113 -0.2180448199 1.1007738834 0.0049241606 -0.0008296883 -1.07713 0.247609
402.0000000000 -0.0032977594 0.1273255181 -0.2195124932 1.0943140158 0.0050851348 -0.0006317622 -1.04518 0.253767
404.0000000000 -0.0034377860 0.1376461323 -0.2205661661 1.0875657349 0.0052507196 -0.0004144509 -1.01287 0.259992
406.0000000000 -0.0035685479 0.1483030870 -0.2211643800 1.0805417423 0.0054217352 -0.0001748094 -0.980106 0.266285
408.0000000000 -0.0036839938 0.1593089711 -0.2212584850 1.0732645284 0.0056001117 0.0000915591 -0.946765 0.272644
410.0000000000 -0.0037755383 0.1706820630 -0.2207886868 1.0657701412 0.0057897658 0.0003916837 -0.912702 0.27907
412.0000000000 -0.0038304452 0.1824517338 -0.2196767429 1.0581140442 0.0059981388 0.0007375386 -0.877705 0.285563
414.0000000000 -0.0038287691 0.1946680644 -0.2178118705 1.0503807526 0.0062389119 0.0011508836 -0.841448 0.292126
416.0000000000 -0.0037376414 0.2074185658 -0.2150218452 1.0427001187 0.0065362536 0.0016741610 -0.803395 0.298759
418.0000000000 -0.0035049513 0.2208534798 -0.2110090655 1.0352705449 0.0069268182 0.0023972382 -0.762607 0.305452
420.0000000000 -0.0031021054 0.2351845235 -0.2052002353 1.0283403844 0.0074066666 0.0035207226 -0.717417 0.31212
422.0000000000 -0.0032954283 0.2501774564 -0.1965135316 1.0214909401 0.0072106592 0.0052596607 -0.665835 0.318129
424.0000000000 -0.0101316135 0.2608966061 -0.1863936784 1.0071793344 0.0025736896 0.0035144137 -0.620348 0.320639
426.0000000000 -0.0101338475 0.2655696188 -0.1847874940 0.9853920668 0.0028736981 -0.0009564396 -0.607912 0.323533
428.0000000000 -0.0055456308 0.2709458938 -0.1895363486 0.9715220708 0.0022078927 -0.0033740505 -0.610414 0.330659
430.0000000000 -0.0022382706 0.2734708574 -0.1980779797 0.9647767407 0.0003036890 -0.0043199599 -0.626856 0.33767
432.0000000000 -0.0022055452 0.2698076894 -0.2104675125 0.9600156479 -0.0046764493 -0.0086156567 -0.662467 0.342188
434.0000000000 0.0006088644 0.2575934005 -0.2307512077 0.9599852385 -0.0062627371 -0.0095932066 -0.730488 0.345833
436.0000000000 0.0012718326 0.2454976823 -0.2481736527 0.9627750450 -0.0059218015 -0.0075142608 -0.790819 0.349083
438.0000000000 0.0017804581 0.2338961352 -0.2613790427 0.9668307908 -0.0056738892 -0.0051842934 -0.840831 0.350751
440.0000000000 0.0009151115 0.2242649242 -0.2692393561 0.9697855095 -0.0041379028 -0.0026510617 -0.87628 0.350406
442.0000000000 0.0017847111 0.2177938010 -0.2734828307 0.9723017476 -0.0026367431 -0.0016989185 -0.898272 0.34961
444.0000000000 0.0052872768 0.2145647358 -0.2769192815 0.9794068635 -0.0008968611 -0.0021039361 -0.911594 0.350317
446.0000000000 0.0080752344 0.2141611516 -0.2827063113 0.9933289751 0.0000545886 -0.0035732724 -0.922487 0.354666
448.0000000000 0.0071670488 0.2164031142 -0.2903846952 1.0094036362 0.0025223812 -0.0034016820 -0.930356 0.362151
450.0000000000 0.0037740165 0.2260634876 -0.2965309022 1.0217529527 0.0055771772 -0.0026428703 -0.919431 0.372874
452.0000000000 0.0005370170 0.2343390515 -0.3023402389 1.0267325863 0.0023112819 -0.0027914054 -0.911434 0.382524
454.0000000000 -0.0014614181 0.2373779402 -0.3082051069 1.0263430652 0.0003679129 -0.0029271285 -0.914495 0.389023
456.0000000000 -0.0027287977 0.2378798803 -0.3147590454 1.0219106428 -0.0004568978 -0.0035436299 -0.923624 0.394538
458.0000000000 -0.0020622327 0.2373307973 -0.3228023825 1.0167748491 -0.0007453036 -0.0043015040 -0.936822 0.400659
460.0000000000 -0.0002264623 0.2359269023 -0.3320872170 1.0147775397 -0.0012447430 -0.0047636009 -0.9531 0.407362
462.0000000000 0.0012324856 0.2333741265 -0.3419666207 1.0163141194 -0.0018368326 -0.0049744914 -0.971948 0.41401
464.0000000000 0.0020968790 0.2296651960 -0.3522823402 1.0201423572 -0.0024212898 -0.0052939394 -0.993062 0.420534
466.0000000000 0.0022402221 0.2247968965 -0.3635835876 1.0248351176 -0.0030332448 -0.0059973668 -1.01704 0.427465
468.0000000000 0.0020962209 0.2186293867 -0.3764526908 1.0293057313 -0.0036290381 -0.0067330847 -1.04464 0.435334
470.0000000000 0.0019919967 0.2113239998 -0.3901594660 1.0335597661 -0.0040981544 -0.0067933136 -1.0744 0.443714
472.0000000000 0.0016519536 0.2029691836 -0.4037599627 1.0375148788 -0.0046291230 -0.0067808935 -1.10499 0.451906
474.0000000000 0.0013366527 0.1932573108 -0.4178328774 1.0411510985 -0.0053515448 -0.0071993270 -1.13758 0.460361
476.0000000000 0.0014400207 0.1824147428 -0.4324563821 1.0451315742 -0.0053262539 -0.0069209566 -1.17163 0.469355
478.0000000000 -0.0000739201 0.1730915786 -0.4448057700 1.0488376662 -0.0038231994 -0.0052319074 -1.19969 0.477297
480.0000000000 -0.0046417417 0.1687912974 -0.4534632031 1.0455189395 0.0003993371 -0.0030611674 -1.21446 0.483859
482.0000000000 -0.0093653513 0.1755721258 -0.4573675873 1.0302331971 0.0060529667 -0.0005581456 -1.20427 0.489909
484.0000000000 -0.0054409163 0.1893099186 -0.4555428408 1.0125402851 0.0070702865 0.0023790310 -1.17694 0.493313
486.0000000000 -0.0012737239 0.2025841773 -0.4496126808 1.0048057953 0.0059992095 0.0034354179 -1.14746 0.493145
488.0000000000 0.0019605288 0.2125238033 -0.4434600496 1.0039830611 0.0041342278 0.0029623476 -1.12389 0.491755
490.0000000000 0.0037427256 0.2198941845 -0.4383539569 1.0088544330 0.0036491209 0.0027287664 -1.10584 0.490416
492.0000000000 0.0002312996 0.2268696055 -0.4338044383 1.0123261381 0.0032932617 0.0024780377 -1.08894 0.489547
494.0000000000 -0.0021773777 0.2318423455 -0.4302804931 1.0089220298 0.0021174987 0.0017268649 -1.07658 0.488766
496.0000000000 -0.0010350488 0.2359175227 -0.4280299296 1.0049638223 0.0023693201 0.0011085747 -1.06705 0.48874
498.0000000000 0.0018582873 0.2420972342 -0.4265336937 1.0053830419 0.0041180304 0.0008952684 -1.05455 0.490451
500.0000000000 0.0028221475 0.2522307172 -0.4246835714 1.0106881972 0.0056512608 0.0012045597 -1.03485 0.49394
502.0000000000 0.0011216081 0.2630940813 -0.4223086567 1.0143941123 0.0051295701 0.0011764030 -1.01364 0.497557
504.0000000000 0.0004033646 0.2729253273 -0.4201357612 1.0156605253 0.0047451958 0.0010041411 -0.994694 0.501001
506.0000000000 0.0002282415 0.2822910224 -0.4183555403 1.0160096835 0.0046429189 0.0007908733 -0.977209 0.504688
508.0000000000 0.0004658241 0.2916580005 -0.4171625956 1.0162987198 0.0047661826 0.0004428465 -0.960643 0.509008
510.0000000000 0.0010839695 0.3015349172 -0.4168663714 1.0173763498 0.0051894293 -0.0000251035 -0.944579 0.514491
512.0000000000 0.0014305184 0.3124657246 -0.4173595683 1.0193503702 0.0057655874 -0.0001516435 -0.928145 0.521367
514.0000000000 0.0007979434 0.3238446970 -0.4175380939 1.0204883522 0.0054741841 0.0003699823 -0.911108 0.528407
516.0000000000 -0.0001086985 0.3331268366 -0.4171403402 1.0194679028 0.0039352349 0.0003596686 -0.896912 0.533835
518.0000000000 0.0015177197 0.3395742297 -0.4179366392 1.0199249639 0.0030375332 -0.0005642712 -0.888479 0.538499
520.0000000000 0.0036661767 0.3453250991 -0.4204433865 1.0252807071 0.0032158767 -0.0011396860 -0.883181 0.544079
522.0000000001 0.0035815024 0.3520287082 -0.4234547046 1.0325486433 0.0037532347 -0.0012615704 -0.877244 0.550671
524.0000000001 0.0028858419 0.3593274212 -0.4268918809 1.0385511458 0.0037902395 -0.0016321026 -0.871123 0.55799
526.0000000001 0.0026109075 0.3665140153 -0.4310238889 1.0437457988 0.0036614487 -0.0020139635 -0.866109 0.565786
528.0000000001 0.0021537442 0.3735036596 -0.4356278240 1.0483466679 0.0035032103 -0.0022485773 -0.862027 0.573826
530.0000000001 0.0014774777 0.3802416456 -0.4404427004 1.0518234806 0.0033379245 -0.0023554587 -0.858622 0.581871
532.0000000001 0.0007659693 0.3867635664 -0.4452859037 1.0539224390 0.0032370840 -0.0023678988 -0.855618 0.589801
534.0000000001 0.0001040861 0.3931904528 -0.4500448808 1.0546629241 0.0032076739 -0.0023262776 -0.85272 0.597611
536.0000000001 -0.0004893616 0.3996150557 -0.4546678500 1.0541622905 0.0032141954 -0.0022621406 -0.849752 0.605322
538.0000000001 -0.0010126154 0.4060682396 -0.4591354729 1.0525586356 0.0032258461 -0.0021875990 -0.846656 0.612941
540.0000000001 -0.0014628690 0.4125400759 -0.4634322861 1.0499951686 0.0032280592 -0.0021010041 -0.843431 0.62045
542.0000000001 -0.0018362572 0.4190056847 -0.4675324394 1.0466209515 0.0032178299 -0.0019965414 -0.840081 0.627816
544.0000000001 -0.0021316688 0.4254413295 -0.4713986915 1.0425887428 0.0031978188 -0.0018701393 -0.836597 0.634994
546.0000000001 -0.0023522549 0.4318308802 -0.4749884584 1.0380482821 0.0031719821 -0.0017216643 -0.832955 0.641944
548.0000000001 -0.0025043772 0.4381647668 -0.4782623582 1.0331400328 0.0031420080 -0.0015554425 -0.829125 0.648632
550.0000000001 -0.0025961740 0.4444329608 -0.4811929423 1.0279908379 0.0031055356 -0.0013795445 -0.825091 0.655032
552.0000000001 -0.0026363396 0.4506176310 -0.4837706474 1.0227117493 0.0030574815 -0.0012037853 -0.820864 0.661128
554.0000000001 -0.0026332134 0.4566902627 -0.4860052633 1.0173976777 0.0029926986 -0.0010375469 -0.816485 0.666909
556.0000000001 -0.0025943670 0.4626135508 -0.4879237238 1.0121281740 0.0029078430 -0.0008884554 -0.812019 0.67237
558.0000000001 -0.0025265755 0.4683457874 -0.4895661181 1.0069686121 0.0028019932 -0.0007619605 -0.807547 0.677512
560.0000000001 -0.0024358738 0.4738456439 -0.4909813724 1.0019714525 0.0026764763 -0.0006614149 -0.803157 0.682343
562.0000000001 -0.0023275666 0.4790762506 -0.4922232660 0.9971775708 0.0025343760 -0.0005883188 -0.798933 0.686875
564.0000000001 -0.0022061612 0.4840082247 -0.4933469454 0.9926177645 0.0023799867 -0.0005425716 -0.794953 0.691126
566.0000000001 -0.0020753305 0.4886216186 -0.4944059279 0.9883144351 0.0022182981 -0.0005227050 -0.791282 0.695117
568.0000000001 -0.0019379329 0.4929068659 -0.4954495874 0.9842832942 0.0020545251 -0.0005261268 -0.787971 0.698876
570.0000000001 -0.0017961318 0.4968648025 -0.4965211812 0.9805349409 0.0018936782 -0.0005494053 -0.785052 0.70243
572.0000000001 -0.0016516085 0.5005058727 -0.4976564906 0.9770760751 0.0017401960 -0.0005885936 -0.782544 0.70581
574.0000000001 -0.0015058092 0.5038486598 -0.4988831514 0.9739102502 0.0015976560 -0.0006395782 -0.780446 0.709047
576.0000000001 -0.0013601622 0.5069179432 -0.5002206605 0.9710381606 0.0014685950 -0.0006984052 -0.778748 0.71217
578.0000000001 -0.0012162626 0.5097425136 -0.5016809877 0.9684575103 0.0013544531 -0.0007615500 -0.777428 0.715207
580.0000000001 -0.0010758851 0.5123529936 -0.5032696677 0.9661626604 0.0012556303 -0.0008261117 -0.776455 0.718182
582.0000000001 -0.0009408016 0.5147798579 -0.5049871375 0.9641444614 0.0011716159 -0.0008898896 -0.775796 0.721117
584.0000000001 -0.0008126084 0.5170517983 -0.5068301364 0.9623904172 0.0011011941 -0.0009513650 -0.775415 0.72403
586.0000000001 -0.0006925201 0.5191945320 -0.5087929878 0.9608852498 0.0010426695 -0.0010096088 -0.77528 0.726934
588.0000000001 -0.0005812322 0.5212300597 -0.5108686498 0.9596118068 0.0009940836 -0.0010641485 -0.775359 0.729841
590.0000000001 -0.0004788843 0.5231763325 -0.5130494867 0.9585521433 0.0009534022 -0.0011148265 -0.775626 0.732757
592.0000000001 -0.0003851171 0.5250472546 -0.5153277676 0.9576885810 0.0009186584 -0.0011616763 -0.776056 0.735688
594.0000000001 -0.0002991858 0.5268529255 -0.5176959497 0.9570045893 0.0008880491 -0.0012048306 -0.776632 0.738636
596.0000000001 -0.0002200925 0.5286000319 -0.5201468118 0.9564854180 0.0008599880 -0.0012444643 -0.777338 0.7416
598.0000000001 -0.0001467084 0.5302923085 -0.5226735042 0.9561184723 0.0008331244 -0.0012807654 -0.778163 0.744579
600.0000000001 -0.0000778675 0.5319310097 -0.5252695612 0.9558934723 0.0008063367 -0.0013139261 -0.779097 0.747569
602.0000000001 -0.0000124291 0.5335153501 -0.5279289097 0.9558024582 0.0007787094 -0.0013441454 -0.780135 0.750565
604.0000000001 0.0000506890 0.5350428877 -0.5306458888 0.9558396998 0.0007495013 -0.0013716364 -0.781272 0.753562
606.0000000001 0.0001124987 0.5365098392 -0.5334152863 0.9560015645 0.0007181099 -0.0013966352 -0.782506 0.756554
608.0000000001 0.0001739468 0.5379113214 -0.5362323915 0.9562863787 0.0006840348 -0.0014194081 -0.783835 0.759535
610.0000000001 0.0002359290 0.5392415225 -0.5390930606 0.9566943107 0.0006468444 -0.0014402561 -0.78526 0.762498
612.0000000001 0.0002993096 0.5404938077 -0.5419937881 0.9572272868 0.0006061440 -0.0014595169 -0.786784 0.765435
614.0000000001 0.0003649434 0.5416607651 -0.5449317805 0.9578889507 0.0005615483 -0.0014775646 -0.788408 0.76834
616.0000000001 0.0004336976 0.5427341993 -0.5479050260 0.9586846663 0.0005126564 -0.0014948065 -0.790139 0.771207
618.0000000001 0.0005064732 0.5437050770 -0.5509123553 0.9596215643 0.0004590292 -0.0015116777 -0.791982 0.774028
620.0000000001 0.0005842232 0.5445634303 -0.5539534908 0.9607086286 0.0004001694 -0.0015286330 -0.793946 0.776797
622.0000000001 0.0006679694 0.5452982198 -0.5570290746 0.9619568184 0.0003355016 -0.0015461362 -0.79604 0.779507
624.0000000001 0.0007588140 0.5458971608 -0.5601406717 0.9633792189 0.0002643545 -0.0015646439 -0.798275 0.782152
626.0000000001 0.0008579464 0.5463465124 -0.5632907342 0.9649912106 0.0001859438 -0.0015845830 -0.800667 0.784723
628.0000000001 0.0009666412 0.5466308359 -0.5664825111 0.9668106453 0.0000993565 -0.0016063183 -0.803231 0.787215
630.0000000001 0.0010862434 0.5467327232 -0.5697198785 0.9688580057 0.0000035397 -0.0016301037 -0.805985 0.789619
632.0000000001 0.0012181343 0.5466325110 -0.5730070504 0.9711565186 -0.0001027025 -0.0016560105 -0.80895 0.791924
634.0000000001 0.0013636640 0.5463080006 -0.5763481120 0.9737321684 -0.0002206969 -0.0016838191 -0.81215 0.794122
636.0000000001 0.0015240375 0.5457342279 -0.5797462838 0.9766135333 -0.0003518598 -0.0017128560 -0.815609 0.796198
638.0000000001 0.0017001265 0.5448833601 -0.5832027885 0.9798313180 -0.0004976047 -0.0017417522 -0.819354 0.798137
640.0000000001 0.0018921765 0.5437248532 -0.5867151226 0.9834174057 -0.0006591635 -0.0017680871 -0.82341 0.79992
642.0000000001 0.0020993228 0.5422260838 -0.5902744842 0.9874031758 -0.0008372643 -0.0017878854 -0.8278 0.801519
644.0000000001 0.0023190726 0.5403538373 -0.5938619884 0.9918167160 -0.0010315993 -0.0017949198 -0.83254 0.802904
646.0000000001 0.0025464873 0.5380771719 -0.5974432718 0.9966786487 -0.0012399877 -0.0017798442 -0.837632 0.804031
648.0000000001 0.0027733234 0.5353722127 -0.6009614056 1.0019962003 -0.0014572309 -0.0017293783 -0.843054 0.804847
650.0000000001 0.0029873866 0.5322295447 -0.6043285040 1.0077557342 -0.0016737429 -0.0016259868 -0.84875 0.805283
652.0000000001 0.0031724203 0.5286642186 -0.6074179612 1.0139147279 -0.0018744594 -0.0014490622 -0.854608 0.805259
654.0000000001 0.0033091312 0.5247269741 -0.6100616524 1.0203955345 -0.0020389471 -0.0011789091 -0.860456 0.804682
656.0000000001 0.0033766156 0.5205134884 -0.6120583326 1.0270837599 -0.0021434132 -0.0008037841 -0.866052 0.803461
658.0000000001 0.0033522281 0.5161683118 -0.6131970158 1.0338295245 -0.0021636736 -0.0003268561 -0.871102 0.801524
660.0000000001 0.0032084162 0.5118837950 -0.6132892454 1.0404425901 -0.0020762425 0.0002331516 -0.87528 0.798842
662.0000000001 0.0029066346 0.5079006187 -0.6121926456 1.0466696639 -0.0018550515 0.0008507258 -0.878241 0.795451
664.0000000001 0.0023889497 0.5045183881 -0.6098139028 1.0521539195 -0.0014641125 0.0015031742 -0.87961 0.791462
666.0000000001 0.0015611192 0.5021271801 -0.6061028734 1.0563820060 -0.0008424966 0.0021684996 -0.878946 0.787078
668.0000000001 0.0002512440 0.5012901815 -0.6010674077 1.0585822280 0.0001323565 0.0028037243 -0.875665 0.782671
670.0000000001 -0.0018020100 0.5029168347 -0.5948701519 1.0575360810 0.0016811682 0.0032826426 -0.868966 0.778971
672.0000000001 -0.0040833677 0.5081502827 -0.5881097487 1.0517941817 0.0035658103 0.0033014524 -0.858208 0.777232
674.0000000001 -0.0036711906 0.5161586870 -0.5821526264 1.0434157470 0.0042394961 0.0026059886 -0.845413 0.778024
676.0000000001 -0.0023473223 0.5252010151 -0.5772551922 1.0371527871 0.0046436073 0.0024680747 -0.83258 0.780423
678.0000000001 -0.0036477961 0.5349758718 -0.5719136400 1.0307222970 0.0048718985 0.0031331062 -0.818757 0.783125
680.0000000001 -0.0086643461 0.5459499731 -0.5634081250 1.0178986968 0.0057100465 0.0058024593 -0.801134 0.784532
682.0000000001 -0.0156895834 0.5601630327 -0.5461502603 0.9918585729 0.0081947329 0.0121773083 -0.772733 0.782344
684.0000000001 -0.0183375320 0.5808570321 -0.5136281724 0.9550235306 0.0107876753 0.0191891222 -0.72405 0.775377
686.0000000001 -0.0109973443 0.5970536328 -0.4769598794 0.9250126317 0.0034578323 0.0156839330 -0.674043 0.764175
688.0000000001 -0.0012766331 0.5941197468 -0.4502804350 0.9130882760 -0.0061938748 0.0111774893 -0.648535 0.745474
690.0000000001 0.0083580391 0.5751929770 -0.4288167838 0.9207379673 -0.0119633087 0.0099122301 -0.640627 0.717447
692.0000000001 0.0109817816 0.5524632618 -0.4111589798 0.9421343268 -0.0095806293 0.0071737103 -0.639797 0.688671
694.0000000001 0.0101920874 0.5384293591 -0.4009818264 0.9650632080 -0.0048468613 0.0032830774 -0.640117 0.671336
696.0000000001 0.0077326147 0.5318111285 -0.3962063494 0.9824806976 -0.0021320869 0.0018876272 -0.640302 0.663176
698.0000000001 0.0097683557 0.5290159854 -0.3932185068 1.0001318898 -0.0013129980 0.0013507720 -0.6392 0.65915
700.0000000001 0.0111285608 0.5253317200 -0.3917871044 1.0214382347 -0.0032378112 0.0000643132 -0.640801 0.65534
702.0000000001 0.0083259248 0.5156128769 -0.3947073797 1.0416277575 -0.0069507338 -0.0028544958 -0.653355 0.649346
704.0000000001 0.0002850978 0.5010626588 -0.4016277793 1.0512640425 -0.0070067019 -0.0027121539 -0.675687 0.642159
706.0000000001 -0.0025818533 0.4913959256 -0.4040213539 1.0450497575 -0.0034683218 -0.0004019453 -0.688126 0.636163
708.0000000001 0.0053282205 0.4848579040 -0.4060492679 1.0503975272 -0.0031183166 -0.0013919886 -0.697169 0.632426
710.0000000001 0.0123832603 0.4809130436 -0.4075288212 1.0683032490 -0.0010004212 -0.0000941953 -0.702986 0.630363
712.0000000001 0.0133305323 0.4797438107 -0.4056763618 1.0947930020 -0.0008130708 0.0017734623 -0.70194 0.628273
714.0000000001 0.0129204530 0.4779968026 -0.3997926932 1.1209590348 -0.0007190705 0.0041738106 -0.696541 0.623149
716.0000000001 0.0101867501 0.4781428531 -0.3887851777 1.1442651934 0.0004341336 0.0063846808 -0.682687 0.616258
718.0000000001 0.0064145547 0.4773131516 -0.3779093293 1.1603338777 -0.0013058393 0.0044990377 -0.669686 0.608805
720.0000000001 0.0051283144 0.4742439169 -0.3697945511 1.1716514281 -0.0017162033 0.0036782662 -0.662275 0.601378
722.0000000001 0.0043410614 0.4706682574 -0.3633609494 1.1810962499 -0.0019273496 0.0026776027 -0.65744 0.594609
724.0000000001 0.0034098680 0.4666725304 -0.3592571736 1.1887843312 -0.0020671188 0.0014259144 -0.65607 0.588939
726.0000000001 0.0027483400 0.4629130656 -0.3573397522 1.1948565544 -0.0015934174 0.0006321712 -0.657394 0.584791
728.0000000001 0.0028506375 0.4610601394 -0.3560455261 1.2006058184 -0.0002125838 0.0008309084 -0.657579 0.582533
730.0000000001 0.0027372350 0.4625040040 -0.3535398671 1.2069770570 0.0015113527 0.0017245291 -0.652656 0.582152
732.0000000001 0.0002732713 0.4669791910 -0.3494665455 1.2113459564 0.0026857804 0.0022203074 -0.642448 0.583264
734.0000000001 -0.0055063035 0.4728768229 -0.3458037734 1.2076718238 0.0028836955 0.0011137524 -0.63141 0.585827
736.0000000001 -0.0125564464 0.4775195714 -0.3472077972 1.1900098824 0.0015769713 -0.0025656618 -0.628688 0.590405
738.0000000001 -0.0132727492 0.4796929221 -0.3546549652 1.1639737884 0.0008910688 -0.0045352819 -0.636642 0.596561
740.0000000001 -0.0116946175 0.4811820438 -0.3645622506 1.1393792534 0.0007737272 -0.0052375699 -0.648372 0.60369
742.0000000001 -0.0105800777 0.4823728389 -0.3754770743 1.1174659035 0.0005013057 -0.0056575312 -0.661428 0.611283
744.0000000001 -0.0101203902 0.4825890115 -0.3874202040 1.0968232463 -0.0002888581 -0.0063277693 -0.676443 0.618859
746.0000000001 -0.0092220859 0.4804942064 -0.4010918004 1.0769485804 -0.0018460752 -0.0073473181 -0.695573 0.625899
748.0000000001 -0.0065577380 0.4745869952 -0.4168747033 1.0602552318 -0.0040230099 -0.0083689723 -0.720749 0.631678
750.0000000001 -0.0017669282 0.4649602492 -0.4333388763 1.0513330983 -0.0050080335 -0.0074293145 -0.750211 0.635587
752.0000000001 0.0012907490 0.4562751405 -0.4449497495 1.0514160026 -0.0033718843 -0.0040105051 -0.772832 0.637313
754.0000000001 0.0033075921 0.4519281384 -0.4490558439 1.0567965296 -0.0010739225 -0.0001983778 -0.78221 0.637095
756.0000000001 0.0009199970 0.4510383682 -0.4469318345 1.0623242822 -0.0005359493 0.0015429934 -0.780825 0.634967
758.0000000001 -0.0068181662 0.4485376337 -0.4450299782 1.0559975724 -0.0025506203 -0.0002210508 -0.781473 0.631853
760.0000000001 -0.0093142072 0.4419574313 -0.4470523104 1.0371406414 -0.0039440836 -0.0017235466 -0.791129 0.628635
762.0000000001 -0.0067364279 0.4343072874 -0.4505525853 1.0200178876 -0.0036097694 -0.0018318626 -0.803755 0.625796
764.0000000001 -0.0048670552 0.4278505891 -0.4539521876 1.0079222089 -0.0029242380 -0.0017153449 -0.81499 0.623802
766.0000000001 -0.0029485969 0.4223734546 -0.4570624402 0.9996940862 -0.0024998468 -0.0014546256 -0.824822 0.622339
768.0000000001 -0.0005554194 0.4175090294 -0.4592764351 0.9958246680 -0.0021504416 -0.0008030882 -0.832999 0.620684
770.0000000001 0.0021343001 0.4134084534 -0.4599640413 0.9971767253 -0.0015795465 0.0000170088 -0.838653 0.618444
772.0000000001 0.0039871346 0.4108603138 -0.4590217879 1.0033963742 -0.0004947314 0.0008735468 -0.840707 0.616042
774.0000000001 0.0039154998 0.4108644676 -0.4564203078 1.0113060419 0.0009098929 0.0018410349 -0.837877 0.614108
776.0000000001 0.0030732826 0.4133177492 -0.4521990590 1.0177094546 0.0017070586 0.0024766647 -0.830291 0.61263
778.0000000001 0.0038730119 0.4178030290 -0.4466512219 1.0239360724 0.0030437506 0.0036056516 -0.818757 0.611602
780.0000000001 0.0056799748 0.4252980084 -0.4379515991 1.0329389521 0.0043318933 0.0056758084 -0.800055 0.610475
782.0000000001 0.0098176760 0.4348387194 -0.4237378241 1.0471168401 0.0047339876 0.0092170979 -0.772469 0.607156
784.0000000001 0.0171538689 0.4422068795 -0.4015283494 1.0725196291 0.0010168383 0.0128751913 -0.737223 0.597304
786.0000000001 0.0093874538 0.4363274084 -0.3797236313 1.1006264770 -0.0068915166 0.0083230591 -0.716146 0.578422
788.0000000001 0.0079382369 0.4225379409 -0.3665956903 1.1148689692 -0.0062852591 0.0061203687 -0.714626 0.559402
790.0000000001 0.0069597464 0.4158710122 -0.3555765274 1.1326371254 -0.0016244670 0.0056140904 -0.707399 0.547159
792.0000000001 -0.0070671508 0.4173499757 -0.3465100143 1.1330067793 0.0012860850 0.0037428842 -0.692923 0.542448
794.0000000001 -0.0073325048 0.4192743707 -0.3439448751 1.1140503241 -0.0006891483 -0.0003952571 -0.687017 0.5423
796.0000000001 0.0007953263 0.4151205355 -0.3459152748 1.1081502452 -0.0041047369 -0.0019157140 -0.694712 0.540354
798.0000000001 0.0032603861 0.4029194871 -0.3523885488 1.1123038886 -0.0082701469 -0.0046731639 -0.718597 0.535277
800.0000000001 0.0032853287 0.3843380492 -0.3634364193 1.1187226844 -0.0095975682 -0.0058064399 -0.757454 0.528963
802.0000000001 0.0005251499 0.3678264398 -0.3741145636 1.1245812903 -0.0072709371 -0.0050494811 -0.793873 0.52465
804.0000000001 -0.0070072522 0.3547022898 -0.3835618380 1.1206701558 -0.0067866520 -0.0042274466 -0.824469 0.52243
806.0000000001 -0.0090976908 0.3426562060 -0.3889188825 1.1056004429 -0.0056153624 -0.0008161473 -0.848551 0.518335
808.0000000001 -0.0089800700 0.3345359450 -0.3869961116 1.0871305240 -0.0031326707 0.0022505640 -0.857977 0.511547
810.0000000001 -0.0043160025 0.3283908578 -0.3810809369 1.0733888363 -0.0034720603 0.0033827944 -0.859529 0.503054
812.0000000001 -0.0011097052 0.3213491939 -0.3737086361 1.0680249460 -0.0036894281 0.0038083616 -0.860587 0.492873
814.0000000001 0.0017213608 0.3152681565 -0.3661209976 1.0684754262 -0.0027730963 0.0037489983 -0.859891 0.483155
816.0000000001 0.0041202604 0.3109415860 -0.3589442684 1.0744307552 -0.0022273784 0.0033499963 -0.856934 0.474895
818.0000000001 0.0048308910 0.3065752445 -0.3530780097 1.0835601810 -0.0026212800 0.0025677605 -0.855778 0.467603
820.0000000001 0.0053737181 0.3019123479 -0.3480617557 1.0935042829 -0.0021030513 0.0027870885 -0.856281 0.460758
822.0000000001 0.0057944678 0.2987865950 -0.3410617627 1.1046174855 -0.0013088936 0.0044100116 -0.851373 0.453428
824.0000000001 0.0048780915 0.2961788500 -0.3307974752 1.1154754174 -0.0018120604 0.0055430684 -0.840557 0.444015
826.0000000001 0.0022740513 0.2906721821 -0.3207105750 1.1226239727 -0.0038037778 0.0043548886 -0.834491 0.432834
828.0000000001 0.0003240873 0.2817754354 -0.3133003663 1.1248355678 -0.0048900287 0.0031730087 -0.838325 0.421372
830.0000000001 -0.0001910742 0.2714198050 -0.3076878020 1.1246428224 -0.0052861909 0.0024881535 -0.847944 0.410293
832.0000000001 0.0002889492 0.2604540672 -0.3030134928 1.1245710660 -0.0054878992 0.0021848515 -0.860786 0.399567
834.0000000001 0.0011461935 0.2492805704 -0.2986533025 1.1260201870 -0.0056024267 0.0021312714 -0.875263 0.389017
836.0000000001 0.0019675931 0.2381933720 -0.2943574798 1.1292827780 -0.0055986075 0.0021259838 -0.890472 0.378659
838.0000000001 0.0025301131 0.2275829932 -0.2901782723 1.1340890946 -0.0053012202 0.0020604907 -0.90571 0.368778
840.0000000001 0.0022989755 0.2180338822 -0.2862402085 1.1394428742 -0.0046907836 0.0019052232 -0.919839 0.359822
842.0000000001 0.0012651483 0.2097018035 -0.2827655159 1.1434515633 -0.0041922333 0.0016089164 -0.932686 0.352039
844.0000000001 0.0004441584 0.2020936227 -0.2799228149 1.1454092876 -0.0039717549 0.0013256853 -0.945482 0.345252
846.0000000001 0.0001797136 0.1948092968 -0.2774828531 1.1462024157 -0.0038687537 0.0012352253 -0.95869 0.339039
848.0000000001 0.0003029500 0.1877185791 -0.2749929898 1.1468176297 -0.0037894495 0.0013782782 -0.971823 0.332956
850.0000000001 0.0005803196 0.1807279360 -0.2720628519 1.1478669408 -0.0037969847 0.0016326162 -0.984443 0.32662
852.0000000001 0.0007175266 0.1734831651 -0.2687606444 1.1493556916 -0.0040100141 0.0017403489 -0.997596 0.319889
854.0000000001 0.0009288321 0.1658212324 -0.2652072955 1.1511600116 -0.0041581402 0.0019086019 -1.01202 0.31278
856.0000000001 0.0011242545 0.1578914243 -0.2612418881 1.1533918926 -0.0042538494 0.0021289206 -1.02716 0.305249
858.0000000001 0.0012138525 0.1497497494 -0.2568300996 1.1559112486 -0.0043374377 0.0023419735 -1.04292 0.297299
860.0000000001 0.0012001409 0.1414156326 -0.2520186727 1.1585050994 -0.0044152506 0.0025205297 -1.05945 0.288984
862.0000000001 0.0011151369 0.1329105170 -0.2468947619 1.1609973138 -0.0044809822 0.0026497930 -1.07696 0.280397
864.0000000001 0.0009949140 0.1242730749 -0.2415677210 1.1632814833 -0.0045244520 0.0027212938 -1.09566 0.271659
866.0000000001 0.0008674118 0.1155593608 -0.2361592603 1.1653164954 -0.0045383129 0.0027307861 -1.11572 0.262917
868.0000000001 0.0007495820 0.1068335551 -0.2307943327 1.1671066314 -0.0045212134 0.0026792462 -1.13727 0.254322
870.0000000001 0.0006486153 0.0981558457 -0.2255892360 1.1686802216 -0.0044778333 0.0025740820 -1.16039 0.246018
872.0000000001 0.0005640498 0.0895724083 -0.2206398786 1.1700716450 -0.0044169768 0.0024277429 -1.18516 0.238128
874.0000000001 0.0004898635 0.0811100428 -0.2160152857 1.1713078452 -0.0043487141 0.0022540393 -1.2116 0.230741
876.0000000001 0.0004168725 0.0727764425 -0.2117590788 1.1723995338 -0.0042815412 0.0020640104 -1.23977 0.223916
878.0000000001 0.0003338896 0.0645651883 -0.2078978899 1.1733366270 -0.0042207155 0.0018628901 -1.26968 0.217693
880.0000000001 0.0002271246 0.0564622640 -0.2044552581 1.1740841292 -0.0041679348 0.0016481295 -1.30135 0.212108
882.0000000001 0.0000772791 0.0484527991 -0.2014690940 1.1745745399 -0.0041215996 0.0014073759 -1.33478 0.207214
884.0000000001 -0.0001385725 0.0405282587 -0.1990121271 1.1746957254 -0.0040756847 0.0011198844 -1.3699 0.203097
886.0000000001 -0.0003561880 0.0327021883 -0.1971639695 1.1743405243 -0.0040108211 0.0008303838 -1.40643 0.199858
888.0000000001 -0.0000618767 0.0250341201 -0.1955504284 1.1739645851 -0.0039352656 0.0009701147 -1.44347 0.197146
890.0000000001 0.0001233595 0.0172801529 -0.1935896663 1.1742572253 -0.0040684238 0.0010205323 -1.48177 0.194359
892.0000000001 0.0001472717 0.0093337330 -0.1916969794 1.1746843771 -0.0040966496 0.0009466576 -1.52214 0.191924
894.0000000001 0.0000612498 0.0013387416 -0.1899816257 1.1750121394 -0.0040877573 0.0008429686 -1.56375 0.189986
896.0000000001 -0.0000950995 -0.0066687523 -0.1885085210 1.1750477441 -0.0040601431 0.0007087229 -1.60616 0.188626
898.0000000001 -0.0000384631 -0.0145436798 -0.1872516300 1.1749154916 -0.0039366919 0.0006621320 -1.64831 0.187816
900.0000000001 0.0000777109 -0.0223773076 -0.1858806387 1.1750382927 -0.0040164811 0.0008147042 -1.69061 0.187223
902.0000000001 0.0002126967 -0.0303488025 -0.1841534300 1.1754127914 -0.0040518444 0.0009913131 -1.73413 0.186637
904.0000000001 0.0003307501 -0.0383346604 -0.1821191680 1.1760326929 -0.0040190982 0.0011066109 -1.77826 0.18611
906.0000000001 0.0004100614 -0.0462573038 -0.1798819008 1.1768288115 -0.0039609309 0.0011754722 -1.8225 0.185734
908.0000000001 0.0004587889 -0.0540963539 -0.1775038422 1.1777347217 -0.0039071374 0.0012301075 -1.86662 0.185564
910.0000000001 0.0004918700 -0.0618545736 -0.1750051361 1.1787126628 -0.0038624154 0.0012849529 -1.91054 0.185615
912.0000000001 0.0005190385 -0.0695375507 -0.1723886072 1.1797464735 -0.0038235671 0.0013421882 -1.95421 0.185885
914.0000000001 0.0005449640 -0.0771492058 -0.1696537328 1.1808314480 -0.0037877462 0.0014007248 -1.99759 0.186372
916.0000000001 0.0005714111 -0.0846918544 -0.1668007514 1.1819678266 -0.0037534248 0.0014593149 -2.04062 0.18707
918.0000000001 0.0005988449 -0.0921668257 -0.1638312750 1.1831575295 -0.0037198688 0.0015170355 -2.08324 0.187977
920.0000000001 0.0006271783 -0.0995749080 -0.1607481376 1.1844026540 -0.0036867313 0.0015732148 -2.12539 0.18909
922.0000000001 0.0006561065 -0.1069166225 -0.1575551770 1.1857048097 -0.0036538598 0.0016273414 -2.16701 0.190407
924.0000000001 0.0006852710 -0.1141923999 -0.1542570391 1.1870648804 -0.0036212111 0.0016790254 -2.20804 0.191925
926.0000000001 0.0007143463 -0.1214027030 -0.1508589794 1.1884830208 -0.0035888106 0.0017279931 -2.24842 0.193642
928.0000000001 0.0007430800 -0.1285481145 -0.1473666453 1.1899587775 -0.0035567282 0.0017740896 -2.2881 0.195554
930.0000000001 0.0007713042 -0.1356293932 -0.1437858485 1.1914912608 -0.0035250585 0.0018172772 -2.32701 0.197661
932.0000000001 0.0007989286 -0.1426475020 -0.1401223478 1.1930793168 -0.0034939048 0.0018576238 -2.36512 0.199956
934.0000000001 0.0008259262 -0.1496036086 -0.1363816579 1.1947216765 -0.0034633665 0.0018952863 -2.40239 0.202438
936.0000000001 0.0008523164 -0.1564990655 -0.1325688978 1.1964170693 -0.0034335286 0.0019304883 -2.43879 0.205101
938.0000000001 0.0008781512 -0.1633353747 -0.1286886805 1.1981643031 -0.0034044566 0.0019635008 -2.47429 0.20794
940.0000000001 0.0009035041 -0.1701141439 -0.1247450404 1.1999623192 -0.0033761923 0.0019946232 -2.50886 0.210951
942.0000000001 0.0009284621 -0.1768370396 -0.1207413953 1.2018102254 -0.0033487544 0.0020241679 -2.54252 0.214126
944.0000000001 0.0009531222 -0.1835057408 -0.1166805321 1.2037073185 -0.0033221391 0.0020524506 -2.57524 0.21746
946.0000000001 0.0009775883 -0.1901218969 -0.1125646112 1.2056531002 -0.0032963227 0.0020797820 -2.60703 0.220946
948.0000000001 0.0010019701 -0.1966870901 -0.1083951825 1.2076472886 -0.0032712642 0.0021064631 -2.6379 0.224578
950.0000000001 0.0010263821 -0.2032028040 -0.1041732078 1.2096898275 -0.0032469076 0.0021327826 -2.66787 0.228349
952.0000000001 0.0010509437 -0.2096703961 -0.0998990877 1.2117808956 -0.0032231846 0.0021590163 -2.69696 0.232253
954.0000000001 0.0010757783 -0.2160910757 -0.0955726876 1.2139209158 -0.0032000167 0.0021854268 -2.72518 0.236283
956.0000000001 0.0011010134 -0.2224658842 -0.0911933633 1.2161105618 -0.0031773162 0.0022122644 -2.75256 0.240431
958.0000000001 0.0011267799 -0.2287956793 -0.0867599848 1.2183507663 -0.0031549877 0.0022397685 -2.77914 0.244693
960.0000000001 0.0011532121 -0.2350811198 -0.0822709566 1.2206427275 -0.0031329289 0.0022681690 -2.80495 0.249062
962.0000000002 0.0011804471 -0.2413226526 -0.0777242344 1.2229879147 -0.0031110305 0.0022976879 -2.83001 0.25353
964.0000000002 0.0012086248 -0.2475204998 -0.0731173397 1.2253880748 -0.0030891773 0.0023285414 -2.85436 0.258094
966.0000000002 0.0012378877 -0.2536746453 -0.0684473691 1.2278452366 -0.0030672470 0.0023609416 -2.87805 0.262747
968.0000000002 0.0012683810 -0.2597848221 -0.0637110002 1.2303617170 -0.0030451106 0.0023950984 -2.90109 0.267483
970.0000000002 0.0013002521 -0.2658504979 -0.0589044942 1.2329401254 -0.0030226316 0.0024312215 -2.92355 0.272298
972.0000000002 0.0013336511 -0.2718708594 -0.0540236941 1.2355833690 -0.0029996653 0.0024695225 -2.94544 0.277186
974.0000000002 0.0013687312 -0.2778447953 -0.0490640180 1.2382946581 -0.0029760577 0.0025102175 -2.96681 0.282144
976.0000000002 0.0014056484 -0.2837708762 -0.0440204480 1.2410775128 -0.0029516442 0.0025535292 -2.98769 0.287165
978.0000000002 0.0014445622 -0.2896473329 -0.0388875138 1.2439357691 -0.0029262480 0.0025996899 -3.00813 0.292246
980.0000000002 0.0014856351 -0.2954720299 -0.0336592709 1.2468735856 -0.0028996786 0.0026489446 -3.02816 0.297383
982.0000000002 0.0015290335 -0.3012424358 -0.0283292714 1.2498954508 -0.0028717289 0.0027015542 -3.04783 0.302572
984.0000000002 0.0015749267 -0.3069555877 -0.0228905277 1.2530061899 -0.0028421726 0.0027578002 -3.06716 0.307808
986.0000000002 0.0016234874 -0.3126080504 -0.0173354665 1.2562109719 -0.0028107609 0.0028179900 -3.0862 0.313088
988.0000000002 0.0016748910 -0.3181958668 -0.0116558710 1.2595153158 -0.0027772180 0.0028824627 -3.10498 0.318409
990.0000000002 0.0017293143 -0.3237144993 -0.0058428094 1.2629250956 -0.0027412357 0.0029515977 -3.12355 0.323767
992.0000000002 0.0017869346 -0.3291587593 0.0001134560 1.2664465432 -0.0027024665 0.0030258251 3.14125 0.329159
994.0000000002 0.0018479270 -0.3345227210 0.0062235822 1.2700862481 -0.0026605151 0.0031056393 3.12299 0.334581
996.0000000002 0.0019124607 -0.3397996151 0.0124992919 1.2738511514 -0.0026149266 0.0031916168 3.10482 0.340029
998.0000000002 0.0019806927 -0.3449816969 0.0189535597 1.2777485297 -0.0025651717 0.0032844405 3.08671 0.345502
1000.0000000002 0.0020527586 -0.3500600794 0.0256008578 1.2817859647 -0.0025106259 0.0033849335 3.06859 0.350995
1002.0000000002 0.0021287586 -0.3550245184 0.0324574777 1.2859712907 -0.0024505417 0.0034941052 3.05042 0.356505
1004.0000000002 0.0022087354 -0.3598631319 0.0395419672 1.2903125110 -0.0023840089 0.0036132189 3.03215 0.362029
1006.0000000002 0.0022926365 -0.3645620246 0.0468757264 1.2948176542 -0.0023098971 0.0037438873 3.01371 0.367563
1008.0000000002 0.0023802558 -0.3691047755 0.0544838379 1.2994945408 -0.0022267720 0.0038882162 2.99504 0.373104
1010.0000000002 0.0024711344 -0.3734717171 0.0623962571 1.3043504030 -0.0021327656 0.0040490250 2.97605 0.378648
1012.0000000002 0.0025643921 -0.3776388954 0.0706495595 1.3093912418 -0.0020253719 0.0042301946 2.95665 0.384191
1014.0000000002 0.0026584278 -0.3815764992 0.0792895659 1.3146207763 -0.0019011060 0.0044372276 2.93671 0.389727
1016.0000000002 0.0027503750 -0.3852463967 0.0883754421 1.3200385980 -0.0017549120 0.0046782018 2.91609 0.395253
1018.0000000002 0.0028350929 -0.3885980682 0.0979863688 1.3256368897 -0.0015790599 0.0049654645 2.89459 0.400762
1020.0000000002 0.0029032651 -0.3915614110 0.1082328717 1.3313945427 -0.0013609160 0.0053187679 2.87191 0.406245
1022.0000000002 0.0029377685 -0.3940328711 0.1192768696 1.3372664087 -0.0010779670 0.0057711576 2.84765 0.41169
1024.0000000002 0.0029084915 -0.3958456435 0.1313677903 1.3431651461 -0.0006852168 0.0063792555 2.82116 0.417075
1026.0000000002 0.0027817677 -0.3966960654 0.1448991814 1.3489475609 -0.0000784955 0.0072273754 2.79138 0.422331
1028.0000000002 0.0027660920 -0.3959404802 0.1603565053 1.3546093846 0.0010099937 0.0082194018 2.75678 0.42718
1030.0000000002 0.0063018213 -0.3925073315 0.1760182671 1.3631870718 0.0023191674 0.0060079729 2.72003 0.430168
1032.0000000002 0.0114262703 -0.3918446692 0.1803222229 1.3841333918 -0.0019300286 -0.0003299581 2.7103 0.431345
1034.0000000002 0.0073049213 -0.3980475051 0.1785976149 1.4005436907 -0.0038005885 -0.0011659924 2.71983 0.436278
1036.0000000002 0.0053077533 -0.4064799301 0.1753536056 1.4129841832 -0.0040847647 -0.0014982717 2.73432 0.44269
1038.0000000002 0.0043833101 -0.4146949774 0.1715879285 1.4235435855 -0.0044038499 -0.0035839825 2.74927 0.448792
1040.0000000001 -0.0035338120 -0.4279489599 0.1567575377 1.4271861518 -0.0079938052 -0.0104448738 2.79047 0.455756
1042.0000000001 -0.0064376342 -0.4424907648 0.1397081153 1.4174936298 -0.0055187210 -0.0062640277 2.83577 0.464022
1044.0000000001 -0.0007723488 -0.4508506446 0.1333017033 1.4107818090 -0.0027540201 -0.0010320658 2.85412 0.470144
1046.0000000001 0.0022588376 -0.4559291632 0.1353272446 1.4131373994 -0.0020845154 0.0026856129 2.85306 0.475589
1048.0000000001 0.0031957760 -0.4598457296 0.1438101844 1.4188651538 -0.0012967239 0.0055182079 2.83849 0.481809
1050.0000000001 0.0048839590 -0.4616116262 0.1568659269 1.4277358704 -0.0000788429 0.0071407410 2.81401 0.487537
1052.0000000001 0.0065108288 -0.4609831593 0.1712996752 1.4402242164 0.0009597353 0.0067503669 2.78581 0.491782
1054.0000000001 0.0069400255 -0.4586768843 0.1827858578 1.4545041518 0.0015661490 0.0044709617 2.76237 0.493756
1056.0000000001 0.0059836305 -0.4553376479 0.1899776593 1.4676961319 0.0020041801 0.0028156462 2.74633 0.49338
1058.0000000001 0.0034570481 -0.4514324925 0.1950971046 1.4771257995 0.0020702225 0.0024373490 2.73366 0.491787
1060.0000000001 0.0011854750 -0.4478427876 0.2004675440 1.4815539679 0.0017031378 0.0029697718 2.72071 0.490663
1062.0000000001 0.0008345514 -0.4449097881 0.2070400488 1.4835412840 0.0015297093 0.0035905537 2.70604 0.490724
1064.0000000001 0.0016353523 -0.4419927254 0.2145270109 1.4863992905 0.0016028772 0.0038158414 2.68972 0.491304
1066.0000000001 0.0021703860 -0.4390950383 0.2218883376 1.4907352116 0.0015406654 0.0036170029 2.67369 0.491974
1068.0000000001 0.0025099400 -0.4363954339 0.2286987588 1.4959151148 0.0014264585 0.0033245263 2.65888 0.492691
1070.0000000001 0.0027839462 -0.4338751097 0.2349538308 1.5016816035 0.0013611232 0.0030880327 2.64528 0.493407
1072.0000000001 0.0030119318 -0.4313480499 0.2408890620 1.5079116224 0.0014159195 0.0030018299 2.63228 0.494053
1074.0000000001 0.0031798994 -0.4285292790 0.2468428252 1.5144868415 0.0016203560 0.0030794065 2.61899 0.494539
1076.0000000001 0.0032810562 -0.4251281317 0.2530887663 1.5212941693 0.0019560934 0.0032554952 2.60462 0.49476
1078.0000000001 0.0033255395 -0.4209297901 0.2597391850 1.5282586323 0.0023755396 0.0034483205 2.58872 0.494617
1080.0000000001 0.0033175227 -0.4158170406 0.2667754005 1.5353263278 0.0028382571 0.0036149026 2.57117 0.494037
1082.0000000001 0.0032311153 -0.4097258441 0.2741340403 1.5424068824 0.0033375955 0.0037515733 2.55193 0.492975
1084.0000000001 0.0030019836 -0.4025591429 0.2817603216 1.5493220895 0.0039154639 0.0038629554 2.53092 0.491368
1086.0000000001 0.0025085491 -0.3940720277 0.2895627557 1.5557619408 0.0046687460 0.0038725003 2.50789 0.489019
1088.0000000001 0.0017817216 -0.3839609711 0.2968313715 1.5613643708 0.0053429212 0.0029738075 2.48349 0.485319
1090.0000000001 0.0033629395 -0.3755632783 0.2994723974 1.5677022621 0.0019694644 -0.0007678452 2.46844 0.480345
1092.0000000001 -0.0007660243 -0.3766300821 0.2977209563 1.5689030662 -0.0018790069 -0.0008615058 2.47268 0.480092
1094.0000000001 0.0002127870 -0.3810785597 0.2970055203 1.5628602184 -0.0012693883 -0.0002424060 2.47955 0.483149
1096.0000000001 0.0012926918 -0.3833025878 0.2990616283 1.5616092820 -0.0006585523 0.0011112131 2.47903 0.486167
1098.0000000001 -0.0045876075 -0.3864667229 0.3029967185 1.5579423511 -0.0017080148 0.0018573982 2.47667 0.491084
1100.0000000001 -0.0035237018 -0.3877999959 0.3085469959 1.5466002181 0.0012146253 0.0032403397 2.46952 0.49557
1102.0000000001 -0.0000012830 -0.3832457227 0.3160906577 1.5436447954 0.0032628926 0.0037790981 2.45193 0.49678
1104.0000000001 0.0007281055 -0.3764197139 0.3238319537 1.5444429696 0.0038028180 0.0035035299 2.43115 0.496547
1106.0000000001 0.0014903002 -0.3691451781 0.3309681528 1.5453762513 0.0038531245 0.0033708995 2.41067 0.49579
1108.0000000001 0.0030772630 -0.3619017677 0.3389868771 1.5468486066 0.0040264856 0.0041500413 2.38888 0.495868
1110.0000000001 0.0063918137 -0.3562286366 0.3469928500 1.5522911361 0.0022892603 0.0030352699 2.36933 0.497296
1112.0000000001 0.0090421872 -0.3555307050 0.3521964397 1.5626233828 -0.0006521537 0.0015802425 2.36091 0.500444
1114.0000000001 0.0109388916 -0.3612025452 0.3546657602 1.5793526009 -0.0041885480 0.0005297800 2.36533 0.506216
1116.0000000001 0.0076048319 -0.3698836920 0.3557487197 1.6001754674 -0.0031836312 0.0010187557 2.37567 0.513197
1118.0000000001 0.0017326916 -0.3744702947 0.3595062952 1.6112861905 -0.0015243814 0.0024784486 2.37658 0.519108
1120.0000000001 -0.0007055038 -0.3754158420 0.3667827383 1.6145252359 0.0008310469 0.0045667577 2.36783 0.524849
1122.0000000001 -0.0005278185 -0.3703464266 0.3787706797 1.6153237562 0.0041985144 0.0070051216 2.34495 0.529739
1124.0000000001 0.0010544562 -0.3587757660 0.3950351334 1.6172083314 0.0073352614 0.0087655200 2.30813 0.533641
1126.0000000001 0.0035224649 -0.3421723772 0.4134099065 1.6225438628 0.0089646967 0.0089459593 2.26219 0.536647
1128.0000000001 0.0058379160 -0.3258610682 0.4295004067 1.6327887144 0.0070473289 0.0066980093 2.21984 0.539125
1130.0000000001 0.0082160475 -0.3154876200 0.4395562893 1.6471751270 0.0034282847 0.0033442202 2.19333 0.541057
1132.0000000001 0.0089486045 -0.3114575335 0.4436423219 1.6648580167 0.0011878534 0.0012316076 2.18289 0.542056
1134.0000000001 0.0075977439 -0.3090657066 0.4460109115 1.6812366072 0.0015940980 0.0014389554 2.17678 0.54263
1136.0000000001 0.0067389826 -0.3046085708 0.4495523950 1.6953917736 0.0030309854 0.0020717036 2.16632 0.543032
1138.0000000001 0.0067271297 -0.2973729740 0.4540633925 1.7092405562 0.0039501382 0.0021270198 2.15062 0.542775
1140.0000000001 0.0078913632 -0.2912999061 0.4575359426 1.7252568103 0.0016684840 0.0011109057 2.13774 0.542397
1142.0000000001 0.0080280708 -0.2917165391 0.4592217674 1.7425439537 -0.0021701704 0.0003420416 2.13673 0.544043
1144.0000000001 0.0031937798 -0.2983213055 0.4602046887 1.7526697724 -0.0037709902 0.0004358957 2.14593 0.548438
1146.0000000001 0.0009837897 -0.3057517597 0.4615714803 1.7562843065 -0.0028299721 0.0010785309 2.15585 0.553654
1148.0000000001 0.0007413646 -0.3079756072 0.4657657481 1.7587202759 0.0007969305 0.0029773957 2.15502 0.558379
1150.0000000000 0.0017433573 -0.3019744510 0.4743947033 1.7629743432 0.0052477087 0.0053176965 2.13766 0.562351
1152.0000000000 0.0037640518 -0.2870209995 0.4876609887 1.7700838796 0.0095546034 0.0072667765 2.10277 0.565857
1154.0000000000 0.0078731693 -0.2675540826 0.5009058031 1.7843414915 0.0092246201 0.0051035038 2.06138 0.567884
1156.0000000000 0.0099141982 -0.2501149651 0.5088775560 1.8037197819 0.0085810946 0.0027155371 2.02762 0.567022
1158.0000000000 0.0083172697 -0.2319672429 0.5131991803 1.8247284843 0.0095457797 0.0016730568 1.99531 0.563189
1160.0000000000 0.0030185426 -0.2151943581 0.5166249665 1.8362435069 0.0071717486 0.0017199087 1.96548 0.559652
1162.0000000000 0.0013410127 -0.2028029180 0.5196241811 1.8406603458 0.0055603057 0.0013997782 1.9429 0.557798
1164.0000000000 0.0008152600 -0.1928025355 0.5221589246 1.8430648450 0.0047681890 0.0012198557 1.92451 0.556617
1166.0000000000 0.0004626350 -0.1835685462 0.5245229109 1.8446234652 0.0048406283 0.0011494965 1.90745 0.555717
1168.0000000000 0.0001477908 -0.1729782541 0.5267706300 1.8455306585 0.0060871314 0.0009957315 1.88808 0.554445
1170.0000000000 -0.0000620389 -0.1598553878 0.5283682969 1.8463947137 0.0070135978 0.0004496434 1.86459 0.552021
1172.0000000000 -0.0008549253 -0.1462687205 0.5284575087 1.8468533804 0.0060867491 -0.0005373053 1.84082 0.548326
1174.0000000000 -0.0017108400 -0.1382020451 0.5270849346 1.8457115184 0.0016864081 -0.0006796481 1.82722 0.544902
1176.0000000000 -0.0040075650 -0.1377990930 0.5269114378 1.8388870940 -0.0005003173 0.0000548506 1.82659 0.544632
1178.0000000000 -0.0003023008 -0.1380056838 0.5270265376 1.8332111151 0.0002186154 -0.0002887402 1.8269 0.544796
1180.0000000000 0.0013923369 -0.1376785859 0.5271317302 1.8331883864 -0.0001117574 -0.0001496843 1.82627 0.544815
1182.0000000000 0.0024938103 -0.1378928948 0.5279778856 1.8356824990 -0.0002910550 0.0003134898 1.82626 0.545688
1184.0000000000 -0.0000905462 -0.1375408570 0.5306417833 1.8375106195 0.0004873339 0.0014215711 1.82441 0.548177
1186.0000000000 -0.0058558201 -0.1333720578 0.5347992927 1.8299175754 0.0036698020 0.0017077864 1.8152 0.551179
1188.0000000000 -0.0054980666 -0.1238368300 0.5380904322 1.8174443849 0.0044466990 0.0011484957 1.797 0.552157
1190.0000000000 -0.0054929791 -0.1179087040 0.5403777198 1.8080033221 0.0015526443 0.0008204322 1.78563 0.553092
1192.0000000000 -0.0083738567 -0.1179948343 0.5418659370 1.7941123389 -0.0015153146 0.0003624529 1.78521 0.554564
1194.0000000000 -0.0081232462 -0.1234087716 0.5415551714 1.7765014417 -0.0033719654 -0.0008560154 1.79485 0.555438
1196.0000000000 -0.0044606234 -0.1308836543 0.5385638121 1.7632109362 -0.0036554785 -0.0020277457 1.8092 0.55424
1198.0000000000 -0.0022742223 -0.1377380392 0.5337439309 1.7564113442 -0.0030069208 -0.0026110888 1.82335 0.55123
1200.0000000000 -0.0028660180 -0.1432098169 0.5283636511 1.7505663097 -0.0022398552 -0.0025260182 1.83548 0.547428
1202.0000000000 -0.0024450012 -0.1459874288 0.5241449822 1.7447897521 -0.0005666192 -0.0016848636 1.84244 0.544096
1204.0000000000 -0.0017123107 -0.1456788299 0.5214694136 1.7409658904 0.0009399979 -0.0009804288 1.84321 0.541436
1206.0000000000 -0.0005349027 -0.1430055813 0.5203101741 1.7390352523 0.0015223965 -0.0003661951 1.83902 0.539605
1208.0000000000 0.0006880617 -0.1404410562 0.5201604815 1.7395681219 0.0012656564 -0.0000574950 1.8345 0.538786
1210.0000000000 0.0017579438 -0.1378990833 0.5207605806 1.7421479484 0.0014844228 0.0001886179 1.82966 0.538709
1212.0000000000 0.0025890193 -0.1351238210 0.5218266332 1.7466550872 0.0014939565 0.0001877481 1.82417 0.539038
1214.0000000000 0.0026670708 -0.1329022785 0.5226809685 1.7519912177 0.0009861416 -0.0001309155 1.81979 0.539313
1216.0000000000 0.0018090803 -0.1320120403 0.5227527340 1.7563630489 0.0002599992 -0.0006354866 1.81816 0.539164
1218.0000000000 0.0000011452 -0.1321783119 0.5222343444 1.7578745031 -0.0001110674 -0.0007132475 1.81869 0.538702
1220.0000000000 -0.0018661814 -0.1333535945 0.5220150177 1.7555721654 -0.0007861762 -0.0005883113 1.82091 0.538779
1222.0000000000 -0.0030201887 -0.1352142919 0.5219944769 1.7502483633 -0.0008373808 -0.0005092153 1.82426 0.539223
1224.0000000000 -0.0033999969 -0.1365640776 0.5219649113 1.7434736892 -0.0003081340 -0.0005062338 1.82669 0.539534
1226.0000000000 -0.0031324374 -0.1367398793 0.5217728121 1.7365927238 0.0002061348 -0.0005447989 1.8271 0.539393
1228.0000000000 -0.0024011153 -0.1361170556 0.5213767126 1.7310252951 0.0005575266 -0.0005889312 1.82617 0.538852
1230.0000000000 -0.0019443681 -0.1348209529 0.5208912864 1.7267360934 0.0008032449 -0.0005212192 1.82407 0.538056
1232.0000000000 -0.0016468426 -0.1333928847 0.5204993655 1.7232171277 0.0006447008 -0.0004154275 1.82168 0.53732
1234.0000000000 -0.0016192007 -0.1327328373 0.5201039034 1.7199960522 0.0001697328 -0.0004098934 1.82067 0.536774
1236.0000000000 -0.0016991863 -0.1331447057 0.5196139066 1.7166640541 -0.0003985881 -0.0004641054 1.82164 0.536401
1238.0000000000 -0.0016705794 -0.1348876399 0.5189292055 1.7132185207 -0.0011172448 -0.0005786765 1.8251 0.536174
1240.0000000000 -0.0011800635 -0.1381650520 0.5179723557 1.7101866161 -0.0018820944 -0.0007079766 1.83147 0.536083
1242.0000000000 0.0001927413 -0.1426263698 0.5167781921 1.7090108531 -0.0020928761 -0.0007889422 1.84008 0.536099
1244.0000000000 -0.0001816813 -0.1448885511 0.5156948100 1.7098728591 0.0006650652 -0.0005509035 1.84469 0.535662
1246.0000000000 -0.0022175157 -0.1401729279 0.5154201540 1.7072839767 0.0031405746 -0.0001145717 1.83633 0.534141
1248.0000000000 0.0001290631 -0.1363033042 0.5156525856 1.7067540326 0.0012280612 -0.0000815743 1.82922 0.533363
1250.0000000000 0.0000076885 -0.1343843212 0.5155876286 1.7071229168 0.0009756524 -0.0000510349 1.82577 0.532813
1252.0000000000 0.0005666434 -0.1322678211 0.5160175113 1.7082441512 0.0012385115 0.0003159202 1.82172 0.5327
1254.0000000000 0.0009363973 -0.1298439476 0.5171106392 1.7102933746 0.0012328925 0.0005838513 1.81681 0.533163
1256.0000000000 0.0011556318 -0.1277928845 0.5186737785 1.7128794610 0.0008971335 0.0007435238 1.81237 0.534185
1258.0000000000 0.0011617276 -0.1267887764 0.5206198070 1.7156835015 0.0002643093 0.0008531742 1.80968 0.535836
1259.9999999999 0.0006086690 -0.1274252800 0.5228998753 1.7179544380 -0.0006291636 0.0008968499 1.80983 0.538202
1261.9999999999 -0.0004684019 -0.1302255072 0.5251842302 1.7184488672 -0.0018464698 0.0006270134 1.81386 0.541089
1263.9999999999 -0.0006406379 -0.1363020175 0.5263320884 1.7172970318 -0.0039260282 -0.0003370021 1.8242 0.543694
1265.9999999999 0.0001483829 -0.1454799885 0.5257410128 1.7168610094 -0.0040384749 -0.0006192288 1.84076 0.545498
1267.9999999999 0.0017877184 -0.1526595933 0.5255765224 1.7187506276 -0.0028204760 -0.0001972674 1.85348 0.547298
1269.9999999999 0.0046675725 -0.1570194990 0.5265231999 1.7250373068 -0.0009027455 0.0006719282 1.86062 0.549438
1271.9999999999 0.0093256556 -0.1560567581 0.5300948466 1.7396806481 0.0024050547 0.0022647785 1.8571 0.552589
1273.9999999999 0.0043876866 -0.1508344283 0.5348998092 1.7565856435 0.0019933491 0.0019289399 1.84565 0.55576
1275.9999999999 0.0014171729 -0.1482608110 0.5382481735 1.7622373924 0.0010917471 0.0015607827 1.83958 0.558294
1277.9999999999 -0.0019028396 -0.1459252626 0.5413747730 1.7621636122 0.0009994196 0.0016411575 1.83408 0.560697
1279.9999999999 -0.0018856996 -0.1444915589 0.5447362421 1.7574857994 0.0006134556 0.0017269778 1.83008 0.563574
1281.9999999999 0.0007178406 -0.1432757234 0.5480430759 1.7568663756 0.0003025299 0.0015119009 1.8265 0.566462
1283.9999999999 0.0010015886 -0.1427248258 0.5510902529 1.7585334408 0.0005267464 0.0013312327 1.82421 0.569272
1285.9999999999 -0.0033729271 -0.1402233539 0.5533995308 1.7567507913 0.0023266464 0.0007034134 1.81896 0.570888
1287.9999999999 -0.0020809512 -0.1348478960 0.5566628922 1.7510466874 0.0019215452 0.0014065590 1.80846 0.572763
1289.9999999999 0.0062987951 -0.1341713425 0.5610461163 1.7561093587 -0.0014025598 0.0019485199 1.80553 0.576866
1291.9999999999 0.0033032306 -0.1411280372 0.5646281727 1.7671820725 -0.0053984397 0.0011724931 1.81573 0.581998
1293.9999999999 0.0002923101 -0.1533418228 0.5665971544 1.7694475876 -0.0058734242 0.0009028515 1.8351 0.58698
1295.9999999999 -0.0001088174 -0.1634612058 0.5689845991 1.7697738209 -0.0045250352 0.0013377979 1.85055 0.591999
1297.9999999999 -0.0011676816 -0.1718496775 0.5722396170 1.7691735741 -0.0040189172 0.0017433958 1.86254 0.597487
1299.9999999999 -0.0043169697 -0.1786956880 0.5767642161 1.7651303247 -0.0027376881 0.0025595441 1.87124 0.603812
1301.9999999999 -0.0072973621 -0.1819777057 0.5830681235 1.7543606579 -0.0003759579 0.0035590029 1.87332 0.610806
1303.9999999999 -0.0053750995 -0.1808191881 0.5909224082 1.7414497984 0.0008954893 0.0040617824 1.86774 0.617968
1305.9999999999 -0.0033055035 -0.1782909202 0.5994130855 1.7327570874 0.0020194127 0.0043139420 1.85991 0.625367
1307.9999999999 -0.0007049048 -0.1723429910 0.6080617887 1.7299081972 0.0037606743 0.0040624812 1.84698 0.632014
1309.9999999999 0.0022909623 -0.1655099697 0.6151987195 1.7318855959 0.0027011675 0.0027828022 1.83361 0.637074
1311.9999999999 0.0073605448 -0.1644006993 0.6193549023 1.7413156412 -0.0013324254 0.0014090078 1.83025 0.640803
1313.9999999999 0.0061579540 -0.1687324318 0.6225024894 1.7587128958 -0.0022887329 0.0016427808 1.83549 0.644965
1315.9999999999 0.0004078378 -0.1715220508 0.6264523214 1.7642453833 0.0000007926 0.0021443503 1.83805 0.649509
1317.9999999999 -0.0005610237 -0.1685465142 0.6315191548 1.7640057058 0.0028206182 0.0026204719 1.83161 0.653624
1319.9999999999 0.0006843304 -0.1608085870 0.6373938500 1.7633273178 0.0046434303 0.0028380769 1.81793 0.657366
1321.9999999999 0.0017257840 -0.1512986217 0.6435711730 1.7644828796 0.0045320977 0.0028622577 1.8017 0.661117
1323.9999999999 0.0011193019 -0.1442594057 0.6494182630 1.7649694095 0.0018991678 0.0023219575 1.78938 0.665248
1325.9999999999 0.0018468103 -0.1459414528 0.6532697262 1.7648909484 -0.0035810899 0.0010369235 1.79059 0.669373
1327.9999999999 0.0000121855 -0.1583690869 0.6549023491 1.7633541979 -0.0081295781 0.0001086091 1.80806 0.673779
1329.9999999999 -0.0035230011 -0.1752697370 0.6553599776 1.7572253225 -0.0076415849 0.0000834581 1.83212 0.678392
1331.9999999999 -0.0069671042 -0.1848368087 0.6572922378 1.7463984925 -0.0014650250 0.0016846233 1.84493 0.682787
1333.9999999999 -0.0065267685 -0.1810876769 0.6632740554 1.7331499597 0.0044548479 0.0036586130 1.83732 0.68755
1335.9999999999 -0.0014901808 -0.1682697351 0.6716457433 1.7258520408 0.0076121332 0.0041923794 1.81628 0.692404
1337.9999999999 0.0021140306 -0.1548495792 0.6792409135 1.7265675313 0.0052251697 0.0030788282 1.79494 0.696668
1339.9999999999 0.0062640134 -0.1498269981 0.6842634873 1.7335829586 -0.0009652106 0.0016928364 1.78636 0.700475
1341.9999999999 0.0017753923 -0.1581348514 0.6879871011 1.7400646254 -0.0054054156 0.0020910767 1.79672 0.705927
1343.9999999999 -0.0002594940 -0.1682140056 0.6931800323 1.7385393834 -0.0046398082 0.0026197938 1.80886 0.713298
1345.9999999999 -0.0023569422 -0.1770910428 0.6978229354 1.7367869120 -0.0043310264 0.0020378959 1.81933 0.719943
1347.9999999999 -0.0035428698 -0.1847173120 0.7015523176 1.7308955812 -0.0030642117 0.0018344498 1.82825 0.725463
1349.9999999999 -0.0031853063 -0.1882227836 0.7053422757 1.7242809304 -0.0002949972 0.0020889491 1.83157 0.730024
1351.9999999999 -0.0019461076 -0.1858974285 0.7099299167 1.7188425924 0.0023602564 0.0025230511 1.8269 0.733865
1353.9999999999 -0.0007717377 -0.1792473477 0.7154419088 1.7157689399 0.0039771373 0.0029313522 1.81628 0.737555
1355.9999999999 -0.0003304196 -0.1718552930 0.7211202936 1.7150949216 0.0031808375 0.0026857669 1.80475 0.741316
1357.9999999999 -0.0003540083 -0.1668745018 0.7259610669 1.7151678677 0.0016678148 0.0020850695 1.79674 0.744894
1359.9999999999 0.0045857522 -0.1647557440 0.7294470637 1.7190897716 0.0005970991 0.0014904173 1.79293 0.747822
1361.9999999999 0.0099513014 -0.1629303153 0.7336974224 1.7333765263 0.0013833742 0.0028653611 1.78932 0.75157
1363.9999999999 0.0077286098 -0.1650912422 0.7393771113 1.7516353539 -0.0049918910 0.0021587118 1.79048 0.757584
1365.9999999999 -0.0007447348 -0.1825239285 0.7412807310 1.7581428805 -0.0092777658 0.0003812595 1.81222 0.763421
1367.9999999999 -0.0053419092 -0.1989712931 0.7425284944 1.7529497932 -0.0077000381 0.0007203708 1.83261 0.768725
1369.9999999998 -0.0121778594 -0.2103977111 0.7451690814 1.7364964451 -0.0022694421 0.0021212016 1.84598 0.774302
1371.9999999998 -0.0064182802 -0.2069335871 0.7510478832 1.7176417795 0.0037138516 0.0033500429 1.83965 0.779034
1373.9999999998 -0.0048512734 -0.1963726110 0.7584792066 1.7052682373 0.0063079455 0.0037643430 1.82414 0.783488
1375.9999999998 -0.0013746180 -0.1848452662 0.7655074104 1.6992844136 0.0054805378 0.0032287400 1.80773 0.787508
1377.9999999998 0.0008672681 -0.1745787540 0.7715165923 1.6990006497 0.0042103401 0.0025968866 1.79333 0.791022
1379.9999999998 0.0046573735 -0.1700531124 0.7757831606 1.7041494285 0.0006394493 0.0015653075 1.78659 0.794202
1381.9999999998 0.0072966939 -0.1712745392 0.7796153077 1.7167331470 -0.0008551876 0.0023312996 1.78705 0.798207
1383.9999999998 0.0042926441 -0.1757861110 0.7845904559 1.7268120913 -0.0041874624 0.0020636270 1.7912 0.804042
1385.9999999998 -0.0025422318 -0.1877255497 0.7868957383 1.7292874694 -0.0065745567 0.0005677900 1.80498 0.808978
1387.9999999998 -0.0052943169 -0.1994107121 0.7882171024 1.7218997313 -0.0048838906 0.0008268690 1.81859 0.81305
1389.9999999998 -0.0054823812 -0.2061260004 0.7906847923 1.7113080742 -0.0018579021 0.0016136979 1.82581 0.817111
1391.9999999998 -0.0036570184 -0.2067540395 0.7946662851 1.7023479642 0.0008990896 0.0023573807 1.82533 0.821122
1393.9999999998 -0.0017184833 -0.2032122615 0.7998769810 1.6972882670 0.0024299728 0.0028530454 1.81959 0.825287
1395.9999999998 0.0000467720 -0.1967756458 0.8060227821 1.6956796137 0.0040297375 0.0032726848 1.81024 0.829695
1397.9999999998 0.0014179565 -0.1886217072 0.8124313024 1.6974090431 0.0038641534 0.0030608223 1.79892 0.83404
1399.9999999998 0.0014305665 -0.1819889720 0.8180732919 1.7002191407 0.0027052330 0.0025487381 1.78969 0.838072
1401.9999999998 0.0019592147 -0.1783153275 0.8224103787 1.7035037496 0.0007114725 0.0016963890 1.78431 0.84152
1403.9999999998 0.0071065909 -0.1792008631 0.8251212848 1.7122146598 -0.0013431123 0.0013006826 1.78466 0.844357
1405.9999999998 0.0070558125 -0.1828221781 0.8286669787 1.7271046922 -0.0025965059 0.0020626645 1.78794 0.848595
1407.9999999998 -0.0004703873 -0.1927450818 0.8313244319 1.7346804545 -0.0068751914 0.0003800775 1.79862 0.853376
1409.9999999998 -0.0045065469 -0.2042104274 0.8319770537 1.7280575734 -0.0041175294 0.0005157326 1.81149 0.856672
1411.9999999998 -0.0029311575 -0.2116744614 0.8330684030 1.7211097161 -0.0033244019 0.0005556831 1.81962 0.85954
1413.9999999998 -0.0025451244 -0.2161293976 0.8346991951 1.7156375601 -0.0010941263 0.0011295827 1.82416 0.862227
1415.9999999998 -0.0022756288 -0.2170468929 0.8375402987 1.7108121554 -0.0003736016 0.0015804751 1.82437 0.865207
1417.9999999998 -0.0021454456 -0.2181947398 0.8407523260 1.7064363029 -0.0008762410 0.0015957363 1.82472 0.868604
1419.9999999998 -0.0020764106 -0.2199997369 0.8439043107 1.7021380880 -0.0008306289 0.0015807469 1.82581 0.872109
1421.9999999998 -0.0018770968 -0.2205539275 0.8472623314 1.6980346512 0.0003549008 0.0018102784 1.82546 0.875498
1423.9999999998 -0.0012228516 -0.2182096718 0.8512027088 1.6948544978 0.0019458741 0.0021371344 1.82175 0.878727
1425.9999999998 0.0001573878 -0.2132041369 0.8556329284 1.6931754663 0.0026606219 0.0021951974 1.815 0.881796
1427.9999999998 0.0012296694 -0.2091336733 0.8594580377 1.6939932849 0.0011966367 0.0016029643 1.80949 0.884537
1429.9999999998 0.0005388468 -0.2082366068 0.8620511875 1.6953925692 -0.0002673833 0.0009961767 1.80782 0.886845
1431.9999999998 -0.0003770447 -0.2098626384 0.8634913954 1.6956741638 -0.0013689354 0.0004125737 1.80921 0.888628
1433.9999999998 -0.0010774423 -0.2132608334 0.8638311165 1.6943580938 -0.0018451741 -0.0000263581 1.81283 0.889766
1435.9999999998 -0.0017912945 -0.2172200860 0.8635081126 1.6914184889 -0.0019665903 -0.0002761710 1.81724 0.89041
1437.9999999998 -0.0021511373 -0.2219803309 0.8626154189 1.6870515001 -0.0027043984 -0.0006094070 1.82267 0.890719
1439.9999999998 -0.0016442749 -0.2289662356 0.8609806685 1.6828474439 -0.0042926324 -0.0010286805 1.83072 0.890906
1441.9999999998 -0.0014431111 -0.2398259247 0.8583827701 1.6795343194 -0.0064720274 -0.0016170356 1.84324 0.891256
1443.9999999998 -0.0014432005 -0.2546223781 0.8544004814 1.6761858390 -0.0083340939 -0.0024854922 1.86043 0.891534
1445.9999999998 -0.0016677566 -0.2735721350 0.8481301847 1.6725744045 -0.0105622915 -0.0039417332 1.88282 0.89116
1447.9999999998 -0.0021071627 -0.2959612287 0.8386157468 1.6679716231 -0.0111413696 -0.0054351009 1.91007 0.889308
1449.9999999998 -0.0018115784 -0.3154170138 0.8275822546 1.6631805193 -0.0077547669 -0.0052857644 1.93493 0.885652
1451.9999999998 -0.0018045056 -0.3249009153 0.8194719320 1.6591578210 -0.0013861167 -0.0023524633 1.94826 0.88153
1453.9999999998 0.0039053022 -0.3234336387 0.8180278150 1.6602390092 0.0017577646 0.0001889455 1.94732 0.879647
1455.9999999998 0.0026044536 -0.3189529269 0.8192333494 1.6696635783 0.0025648139 0.0008100761 1.94207 0.879133
1457.9999999998 0.0010011550 -0.3152019232 0.8205709717 1.6728644240 0.0011632483 0.0004301431 1.93754 0.879027
1459.9999999998 0.0001881289 -0.3137506041 0.8214070421 1.6749378866 0.0006066252 0.0004882506 1.93566 0.879289
1461.9999999998 -0.0001669059 -0.3139935487 0.8222985365 1.6754269127 -0.0011674459 0.0001796229 1.93556 0.880208
1463.9999999998 -0.0000415903 -0.3192107229 0.8215937942 1.6757442241 -0.0035533726 -0.0008560319 1.94137 0.881426
1465.9999999998 0.0010504662 -0.3268546045 0.8195368231 1.6776212340 -0.0033924078 -0.0010971550 1.95029 0.882312
1467.9999999998 -0.0001268240 -0.3326229233 0.8178503524 1.6779755804 -0.0021558829 -0.0005578981 1.95707 0.882903
1469.9999999998 -0.0014947718 -0.3344957031 0.8181752638 1.6761920445 0.0008263306 0.0009602916 1.95889 0.883911
1471.9999999998 -0.0017812845 -0.3298082347 0.8215941826 1.6724062615 0.0034913188 0.0021726172 1.95253 0.885319
1473.9999999998 0.0000903067 -0.3239001147 0.8256502169 1.6714230847 0.0025527486 0.0019190952 1.94464 0.88691
1475.9999999998 0.0014352055 -0.3184671265 0.8297555926 1.6727461456 0.0029503965 0.0021387577 1.93727 0.888772
1477.9999999998 0.0052106128 -0.3142677501 0.8332686501 1.6785113899 0.0002990984 0.0010383189 1.93145 0.890562
1479.9999999997 0.0050120701 -0.3207797450 0.8330475289 1.6899592762 -0.0058963210 -0.0010743184 1.93836 0.892675
1481.9999999997 -0.0004156996 -0.3336666301 0.8302014145 1.6943963766 -0.0057665063 -0.0015321648 1.95295 0.894745
1483.9999999997 -0.0035749511 -0.3382006754 0.8300654816 1.6908595598 0.0002612356 0.0011164463 1.9577 0.896319
1485.9999999997 -0.0012307441 -0.3354501091 0.8338680236 1.6876236011 0.0018970768 0.0022751600 1.95327 0.898812
1487.9999999997 0.0006274110 -0.3302428046 0.8394982119 1.6876781123 0.0033890199 0.0032204919 1.94558 0.902118
1489.9999999997 0.0040464246 -0.3232344509 0.8460058522 1.6923071412 0.0031449037 0.0029310928 1.93575 0.905652
1491.9999999997 0.0035734590 -0.3192762013 0.8505314063 1.6997941719 0.0008232207 0.0016161295 1.9299 0.908483
1493.9999999997 0.0029258521 -0.3191058865 0.8530538550 1.7061436371 -0.0001911432 0.0011532474 1.92876 0.910785
1495.9999999997 0.0019998083 -0.3195754063 0.8554203307 1.7109411570 -0.0001087943 0.0012517633 1.92833 0.913166
1497.9999999997 0.0013953136 -0.3192546310 0.8580226588 1.7140231974 0.0004109440 0.0013141712 1.92701 0.915492
1499.9999999997 0.0015376181 -0.3177371079 0.8606117652 1.7169104928 0.0011715934 0.0012774604 1.92447 0.917393
1501.9999999997 0.0015103962 -0.3147687919 0.8629853693 1.7205328534 0.0016090106 0.0010157887 1.92055 0.918598
1503.9999999997 0.0014673701 -0.3118068858 0.8645923037 1.7246077175 0.0007555507 0.0003814777 1.91692 0.919099
1505.9999999997 0.0023873000 -0.3115952539 0.8650495503 1.7298871021 -0.0007093521 -0.0000190227 1.91653 0.919458
1507.9999999997 0.0034691504 -0.3127337876 0.8655899151 1.7362840112 -0.0013729758 0.0001546025 1.9175 0.920352
1509.9999999997 0.0005581919 -0.3172571336 0.8659555494 1.7401102623 -0.0030022418 0.0002305340 1.92198 0.922242
1511.9999999997 -0.0025877697 -0.3223909680 0.8672603513 1.7369799908 -0.0019358583 0.0010491250 1.9267 0.925244
1513.9999999997 -0.0028187722 -0.3242246669 0.8701542526 1.7309946165 0.0000329577 0.0017572884 1.92747 0.928596
1515.9999999997 -0.0014706595 -0.3220685607 0.8741994177 1.7266385433 0.0020894158 0.0022660334 1.92378 0.93164
1517.9999999997 0.0005689126 -0.3160521667 0.8791420943 1.7259683398 0.0038525640 0.0026737769 1.91591 0.934227
1519.9999999997 0.0008996447 -0.3064758693 0.8850139065 1.7277569883 0.0061130385 0.0033147814 1.90417 0.936577
1521.9999999997 0.0013012593 -0.2914588596 0.8922938043 1.7303714622 0.0086269199 0.0037501386 1.88651 0.938689
1523.9999999997 0.0018689274 -0.2741519978 0.8992133001 1.7349892231 0.0079428467 0.0028778803 1.86672 0.940077
1525.9999999997 -0.0006871874 -0.2614030296 0.9037512468 1.7370636558 0.0045136666 0.0016027932 1.85235 0.940796
1527.9999999997 -0.0066886371 -0.2557251462 0.9064828876 1.7289394015 0.0008101911 0.0010461367 1.84576 0.941863
1529.9999999997 -0.0044281788 -0.2551302515 0.9084912048 1.7144595858 0.0006477452 0.0008784144 1.84457 0.943635
1531.9999999997 0.0009407423 -0.2539985212 0.9093317383 1.7115586481 0.0002254168 -0.0000062479 1.84318 0.94414
1533.9999999997 0.0015479760 -0.2541263629 0.9087923100 1.7142405874 -0.0002235649 -0.0003801590 1.84346 0.943654
1535.9999999997 0.0010914041 -0.2547709619 0.9079999676 1.7161895379 -0.0006502876 -0.0004697574 1.84435 0.943065
1537.9999999997 0.0005448692 -0.2550673875 0.9074706422 1.7176771798 0.0002574901 -0.0001324685 1.8448 0.942636
1539.9999999997 0.0004933600 -0.2534257818 0.9076017542 1.7186858191 0.0012340470 0.0001831800 1.84309 0.942319
1541.9999999997 0.0015178801 -0.2499555204 0.9084257907 1.7204468407 0.0017983026 0.0005478126 1.8393 0.942186
1543.9999999997 0.0032495452 -0.2474903538 0.9097454772 1.7255104934 0.0004872643 0.0007880286 1.83641 0.942809
1545.9999999997 0.0011572860 -0.2468547009 0.9117543439 1.7297561954 0.0004273428 0.0011378021 1.8352 0.944581
1547.9999999997 0.0020064708 -0.2464524500 0.9139931940 1.7328802753 -0.0001470994 0.0009491754 1.83418 0.946637
1549.9999999997 0.0015716144 -0.2482325176 0.9153015545 1.7372527297 -0.0023273709 0.0001056096 1.83563 0.948365
1551.9999999997 -0.0020150506 -0.2574058468 0.9142425891 1.7373342769 -0.0061449838 -0.0010303449 1.84524 0.949788
1553.9999999997 -0.0043995982 -0.2705266386 0.9119401949 1.7313908885 -0.0058454137 -0.0009251813 1.85918 0.95122
1555.9999999997 -0.0034069156 -0.2799492046 0.9109181669 1.7233177545 -0.0039379052 -0.0002129851 1.86896 0.952966
1557.9999999997 -0.0025414595 -0.2854614452 0.9114345867 1.7170875054 -0.0012308705 0.0008380998 1.87432 0.955092
1559.9999999997 0.0006189321 -0.2846231708 0.9143561971 1.7153875323 0.0020134511 0.0019949603 1.87257 0.957631
1561.9999999997 0.0031660064 -0.2768188929 0.9194652711 1.7208955558 0.0065859350 0.0032506440 1.86323 0.960232
1563.9999999997 0.0037962521 -0.2603708121 0.9261597440 1.7278231392 0.0089263698 0.0030501552 1.84485 0.962063
1565.9999999997 0.0065796437 -0.2464485957 0.9303403638 1.7395399457 0.0042803445 0.0011235697 1.82975 0.962429
1567.9999999997 0.0043888800 -0.2423592078 0.9315017487 1.7520509886 0.0004996523 0.0002930224 1.82533 0.962514
1569.9999999997 0.0017523077 -0.2385796316 0.9329383433 1.7582405974 0.0035370975 0.0010857109 1.82116 0.962961
1571.9999999997 0.0017418167 -0.2293395564 0.9354795678 1.7614424287 0.0050274178 0.0012541693 1.81121 0.963182
1573.9999999997 0.0030113780 -0.2197141706 0.9378183017 1.7661503516 0.0042538737 0.0010178150 1.80093 0.963212
1575.9999999997 0.0027715915 -0.2126614338 0.9395346000 1.7725468905 0.0026250258 0.0006348015 1.79339 0.963302
1577.9999999997 0.0014070254 -0.2086090629 0.9404666928 1.7765130545 0.0019198072 0.0003762611 1.78908 0.963325
1579.9999999997 0.0022792672 -0.2026353884 0.9416192731 1.7797821213 0.0043486280 0.0007910707 1.78276 0.963176
1581.9999999997 0.0028505523 -0.1902982106 0.9437343396 1.7851167201 0.0072908978 0.0011103810 1.76977 0.962729
1583.9999999997 0.0030010084 -0.1749231384 0.9457311117 1.7912379004 0.0078170918 0.0008012639 1.75369 0.961772
1585.9999999997 0.0020748060 -0.1602546021 0.9467902377 1.7967757884 0.0064148802 0.0002028580 1.73847 0.960257
1587.9999999997 0.0010520659 -0.1508638289 0.9465985209 1.8001465047 0.0030305499 -0.0003394022 1.72884 0.958545
1589.9999999996 0.0001518352 -0.1480061891 0.9456604503 1.8014653405 0.0001795429 -0.0005614936 1.72605 0.957173
1591.9999999996 -0.0000003828 -0.1494209408 0.9444686449 1.8011761636 -0.0011637344 -0.0006234926 1.7277 0.956215
1593.9999999996 0.0004629397 -0.1514455042 0.9432953055 1.8018082546 -0.0005201442 -0.0005347737 1.72999 0.955375
1595.9999999996 0.0001413044 -0.1537635338 0.9422186865 1.8026622622 -0.0022815380 -0.0005407941 1.73256 0.954683
1597.9999999996 -0.0007148859 -0.1582264345 0.9416079114 1.8023758263 -0.0017395713 -0.0000431582 1.73728 0.954809
1599.9999999996 -0.0015471893 -0.1611972880 0.9419147035 1.8003624420 -0.0011365567 0.0003457421 1.74029 0.955609
1601.9999999996 -0.0016792200 -0.1626089751 0.9429655961 1.7971234271 -0.0001605822 0.0006345826 1.74156 0.956883
1603.9999999996 -0.0007182499 -0.1624082678 0.9443821634 1.7948086128 0.0002073430 0.0006525328 1.7411 0.958245
1605.9999999996 0.0006797625 -0.1621895652 0.9456803823 1.7949641107 0.0000723298 0.0005552809 1.74065 0.959488
1607.9999999996 0.0039751734 -0.1612437526 0.9469371111 1.7996755692 0.0008249005 0.0006106535 1.73946 0.960567
1609.9999999996 0.0036678610 -0.1591280060 0.9479650194 1.8092631725 0.0012714902 0.0003438451 1.73711 0.961228
1611.9999999996 0.0007380804 -0.1559569241 0.9484695356 1.8130946511 0.0021274567 0.0002779435 1.73377 0.961206
1613.9999999996 0.0014777936 -0.1495295911 0.9495994011 1.8146711168 0.0039731698 0.0008099889 1.72698 0.9613
1615.9999999996 0.0019950786 -0.1409428252 0.9515692953 1.8186450586 0.0041610554 0.0010342531 1.71784 0.961951
1617.9999999996 0.0000479221 -0.1332483596 0.9535656689 1.8209678905 0.0036061486 0.0009348318 1.70963 0.962831
1619.9999999996 -0.0013083193 -0.1265206083 0.9553328480 1.8199572619 0.0025681856 0.0007417107 1.70247 0.963674
1621.9999999996 -0.0032781524 -0.1237539473 0.9565868176 1.8152948580 -0.0001295165 0.0004790925 1.69945 0.964559
1623.9999999996 -0.0043414802 -0.1263049562 0.9573691224 1.8069363684 -0.0020969550 0.0003099380 1.70197 0.965665
1625.9999999996 -0.0023675106 -0.1309642595 0.9578071328 1.7997417724 -0.0024432387 0.0001194751 1.70669 0.966719
1627.9999999996 -0.0010881637 -0.1353061117 0.9579259515 1.7965229630 -0.0016728757 0.0000372621 1.71112 0.967435
1629.9999999996 -0.0016767709 -0.1378989171 0.9579679263 1.7936820155 -0.0012972418 -0.0000631524 1.71376 0.967842
1631.9999999996 -0.0023369156 -0.1403194654 0.9577795648 1.7893637890 -0.0011447189 -0.0001474444 1.71627 0.968004
1633.9999999996 -0.0017441225 -0.1420856748 0.9576008748 1.7849455057 -0.0010620051 -0.0001139037 1.7181 0.968085
1635.9999999996 -0.0008600272 -0.1455889597 0.9573547848 1.7820156328 -0.0028053462 -0.0001962239 1.72171 0.968362
1637.9999999996 -0.0005045136 -0.1524374736 0.9569981586 1.7798802391 -0.0042110225 -0.0002356719 1.72876 0.969063
1639.9999999996 -0.0004056627 -0.1613274962 0.9565078974 1.7784839680 -0.0049323031 -0.0003447056 1.73789 0.970017
1641.9999999996 -0.0011239119 -0.1730217195 0.9554531698 1.7776161790 -0.0065656902 -0.0007374608 1.74994 0.970993
1643.9999999996 -0.0023582401 -0.1872233131 0.9536062111 1.7745280017 -0.0071953918 -0.0010609268 1.76466 0.971811
1645.9999999996 -0.0025767932 -0.2012690860 0.9513850343 1.7700692909 -0.0062683292 -0.0010518529 1.77928 0.972442
1647.9999999996 -0.0015153597 -0.2122372257 0.9495671848 1.7664259106 -0.0042893704 -0.0006649792 1.79069 0.972997
1649.9999999996 -0.0034389825 -0.2184141693 0.9489704087 1.7628745668 -0.0020034207 0.0000594918 1.79702 0.973781
1651.9999999996 -0.0028633629 -0.2220579209 0.9493916322 1.7563423076 -0.0015235387 0.0003574367 1.80056 0.975015
1653.9999999996 -0.0010245036 -0.2240732441 0.9504349712 1.7525998102 -0.0004799014 0.0006737172 1.80233 0.976491
1655.9999999996 0.0002395587 -0.2239684507 0.9520578703 1.7518263392 0.0005017780 0.0009175663 1.80184 0.978047
1657.9999999996 0.0006438186 -0.2218692054 0.9541321619 1.7527031642 0.0015740786 0.0011381848 1.79927 0.979589
1659.9999999996 0.0000347851 -0.2171026289 0.9566985659 1.7537610150 0.0035080566 0.0014859692 1.79395 0.981023
1661.9999999996 -0.0014655510 -0.2065217322 0.9602623947 1.7525799565 0.0072883477 0.0020835687 1.78264 0.982219
1663.9999999996 0.0000917103 -0.1888829398 0.9646080989 1.7514504101 0.0100662221 0.0021614432 1.76416 0.982927
1665.9999999996 0.0005495540 -0.1673691031 0.9685567872 1.7536971655 0.0112629212 0.0017475648 1.74191 0.982911
1667.9999999996 0.0029080532 -0.1462995575 0.9712363660 1.7558894195 0.0082914282 0.0007363894 1.7203 0.982193
1669.9999999996 0.0070078738 -0.1363927178 0.9716171050 1.7672854249 0.0025061332 -0.0001246819 1.71026 0.981144
1671.9999999996 0.0024667697 -0.1328239325 0.9714590309 1.7764296907 0.0013879677 0.0000211910 1.70668 0.980497
1673.9999999996 0.0005460505 -0.1304375789 0.9716912625 1.7796426508 0.0013088732 0.0002259876 1.70424 0.980407
1675.9999999996 -0.0006816816 -0.1271418013 0.9722784055 1.7796818454 0.0021597965 0.0003344483 1.70083 0.980556
1677.9999999996 -0.0012485871 -0.1230203950 0.9727945969 1.7782332610 0.0019944213 0.0001768976 1.69659 0.980542
1679.9999999996 -0.0008247148 -0.1193233645 0.9730519494 1.7763996106 0.0022747610 0.0001688310 1.69282 0.980341
1681.9999999996 0.0009312036 -0.1141063309 0.9735095751 1.7768689613 0.0029880593 0.0002992350 1.68748 0.980174
1683.9999999996 0.0026384155 -0.1083957902 0.9741665117 1.7810377894 0.0025759073 0.0003327277 1.68161 0.980179
1685.9999999996 0.0017811933 -0.1046312893 0.9748064908 1.7860060188 0.0013118208 0.0003064916 1.67772 0.980406
1687.9999999996 0.0003955844 -0.1036776350 0.9753903368 1.7882526557 -0.0002677244 0.0002725005 1.67669 0.980885
1689.9999999996 -0.0003804604 -0.1052395301 0.9759729938 1.7883323593 -0.0006894408 0.0003366248 1.67821 0.981631
1691.9999999996 -0.0003361328 -0.1053161902 0.9767917049 1.7876325577 0.0008190427 0.0004658462 1.6782 0.982453
1693.9999999996 -0.0003583137 -0.1018649902 0.9778129667 1.7868601855 0.0025203632 0.0005189738 1.6746 0.983105
1695.9999999996 -0.0011017702 -0.0964966172 0.9787509056 1.7853119240 0.0023628275 0.0003727739 1.66907 0.983496
1697.9999999996 -0.0033026099 -0.0941296398 0.9792431993 1.7811070314 -0.0002849139 0.0001081654 1.66663 0.983757
1699.9999999995 -0.0044275411 -0.0981856997 0.9791909621 1.7725293312 -0.0034674526 -0.0001457819 1.67073 0.984101
1701.9999999995 -0.0028789570 -0.1052753975 0.9788811173 1.7651642578 -0.0030778247 -0.0001251131 1.67793 0.984526
1703.9999999995 0.0001621784 -0.1096012469 0.9787428420 1.7624118114 -0.0012910166 -0.0000132704 1.68231 0.98486
1705.9999999995 0.0009925763 -0.1108972864 0.9788442440 1.7647725251 -0.0001222547 0.0001204601 1.68361 0.985106
1707.9999999995 -0.0004470906 -0.1100336053 0.9792247573 1.7653619507 0.0009008658 0.0002389470 1.6827 0.985387
1709.9999999995 -0.0000818646 -0.1078117918 0.9796990364 1.7646192959 0.0012145157 0.0002206410 1.6804 0.985613
1711.9999999995 0.0002635345 -0.1050784407 0.9801358458 1.7648475830 0.0014974666 0.0002221187 1.6776 0.985752
1713.9999999995 0.0007268217 -0.1023388932 0.9805369401 1.7658865387 0.0010073682 0.0001575568 1.67479 0.985863
1715.9999999995 0.0008186464 -0.1015551617 0.9807144383 1.7676485881 -0.0001054554 0.0000346298 1.67398 0.985959
1717.9999999995 0.0008011993 -0.1016098443 0.9808043167 1.7694244125 0.0002888396 0.0000812856 1.67403 0.986054
1719.9999999995 0.0005807206 -0.1004485607 0.9810424405 1.7711365362 0.0009759413 0.0001637060 1.67283 0.986171
1721.9999999995 -0.0000718292 -0.0983937852 0.9813924155 1.7717156033 0.0012214518 0.0001902743 1.67072 0.986313
1723.9999999995 0.0017329123 -0.0964432198 0.9817232282 1.7727827419 0.0009167994 0.0001488393 1.66872 0.986449
1725.9999999995 -0.0007867494 -0.0950504942 0.9819913063 1.7741926160 0.0011276201 0.0001620964 1.66729 0.986581
1727.9999999995 -0.0017046629 -0.0893443544 0.9826765120 1.7715411793 0.0046205703 0.0005035915 1.66147 0.98673
1729.9999999995 -0.0012453929 -0.0780466956 0.9838213769 1.7697839440 0.0067755732 0.0006146742 1.64996 0.986912
1731.9999999995 -0.0015407664 -0.0628521268 0.9850168085 1.7670248271 0.0081960076 0.0005298024 1.63452 0.98702
1733.9999999995 -0.0012047952 -0.0465045969 0.9858200688 1.7643253570 0.0080032319 0.0002531476 1.61793 0.986916
1735.9999999995 0.0012083385 -0.0323900422 0.9860107476 1.7643389987 0.0059448783 -0.0000434070 1.60363 0.986543
1737.9999999995 0.0032010687 -0.0227125803 0.9858107102 1.7688424802 0.0040308110 -0.0001245167 1.59383 0.986072
1739.9999999995 0.0067898852 -0.0168085637 0.9856197744 1.7783076216 0.0014443939 -0.0000619356 1.58785 0.985763
1741.9999999995 0.0034922231 -0.0148320839 0.9855310052 1.7888098241 0.0013437279 -0.0000526704 1.58585 0.985643
1743.9999999995 0.0026374415 -0.0110436496 0.9853295725 1.7950572112 0.0022912364 -0.0001520941 1.582 0.985391
1745.9999999995 0.0022382495 -0.0067099163 0.9850098625 1.7999582908 0.0019317223 -0.0001442009 1.57761 0.985033
1747.9999999995 0.0014319560 -0.0030421721 0.9848045549 1.8037402509 0.0017014832 -0.0000551289 1.57389 0.984809
1749.9999999995 0.0005254216 -0.0006895235 0.9848036444 1.8059181869 0.0005429795 0.0000471097 1.5715 0.984804
1751.9999999995 -0.0005701778 -0.0021209373 0.9849768689 1.8062867953 -0.0020157862 0.0001114722 1.57295 0.984979
1753.9999999995 -0.0014269638 -0.0077154034 0.9852169579 1.8043536128 -0.0028963287 0.0001180309 1.57863 0.985247
1755.9999999995 -0.0004446609 -0.0121579287 0.9854327170 1.8022973940 -0.0012181647 0.0000874825 1.58313 0.985508
1757.9999999995 0.0016742169 -0.0120667087 0.9855239075 1.8038411677 0.0012959722 -0.0000054672 1.58304 0.985598
1759.9999999995 0.0024903558 -0.0079868871 0.9854057079 1.8082532190 0.0025211797 -0.0001096409 1.5789 0.985438
1761.9999999995 0.0027024394 -0.0026754051 0.9850972321 1.8135514236 0.0027722960 -0.0001951697 1.57351 0.985101
1763.9999999995 0.0027132685 0.0030411853 0.9846418199 1.8188936280 0.0030177645 -0.0002593159 1.56771 0.984647
1765.9999999995 0.0027616501 0.0095180407 0.9840750733 1.8242665840 0.0034334465 -0.0003117509 1.56112 0.984121
1767.9999999995 0.0020477384 0.0165857350 0.9833989938 1.8293720485 0.0035339465 -0.0003693655 1.55393 0.983539
1769.9999999995 0.0006477857 0.0238102659 0.9826206475 1.8321269901 0.0035300859 -0.0004067438 1.54657 0.982909
1771.9999999995 0.0001782240 0.0310306290 0.9817935840 1.8330133699 0.0038429390 -0.0004264986 1.5392 0.982284
1773.9999999995 0.0015078428 0.0400520272 0.9809003631 1.8346392722 0.0050242249 -0.0004727822 1.52999 0.981718
1775.9999999995 0.0052896318 0.0523813346 0.9798060795 1.8422282962 0.0075995035 -0.0006968894 1.51739 0.981205
1777.9999999995 0.0068106502 0.0709829180 0.9778670215 1.8563410087 0.0103091483 -0.0012615106 1.49833 0.98044
1779.9999999995 0.0025346926 0.0917364000 0.9748713053 1.8661793283 0.0104689623 -0.0016958201 1.47697 0.979178
1781.9999999995 0.0011598782 0.1116107510 0.9712766586 1.8696647830 0.0088132896 -0.0018065459 1.45639 0.977668
1783.9999999995 0.0010021932 0.1240750267 0.9683042579 1.8720901506 0.0034649880 -0.0010483666 1.44335 0.976221
1785.9999999995 0.0001188231 0.1251876395 0.9673750744 1.8737106207 -0.0017680972 0.0000373185 1.4421 0.975442
1787.9999999995 -0.0005463656 0.1196837795 0.9679801839 1.8731764581 -0.0028283987 0.0003988266 1.44778 0.975351
1789.9999999995 -0.0006813623 0.1157529616 0.9685713671 1.8724292447 -0.0013199251 0.0002072331 1.45185 0.975464
1791.9999999995 -0.0014881984 0.1132912242 0.9689661868 1.8701988505 -0.0011991536 0.0002105299 1.45441 0.975567
1793.9999999995 -0.0014807006 0.1116864196 0.9693122438 1.8672455534 -0.0000725917 0.0000994529 1.45608 0.975725
1795.9999999995 0.0007211199 0.1139224155 0.9691707119 1.8663533440 0.0025359754 -0.0003021426 1.45379 0.975843
1797.9999999995 0.0039787802 0.1222493823 0.9679204041 1.8717916593 0.0061769430 -0.0010506511 1.44516 0.97561
1799.9999999995 0.0043030547 0.1360714461 0.9653213141 1.8811165958 0.0068168872 -0.0014095202 1.43076 0.974864
1801.9999999995 0.0015848965 0.1481652118 0.9626688209 1.8879835127 0.0054613884 -0.0012511174 1.41808 0.974004
1803.9999999995 -0.0003709967 0.1574567471 0.9604115611 1.8889001775 0.0037560148 -0.0010203418 1.40829 0.973233
1805.9999999995 -0.0013689058 0.1636552007 0.9586292352 1.8862318223 0.0026139367 -0.0008081315 1.40171 0.972498
1807.9999999995 0.0002113062 0.1683848756 0.9572592869 1.8853612947 0.0026517962 -0.0006788689 1.39667 0.971956
1809.9999999994 0.0007098007 0.1740463495 0.9559698242 1.8867052369 0.0031239234 -0.0006832577 1.39071 0.971684
1811.9999999994 0.0012647887 0.1804090853 0.9544723726 1.8887191405 0.0032999830 -0.0008938544 1.38399 0.971373
1813.9999999994 0.0018572454 0.1878452860 0.9521784425 1.8919264045 0.0041786446 -0.0014015352 1.37602 0.970531
1815.9999999994 0.0017175139 0.1978890007 0.9487423290 1.8955073608 0.0056083596 -0.0019840447 1.36516 0.96916
1817.9999999994 0.0023111239 0.2096926395 0.9444187745 1.8994886096 0.0063828286 -0.0023776748 1.35231 0.967418
1819.9999999994 0.0074383954 0.2244160080 0.9390873551 1.9082700968 0.0081804266 -0.0029604424 1.33622 0.96553
1821.9999999994 0.0095399555 0.2433991723 0.9322278223 1.9274106077 0.0108567306 -0.0039603752 1.3154 0.963479
1823.9999999994 0.0062328606 0.2647100342 0.9238142666 1.9447445479 0.0097168107 -0.0042457280 1.29173 0.960991
1825.9999999994 0.0029799829 0.2813858011 0.9158021736 1.9534320186 0.0071582903 -0.0037337714 1.2727 0.958056
1827.9999999994 0.0026289769 0.2930664059 0.9094985023 1.9595894959 0.0047467938 -0.0025213574 1.25907 0.95555
1829.9999999994 0.0009542743 0.3001281201 0.9062351621 1.9629230366 0.0029355361 -0.0009308259 1.25098 0.954641
1831.9999999994 0.0006091104 0.3053293196 0.9053512108 1.9645017473 0.0028852499 -0.0002754264 1.24553 0.955451
1833.9999999994 0.0017519649 0.3116222687 0.9048834218 1.9668597603 0.0033174536 -0.0002468470 1.23914 0.957038
1835.9999999994 0.0037135149 0.3185986866 0.9042412191 1.9720180021 0.0037676600 -0.0005415845 1.23204 0.958727
1837.9999999994 0.0074347512 0.3277700264 0.9021725692 1.9829963837 0.0059457037 -0.0018440909 1.22231 0.959869
1839.9999999994 0.0077488271 0.3430258565 0.8964715647 1.9990163037 0.0096513760 -0.0040872537 1.20534 0.959858
1841.9999999994 0.0057203620 0.3622087098 0.8876581490 2.0135253519 0.0091275417 -0.0044374860 1.18337 0.958714
1843.9999999994 0.0061312917 0.3799513990 0.8790993141 2.0252340797 0.0086305610 -0.0040831973 1.16284 0.957694
1845.9999999994 0.0078741387 0.3968948187 0.8714681478 2.0395375643 0.0080237976 -0.0034113104 1.14343 0.957592
1847.9999999994 0.0069044248 0.4084065490 0.8670002718 2.0544594493 0.0025162800 -0.0006511557 1.13057 0.958376
1849.9999999994 0.0004177830 0.4045850244 0.8697004695 2.0613485271 -0.0064419493 0.0032723426 1.13537 0.959202
1851.9999999994 -0.0073738564 0.3856908881 0.8783627183 2.0543462667 -0.0104283951 0.0044596130 1.15704 0.959311
1853.9999999994 -0.0100600579 0.3674263712 0.8858369387 2.0369656308 -0.0066999465 0.0026067731 1.17761 0.959015
1855.9999999994 -0.0081318399 0.3573972208 0.8895385659 2.0187631936 -0.0037949428 0.0012468950 1.18876 0.958651
1857.9999999994 -0.0046660986 0.3507395166 0.8914195366 2.0061000414 -0.0027708387 0.0005984860 1.19594 0.957939
1859.9999999994 -0.0021459795 0.3465623010 0.8918536794 1.9996444665 -0.0013306931 -0.0001798045 1.20017 0.956822
1861.9999999994 -0.0007487646 0.3453317170 0.8907877456 1.9969348807 0.0001851589 -0.0009138560 1.20096 0.955383
1863.9999999994 0.0003335076 0.3469158729 0.8884009030 1.9966762148 0.0013778626 -0.0014693155 1.19851 0.953733
1865.9999999994 0.0010906168 0.3503056824 0.8851493254 1.9982414736 0.0019982350 -0.0017875938 1.19395 0.951947
1867.9999999994 0.0016368714 0.3546990995 0.8813386402 2.0010417346 0.0023850490 -0.0020273969 1.18818 0.950036
1869.9999999994 0.0018707218 0.3598615315 0.8770423448 2.0046462472 0.0027161064 -0.0022308087 1.18143 0.948
1871.9999999994 0.0011861607 0.3653585791 0.8725545227 2.0079520190 0.0025582178 -0.0020954647 1.17425 0.945959
1873.9999999994 -0.0005889711 0.3699321818 0.8688951408 2.0086663287 0.0019355003 -0.0013783108 1.16829 0.944367
1875.9999999994 -0.0008302142 0.3735338468 0.8669515094 2.0069954857 0.0019892840 -0.0006788548 1.16397 0.943998
1877.9999999994 -0.0010811267 0.3788612560 0.8653809330 2.0055377788 0.0035635540 -0.0011091168 1.15814 0.94468
1879.9999999994 -0.0018640032 0.3861964594 0.8631359649 2.0033707776 0.0032714228 -0.0010140673 1.15008 0.945596
1881.9999999994 -0.0050323441 0.3892682435 0.8627402228 1.9966384807 -0.0009052121 0.0008622074 1.14695 0.946494
1883.9999999994 -0.0075445941 0.3816533605 0.8671973496 1.9841034725 -0.0066151825 0.0034811566 1.15621 0.947465
1885.9999999994 -0.0095682293 0.3641113038 0.8759852955 1.9660817868 -0.0104416372 0.0050311572 1.17686 0.948645
1887.9999999994 -0.0044306717 0.3433728323 0.8856054745 1.9497041378 -0.0088400338 0.0039109052 1.20092 0.949843
1889.9999999994 0.0060121657 0.3367760425 0.8878286823 1.9502371838 0.0030327007 -0.0020571526 1.20824 0.949557
1891.9999999994 0.0094493992 0.3505811615 0.8798547899 1.9675460918 0.0076620195 -0.0043121022 1.19162 0.947128
1893.9999999994 0.0069218842 0.3651254705 0.8719339578 1.9849107999 0.0065395704 -0.0035125686 1.17423 0.945296
1895.9999999994 -0.0005583176 0.3751807839 0.8664952525 1.9914342194 0.0026840081 -0.0016714079 1.16218 0.944232
1897.9999999994 -0.0060282032 0.3741773194 0.8660190716 1.9829068380 -0.0031499957 0.0007747498 1.16296 0.943397
1899.9999999994 -0.0070541601 0.3657293067 0.8682913348 1.9688997246 -0.0052328961 0.0013583216 1.17214 0.942172
1901.9999999994 -0.0056165654 0.3528350487 0.8717714589 1.9551882910 -0.0071254229 0.0018313993 1.18622 0.940467
1903.9999999994 -0.0032618839 0.3400654592 0.8744460669 1.9460668447 -0.0049028658 0.0004980723 1.1999 0.938243
1905.9999999994 -0.0001233932 0.3331108825 0.8740025577 1.9425034445 -0.0024623472 -0.0007975569 1.20666 0.935331
1907.9999999994 0.0002089058 0.3262612416 0.8730210953 1.9434872218 -0.0047457774 -0.0000900355 1.21315 0.931994
1909.9999999994 -0.0036747846 0.3145040360 0.8735597600 1.9412229077 -0.0058281605 0.0000873349 1.22522 0.92845
1911.9999999994 -0.0058456303 0.3034448082 0.8730226970 1.9309798946 -0.0059570451 -0.0004465208 1.23628 0.924255
1913.9999999994 -0.0042031688 0.2900253996 0.8718511344 1.9203486777 -0.0061848420 -0.0012050684 1.24966 0.918825
1915.9999999994 -0.0015130860 0.2815288410 0.8672156010 1.9145261546 -0.0020681553 -0.0035020063 1.25689 0.911768
1917.9999999994 -0.0004201255 0.2819296300 0.8580365070 1.9138593256 0.0023161553 -0.0054868982 1.25333 0.903167
1919.9999999993 -0.0006025130 0.2873664754 0.8471865947 1.9132398008 0.0022029630 -0.0049601729 1.24377 0.894597
1921.9999999993 -0.0013308282 0.2916061360 0.8380656277 1.9116577708 0.0026701464 -0.0044417949 1.23595 0.887349
1923.9999999993 -0.0034192529 0.2980328243 0.8288358499 1.9071035698 0.0031690366 -0.0048786521 1.22561 0.880791
1925.9999999993 -0.0042211698 0.3003290430 0.8191328491 1.8983797366 -0.0006183720 -0.0049148846 1.21937 0.872454
1927.9999999993 -0.0030879433 0.2977136257 0.8087472850 1.8914532288 -0.0015823294 -0.0055566753 1.21807 0.861804
1929.9999999993 -0.0028032703 0.2945877801 0.7968464092 1.8855900458 -0.0015873999 -0.0062642554 1.21669 0.849556
1931.9999999993 -0.0021127060 0.2911867898 0.7839838464 1.8807886857 -0.0019775671 -0.0064494236 1.21517 0.836314
1933.9999999993 -0.0013094988 0.2868088931 0.7714707844 1.8775271819 -0.0023952686 -0.0059561540 1.21486 0.823059
1935.9999999993 0.0002361866 0.2817024122 0.7606532098 1.8763839208 -0.0028693215 -0.0048127636 1.21611 0.811141
1937.9999999993 0.0022557926 0.2755687140 0.7525798677 1.8785940269 -0.0034873845 -0.0033969427 1.21979 0.801445
1939.9999999993 0.0036652986 0.2684851263 0.7468770411 1.8841193638 -0.0037690757 -0.0025497010 1.2257 0.793668
1941.9999999993 0.0041730974 0.2611581084 0.7422829217 1.8915546951 -0.0037852075 -0.0022845200 1.23249 0.786885
1943.9999999993 0.0040968854 0.2527193153 0.7380413185 1.8994479724 -0.0051303670 -0.0022138826 1.24089 0.78011
1945.9999999993 0.0050471696 0.2392989599 0.7338106790 1.9081321379 -0.0084997591 -0.0025327031 1.25557 0.771843
1947.9999999993 0.0083743803 0.2190330676 0.7279072833 1.9215345384 -0.0114738364 -0.0039978657 1.27851 0.760148
1949.9999999993 0.0128952964 0.1954385773 0.7177449340 1.9431386578 -0.0114539017 -0.0067701060 1.30495 0.743878
1951.9999999993 0.0153106870 0.1768407610 0.7011340613 1.9726932514 -0.0062020860 -0.0102320384 1.32373 0.723092
1953.9999999993 0.0083861274 0.1714392842 0.6790239137 1.9986942850 0.0001987893 -0.0114667442 1.32349 0.700332
1955.9999999993 0.0032841416 0.1739543189 0.6575932860 2.0099619781 0.0022697970 -0.0097809887 1.31219 0.680212
1957.9999999993 -0.0024811217 0.1806530504 0.6400942122 2.0129379424 0.0051778415 -0.0078415261 1.29572 0.665099
1959.9999999993 -0.0120581740 0.1942876163 0.6239828523 1.9999685565 0.0080893473 -0.0092780233 1.26894 0.653531
1961.9999999993 -0.0116722240 0.2027788114 0.5982220655 1.9740212946 -0.0011014074 -0.0170223895 1.24398 0.631656
1963.9999999993 -0.0061818807 0.1933631499 0.5610539095 1.9575047636 -0.0052461080 -0.0178588724 1.2389 0.59344
1965.9999999993 -0.0044546616 0.1842423561 0.5299273871 1.9456663778 -0.0037161956 -0.0121896601 1.23619 0.561042
1967.9999999993 0.0043761926 0.1772463432 0.5150764511 1.9428479828 -0.0040162126 -0.0019325581 1.23937 0.54472
1969.9999999993 0.0249513781 0.1647866505 0.5228684737 1.9690116075 -0.0099830816 0.0084358427 1.26549 0.548221
1971.9999999993 0.0488560519 0.1374382127 0.5442201912 2.0435525244 -0.0173701230 0.0089798804 1.32343 0.561306
1973.9999999993 0.0627084858 0.1041550722 0.5534066357 2.1561752834 -0.0163213850 -0.0007770842 1.38477 0.563123
1975.9999999993 0.0585191091 0.0709021480 0.5473124832 2.2817056777 -0.0176124960 -0.0052982357 1.44197 0.551886
1977.9999999993 0.0356728696 0.0378888975 0.5324555665 2.3777313328 -0.0154235921 -0.0091361379 1.49976 0.533802
1979.9999999993 0.0190562385 0.0092838797 0.5136060589 2.4323001044 -0.0132764538 -0.0095954086 1.55272 0.51369
1981.9999999993 0.0089767388 -0.0154173315 0.4946264395 2.4608592351 -0.0109468839 -0.0091061445 1.60196 0.494867
1983.9999999993 0.0025366736 -0.0341892915 0.4782686922 2.4727354081 -0.0072125939 -0.0069311105 1.64216 0.479489
1985.9999999993 -0.0028326773 -0.0433430020 0.4679738195 2.4729128581 -0.0011135690 -0.0033172501 1.66315 0.469977
1987.9999999993 -0.0079737627 -0.0357445789 0.4647811083 2.4624405784 0.0096028710 -0.0006634481 1.64755 0.466154
1989.9999999993 -0.0113338022 -0.0052238922 0.4611548810 2.4428152904 0.0190569818 -0.0045637655 1.58212 0.461184
1991.9999999993 -0.0027225574 0.0254038760 0.4443124404 2.4275161383 0.0086907514 -0.0113989614 1.51368 0.445038
1993.9999999993 0.0065004451 0.0337119433 0.4205521735 2.4350699780 0.0029868954 -0.0117912257 1.49081 0.421901
1995.9999999993 0.0025776011 0.0446305364 0.3963809879 2.4445936376 0.0071376473 -0.0132864163 1.45867 0.398886
1997.9999999993 0.0004051724 0.0602190969 0.3660897834 2.4469942766 0.0076770269 -0.0172225952 1.40776 0.37101
1999.9999999993 -0.0000748317 0.0746039502 0.3285961738 2.4467973349 0.0062605825 -0.0200389484 1.34754 0.336959
2001.9999999993 0.0034525863 0.0850139294 0.2887330251 2.4494588806 0.0039510293 -0.0194497980 1.28445 0.300989
2003.9999999993 0.0065009786 0.0927831658 0.2512517481 2.4601359305 0.0040113656 -0.0187581079 1.21705 0.267836
2005.9999999993 0.0070801971 0.1025010417 0.2123797322 2.4737873972 0.0051409640 -0.0202229075 1.12114 0.235821
2007.9999999993 0.0082576957 0.1131688404 0.1715037794 2.4896463147 0.0051883236 -0.0202484784 0.987519 0.205477
2009.9999999993 0.0068663944 0.1247056591 0.1309840361 2.5056332749 0.0056789622 -0.0195848792 0.809948 0.180854
2011.9999999993 0.0048489708 0.1355661369 0.0938280455 2.5183856024 0.0045322330 -0.0167372832 0.605418 0.164869
2013.9999999993 0.0026547419 0.1429031739 0.0646578310 2.5263503220 0.0024106598 -0.0120210604 0.424897 0.15685
2015.9999999993 0.0023797437 0.1455986723 0.0441667785 2.5302964877 0.0001752168 -0.0090547334 0.294524 0.15215
2017.9999999993 0.0069912418 0.1423482289 0.0258658549 2.5395864980 -0.0034582021 -0.0093416991 0.179747 0.144679
2019.9999999993 0.0091814638 0.1304366782 0.0075277771 2.5576635666 -0.0077298047 -0.0085532929 0.0576482 0.130654
2021.9999999993 0.0067219245 0.1116595620 -0.0072009756 2.5748360512 -0.0101934228 -0.0059528773 -0.0644013 0.111892
2023.9999999993 0.0046136277 0.0898221646 -0.0158635538 2.5872925292 -0.0107849572 -0.0026062535 -0.174808 0.0912122
2025.9999999993 0.0033233772 0.0692167803 -0.0180327323 2.5963218333 -0.0091687454 0.0002714459 -0.25486 0.0715272
2027.9999999993 0.0027294708 0.0534841224 -0.0161519258 2.6032887530 -0.0062641914 0.0012911068 -0.293286 0.0558698
2029.9999999992 0.0025343544 0.0440198135 -0.0145842905 2.6093427170 -0.0031409064 -0.0000009674 -0.31993 0.0463729
2031.9999999992 0.0009272581 0.0401812464 -0.0171485870 2.6137996389 -0.0009645243 -0.0023725843 -0.403378 0.0436876
2033.9999999992 -0.0006823318 0.0393876452 -0.0237362398 2.6147364274 0.0000367854 -0.0039181732 -0.542352 0.0459869
2035.9999999992 -0.0009841576 0.0404210155 -0.0331737830 2.6141548239 0.0008931375 -0.0052431335 -0.68724 0.0522911
2037.9999999992 -0.0010014248 0.0431448854 -0.0451064169 2.6133345889 0.0017071870 -0.0064214261 -0.807621 0.0624185
2039.9999999992 -0.0011176256 0.0474542940 -0.0592162143 2.6123585490 0.0024560346 -0.0074534671 -0.895219 0.0758846
2041.9999999992 -0.0014496388 0.0531973966 -0.0752316408 2.6109149221 0.0031041892 -0.0083519064 -0.955311 0.0921399
2043.9999999992 -0.0020029408 0.0601245164 -0.0928514354 2.6086298211 0.0035760134 -0.0090480837 -0.996156 0.110618
2045.9999999992 -0.0025806115 0.0678021906 -0.1114346424 2.6052937688 0.0037654614 -0.0092409132 -1.02419 0.130441
2047.9999999992 -0.0025221077 0.0758122630 -0.1294163423 2.6013249645 0.0038960851 -0.0084227922 -1.04088 0.149987
2049.9999999992 -0.0025282416 0.0847239286 -0.1450148917 2.5969666948 0.0045033189 -0.0072669415 -1.04204 0.167951
2051.9999999992 -0.0035773908 0.0941235918 -0.1589506073 2.5899682368 0.0042641667 -0.0068788197 -1.03616 0.184728
2053.9999999992 -0.0036613710 0.1033718457 -0.1723929191 2.5815099827 0.0043780063 -0.0067734433 -1.03065 0.20101
2055.9999999992 -0.0028533501 0.1128142660 -0.1857348122 2.5739634989 0.0045436497 -0.0066526804 -1.02496 0.217312
2057.9999999992 -0.0015031832 0.1226399851 -0.1989270301 2.5686110038 0.0048560919 -0.0065154692 -1.01833 0.233693
2059.9999999992 -0.0001939049 0.1331338861 -0.2118234683 2.5656765439 0.0052260957 -0.0061790766 -1.00967 0.250188
2061.9999999992 -0.0001144622 0.1439330468 -0.2237588091 2.5638381178 0.0050937102 -0.0054337316 -0.99918 0.266054
2063.9999999992 -0.0006545935 0.1533942905 -0.2348220675 2.5614373116 0.0042111096 -0.0054638228 -0.992149 0.280484
2065.9999999992 0.0008766934 0.1611450149 -0.2471016944 2.5618771108 0.0037944946 -0.0064132909 -0.992918 0.295003
2067.9999999992 0.0023883035 0.1686293364 -0.2610719262 2.5664021508 0.0040140242 -0.0070280009 -0.997301 0.310796
2069.9999999992 0.0027262347 0.1768186850 -0.2759108975 2.5726596560 0.0043919825 -0.0073082725 -1.00088 0.327707
2071.9999999992 0.0024227076 0.1855080838 -0.2912363090 2.5785785317 0.0044655652 -0.0075439825 -1.00364 0.3453
2073.9999999992 0.0020767646 0.1942320613 -0.3069333157 2.5838610541 0.0043985156 -0.0077125882 -1.0066 0.363227
2075.9999999992 0.0015115290 0.2028338783 -0.3227366565 2.5882627640 0.0042605531 -0.0076809085 -1.0097 0.381183
2077.9999999992 0.0008730032 0.2111917532 -0.3382198123 2.5913721136 0.0040878953 -0.0074504871 -1.01261 0.398741
2079.9999999992 0.0002644293 0.2193859722 -0.3531434017 2.5930734469 0.0040195696 -0.0072086827 -1.01491 0.415741
2081.9999999992 -0.0004025969 0.2276438943 -0.3676904565 2.5932367689 0.0040514664 -0.0071343068 -1.01644 0.432456
2083.9999999992 -0.0010042588 0.2360377952 -0.3822062878 2.5918853609 0.0040915623 -0.0071884466 -1.01756 0.449217
2085.9999999992 -0.0013489609 0.2445174722 -0.3968531671 2.5894723133 0.0041278345 -0.0072619228 -1.01859 0.466134
2087.9999999992 -0.0014015384 0.2530655145 -0.4116378124 2.5866462852 0.0041828953 -0.0073205066 -1.01958 0.483206
2089.9999999992 -0.0012356106 0.2617064714 -0.4265366930 2.5839599503 0.0042586966 -0.0073656524 -1.02046 0.500424
2091.9999999992 -0.0009471427 0.2704625418 -0.4415190541 2.5817589122 0.0043420585 -0.0073912786 -1.02118 0.517773
2093.9999999992 -0.0006165702 0.2793312465 -0.4565282894 2.5801874262 0.0044165569 -0.0073823720 -1.0217 0.535205
2095.9999999992 -0.0002864969 0.2882806186 -0.4714725891 2.5792516753 0.0044662571 -0.0073217570 -1.022 0.552623
2097.9999999992 0.0000500566 0.2972480968 -0.4862219112 2.5789174024 0.0044749719 -0.0071890062 -1.02208 0.569884
2099.9999999992 0.0004292159 0.3061347020 -0.5005941683 2.5792043079 0.0044184195 -0.0069542577 -1.02193 0.586782
2101.9999999992 0.0008568153 0.3147738767 -0.5143339364 2.5802110997 0.0042439507 -0.0065796241 -1.0216 0.603011
2103.9999999992 0.0011940137 0.3228570904 -0.5271124024 2.5819766561 0.0038538493 -0.0060370135 -1.02124 0.61813
2105.9999999992 0.0011231937 0.3298847175 -0.5385716610 2.5841169071 0.0031751356 -0.0053199971 -1.02122 0.631572
2107.9999999992 0.0006007781 0.3353805073 -0.5483669101 2.5857501550 0.0023423019 -0.0044278552 -1.02189 0.642796
2109.9999999992 0.0001295001 0.3392977902 -0.5562084130 2.5864046556 0.0016135812 -0.0034071117 -1.02304 0.65153
2111.9999999992 -0.0000241181 0.3419262777 -0.5619522737 2.5864623904 0.0010380934 -0.0023478129 -1.02418 0.657802
2113.9999999992 0.0000346838 0.3434878667 -0.5655837507 2.5864518385 0.0005322786 -0.0012965037 -1.02502 0.661717
2115.9999999992 0.0001765587 0.3440663070 -0.5671292971 2.5866573466 0.0000496894 -0.0002606598 -1.02548 0.663338
2117.9999999992 0.0003379068 0.3436954880 -0.5666200033 2.5871738396 -0.0004188684 0.0007585968 -1.02556 0.66271
2119.9999999992 0.0004962783 0.3424023044 -0.5640923356 2.5880134151 -0.0008739193 0.0017574086 -1.02525 0.659878
2121.9999999992 0.0006465814 0.3402123179 -0.5595908064 2.5891626020 -0.0013168296 0.0027326704 -1.02454 0.654894
2123.9999999992 0.0007897385 0.3371460742 -0.5531613023 2.5906047924 -0.0017514331 0.0036868009 -1.02343 0.647808
2125.9999999992 0.0009285905 0.3332134792 -0.5448367080 2.5923276170 -0.0021847058 0.0046306399 -1.0219 0.638653
2127.9999999992 0.0010667753 0.3284067583 -0.5346185322 2.5943253909 -0.0026274799 0.0055847213 -1.01994 0.62743
2129.9999999992 0.0012085327 0.3226920163 -0.5224568447 2.5966003802 -0.0030951324 0.0065798813 -1.0175 0.614078
2131.9999999992 0.0013587198 0.3159993293 -0.5082288602 2.5991639458 -0.0036084171 0.0076581628 -1.01453 0.598458
2133.9999999992 0.0015228536 0.3082107162 -0.4917147084 2.6020376776 -0.0041948034 0.0088748267 -1.0109 0.580325
2135.9999999992 0.0017071362 0.2991446434 -0.4725675987 2.6052545806 -0.0048905978 0.0103019413 -1.00645 0.559292
2137.9999999992 0.0019182624 0.2885355323 -0.4502753737 2.6088599990 -0.0057436624 0.0120331443 -1.00092 0.53479
2139.9999999991 0.0021626808 0.2760084452 -0.4241134546 2.6129113408 -0.0068148077 0.0141864037 -0.993867 0.506017
2141.9999999991 0.0024452863 0.2610579524 -0.3931029178 2.6174749931 -0.0081696650 0.0168924642 -0.984576 0.471891
2143.9999999991 0.0027716900 0.2430732369 -0.3560348585 2.6226208943 -0.0098324902 0.0202289541 -0.97176 0.431098
2145.9999999991 0.0031810623 0.2215514754 -0.3117660896 2.6284385519 -0.0116265884 0.0239857434 -0.952969 0.38247
2147.9999999991 0.0038667883 0.1967993823 -0.2603316475 2.6351872896 -0.0128626481 0.0270513384 -0.923494 0.326347
2149.9999999991 0.0051788113 0.1710207495 -0.2055126427 2.6436459605 -0.0124415936 0.0267842112 -0.876747 0.267364
2151.9999999991 0.0065991658 0.1481910237 -0.1567985497 2.6548320402 -0.0098592444 0.0207330939 -0.813613 0.215746
2153.9999999991 0.0061161788 0.1327469469 -0.1241828477 2.6676744471 -0.0053640853 0.0118985279 -0.752078 0.181778
2155.9999999991 0.0061282438 0.1260427685 -0.1058677568 2.6814207960 -0.0020611807 0.0069810855 -0.698622 0.164605
2157.9999999991 0.0017842750 0.1218320157 -0.0936681076 2.6917990577 -0.0027731554 0.0055241534 -0.655444 0.153677
2159.9999999991 -0.0019695448 0.1153443422 -0.0828053828 2.6917097016 -0.0034713829 0.0052651934 -0.622637 0.14199
2161.9999999991 -0.0032247719 0.1082570429 -0.0726366951 2.6864940824 -0.0034466687 0.0048947403 -0.590973 0.130367
2163.9999999991 -0.0038023870 0.1011696896 -0.0633141933 2.6792621736 -0.0034203351 0.0045211071 -0.55919 0.119348
2165.9999999991 -0.0042133867 0.0940020617 -0.0546564251 2.6708329860 -0.0034580767 0.0042834636 -0.52666 0.108737
2167.9999999991 -0.0043640191 0.0866849098 -0.0462884528 2.6617694291 -0.0035355752 0.0042533104 -0.490465 0.0982695
2169.9999999991 -0.0040714464 0.0791845527 -0.0377077860 2.6529346507 -0.0036388411 0.0044935624 -0.444428 0.0877044
2171.9999999991 -0.0033701003 0.0715175039 -0.0283293072 2.6452886843 -0.0037137767 0.0050277846 -0.377155 0.076924
2173.9999999991 -0.0026034198 0.0638445893 -0.0176148386 2.6393656591 -0.0036567331 0.0057780517 -0.269204 0.06623
2175.9999999991 -0.0021569575 0.0565368555 -0.0052891970 2.6348926531 -0.0033675403 0.0065786175 -0.0932816 0.0567837
2177.9999999991 -0.0020516368 0.0501015573 0.0086436998 2.6311117002 -0.0028247583 0.0073454586 0.170842 0.0508417
2179.9999999991 -0.0020381544 0.0449128464 0.0241387183 2.6275101024 -0.0022327156 0.0081170395 0.493162 0.0509886
2181.9999999991 -0.0021560284 0.0404379376 0.0411925231 2.6237563209 -0.0023053223 0.0088240087 0.794642 0.0577239
2183.9999999991 -0.0024500390 0.0347739854 0.0590453359 2.6189255058 -0.0032864297 0.0088411607 1.03855 0.0685243
2185.9999999991 -0.0021792119 0.0270334957 0.0766129029 2.6129942142 -0.0041938173 0.0086254837 1.23158 0.0812425
2187.9999999991 -0.0008450665 0.0179002398 0.0934598373 2.6083653112 -0.0046114018 0.0078586961 1.38156 0.0951586
2189.9999999991 0.0004936062 0.0089649888 0.1077761499 2.6067859901 -0.0039976878 0.0061496465 1.48781 0.108148
2191.9999999991 0.0018692921 0.0021958853 0.1191930557 2.6087755011 -0.0029007950 0.0053880701 1.55238 0.119213
2193.9999999991 0.0029424303 -0.0035310651 0.1309877533 2.6143164516 -0.0031189773 0.0063464760 1.59775 0.131035
2195.9999999991 0.0034667076 -0.0101206404 0.1450202939 2.6213522159 -0.0035187214 0.0073270542 1.64047 0.145373
2197.9999999991 0.0034679296 -0.0170693329 0.1604128941 2.6288430825 -0.0034674265 0.0076855496 1.67681 0.161319
2199.9999999991 0.0030536944 -0.0236923967 0.1761479540 2.6359204751 -0.0032145816 0.0077214574 1.7045 0.177734
2201.9999999991 0.0024132352 -0.0298301254 0.1918330892 2.6419327477 -0.0029747701 0.0076459107 1.72506 0.194139
2203.9999999991 0.0017041506 -0.0355985808 0.2072767455 2.6464987401 -0.0028224801 0.0074850119 1.74088 0.210311
2205.9999999991 0.0010535932 -0.0412158312 0.2223834764 2.6495516164 -0.0027933595 0.0073332858 1.75405 0.226171
2207.9999999991 0.0005156669 -0.0469229806 0.2372910228 2.6512406439 -0.0028693878 0.0072981225 1.76602 0.241886
2209.9999999991 0.0001515361 -0.0528637176 0.2522287326 2.6518705519 -0.0029889758 0.0073522732 1.77739 0.257709
2211.9999999991 0.0000064186 -0.0590628076 0.2672947203 2.6518811845 -0.0031109417 0.0074124669 1.78827 0.273742
2213.9999999991 0.0000656256 -0.0654875039 0.2824653670 2.6517371376 -0.0032195035 0.0074461194 1.79861 0.289957
2215.9999999991 0.0002769605 -0.0720893987 0.2976958665 2.6518242552 -0.0033091617 0.0074600087 1.80838 0.3063
2217.9999999991 0.0005742076 -0.0788218540 0.3129610455 2.6523988402 -0.0033799459 0.0074660456 1.81752 0.322734
2219.9999999991 0.0008961459 -0.0856473565 0.3282504596 2.6535761433 -0.0034351787 0.0074698856 1.82603 0.33924
2221.9999999991 0.0011984769 -0.0925410534 0.3435567149 2.6553551925 -0.0034801547 0.0074716263 1.83391 0.355802
2223.9999999991 0.0014558445 -0.0994914143 0.3588679229 2.6576582728 -0.0035205637 0.0074685868 1.84124 0.372404
2225.9999999991 0.0016623314 -0.1064991857 0.3741663728 2.6603721296 -0.0035620018 0.0074577766 1.84809 0.389028
2227.9999999991 0.0018311087 -0.1135753071 0.3894264817 2.6633883585 -0.0036098546 0.0074332006 1.85457 0.405651
2229.9999999991 0.0019900133 -0.1207391116 0.4046032679 2.6666374247 -0.0036686692 0.0073809619 1.8608 0.422234
2231.9999999991 0.0021831634 -0.1280158877 0.4196128456 2.6701188086 -0.0037413531 0.0072765230 1.86691 0.438706
2233.9999999991 0.0024748919 -0.1354309935 0.4343088120 2.6739392651 -0.0038246833 0.0070825956 1.87307 0.454935
2235.9999999991 0.0029252037 -0.1429877793 0.4484572331 2.6783491789 -0.0038943301 0.0067526623 1.87945 0.470701
2237.9999999991 0.0034929651 -0.1506106335 0.4617448582 2.6836812700 -0.0038860413 0.0062634018 1.88609 0.485687
2239.9999999991 0.0039316714 -0.1580765626 0.4738803670 2.6900628068 -0.0037122840 0.0056640415 1.89277 0.499551
2241.9999999991 0.0039125158 -0.1650188081 0.4847213722 2.6970658331 -0.0033209268 0.0050330936 1.89893 0.512041
2243.9999999991 0.0032556594 -0.1710176362 0.4942098992 2.7036932722 -0.0027246027 0.0043592708 1.90394 0.522963
2245.9999999991 0.0021068559 -0.1757284685 0.5021854211 2.7087705275 -0.0020108986 0.0035586951 1.90741 0.532044
2247.9999999991 0.0009631101 -0.1790307334 0.5083716800 2.7116829073 -0.0013161002 0.0026049241 1.9094 0.538975
2249.9999999990 0.0001905521 -0.1810364722 0.5125314014 2.7127430416 -0.0007123866 0.0015520902 1.91034 0.543565
2251.9999999990 -0.0002261952 -0.1819152667 0.5145282357 2.7126563067 -0.0001830208 0.0004462050 1.91064 0.54574
2253.9999999990 -0.0004410151 -0.1817795559 0.5142768001 2.7119642785 0.0003069853 -0.0006964569 1.91056 0.545458
2255.9999999990 -0.0005704349 -0.1806833895 0.5117113278 2.7109435496 0.0007808505 -0.0018677589 1.91023 0.542674
2257.9999999990 -0.0006765661 -0.1786444018 0.5067805720 2.7096965952 0.0012521419 -0.0030615424 1.9097 0.537346
2259.9999999990 -0.0007879868 -0.1756587260 0.4994408977 2.7082376305 0.0017292091 -0.0042774096 1.90899 0.529431
2261.9999999990 -0.0009158556 -0.1717072201 0.4896396052 2.7065426523 0.0022196170 -0.0055256431 1.90808 0.518874
2263.9999999990 -0.0010634522 -0.1667527480 0.4772890502 2.7045742759 0.0027343300 -0.0068313611 1.90691 0.50558
2265.9999999990 -0.0012316323 -0.1607302272 0.4622336385 2.7022916339 0.0032905947 -0.0082374961 1.90544 0.489381
2267.9999999990 -0.0014215741 -0.1535324298 0.4442122032 2.6996522315 0.0039133004 -0.0098063847 1.90357 0.469996
2269.9999999990 -0.0016355850 -0.1449945320 0.4228190696 2.6966104280 0.0046348075 -0.0116191923 1.90115 0.446989
2271.9999999990 -0.0018763316 -0.1348812502 0.3974708366 2.6931160729 0.0054921438 -0.0137696158 1.89795 0.419733
2273.9999999990 -0.0021446651 -0.1228850801 0.3673993685 2.6891166038 0.0065176818 -0.0163410255 1.89357 0.387406
2275.9999999990 -0.0024375897 -0.1086559756 0.3317255340 2.6845648229 0.0077152658 -0.0193427785 1.88733 0.349067
2277.9999999990 -0.0027567901 -0.0919014971 0.2897327167 2.6794261935 0.0090118813 -0.0225654334 1.87795 0.303959
2279.9999999990 -0.0031633171 -0.0726188087 0.2415531381 2.6736362130 0.0101673250 -0.0253014098 1.86283 0.252233
2281.9999999990 -0.0038598851 -0.0516173645 0.1895614388 2.6669028196 0.0105508662 -0.0259466946 1.83665 0.196463
2283.9999999990 -0.0046996467 -0.0315551414 0.1402560884 2.6586424718 0.0089818427 -0.0221053306 1.79209 0.143762
2285.9999999990 -0.0035286697 -0.0165611376 0.1043036627 2.6498825495 0.0058360431 -0.0129148049 1.72826 0.10561
2287.9999999990 -0.0035716102 -0.0066868654 0.0874483945 2.6417329805 0.0038594110 -0.0046438224 1.64711 0.0877037
2289.9999999990 -0.0003883759 -0.0014497984 0.0809174476 2.6351227938 0.0012112375 -0.0030385314 1.58871 0.0809304
2291.9999999990 0.0032004219 -0.0002306806 0.0736493851 2.6392010331 0.0005716822 -0.0041746152 1.57393 0.0736497
2293.9999999990 0.0031709380 0.0014358927 0.0643473843 2.6463294636 0.0012600128 -0.0049456317 1.54849 0.0643634
2295.9999999990 0.0028627609 0.0041625493 0.0539177640 2.6526670692 0.0016302740 -0.0053466879 1.49375 0.0540782
2297.9999999990 0.0022745126 0.0076852466 0.0426652696 2.6579405364 0.0021024251 -0.0058890971 1.39258 0.0433519
2299.9999999990 0.0013980463 0.0126926687 0.0297763038 2.6615450123 0.0031065340 -0.0070670576 1.16785 0.0323687
2301.9999999990 0.0006569250 0.0202059250 0.0137645202 2.6632295703 0.0043849644 -0.0089075616 0.598005 0.0244488
2303.9999999990 0.0000981249 0.0295426538 -0.0055366886 2.6637331572 0.0046930507 -0.0099394217 -0.185264 0.030057
2305.9999999990 -0.0003442720 0.0383047417 -0.0251493563 2.6637517272 0.0037985530 -0.0091501965 -0.580973 0.045823
2307.9999999990 -0.0003353547 0.0444648313 -0.0417540116 2.6637370272 0.0022359039 -0.0070525353 -0.753967 0.0609961
2309.9999999990 -0.0002942937 0.0481703517 -0.0538830327 2.6638195926 0.0016316290 -0.0051769099 -0.841317 0.0722756
2311.9999999990 -0.0010459841 0.0520025412 -0.0643963707 2.6621881297 0.0021661886 -0.0056701018 -0.891476 0.0827717
2313.9999999990 -0.0015765776 0.0571214585 -0.0773537158 2.6591239645 0.0027802270 -0.0071417757 -0.934732 0.0961585
2315.9999999990 -0.0018070192 0.0632467429 -0.0926227746 2.6553960751 0.0031301353 -0.0078491608 -0.971679 0.112157
2317.9999999990 -0.0016660073 0.0698404008 -0.1086300133 2.6516633373 0.0032788972 -0.0079230646 -0.999414 0.129144
2319.9999999990 -0.0013827602 0.0766639229 -0.1245843052 2.6483521113 0.0033767875 -0.0078307844 -1.01916 0.146283
2321.9999999990 -0.0010255517 0.0836489745 -0.1403856964 2.6456931546 0.0034408517 -0.0077567742 -1.03343 0.163418
2323.9999999990 -0.0006510956 0.0907027937 -0.1560714210 2.6438364109 0.0034488619 -0.0076896132 -1.04434 0.180514
2325.9999999990 -0.0003306434 0.0977167797 -0.1716415311 2.6427669545 0.0034124023 -0.0076259736 -1.05325 0.197508
2327.9999999990 -0.0001008146 0.1046314582 -0.1871296117 2.6423315625 0.0033631311 -0.0075975446 -1.06096 0.214395
2329.9999999990 0.0000313260 0.1114480528 -0.2026226840 2.6423274688 0.0033228292 -0.0076197311 -1.06793 0.23125
2331.9999999990 0.0000684656 0.1181978799 -0.2182097822 2.6425441500 0.0032967856 -0.0076809570 -1.07437 0.248166
2333.9999999990 0.0000191130 0.1249150613 -0.2339441387 2.6427806083 0.0032825828 -0.0077604354 -1.08036 0.265205
2335.9999999990 -0.0000984001 0.1316257626 -0.2498413099 2.6428656256 0.0032769369 -0.0078425568 -1.08591 0.282393
2337.9999999990 -0.0002558770 0.1383486117 -0.2658963606 2.6426807865 0.0032786566 -0.0079215525 -1.09103 0.299735
2339.9999999990 -0.0004234848 0.1450982816 -0.2821007458 2.6421730314 0.0032873593 -0.0079969712 -1.09574 0.317229
2341.9999999990 -0.0005768674 0.1518844782 -0.2984442012 2.6413490047 0.0033006166 -0.0080664208 -1.10004 0.33487
2343.9999999990 -0.0007014885 0.1587089801 -0.3149102992 2.6402579666 0.0033146382 -0.0081266143 -1.10397 0.352643
2345.9999999990 -0.0007924890 0.1655655380 -0.3314775568 2.6389696974 0.0033256896 -0.0081761077 -1.10757 0.370526
2347.9999999990 -0.0008527953 0.1724409272 -0.3481232701 2.6375559237 0.0033302615 -0.0082145454 -1.11088 0.388492
2349.9999999990 -0.0008933963 0.1793141297 -0.3648208920 2.6360745885 0.0033230977 -0.0082389587 -1.11396 0.406507
2351.9999999990 -0.0009306346 0.1861503565 -0.3815310404 2.6345564273 0.0032953766 -0.0082410099 -1.11687 0.424521
2353.9999999990 -0.0009896591 0.1928935985 -0.3981909077 2.6329928982 0.0032341570 -0.0082068819 -1.11969 0.442452
2355.9999999990 -0.0011065353 0.1994561604 -0.4146990745 2.6313162839 0.0031207736 -0.0081116856 -1.12249 0.460172
2357.9999999990 -0.0013247337 0.2057056515 -0.4308808664 2.6293740409 0.0029318144 -0.0079051899 -1.12539 0.477465
2359.9999999989 -0.0016499402 0.2114645250 -0.4464221606 2.6269312020 0.0026539878 -0.0074954220 -1.12842 0.493974
2361.9999999989 -0.0019258107 0.2165599037 -0.4607971462 2.6238324248 0.0023144583 -0.0067652885 -1.13146 0.509149
2363.9999999989 -0.0018241719 0.2209091259 -0.4732985468 2.6203914572 0.0019622390 -0.0056589090 -1.13411 0.522314
2365.9999999989 -0.0012604344 0.2244850056 -0.4832486185 2.6174609889 0.0015753758 -0.0042606515 -1.13592 0.532844
2367.9999999989 -0.0005967572 0.2271703903 -0.4902436931 2.6156908201 0.0010896985 -0.0027399942 -1.13687 0.54032
2369.9999999989 -0.0001387104 0.2287751439 -0.4941713178 2.6150097123 0.0005061872 -0.0012023318 -1.13723 0.544558
2371.9999999989 0.0001038478 0.2291459630 -0.4950194516 2.6150052104 -0.0001393254 0.0003430886 -1.13726 0.545483
2373.9999999989 0.0002250315 0.2281862177 -0.4927605455 2.6153481886 -0.0008220822 0.0019073732 -1.13712 0.54303
2375.9999999989 0.0002964919 0.2258369304 -0.4873552734 2.6158736354 -0.0015268894 0.0034900445 -1.13686 0.537138
2377.9999999989 0.0003554569 0.2220636949 -0.4787697331 2.6165232733 -0.0022449925 0.0050886566 -1.13651 0.527762
2379.9999999989 0.0004180416 0.2168402083 -0.4669630954 2.6172906290 -0.0029779334 0.0067148365 -1.13606 0.514854
2381.9999999989 0.0004898111 0.2101237022 -0.4518468703 2.6181898318 -0.0037407456 0.0084054132 -1.13551 0.498315
2383.9999999989 0.0005718904 0.2018276423 -0.4332305377 2.6192411099 -0.0045614470 0.0102244963 -1.13483 0.477936
2385.9999999989 0.0006638757 0.1917996599 -0.4107738029 2.6204650473 -0.0054762112 0.0122543918 -1.13396 0.453346
2387.9999999989 0.0007644994 0.1798148752 -0.3839712958 2.6218802209 -0.0065181899 0.0145709816 -1.13283 0.42399
2389.9999999989 0.0008710831 0.1656020062 -0.3522102863 2.6235004862 -0.0076947560 0.0171930482 -1.13129 0.389199
2391.9999999989 0.0009803239 0.1489319583 -0.3149655757 2.6253315276 -0.0089469200 0.0199946269 -1.1291 0.348402
2393.9999999989 0.0010980618 0.1298080353 -0.2722070175 2.6273750714 -0.0100872803 0.0225786310 -1.12582 0.301574
2395.9999999989 0.0012653663 0.1088092594 -0.2251254859 2.6296687154 -0.0107093004 0.0240737359 -1.12058 0.250042
2397.9999999989 0.0015503437 0.0875709205 -0.1772760565 2.6323632769 -0.0101934674 0.0230175979 -1.11198 0.197726
2399.9999999989 0.0017970370 0.0688779426 -0.1350916309 2.6356484897 -0.0080927389 0.0182393058 -1.09929 0.151637
2401.9999999989 0.0012402955 0.0561046393 -0.1057664612 2.6389726272 -0.0043748421 0.0105754834 -1.08308 0.119726
2403.9999999989 0.0013706898 0.0509292607 -0.0910071115 2.6420599721 -0.0012364417 0.0046485409 -1.0606 0.104288
2405.9999999989 -0.0001965973 0.0488955066 -0.0843527784 2.6442967629 -0.0013287179 0.0026444964 -1.04547 0.0974995
2407.9999999989 -0.0015288313 0.0452541901 -0.0783061766 2.6417642752 -0.0021070589 0.0036685337 -1.04678 0.0904422
2409.9999999989 -0.0013325365 0.0406702821 -0.0698062244 2.6386587154 -0.0023534103 0.0047322615 -1.04326 0.0807897
2411.9999999989 -0.0010885476 0.0356768715 -0.0595839983 2.6361498938 -0.0025771282 0.0055404574 -1.03128 0.0694485
2413.9999999989 -0.0007490541 0.0300857057 -0.0472346557 2.6343088282 -0.0030156686 0.0069794166 -1.00366 0.0560023
2415.9999999989 -0.0004531116 0.0232862776 -0.0310695493 2.6332251245 -0.0037834415 0.0091998792 -0.927622 0.0388274
2417.9999999989 -0.0002429668 0.0149784995 -0.0109343408 2.6326348348 -0.0043553294 0.0104901633 -0.630579 0.018545
2419.9999999989 -0.0000469864 0.0062477922 0.0097758450 2.6322722639 -0.0041447615 0.0096321034 1.00212 0.0116018
2421.9999999989 0.0000878101 -0.0013711565 0.0268040462 2.6320602075 -0.0032947607 0.0069410911 1.62191 0.0268391
2423.9999999989 0.0000372143 -0.0069975451 0.0381751925 2.6318316377 -0.0023338062 0.0046090017 1.75208 0.0388112
2425.9999999989 0.0004260925 -0.0114166654 0.0474203459 2.6322931821 -0.0022977612 0.0049831561 1.80705 0.0487753
2427.9999999989 0.0007066185 -0.0167307001 0.0591364089 2.6336066595 -0.0030245905 0.0066290684 1.84651 0.0614576
2429.9999999989 0.0009050551 -0.0233315156 0.0738012699 2.6353776061 -0.0034880608 0.0077433821 1.87699 0.0774015
2431.9999999989 0.0008775201 -0.0304927309 0.0899393299 2.6373025460 -0.0035813490 0.0081048858 1.89767 0.0949678
2433.9999999989 0.0007146906 -0.0376377004 0.1063625220 2.6390393865 -0.0034859801 0.0080672810 1.91091 0.112825
2435.9999999989 0.0004886601 -0.0445575917 0.1225888683 2.6403901202 -0.0033623288 0.0079246737 1.91942 0.130435
2437.9999999989 0.0002465036 -0.0512742785 0.1385379900 2.6412431296 -0.0032755707 0.0077854314 1.92527 0.147722
2439.9999999989 0.0000442048 -0.0578704767 0.1542363393 2.6415979598 -0.0032283038 0.0076633372 1.92975 0.164736
2441.9999999989 -0.0000898383 -0.0644161697 0.1697200163 2.6415654288 -0.0032116513 0.0075638558 1.93354 0.181533
2443.9999999989 -0.0001605045 -0.0709655586 0.1850467282 2.6412873736 -0.0032204426 0.0075020311 1.937 0.198188
2445.9999999989 -0.0001724350 -0.0775600908 0.2003004649 2.6408976571 -0.0032489540 0.0074849350 1.94024 0.214793
2447.9999999989 -0.0001311125 -0.0842266891 0.2155664496 2.6405233037 -0.0032898826 0.0075048570 1.94328 0.231437
2449.9999999989 -0.0000552027 -0.0909773975 0.2309072389 2.6402664574 -0.0033351820 0.0075486898 1.94612 0.248183
2451.9999999989 0.0000380123 -0.0978099834 0.2463608580 2.6401848686 -0.0033775038 0.0076059724 1.94873 0.265067
2453.9999999989 0.0001384494 -0.1047133024 0.2619447725 2.6403055452 -0.0034135407 0.0076679762 1.95109 0.282099
2455.9999999989 0.0002316913 -0.1116752409 0.2776613377 2.6406281506 -0.0034437153 0.0077296277 1.9532 0.299278
2457.9999999989 0.0003007712 -0.1186864551 0.2935044601 2.6411176312 -0.0034684239 0.0077882339 1.95507 0.316593
2459.9999999989 0.0003417560 -0.1257376367 0.3094633580 2.6417152212 -0.0034878321 0.0078421356 1.95673 0.334032
2461.9999999989 0.0003601151 -0.1328216066 0.3255248953 2.6423657912 -0.0035041335 0.0078908397 1.9582 0.351579
2463.9999999989 0.0003610502 -0.1399354218 0.3416755695 2.6430265805 -0.0035195133 0.0079342969 1.95951 0.369221
2465.9999999989 0.0003478166 -0.1470783337 0.3579016983 2.6436642671 -0.0035343429 0.0079718970 1.9607 0.386944
2467.9999999989 0.0003273492 -0.1542475345 0.3741862088 2.6442553399 -0.0035472897 0.0080009505 1.96179 0.404732
2469.9999999988 0.0003108583 -0.1614363093 0.3905031690 2.6447949320 -0.0035571857 0.0080154200 1.96281 0.422557
2471.9999999988 0.0003059723 -0.1686353554 0.4068103739 2.6452976213 -0.0035626705 0.0080055722 1.96377 0.440378
2473.9999999988 0.0003186149 -0.1758296765 0.4230400989 2.6457904923 -0.0035596576 0.0079561192 1.96471 0.458126
2475.9999999988 0.0003580017 -0.1829902130 0.4390821941 2.6463141190 -0.0035383667 0.0078402381 1.96566 0.475687
2477.9999999988 0.0004389866 -0.1900583697 0.4547515060 2.6469338687 -0.0034779929 0.0076098129 1.96667 0.49287
2479.9999999988 0.0005627569 -0.1969144301 0.4697350760 2.6477439475 -0.0033347586 0.0071862219 1.96775 0.509339
2481.9999999988 0.0006648807 -0.2033258897 0.4835447260 2.6488034006 -0.0030384058 0.0064785282 1.96884 0.524554
2483.9999999988 0.0006168532 -0.2089389433 0.4955693737 2.6499804564 -0.0025484047 0.0054605899 1.9698 0.537815
2485.9999999988 0.0004090619 -0.2134234228 0.5052837378 2.6509532776 -0.0019324570 0.0042270571 1.97045 0.548508
2487.9999999988 0.0001881641 -0.2166443895 0.5124119323 2.6515196231 -0.0012978652 0.0029048749 1.9708 0.556328
2489.9999999988 0.0000445317 -0.2186147602 0.5168598048 2.6517342575 -0.0006813833 0.0015518221 1.97094 0.561192
2491.9999999988 -0.0000297641 -0.2193638546 0.5185791545 2.6517392746 -0.0000736675 0.0001742250 1.97098 0.563067
2493.9999999988 -0.0000663825 -0.2188985354 0.5175202901 2.6516385078 0.0005345128 -0.0012274094 1.97095 0.561911
2495.9999999988 -0.0000875590 -0.2172151266 0.5136408821 2.6514831008 0.0011449413 -0.0026458238 1.97088 0.557682
2497.9999999988 -0.0001048772 -0.2143095968 0.5069153355 2.6512911202 0.0017570542 -0.0040733398 1.97078 0.550356
2499.9999999988 -0.0001234406 -0.2101767180 0.4973248294 2.6510644098 0.0023734149 -0.0055126968 1.97064 0.539913
2501.9999999988 -0.0001450171 -0.2047990529 0.4848264696 2.6507982813 0.0030041787 -0.0069862529 1.97048 0.526307
2503.9999999988 -0.0001699490 -0.1981288471 0.4693083270 2.6504861469 0.0036695665 -0.0085406596 1.97027 0.509417
2505.9999999988 -0.0001981881 -0.1900673582 0.4505402995 2.6501212461 0.0043999604 -0.0102464423 1.97001 0.488991
2507.9999999988 -0.0002297097 -0.1804463982 0.4281309471 2.6496969756 0.0052334685 -0.0121921364 1.96968 0.464604
2509.9999999988 -0.0002644613 -0.1690185221 0.4015045407 2.6492069260 0.0062091388 -0.0144685322 1.96924 0.43563
2511.9999999988 -0.0003020810 -0.1554692266 0.3699293521 2.6486453411 0.0073503644 -0.0171299206 1.96865 0.401271
2513.9999999988 -0.0003419731 -0.1394797657 0.3326649751 2.6480081395 0.0086290174 -0.0201091618 1.96781 0.360722
2515.9999999988 -0.0003862235 -0.1208896921 0.2893483261 2.6472920043 0.0098990775 -0.0230575720 1.96655 0.313587
2517.9999999988 -0.0004494912 -0.1000405027 0.2408144604 2.6464815242 0.0107762650 -0.0250610561 1.96453 0.260768
2519.9999999988 -0.0005592538 -0.0783944317 0.1905223010 2.6455193519 0.0105248438 -0.0244276452 1.96115 0.20602
2521.9999999988 -0.0006687260 -0.0589636087 0.1454163722 2.6443255160 0.0084633084 -0.0196560024 1.95602 0.156916
2523.9999999988 -0.0004679838 -0.0453107027 0.1138722269 2.6430874992 0.0049320811 -0.0112174810 1.9495 0.122556
2525.9999999988 -0.0005232945 -0.0384314966 0.0990228069 2.6419400852 0.0021514968 -0.0042927493 1.94101 0.106219
2527.9999999988 0.0000307986 -0.0355055107 0.0930399886 2.6410167363 0.0010314710 -0.0025291158 1.93535 0.0995845
2529.9999999988 0.0005856729 -0.0331827407 0.0867623639 2.6419470937 0.0014720513 -0.0038729775 1.93609 0.0928913
2531.9999999988 0.0005148331 -0.0296962226 0.0778802485 2.6431394731 0.0019740696 -0.0048477540 1.93508 0.0833499
2533.9999999988 0.0004195688 -0.0254425781 0.0675039292 2.6441076410 0.0023143138 -0.0055347740 1.93124 0.0721395
2535.9999999988 0.0002856428 -0.0202854294 0.0553035763 2.6448186601 0.0029365105 -0.0068085651 1.92236 0.0589066
2537.9999999988 0.0001630294 -0.0134105013 0.0395842737 2.6452178570 0.0039688578 -0.0089624202 1.89744 0.0417942
2539.9999999988 0.0000911615 -0.0046146054 0.0197485835 2.6454149876 0.0046340650 -0.0104582842 1.80035 0.0202806
2541.9999999988 0.0000215403 0.0045810333 -0.0011097802 2.6455428584 0.0042855177 -0.0097897904 -0.237676 0.00471354
2543.9999999988 -0.0000244039 0.0120842367 -0.0185170524 2.6456362603 0.0029935629 -0.0071244152 -0.992595 0.0221113
2545.9999999988 0.0000223882 0.0168478457 -0.0301051999 2.6457877813 0.0018759249 -0.0046289433 -1.06059 0.0344989
2547.9999999988 -0.0001470242 0.0206553119 -0.0392503595 2.6456759566 0.0020917084 -0.0049367948 -1.08637 0.0443535
2549.9999999988 -0.0002530362 0.0256435533 -0.0509480013 2.6452060739 0.0028424468 -0.0066797527 -1.10449 0.0570376
2551.9999999988 -0.0003335356 0.0319666879 -0.0657300702 2.6445650753 0.0033476487 -0.0078270768 -1.11814 0.0730911
2553.9999999988 -0.0003280397 0.0389680590 -0.0820042878 2.6438527007 0.0035221961 -0.0081730570 -1.12719 0.0907921
2555.9999999988 -0.0002642886 0.0461239534 -0.0985064313 2.6432072358 0.0035190859 -0.0080915155 -1.13288 0.10877
2557.9999999988 -0.0001827500 0.0532151373 -0.1147239182 2.6427069961 0.0034654789 -0.0079072130 -1.13648 0.126465
2559.9999999988 -0.0000996785 0.0601984653 -0.1306121502 2.6423809483 0.0034100051 -0.0077564306 -1.13892 0.143817
2561.9999999988 -0.0000222875 0.0670784361 -0.1462585553 2.6422344863 0.0033586448 -0.0076476192 -1.14079 0.160907
2563.9999999988 0.0000325995 0.0738625904 -0.1617281804 2.6422424808 0.0033125929 -0.0075657288 -1.14238 0.177797
2565.9999999988 0.0000578528 0.0805676352 -0.1770769661 2.6423463273 0.0032794592 -0.0075194266 -1.1438 0.194544
2567.9999999988 0.0000630865 0.0872282733 -0.1923876387 2.6424897912 0.0032667545 -0.0075205839 -1.14512 0.211239
2569.9999999988 0.0000523589 0.0938871725 -0.2077487939 2.6426333184 0.0032734671 -0.0075611829 -1.14634 0.227979
2571.9999999988 0.0000232865 0.1005782244 -0.2232216722 2.6427385752 0.0032926081 -0.0076243388 -1.14746 0.244834
2573.9999999988 -0.0000169435 0.1073200377 -0.2388368784 2.6427711772 0.0033173057 -0.0076969566 -1.14849 0.261841
2575.9999999988 -0.0000542090 0.1141199520 -0.2546031284 2.6427219220 0.0033443980 -0.0077698924 -1.14942 0.279009
2577.9999999988 -0.0000856745 0.1209798928 -0.2705129246 2.6426018498 0.0033718365 -0.0078367646 -1.15025 0.296333
2579.9999999987 -0.0001125008 0.1278973773 -0.2865507136 2.6424225488 0.0033977147 -0.0078961908 -1.151 0.313798
2581.9999999987 -0.0001300702 0.1348667881 -0.3027011434 2.6421986199 0.0034215215 -0.0079493458 -1.15165 0.331387
2583.9999999987 -0.0001357483 0.1418828208 -0.3189513332 2.6419533491 0.0034439808 -0.0079972624 -1.15224 0.349086
2585.9999999987 -0.0001340854 0.1489412409 -0.3352887057 2.6417083750 0.0034647934 -0.0080397328 -1.15276 0.366881
2587.9999999987 -0.0001305915 0.1560354130 -0.3516996173 2.6414733718 0.0034820898 -0.0080761584 -1.15323 0.384759
2589.9999999987 -0.0001266922 0.1631547116 -0.3681681192 2.6412504219 0.0034938532 -0.0081047864 -1.15365 0.4027
2591.9999999987 -0.0001217426 0.1702843695 -0.3846704152 2.6410411151 0.0034978864 -0.0081200071 -1.15405 0.420676
2593.9999999987 -0.0001188297 0.1774038940 -0.4011662553 2.6408455562 0.0034903617 -0.0081120568 -1.15443 0.438642
2595.9999999987 -0.0001240967 0.1844809956 -0.4175892683 2.6406549756 0.0034633235 -0.0080654673 -1.1548 0.456524
2597.9999999987 -0.0001421142 0.1914613459 -0.4338306463 2.6404496855 0.0034031433 -0.0079532439 -1.15518 0.474201
2599.9999999987 -0.0001766084 0.1982541334 -0.4497043471 2.6402009002 0.0032874422 -0.0077240559 -1.15557 0.491466
2601.9999999987 -0.0002258877 0.2047106479 -0.4648828996 2.6398727019 0.0030817704 -0.0072867365 -1.156 0.507959
2603.9999999987 -0.0002620852 0.2106080383 -0.4788279105 2.6394478975 0.0027494635 -0.0065265279 -1.15642 0.523098
2605.9999999987 -0.0002351154 0.2156799914 -0.4908396535 2.6389883465 0.0022852677 -0.0054086658 -1.15678 0.536136
2607.9999999987 -0.0001493549 0.2197082637 -0.5003289618 2.6386228930 0.0017320099 -0.0040627731 -1.15702 0.546444
2609.9999999987 -0.0000647689 0.2225779662 -0.5070296471 2.6384199678 0.0011388282 -0.0026473539 -1.15714 0.553733
2611.9999999987 -0.0000117959 0.2242405527 -0.5108822214 2.6383499758 0.0005266933 -0.0012162559 -1.15719 0.557929
2613.9999999987 0.0000152824 0.2246641762 -0.5118566122 2.6383569775 -0.0001007753 0.0002340138 -1.15719 0.558991
2615.9999999987 0.0000288897 0.2238200429 -0.5099099624 2.6384027465 -0.0007411192 0.0017058302 -1.15718 0.556869
2617.9999999987 0.0000372501 0.2216866389 -0.5050045519 2.6384692909 -0.0013896011 0.0031923970 -1.15714 0.55152
2619.9999999987 0.0000445253 0.2182514705 -0.4971171346 2.6385507445 -0.0020428751 0.0046882473 -1.1571 0.542917
2621.9999999987 0.0000524828 0.2135028948 -0.4862231972 2.6386469884 -0.0027042491 0.0062020082 -1.15704 0.531033
2623.9999999987 0.0000616974 0.2074124718 -0.4722583680 2.6387601163 -0.0033875181 0.0077656824 -1.15697 0.515798
2625.9999999987 0.0000722614 0.1999122941 -0.4550673645 2.6388928129 -0.0041180907 0.0094376354 -1.15687 0.497042
2627.9999999987 0.0000841469 0.1908729832 -0.4343538355 2.6390477793 -0.0049311852 0.0112986724 -1.15676 0.474443
2629.9999999987 0.0000973028 0.1800887337 -0.4096461139 2.6392276032 -0.0058662346 0.0134392590 -1.15661 0.447484
2631.9999999987 0.0001115919 0.1672800676 -0.3803035473 2.6394346150 -0.0069537734 0.0159294690 -1.15641 0.415468
2633.9999999987 0.0001267043 0.1521363933 -0.3456138933 2.6396705028 -0.0081871430 0.0187543740 -1.15613 0.377617
2635.9999999987 0.0001426504 0.1344377519 -0.3050708602 2.6399361295 -0.0094700098 0.0216950524 -1.15572 0.333379
2637.9999999987 0.0001624863 0.1143150391 -0.2589647090 2.6402339560 -0.0105265746 0.0241255284 -1.15509 0.283074
2639.9999999987 0.0001960550 0.0927361050 -0.2094913560 2.6405779315 -0.0107786031 0.0247232150 -1.15405 0.2291
2641.9999999987 0.0002468231 0.0720451620 -0.1620238183 2.6410008823 -0.0095101801 0.0218185922 -1.15239 0.17732
2643.9999999987 0.0002347758 0.0556384870 -0.1243809275 2.6414993121 -0.0064956695 0.0149167704 -1.15017 0.136258
2645.9999999987 0.0001666183 0.0462963197 -0.1027064384 2.6419371501 -0.0028812108 0.0068373833 -1.14731 0.112659
2647.9999999987 0.0001617979 0.0426257708 -0.0937712172 2.6424207681 -0.0011753282 0.0028524474 -1.14415 0.103005
2649.9999999987 -0.0001990030 0.0402579529 -0.0884412061 2.6423687970 -0.0014267515 0.0030823941 -1.14363 0.0971728
2651.9999999987 -0.0002120353 0.0367668517 -0.0807989690 2.6418824646 -0.0019847961 0.0044256102 -1.14376 0.0887709
2653.9999999987 -0.0001824847 0.0324549564 -0.0711403328 2.6414693567 -0.0022917965 0.0051791904 -1.14279 0.0781938
2655.9999999987 -0.0001395329 0.0274978812 -0.0599010221 2.6411402346 -0.0027011769 0.0061721633 -1.14044 0.065911
2657.9999999987 -0.0000818720 0.0213565934 -0.0457882202 2.6409270002 -0.0034969517 0.0080892393 -1.13437 0.0505239
2659.9999999987 -0.0000477452 0.0133939403 -0.0273233775 2.6408229995 -0.0043685382 0.0101420997 -1.11502 0.0304297
2661.9999999987 -0.0000237401 0.0043015084 -0.0062431690 2.6407606691 -0.0044810181 0.0103725777 -0.967495 0.00758157
2663.9999999987 0.0000092451 -0.0040893447 0.0131080192 2.6407173129 -0.0036527921 0.0083733019 1.8732 0.0137311
2665.9999999987 0.0000013351 -0.0101898391 0.0269628784 2.6406810500 -0.0023836851 0.0053488763 1.93213 0.0288241
2667.9999999987 0.0000262589 -0.0143356409 0.0362838602 2.6406653088 -0.0019527250 0.0044217669 1.94707 0.0390132
2669.9999999987 0.0000745584 -0.0188238221 0.0465190721 2.6407911756 -0.0025961545 0.0059262508 1.9553 0.0501833
2671.9999999987 0.0001236416 -0.0247633127 0.0601073963 2.6410132007 -0.0032458928 0.0074238143 1.96159 0.0650086
2673.9999999987 0.0001351083 -0.0316581404 0.0759114627 2.6412953459 -0.0035283943 0.0080904578 1.96591 0.0822483
2675.9999999987 0.0001195644 -0.0388422131 0.0924193623 2.6415684409 -0.0035478973 0.0081594998 1.96866 0.10025
2677.9999999987 0.0000924328 -0.0459555542 0.1088110510 2.6418005880 -0.0034701990 0.0080028625 1.97041 0.118118
2679.9999999987 0.0000531461 -0.0529094283 0.1248700410 2.6419662366 -0.0033900757 0.0078321647 1.97158 0.135617
2681.9999999987 0.0000158480 -0.0597303384 0.1406403938 2.6420469679 -0.0033308735 0.0077019527 1.97242 0.152799
2683.9999999987 -0.0000064249 -0.0664567538 0.1561945884 2.6420604378 -0.0032884472 0.0076012439 1.97307 0.169745
2685.9999999987 -0.0000204256 -0.0731193007 0.1715842817 2.6420324708 -0.0032617915 0.0075289449 1.97363 0.186514
2687.9999999987 -0.0000281227 -0.0797518044 0.1868774730 2.6419769653 -0.0032545044 0.0074993083 1.97416 0.203184
2689.9999999986 -0.0000238285 -0.0863932140 0.2021650998 2.6419138088 -0.0032669766 0.0075155661 1.97465 0.219851
2691.9999999986 -0.0000123284 -0.0930768446 0.2175264339 2.6418664948 -0.0032932398 0.0075634963 1.97511 0.236603
2693.9999999986 -0.0000019437 -0.0998213484 0.2330091000 2.6418420770 -0.0033250379 0.0076277728 1.97554 0.253491
2695.9999999986 0.0000102743 -0.1066307785 0.2486337110 2.6418402662 -0.0033565062 0.0076972387 1.97594 0.270534
2697.9999999986 0.0000272397 -0.1135019645 0.2644021669 2.6418686274 -0.0033860577 0.0077646414 1.97628 0.287735
2699.9999999986 0.0000412132 -0.1204302121 0.2803042210 2.6419299927 -0.0034129502 0.0078261155 1.97659 0.30508
2701.9999999986 0.0000479783 -0.1274089856 0.2963255554 2.6420120373 -0.0034362650 0.0078814304 1.97686 0.322555
2703.9999999986 0.0000517470 -0.1344310825 0.3124524599 2.6421034362 -0.0034567938 0.0079313991 1.9771 0.340144
2705.9999999986 0.0000548921 -0.1414918493 0.3286728038 2.6422007246 -0.0034760328 0.0079766661 1.97731 0.357835
2707.9999999986 0.0000549263 -0.1485883431 0.3449744731 2.6423005856 -0.0034939597 0.0080168156 1.9775 0.375614
2709.9999999986 0.0000505619 -0.1557153743 0.3613436267 2.6423947835 -0.0035088490 0.0080506372 1.97768 0.393467
2711.9999999986 0.0000460205 -0.1628635700 0.3777617835 2.6424776951 -0.0035188964 0.0080746495 1.97785 0.411374
2713.9999999986 0.0000447783 -0.1700198336 0.3941988509 2.6425524320 -0.0035222028 0.0080813785 1.978 0.429301
2715.9999999986 0.0000464285 -0.1771652366 0.4106047561 2.6426253559 -0.0035147732 0.0080591889 1.97814 0.447195
2717.9999999986 0.0000496316 -0.1842680438 0.4268981398 2.6427007981 -0.0034880202 0.0079889668 1.97828 0.46497
2719.9999999986 0.0000569570 -0.1912722526 0.4429441268 2.6427833588 -0.0034265357 0.0078361576 1.97843 0.482478
2721.9999999986 0.0000719428 -0.1980791196 0.4585103904 2.6428847156 -0.0033024913 0.0075370014 1.97859 0.499467
2723.9999999986 0.0000917821 -0.2045166437 0.4731991990 2.6430205851 -0.0030699426 0.0069909152 1.97875 0.515504
2725.9999999986 0.0000997543 -0.2103176521 0.4864113129 2.6431914038 -0.0026833312 0.0061057351 1.97891 0.529933
2727.9999999986 0.0000796128 -0.2151771370 0.4974815740 2.6433599313 -0.0021541751 0.0049113609 1.97903 0.542023
2729.9999999986 0.0000443425 -0.2188889466 0.5059595421 2.6434780094 -0.0015569513 0.0035622211 1.9791 0.551278
2731.9999999986 0.0000160712 -0.2213870098 0.5116836053 2.6435348186 -0.0009466651 0.0021723807 1.97914 0.557523
2733.9999999986 0.0000000505 -0.2226615553 0.5146113683 2.6435489012 -0.0003323820 0.0007644055 1.97915 0.560717
2735.9999999986 -0.0000079144 -0.2227009933 0.5147028684 2.6435399940 0.0002896612 -0.0006662030 1.97915 0.560816
2737.9999999986 -0.0000121070 -0.2214889273 0.5119133382 2.6435195409 0.0009193364 -0.0021168231 1.97914 0.557775
2739.9999999986 -0.0000150088 -0.2190128162 0.5062103532 2.6434923721 0.0015535968 -0.0035791880 1.97913 0.551557
2741.9999999986 -0.0000178064 -0.2152649394 0.4975745186 2.6434597352 0.0021915884 -0.0050506537 1.97911 0.542143
2743.9999999986 -0.0000209725 -0.2102327322 0.4859762319 2.6434212775 0.0028396794 -0.0065456005 1.97909 0.5295
2745.9999999986 -0.0000246399 -0.2038806552 0.4713333019 2.6433760851 0.0035146547 -0.0081026209 1.97905 0.513539
2747.9999999986 -0.0000288189 -0.1961282550 0.4534601113 2.6433231213 0.0042443124 -0.0097857657 1.97901 0.494057
2749.9999999986 -0.0000335005 -0.1868296930 0.4320203547 2.6432613637 0.0050653448 -0.0116795999 1.97897 0.470688
2751.9999999986 -0.0000386707 -0.1757610159 0.4064976708 2.6431898349 0.0060172740 -0.0138752198 1.9789 0.442868
2753.9999999986 -0.0000442770 -0.1626267996 0.3762109445 2.6431076575 0.0071279858 -0.0164368956 1.97881 0.409856
2755.9999999986 -0.0000502303 -0.1471108731 0.3404313560 2.6430141653 0.0083823924 -0.0193296661 1.97869 0.370857
2757.9999999986 -0.0000567156 -0.1290145614 0.2987019377 2.6429089022 0.0096643489 -0.0222847497 1.97851 0.325373
2759.9999999986 -0.0000654878 -0.1085502830 0.2515173084 2.6427900998 0.0106546969 -0.0245634970 1.97823 0.273942
2761.9999999986 -0.0000804982 -0.0868839014 0.2015744664 2.6426506081 0.0107078391 -0.0246780716 1.97776 0.219502
2763.9999999986 -0.0001005800 -0.0666431832 0.1549268162 2.6424773247 0.0091113078 -0.0209993392 1.97703 0.168652
2765.9999999986 -0.0000836676 -0.0513555371 0.1196998686 2.6422821205 0.0058139834 -0.0133842988 1.97608 0.130251
2767.9999999986 -0.0000717734 -0.0431950781 0.1010206677 2.6421113417 0.0024925671 -0.0056426717 1.97486 0.109868
2769.9999999986 -0.0000397068 -0.0398989635 0.0936039784 2.6419297157 0.0011271423 -0.0025706326 1.97373 0.101753
2771.9999999986 0.0000901790 -0.0375238386 0.0880352093 2.6420116907 0.0014510648 -0.0034232948 1.97371 0.0956987
2773.9999999986 0.0000873745 -0.0340206559 0.0798222373 2.6422115513 0.0019858766 -0.0046227063 1.97369 0.0867698
2775.9999999986 0.0000686786 -0.0297281733 0.0698456313 2.6423745603 0.0022998886 -0.0053279728 1.9732 0.075909
2777.9999999986 0.0000473111 -0.0246999141 0.0582105422 2.6424926198 0.0027897233 -0.0064364966 1.97209 0.0632341
2779.9999999986 0.0000289715 -0.0182678934 0.0434035506 2.6425625043 0.0036953124 -0.0084862952 1.96918 0.0470912
2781.9999999986 0.0000164528 -0.0099279713 0.0242638872 2.6425989351 0.0045034741 -0.0103331409 1.95918 0.0262164
2783.9999999986 0.0000045248 -0.0007422193 0.0031746259 2.6426193026 0.0044244976 -0.0101668758 1.80047 0.00326024
2785.9999999986 -0.0000017200 0.0073239887 -0.0153942816 2.6426349490 0.0033907245 -0.0078293258 -1.12673 0.0170477
2787.9999999986 0.0000086249 0.0128402535 -0.0281756805 2.6426632781 0.0021319885 -0.0049570353 -1.14319 0.0309635
2789.9999999986 -0.0000215396 0.0167617883 -0.0372666913 2.6426623486 0.0019889227 -0.0045958520 -1.14813 0.0408627
2791.9999999986 -0.0000399033 0.0214602311 -0.0481104145 2.6425865076 0.0027138996 -0.0062667896 -1.15122 0.0526797
2793.9999999986 -0.0000476597 0.0275903820 -0.0622596552 2.6424927945 0.0033020023 -0.0076226435 -1.15365 0.0680991
2795.9999999986 -0.0000515988 0.0345493301 -0.0783093301 2.6423868338 0.0035315574 -0.0081428815 -1.15529 0.0855921
2797.9999999986 -0.0000409024 0.0417263533 -0.0948391120 2.6422847973 0.0035353919 -0.0081378686 -1.15631 0.103612
2799.9999999985 -0.0000270271 0.0488265891 -0.1111644474 2.6422078922 0.0034655473 -0.0079631399 -1.15694 0.121415
2801.9999999985 -0.0000185438 0.0557878094 -0.1271495456 2.6421554215 0.0033964194 -0.0077984650 -1.15733 0.13885
2803.9999999985 -0.0000079415 0.0626310013 -0.1428637972 2.6421231580 0.0033418928 -0.0076773154 -1.15763 0.155989
2805.9999999985 0.0000045657 0.0693817503 -0.1583787224 2.6421187966 0.0032989396 -0.0075844188 -1.1579 0.172909
2807.9999999985 0.0000090219 0.0760636652 -0.1737465823 2.6421353400 0.0032699765 -0.0075223063 -1.15815 0.189667
2809.9999999985 0.0000088154 0.0827098159 -0.1890412227 2.6421566396 0.0032605743 -0.0075053169 -1.15837 0.206343
2811.9999999985 0.0000098260 0.0893605958 -0.2043543358 2.6421790098 0.0032709559 -0.0075323711 -1.15857 0.223038
2813.9999999985 0.0000069579 0.0960498005 -0.2197585179 2.6422009201 0.0032945747 -0.0075873391 -1.15875 0.239832
2815.9999999985 -0.0000025788 0.1027959096 -0.2352940982 2.6422100679 0.0033234636 -0.0076555516 -1.1589 0.256769
2817.9999999985 -0.0000101606 0.1096037622 -0.2509762669 2.6421999781 0.0033528945 -0.0077268056 -1.15905 0.273865
2819.9999999985 -0.0000126246 0.1164723371 -0.2668028267 2.6421794826 0.0033814768 -0.0077942026 -1.15918 0.291118
2821.9999999985 -0.0000161488 0.1233981104 -0.2827608179 2.6421538029 0.0034078532 -0.0078547857 -1.15931 0.308514
2823.9999999985 -0.0000206365 0.1303747916 -0.2988351439 2.6421195495 0.0034311883 -0.0079090620 -1.15941 0.326037
2825.9999999985 -0.0000216586 0.1373959199 -0.3150122893 2.6420794403 0.0034524039 -0.0079580751 -1.15951 0.343672
2827.9999999985 -0.0000195001 0.1444573896 -0.3312803242 2.6420415229 0.0034724654 -0.0080022586 -1.1596 0.361406
2829.9999999985 -0.0000184238 0.1515551870 -0.3476266576 2.6420083118 0.0034904419 -0.0080409797 -1.15967 0.379227
2831.9999999985 -0.0000196607 0.1586819781 -0.3640367458 2.6419758167 0.0035043928 -0.0080729064 -1.15973 0.397118
2833.9999999985 -0.0000200048 0.1658262829 -0.3804903662 2.6419420685 0.0035124538 -0.0080937685 -1.15979 0.415056
2835.9999999985 -0.0000184604 0.1729725071 -0.3969537867 2.6419101940 0.0035121876 -0.0080952277 -1.15986 0.433003
2837.9999999985 -0.0000178093 0.1800972226 -0.4133711349 2.6418818919 0.0034981806 -0.0080643437 -1.15992 0.4509
2839.9999999985 -0.0000205462 0.1871608090 -0.4296513551 2.6418530501 0.0034599267 -0.0079793130 -1.15997 0.468646
2841.9999999985 -0.0000260909 0.1940947919 -0.4456419535 2.6418172792 0.0033793776 -0.0077999494 -1.16003 0.486076
2843.9999999985 -0.0000334465 0.2007815813 -0.4610774329 2.6417694824 0.0032253025 -0.0074524209 -1.1601 0.502897
2845.9999999985 -0.0000401851 0.2070262294 -0.4755074972 2.6417067985 0.0029524852 -0.0068278426 -1.16017 0.518621
2847.9999999985 -0.0000395875 0.2125529834 -0.4882854079 2.6416346591 0.0025296172 -0.0058494040 -1.16023 0.532542
2849.9999999985 -0.0000285199 0.2170859390 -0.4987602207 2.6415705703 0.0019862489 -0.0045873582 -1.16028 0.543956
2851.9999999985 -0.0000144462 0.2204623675 -0.5065521385 2.6415297399 0.0013908292 -0.0032072434 -1.1603 0.552448
2853.9999999985 -0.0000043641 0.2226302570 -0.5115482999 2.6415121728 0.0007815874 -0.0018001642 -1.16031 0.557894
2855.9999999985 0.0000010910 0.2235715057 -0.5137151659 2.6415095960 0.0001631498 -0.0003752153 -1.16031 0.560257
2857.9999999985 0.0000037769 0.2232660770 -0.5130114158 2.6415148071 -0.0004658168 0.0010723043 -1.16031 0.559489
2859.9999999985 0.0000052489 0.2216944287 -0.5093944903 2.6415239540 -0.0011029620 0.0025378279 -1.16031 0.555546
2861.9999999985 0.0000063648 0.2188437766 -0.5028361165 2.6415355532 -0.0017446797 0.0040135075 -1.1603 0.548395
2863.9999999985 0.0000075143 0.2147054616 -0.4933168440 2.6415493369 -0.0023913579 0.0055004603 -1.16029 0.538015
2865.9999999985 0.0000088398 0.2092619262 -0.4807964513 2.6415655451 -0.0030520526 0.0070196040 -1.16028 0.524362
2867.9999999985 0.0000103740 0.2024664010 -0.4651674255 2.6415845792 -0.0037469290 0.0086173447 -1.16027 0.50732
2869.9999999985 0.0000121158 0.1942204613 -0.4462034188 2.6416068623 -0.0045069642 0.0103649376 -1.16026 0.486641
2871.9999999985 0.0000140586 0.1843550155 -0.4235155429 2.6416328024 -0.0053706638 0.0123509519 -1.16024 0.461901
2873.9999999985 0.0000161959 0.1726222753 -0.3965338941 2.6416627951 -0.0063757280 0.0146621046 -1.16021 0.432478
2875.9999999985 0.0000184890 0.1587138435 -0.3645491612 2.6416971608 -0.0075398682 0.0173391485 -1.16017 0.397601
2877.9999999985 0.0000208754 0.1423354796 -0.3268844915 2.6417360896 -0.0088216319 0.0202868643 -1.16012 0.356529
2879.9999999985 0.0000234761 0.1233879088 -0.2833108477 2.6417796720 -0.0100511395 0.0231151176 -1.16005 0.309014
2881.9999999985 0.0000272364 0.1023324479 -0.2348866516 2.6418288115 -0.0108113372 0.0248658638 -1.15993 0.25621
2883.9999999985 0.0000342043 0.0807894159 -0.1853353045 2.6418873278 -0.0103788634 0.0238739800 -1.15972 0.202178
2885.9999999985 0.0000403249 0.0617900171 -0.1416324602 2.6419603024 -0.0081924271 0.0188437647 -1.15942 0.154524
2887.9999999985 0.0000275630 0.0487699087 -0.1116723044 2.6420351677 -0.0045778707 0.0105463485 -1.15904 0.121857
2889.9999999985 0.0000324798 0.0426933993 -0.0976221697 2.6421054098 -0.0017877659 0.0041555832 -1.15853 0.10655
2891.9999999985 -0.0000061531 0.0401364283 -0.0916960375 2.6421562598 -0.0011095509 0.0025413431 -1.15821 0.100095
2893.9999999985 -0.0000316918 0.0373731947 -0.0853931875 2.6420972173 -0.0016991302 0.0038831491 -1.15825 0.0932135
2895.9999999985 -0.0000281102 0.0334942589 -0.0765163971 2.6420330344 -0.0021172460 0.0048534342 -1.15818 0.0835262
2897.9999999985 -0.0000271992 0.0289504864 -0.0660960664 2.6419762046 -0.0024386270 0.0055999132 -1.15796 0.0721583
2899.9999999985 -0.0000187534 0.0235330362 -0.0536438943 2.6419296076 -0.0030470783 0.0070129199 -1.15739 0.0585788
2901.9999999985 -0.0000086797 0.0164820909 -0.0374035105 2.6419048910 -0.0040088119 0.0092391515 -1.15574 0.040874
2903.9999999985 -0.0000065756 0.0077030449 -0.0171706893 2.6418941184 -0.0045727874 0.0105378248 -1.14909 0.0188194
2905.9999999985 -0.0000021936 -0.0013147431 0.0036033494 2.6418841562 -0.0041776586 0.0096200175 1.92065 0.00383571
2907.9999999985 0.0000060037 -0.0086439651 0.0204626278 2.6418815808 -0.0029557692 0.0067870699 1.97049 0.0222134
2909.9999999984 0.0000022240 -0.0134503789 0.0314815860 2.6418820228 -0.0019531676 0.0044728402 1.97457 0.0342345
2911.9999999984 0.0000015189 -0.0174395328 0.0406324457 2.6418854730 -0.0022015232 0.0050563608 1.97622 0.0442169
2913.9999999984 0.0000139410 -0.0226458678 0.0526009275 2.6419025655 -0.0029538542 0.0067917463 1.97734 0.0572686
2915.9999999984 0.0000223395 -0.0291421013 0.0675453985 2.6419459144 -0.0034209047 0.0078697608 1.97811 0.0735639
2917.9999999984 0.0000204557 -0.0362356495 0.0838676430 2.6419917830 -0.0035537131 0.0081774101 1.97863 0.0913608
2919.9999999984 0.0000203223 -0.0434076991 0.1003732414 2.6420339041 -0.0035149060 0.0080887648 1.97897 0.109357
2921.9999999984 0.0000145004 -0.0504550614 0.1165919618 2.6420720036 -0.0034363107 0.0079076054 1.97921 0.127041
2923.9999999984 0.0000033556 -0.0573602918 0.1324849037 2.6420922149 -0.0033698635 0.0077574138 1.97939 0.144369
2925.9999999984 -0.0000008890 -0.0641551803 0.1481320066 2.6420947195 -0.0033194617 0.0076456553 1.9795 0.161428
2927.9999999984 -0.0000010661 -0.0708673790 0.1635938878 2.6420937054 -0.0032820944 0.0075599620 1.97958 0.178284
2929.9999999984 -0.0000044153 -0.0775246929 0.1789262492 2.6420886348 -0.0032612252 0.0075097687 1.97966 0.194999
2931.9999999984 -0.0000051504 -0.0841639799 0.1942117718 2.6420773362 -0.0032608502 0.0075066924 1.97973 0.211664
2933.9999999984 -0.0000012292 -0.0908242274 0.2095398602 2.6420689057 -0.0032783274 0.0075433256 1.9798 0.228377
2935.9999999984 0.0000000367 -0.0975336264 0.2249732067 2.6420667801 -0.0033060190 0.0076029034 1.97987 0.245206
2937.9999999984 -0.0000019836 -0.1043045822 0.2405436459 2.6420632838 -0.0033364421 0.0076722042 1.97995 0.262184
2939.9999999984 0.0000004858 -0.1111380593 0.2562605605 2.6420592214 -0.0033662245 0.0077422516 1.98001 0.279323
2941.9999999984 0.0000057665 -0.1180312570 0.2721179106 2.6420637259 -0.0033943808 0.0078072539 1.98006 0.296613
2943.9999999984 0.0000070885 -0.1249793529 0.2881016795 2.6420756271 -0.0034196607 0.0078655916 1.9801 0.314042
2945.9999999984 0.0000066678 -0.1319753304 0.3041973082 2.6420876765 -0.0034418496 0.0079180521 1.98014 0.331592
2947.9999999984 0.0000082716 -0.1390132797 0.3203919331 2.6421004036 -0.0034622338 0.0079655390 1.98017 0.34925
2949.9999999984 0.0000104805 -0.1460896740 0.3366736814 2.6421175431 -0.0034814895 0.0080081481 1.9802 0.367003
2951.9999999984 0.0000096544 -0.1532001892 0.3530296303 2.6421365779 -0.0034982939 0.0080450667 1.98023 0.384838
2953.9999999984 0.0000068927 -0.1603366849 0.3694441307 2.6421515763 -0.0035107233 0.0080743184 1.98026 0.402737
2955.9999999984 0.0000059730 -0.1674870197 0.3858937068 2.6421621437 -0.0035169571 0.0080903425 1.98029 0.420673
2957.9999999984 0.0000072218 -0.1746345500 0.4023388165 2.6421726072 -0.0035140990 0.0080835949 1.98031 0.438604
2959.9999999984 0.0000080191 -0.1817530762 0.4187147130 2.6421852618 -0.0034956024 0.0080391357 1.98033 0.456461
2961.9999999984 0.0000077319 -0.1887973548 0.4349154457 2.6421981575 -0.0034493003 0.0079309402 1.98035 0.474126
2963.9999999984 0.0000084642 -0.1956886656 0.4507613594 2.6422107925 -0.0033539635 0.0077105507 1.98037 0.491406
2965.9999999984 0.0000112998 -0.2022908212 0.4659395389 2.6422263393 -0.0031729185 0.0072925822 1.9804 0.507958
2967.9999999984 0.0000145037 -0.2083814223 0.4799375566 2.6422484491 -0.0028582345 0.0065674670 1.98042 0.523224
2969.9999999984 0.0000141619 -0.2136663890 0.4920814589 2.6422750069 -0.0023910709 0.0054940426 1.98044 0.536468
2971.9999999984 0.0000094611 -0.2178884186 0.5017844863 2.6422976320 -0.0018213681 0.0041866230 1.98046 0.547049
2973.9999999984 0.0000042769 -0.2209238545 0.5087634275 2.6423106661 -0.0012175146 0.0027998690 1.98046 0.55466
2975.9999999984 0.0000009697 -0.2227423110 0.5129459121 2.6423154904 -0.0006056551 0.0013932150 1.98047 0.559221
2977.9999999984 -0.0000007335 -0.2233300313 0.5142979234 2.6423155014 0.0000145528 -0.0000335756 1.98047 0.560695
2979.9999999984 -0.0000015967 -0.2226683953 0.5127752350 2.6423130640 0.0006442161 -0.0014826233 1.98047 0.559035
2981.9999999984 -0.0000021191 -0.2207406419 0.5083385192 2.6423093127 0.0012805081 -0.0029471923 1.98047 0.554197
2983.9999999984 -0.0000025568 -0.2175365492 0.5009638645 2.6423046470 0.0019206171 -0.0044206771 1.98046 0.546157
2985.9999999984 -0.0000030237 -0.2130470070 0.4906301219 2.6422991050 0.0025670762 -0.0059088383 1.98046 0.53489
2987.9999999984 -0.0000035601 -0.2072487394 0.4772836294 2.6422925789 0.0032319202 -0.0074393508 1.98046 0.520338
2989.9999999984 -0.0000041744 -0.2000830567 0.4607892406 2.6422849167 0.0039383985 -0.0090657219 1.98045 0.502354
2991.9999999984 -0.0000048663 -0.1914339098 0.4408797878 2.6422759602 0.0047199699 -0.0108649645 1.98044 0.480647
2993.9999999984 -0.0000056341 -0.1811109267 0.4171170291 2.6422655567 0.0056160774 -0.0129278690 1.98043 0.454739
2995.9999999984 -0.0000064723 -0.1688461964 0.3888842345 2.6422535691 0.0066618001 -0.0153351821 1.98042 0.423958
2997.9999999984 -0.0000073709 -0.1543232295 0.3554528634 2.6422398676 0.0078644599 -0.0181037474 1.9804 0.387508
2999.9999999984 -0.0000083663 -0.1372735607 0.3162049954 2.6422243609 0.0091576799 -0.0210806684 1.98037 0.344717
3001.9999999984 -0.0000096431 -0.1176963900 0.2711392915 2.6422067968 0.0103210257 -0.0237581712 1.98033 0.295582
3003.9999999984 -0.0000117039 -0.0962910091 0.2218667899 2.6421863250 0.0108494292 -0.0249732973 1.98027 0.241861
3005.9999999984 -0.0000147296 -0.0750690496 0.1730185293 2.6421613154 0.0099862515 -0.0229860026 1.98016 0.188602
3007.9999999984 -0.0000156048 -0.0573323762 0.1321920612 2.6421309753 0.0073275670 -0.0168666570 1.98002 0.144089
3009.9999999984 -0.0000100099 -0.0462487510 0.1066889054 2.6421034250 0.0036531432 -0.0083983926 1.97984 0.116282
3011.9999999984 -0.0000122916 -0.0414941383 0.0957750845 2.6420734898 0.0014323115 -0.0032835432 1.97963 0.104377
3013.9999999984 0.0000095405 -0.0391676534 0.0904228324 2.6420649248 0.0012072547 -0.0027905938 1.97956 0.0985413
3015.9999999984 0.0000189129 -0.0361040058 0.0833436094 2.6420993381 0.0018286727 -0.0042193794 1.97959 0.0908276
3017.9999999984 0.0000133826 -0.0320468976 0.0739894822 2.6421338123 0.0021859869 -0.0050356539 1.97953 0.0806316
3019.9999999983 0.0000066502 -0.0273414325 0.0631501903 2.6421547344 0.0025525142 -0.0058782000 1.97939 0.068815
3021.9999999983 0.0000046804 -0.0215795213 0.0498831020 2.6421648289 0.0032819762 -0.0075536404 1.97909 0.0543507
3023.9999999983 0.0000039903 -0.0140068565 0.0324590061 2.6421720964 0.0042427820 -0.0097605007 1.97818 0.0353522
3025.9999999983 -0.0000002395 -0.0049640997 0.0116557533 2.6421759072 0.0045706887 -0.0105161269 1.97342 0.0126688
3027.9999999983 -0.0000001129 0.0037919225 -0.0084936687 2.6421769205 0.0039142295 -0.0090105293 -1.15091 0.00930167
3029.9999999983 0.0000054138 0.0104300166 -0.0237804321 2.6421847284 0.0025947472 -0.0059781575 -1.15747 0.0259672
3031.9999999983 -0.0000010585 0.0147475734 -0.0337244653 2.6421942091 0.0018897943 -0.0043496407 -1.15856 0.036808
3033.9999999983 -0.0000124755 0.0189298657 -0.0433484209 2.6421770156 0.0023986140 -0.0055210821 -1.15907 0.0473014
3035.9999999983 -0.0000063998 0.0245240004 -0.0562298638 2.6421562539 0.0031110206 -0.0071653981 -1.15953 0.0613451
3037.9999999983 -0.0000070606 0.0312403171 -0.0716981438 2.6421446381 0.0034798564 -0.0080140462 -1.15988 0.0782086
3039.9999999983 -0.0000060648 0.0383880166 -0.0881541482 2.6421293119 0.0035522475 -0.0081770312 -1.1601 0.0961499
3041.9999999983 -0.0000007480 0.0455371188 -0.1046043912 2.6421196652 0.0034956358 -0.0080409988 -1.16021 0.114086
3043.9999999983 -0.0000015078 0.0525492871 -0.1207291535 2.6421166437 0.0034196008 -0.0078621643 -1.16026 0.13167
3045.9999999983 -0.0000043637 0.0594286938 -0.1365470267 2.6421090387 0.0033584206 -0.0077240203 -1.1603 0.148919
3047.9999999983 -0.0000005155 0.0662058664 -0.1521390236 2.6421029397 0.0033112374 -0.0076200241 -1.16035 0.16592
3049.9999999983 0.0000022449 0.0729058351 -0.1675601366 2.6421060307 0.0032769740 -0.0075426858 -1.1604 0.182734
3051.9999999983 0.0000003075 0.0795578971 -0.1828720715 2.6421099045 0.0032604207 -0.0075050503 -1.16045 0.199428
3053.9999999983 0.0000010806 0.0862007653 -0.1981631484 2.6421113553 0.0032644789 -0.0075145836 -1.16049 0.2161
3055.9999999983 0.0000033577 0.0928720407 -0.2135177322 2.6421165979 0.0032847724 -0.0075593442 -1.16052 0.232841
3057.9999999983 0.0000003424 0.0995962021 -0.2289895015 2.6421217631 0.0033132201 -0.0076230103 -1.16054 0.249711
3059.9999999983 -0.0000042855 0.1063822833 -0.2446032045 2.6421179710 0.0033432514 -0.0076935251 -1.16056 0.266736
3061.9999999983 -0.0000035306 0.1132301540 -0.2603634201 2.6421095299 0.0033725614 -0.0077628520 -1.16058 0.283919
3063.9999999983 -0.0000016995 0.1201368208 -0.2762608893 2.6421046263 0.0034000633 -0.0078261650 -1.1606 0.301252
3065.9999999983 -0.0000033190 0.1270968933 -0.2922808267 2.6420999979 0.0034245235 -0.0078828736 -1.16062 0.318719
3067.9999999983 -0.0000044660 0.1341033547 -0.3084089552 2.6420919167 0.0034462263 -0.0079339267 -1.16063 0.336303
3069.9999999983 -0.0000026626 0.1411510549 -0.3246329180 2.6420845281 0.0034665020 -0.0079801683 -1.16065 0.353992
3071.9999999983 -0.0000008792 0.1482365936 -0.3409406509 2.6420817356 0.0034854052 -0.0080213211 -1.16067 0.371772
3073.9999999983 -0.0000021194 0.1553545745 -0.3573186991 2.6420801782 0.0035012405 -0.0080564402 -1.16067 0.38963
3075.9999999983 -0.0000041052 0.1624955297 -0.3737500164 2.6420751744 0.0035121122 -0.0080828107 -1.16068 0.407546
3077.9999999983 -0.0000038547 0.1696460669 -0.3902075956 2.6420682176 0.0035160776 -0.0080937512 -1.16069 0.42549
3079.9999999983 -0.0000023926 0.1767873392 -0.4066460968 2.6420631910 0.0035094368 -0.0080785603 -1.1607 0.443413
3081.9999999983 -0.0000026680 0.1838886083 -0.4229916001 2.6420600776 0.0034841786 -0.0080200153 -1.16071 0.461234
3083.9999999983 -0.0000045879 0.1908965466 -0.4391222956 2.6420550931 0.0034260918 -0.0078873907 -1.16072 0.478821
3085.9999999983 -0.0000064479 0.1977188487 -0.4548291210 2.6420463429 0.0033103335 -0.0076232029 -1.16073 0.495946
3087.9999999983 -0.0000074672 0.2041975694 -0.4697493436 2.6420344401 0.0030959739 -0.0071312923 -1.16074 0.512212
3089.9999999983 -0.0000072516 0.2100862376 -0.4833126845 2.6420213876 0.0027382822 -0.0063074393 -1.16076 0.526998
3091.9999999983 -0.0000055556 0.2150894461 -0.4948354993 2.6420097189 0.0022366633 -0.0051507705 -1.16076 0.539561
3093.9999999983 -0.0000032116 0.2189843459 -0.5038034300 2.6420015040 0.0016536376 -0.0038068558 -1.16077 0.549338
3095.9999999983 -0.0000012663 0.2216810469 -0.5100106590 2.6419972635 0.0010473930 -0.0024105177 -1.16077 0.556106
3097.9999999983 -0.0000000908 0.2231575580 -0.5134083833 2.6419960435 0.0004333431 -0.0009970393 -1.16077 0.55981
3099.9999999983 0.0000004987 0.2233975770 -0.5139603042 2.6419965268 -0.0001902625 0.0004380122 -1.16077 0.560412
3101.9999999983 0.0000007869 0.2223813937 -0.5116216452 2.6419978418 -0.0008230881 0.0018940944 -1.16077 0.557862
3103.9999999983 0.0000009696 0.2200935896 -0.5063571757 2.6419996001 -0.0014616673 0.0033633417 -1.16077 0.552122
3105.9999999983 0.0000011411 0.2165250546 -0.4981460211 2.6420016968 -0.0021040942 0.0048414219 -1.16077 0.543169
3107.9999999983 0.0000013381 0.2116644734 -0.4869621610 2.6420041532 -0.0027552196 0.0063395175 -1.16077 0.530975
3109.9999999983 0.0000015702 0.2054807764 -0.4727340966 2.6420070344 -0.0034301983 0.0078925037 -1.16077 0.515461
3111.9999999983 0.0000018377 0.1979010698 -0.4552940909 2.6420104113 -0.0041554209 0.0095611045 -1.16077 0.496445
3113.9999999983 0.0000021394 0.1887894400 -0.4343294024 2.6420143535 -0.0049666831 0.0114276836 -1.16076 0.473586
3115.9999999983 0.0000024734 0.1779327748 -0.4093496583 2.6420189295 -0.0059036186 0.0135834372 -1.16076 0.446349
3117.9999999983 0.0000028385 0.1650443627 -0.3796951351 2.6420242086 -0.0069964359 0.0160978763 -1.16076 0.414015
3119.9999999983 0.0000032139 0.1498080534 -0.3446383723 2.6420302100 -0.0082369478 0.0189521669 -1.16075 0.37579
3121.9999999983 0.0000035582 0.1320038700 -0.3036731641 2.6420369177 -0.0095243394 0.0219143671 -1.16075 0.331123
3123.9999999983 0.0000038863 0.1117780333 -0.2571357828 2.6420442303 -0.0105707253 0.0243221998 -1.16073 0.28038
3125.9999999983 0.0000046029 0.0901508916 -0.2073734058 2.6420523957 -0.0107730262 0.0247881780 -1.16072 0.226121
3127.9999999983 0.0000057934 0.0695656929 -0.1600074517 2.6420625768 -0.0094005767 0.0216306368 -1.16068 0.174476
3129.9999999982 0.0000057559 0.0534957647 -0.1230304008 2.6420748654 -0.0062789551 0.0144482866 -1.16064 0.134158
3131.9999999982 0.0000040772 0.0445155645 -0.1023598217 2.6420855885 -0.0027775362 0.0063976589 -1.16058 0.111621
3133.9999999982 0.0000034226 0.0409024416 -0.0940321787 2.6420971472 -0.0011786143 0.0027156922 -1.1605 0.102543
3135.9999999982 -0.0000034811 0.0385635016 -0.0886519698 2.6420948870 -0.0013969210 0.0032113215 -1.16049 0.0966763
3137.9999999982 -0.0000003962 0.0351390521 -0.0807785479 2.6420900096 -0.0019599499 0.0045067981 -1.16048 0.0880904
3139.9999999982 -0.0000044429 0.0308826925 -0.0709923025 2.6420852494 -0.0022756354 0.0052328896 -1.16047 0.0774187
3141.9999999982 -0.0000059882 0.0259394747 -0.0596216992 2.6420747443 -0.0027177284 0.0062537526 -1.16043 0.06502
3143.9999999982 -0.0000019313 0.0197160174 -0.0452976515 2.6420660103 -0.0035663551 0.0082095200 -1.16027 0.0494024
3145.9999999982 -0.0000009972 0.0116037355 -0.0266231765 2.6420644884 -0.0044327190 0.0102042283 -1.15977 0.029042
3147.9999999982 -0.0000024964 0.0024413469 -0.0055325019 2.6420618944 -0.0044797793 0.0103120777 -1.15522 0.00604721
3149.9999999982 0.0000020582 -0.0058616246 0.0135786312 2.6420605213 -0.0035636107 0.0082012852 1.97831 0.0147898
3151.9999999982 0.0000055001 -0.0117320899 0.0270826943 2.6420673327 -0.0022685789 0.0052145707 1.97959 0.0295146
3153.9999999982 -0.0000031192 -0.0157474200 0.0363092466 2.6420697643 -0.0019456930 0.0044713034 1.98002 0.039577
3155.9999999982 -0.0000044951 -0.0202847638 0.0467432978 2.6420595852 -0.0026276180 0.0060451376 1.98023 0.050955
3157.9999999982 0.0000048863 -0.0262761208 0.0605331310 2.6420622781 -0.0032577274 0.0074988006 1.98033 0.0659901
3159.9999999982 0.0000037503 -0.0331832285 0.0764326690 2.6420733211 -0.0035247846 0.0081134311 1.98039 0.0833251
3161.9999999982 0.0000053323 -0.0403616319 0.0929537006 2.6420812678 -0.0035431202 0.0081534831 1.98044 0.101338
3163.9999999982 0.0000071148 -0.0474758864 0.1093216394 2.6420931861 -0.0034726504 0.0079877104 1.9805 0.119185
3165.9999999982 0.0000015879 -0.0544451816 0.1253503838 2.6421028122 -0.0033993325 0.0078180665 1.98055 0.136664
3167.9999999982 -0.0000023627 -0.0612900932 0.1410965962 2.6421010301 -0.0033425535 0.0076915907 1.98059 0.153833
3169.9999999982 0.0000002910 -0.0680404791 0.1566345249 2.6420988539 -0.0032990042 0.0075946367 1.98059 0.170774
3171.9999999982 0.0000001118 -0.0747217195 0.1720162510 2.6421006599 -0.0032695808 0.0075268592 1.98059 0.187544
3173.9999999982 -0.0000021561 -0.0813662161 0.1873117146 2.6420988557 -0.0032593285 0.0075027083 1.98059 0.204221
3175.9999999982 -0.0000000122 -0.0880138146 0.2026123416 2.6420957722 -0.0032691073 0.0075239500 1.9806 0.220903
3177.9999999982 0.0000020419 -0.0946990398 0.2179949290 2.6420979473 -0.0032928627 0.0075754414 1.98061 0.237676
3179.9999999982 -0.0000012524 -0.1014415817 0.2335041358 2.6420991331 -0.0033224698 0.0076419877 1.98063 0.254587
3181.9999999982 -0.0000033648 -0.1082467439 0.2491581642 2.6420934242 -0.0033525051 0.0077127529 1.98064 0.271656
3183.9999999982 -0.0000002237 -0.1151130550 0.2649570330 2.6420886223 -0.0033814628 0.0077805776 1.98065 0.288883
3185.9999999982 0.0000016054 -0.1220368541 0.2808890273 2.6420899824 -0.0034081869 0.0078418959 1.98066 0.306254
3187.9999999982 0.0000002968 -0.1290119373 0.2969392306 2.6420914643 -0.0034317057 0.0078968679 1.98066 0.323755
3189.9999999982 0.0000002988 -0.1360315172 0.3130938976 2.6420909957 -0.0034528155 0.0079464803 1.98067 0.341368
3191.9999999982 0.0000026529 -0.1430911720 0.3293410148 2.6420931720 -0.0034727260 0.0079913275 1.98067 0.359083
3193.9999999982 0.0000036026 -0.1501873814 0.3456682514 2.6420995174 -0.0034909241 0.0080308896 1.98067 0.376886
3195.9999999982 0.0000015071 -0.1573137589 0.3620614976 2.6421049916 -0.0035055269 0.0080639547 1.98068 0.394761
3197.9999999982 -0.0000002006 -0.1644597237 0.3785017055 2.6421061863 -0.0035146899 0.0080867817 1.98069 0.412687
3199.9999999982 0.0000005104 -0.1716107987 0.3949574738 2.6421060918 -0.0035162510 0.0080915654 1.98069 0.430629
3201.9999999982 0.0000017897 -0.1787457204 0.4113766023 2.6421082004 -0.0035055328 0.0080661852 1.98069 0.448532
3203.9999999982 0.0000012540 -0.1858288075 0.4276741287 2.6421114179 -0.0034730207 0.0079905219 1.98069 0.466302
3205.9999999982 0.0000000077 -0.1927979794 0.4437086232 2.6421127606 -0.0034021420 0.0078278797 1.9807 0.483785
3207.9999999982 -0.0000002322 -0.1995456974 0.4592350479 2.6421123122 -0.0032637691 0.0075103429 1.9807 0.500715
3209.9999999982 0.0000007104 -0.2058899992 0.4738342066 2.6421123213 -0.0030128748 0.0069329805 1.9807 0.516633
3211.9999999982 0.0000017597 -0.2115614767 0.4868842079 2.6421145987 -0.0026110572 0.0060077159 1.9807 0.530862
3213.9999999982 0.0000017381 -0.2162708387 0.4977193368 2.6421181627 -0.0020779253 0.0047806708 1.98071 0.542676
3215.9999999982 0.0000009680 -0.2198330442 0.5059148395 2.6421208066 -0.0014838298 0.0034137888 1.98071 0.551613
3217.9999999982 0.0000003499 -0.2221870469 0.5113306005 2.6421220283 -0.0008749978 0.0020130454 1.98071 0.557518
3219.9999999982 0.0000000229 -0.2233167674 0.5139295860 2.6421223539 -0.0002585930 0.0005948268 1.98071 0.560352
3221.9999999982 -0.0000001469 -0.2232048525 0.5136717681 2.6421222069 0.0003675779 -0.0008459218 1.98071 0.560071
3223.9999999982 -0.0000002500 -0.2218323135 0.5105133404 2.6421217972 0.0010020564 -0.0023058390 1.98071 0.556627
3225.9999999982 -0.0000003262 -0.2191858805 0.5044236759 2.6421212160 0.0016413074 -0.0037767761 1.98071 0.549987
3227.9999999982 -0.0000003970 -0.2152572074 0.4953835054 2.6421204937 0.0022848659 -0.0052576514 1.98071 0.54013
3229.9999999982 -0.0000004726 -0.2100315315 0.4833588153 2.6421196294 0.0029402329 -0.0067657174 1.98071 0.527019
3231.9999999982 -0.0000005568 -0.2034683610 0.4682563976 2.6421186089 0.0036257360 -0.0083431441 1.98071 0.510552
3233.9999999982 -0.0000006508 -0.1954791305 0.4498724273 2.6421174143 0.0043707019 -0.0100574135 1.9807 0.490507
3235.9999999982 -0.0000007552 -0.1859072647 0.4278465855 2.6421160225 0.0052127813 -0.0119951635 1.9807 0.466491
3237.9999999982 -0.0000008690 -0.1745175092 0.4016374984 2.6421144211 0.0061908266 -0.0142457988 1.9807 0.437914
3239.9999999981 -0.0000009934 -0.1610077721 0.3705499924 2.6421125849 0.0073282258 -0.0168631389 1.98069 0.404018
3241.9999999981 -0.0000011439 -0.1450709706 0.3338774173 2.6421104904 0.0085978570 -0.0197847591 1.98069 0.364033
3243.9999999981 -0.0000013753 -0.1265530963 0.2912654319 2.6421080563 0.0098588515 -0.0226864428 1.98068 0.317571
3245.9999999981 -0.0000018268 -0.1057801416 0.2434644226 2.6421050304 0.0107465559 -0.0247289670 1.98067 0.265451
3247.9999999981 -0.0000022608 -0.0841316243 0.1936489837 2.6421011280 0.0105735037 -0.0243306679 1.98065 0.211135
3249.9999999981 -0.0000028313 -0.0644388095 0.1483334477 2.6420964241 0.0086933190 -0.0200045244 1.98062 0.161726
3251.9999999981 -0.0000016934 -0.0502086647 0.1155883374 2.6420919878 0.0052191240 -0.0120091676 1.98058 0.126022
3253.9999999981 -0.0000018762 -0.0430964915 0.0992250577 2.6420874974 0.0021173109 -0.0048704286 1.98054 0.10818
3255.9999999981 -0.0000004881 -0.0402283029 0.0926275476 2.6420832027 0.0010897049 -0.0025083514 1.98052 0.100986
3257.9999999981 0.0000056004 -0.0376773665 0.0867516989 2.6420879627 0.0015831795 -0.0036467214 1.98053 0.0945803
3259.9999999981 0.0000059826 -0.0339678802 0.0782109214 2.6421007864 0.0020574955 -0.0047348189 1.98053 0.0852688
3261.9999999981 0.0000002864 -0.0295434909 0.0680303633 2.6421076609 0.0023681296 -0.0054489991 1.98049 0.0741684
3263.9999999981 -0.0000012444 -0.0243294323 0.0560303571 2.6421065066 0.0029102747 -0.0066983215 1.98045 0.0610845
3265.9999999981 0.0000012960 -0.0176028091 0.0405489432 2.6421054386 0.0038485144 -0.0088566611 1.98036 0.0442049
3267.9999999981 -0.0000004353 -0.0090369470 0.0208366150 2.6421072500 0.0045469554 -0.0104636969 1.98002 0.0227119
3269.9999999981 -0.0000016257 0.0000895395 -0.0001657784 2.6421057636 0.0043166197 -0.0099346429 -1.07557 0.000188414
3271.9999999981 0.0000034415 0.0078194411 -0.0179566389 2.6421074882 0.0031852706 -0.0073312934 -1.1601 0.0195853
3273.9999999981 0.0000042780 0.0129859458 -0.0298445014 2.6421167566 0.0020350016 -0.0046799123 -1.16039 0.0325473
3275.9999999981 -0.0000072908 0.0169168826 -0.0388822705 2.6421137361 0.0020848928 -0.0047941612 -1.16042 0.042403
3277.9999999981 -0.0000045279 0.0218607515 -0.0502568333 2.6420986052 0.0028352873 -0.0065257269 -1.1605 0.0548055
3279.9999999981 0.0000008587 0.0281808162 -0.0648067723 2.6420980244 0.0033665934 -0.0077507389 -1.16062 0.0706688
3281.9999999981 -0.0000007745 0.0352163883 -0.0810025198 2.6420986419 0.0035469897 -0.0081645542 -1.16069 0.0883267
3283.9999999981 0.0000027811 0.0423970605 -0.0975271469 2.6420986387 0.0035273310 -0.0081157038 -1.16072 0.106344
3285.9999999981 0.0000036793 0.0494728443 -0.1138025231 2.6421045869 0.0034512560 -0.0079364311 -1.16072 0.124091
3287.9999999981 -0.0000016759 0.0564053064 -0.1297431420 2.6421065687 0.0033825413 -0.0077786088 -1.1607 0.141474
3289.9999999981 -0.0000023057 0.0632225742 -0.1454249904 2.6421010899 0.0033298258 -0.0076620023 -1.1607 0.158573
3291.9999999981 0.0000011775 0.0699522333 -0.1609139022 2.6421004573 0.0032897167 -0.0075721780 -1.16072 0.175461
3293.9999999981 0.0000000432 0.0766204449 -0.1762631645 2.6421031482 0.0032650189 -0.0075152828 -1.16074 0.192196
3295.9999999981 -0.0000011848 0.0832624154 -0.1915509901 2.6421020582 0.0032604718 -0.0075046776 -1.16076 0.208865
3297.9999999981 0.0000015967 0.0899179686 -0.2068684772 2.6421020914 0.0032748163 -0.0075362177 -1.16077 0.225566
3299.9999999981 0.0000018771 0.0966180942 -0.2222836704 2.6421063887 0.0033008932 -0.0075933036 -1.16077 0.242374
3301.9999999981 -0.0000025322 0.1033780932 -0.2378328970 2.6421061716 0.0033308799 -0.0076619563 -1.16077 0.259329
3303.9999999981 -0.0000035097 0.1102005793 -0.2535285780 2.6420990847 0.0033606683 -0.0077325539 -1.16077 0.276443
3305.9999999981 -0.0000003824 0.1170833853 -0.2693666897 2.6420944940 0.0033891240 -0.0077987282 -1.16077 0.293712
3307.9999999981 -0.0000001097 0.1240222606 -0.2853337851 2.6420943116 0.0034149989 -0.0078581923 -1.16077 0.311122
3309.9999999981 -0.0000017000 0.1310104561 -0.3014150773 2.6420921230 0.0034377252 -0.0079115828 -1.16078 0.328656
3311.9999999981 -0.0000009532 0.1380416895 -0.3175973632 2.6420885899 0.0034584441 -0.0079598555 -1.16079 0.3463
3313.9999999981 0.0000014196 0.1451121648 -0.3338687700 2.6420888809 0.0034780497 -0.0080033073 -1.16079 0.364041
3315.9999999981 0.0000014820 0.1522178401 -0.3502166048 2.6420924350 0.0034954504 -0.0080412187 -1.16079 0.381866
3317.9999999981 -0.0000008503 0.1593511408 -0.3666258723 2.6420937639 0.0035087123 -0.0080719786 -1.16079 0.399759
3319.9999999981 -0.0000018046 0.1665003627 -0.3830749285 2.6420913612 0.0035160011 -0.0080907041 -1.16079 0.417695
3321.9999999981 -0.0000005960 0.1736496132 -0.3995274219 2.6420891018 0.0035147299 -0.0080885104 -1.16079 0.435633
3323.9999999981 0.0000002051 0.1807744862 -0.4159235359 2.6420893549 0.0034990333 -0.0080515993 -1.16079 0.453511
3325.9999999981 -0.0000009140 0.1878332191 -0.4321656594 2.6420896252 0.0034577217 -0.0079563328 -1.1608 0.47122
3327.9999999981 -0.0000023732 0.1947532628 -0.4480893985 2.6420872392 0.0033714009 -0.0077589125 -1.1608 0.488583
3329.9999999981 -0.0000028662 0.2014092921 -0.4634083408 2.6420826330 0.0032063243 -0.0073802860 -1.1608 0.505285
3331.9999999981 -0.0000023551 0.2075939515 -0.4776440062 2.6420778977 0.0029153167 -0.0067106049 -1.16081 0.520806
3333.9999999981 -0.0000014073 0.2130211058 -0.4901354331 2.6420746110 0.0024714997 -0.0056883062 -1.16081 0.534426
3335.9999999981 -0.0000007361 0.2174201528 -0.5002591898 2.6420728113 0.0019141733 -0.0044048812 -1.16081 0.545464
3337.9999999981 -0.0000003439 0.2206456867 -0.5076813002 2.6420718077 0.0013135880 -0.0030224271 -1.16081 0.553557
3339.9999999981 -0.0000000639 0.2226573107 -0.5123096030 2.6420714214 0.0007027912 -0.0016168591 -1.16081 0.558603
3341.9999999981 0.0000000951 0.2234402582 -0.5141106902 2.6420714691 0.0000836509 -0.0001922893 -1.16081 0.560567
3343.9999999981 0.0000001615 0.2229757327 -0.5130415711 2.6420717326 -0.0005453351 0.0012548641 -1.16081 0.559401
3345.9999999981 0.0000001896 0.2212457556 -0.5090609583 2.6420720820 -0.0011816739 0.0027189195 -1.16081 0.555061
3347.9999999981 0.0000002128 0.2182389397 -0.5021426573 2.6420724793 -0.0018221259 0.0041924443 -1.16081 0.547518
3349.9999999980 0.0000002426 0.2139466774 -0.4922668439 2.6420729284 -0.0024680274 0.0056785195 -1.16081 0.536749
3351.9999999980 0.0000002819 0.2083491369 -0.4793878633 2.6420734468 -0.0031297487 0.0072010056 -1.16081 0.522707
3353.9999999980 0.0000003290 0.2013945373 -0.4633865523 2.6420740519 -0.0038288176 0.0088094335 -1.16081 0.505259
3355.9999999980 0.0000003849 0.1929769133 -0.4440190790 2.6420747609 -0.0045973214 0.0105776316 -1.16081 0.484142
3357.9999999980 0.0000004471 0.1829179429 -0.4208751320 2.6420755879 -0.0054742534 0.0125953174 -1.16081 0.458906
3359.9999999980 0.0000005186 0.1709608351 -0.3933638480 2.6420765534 -0.0064963915 0.0149471140 -1.16081 0.428909
3361.9999999980 0.0000005903 0.1567927335 -0.3607653658 2.6420776615 -0.0076774272 0.0176645237 -1.16081 0.393364
3363.9999999980 0.0000006313 0.1401282768 -0.3224230882 2.6420788961 -0.0089659899 0.0206293390 -1.16081 0.351557
3365.9999999980 0.0000005923 0.1209062129 -0.2781961082 2.6420801387 -0.0101718281 0.0234037988 -1.16082 0.303334
3367.9999999980 0.0000004633 0.0996829683 -0.2293646933 2.6420812430 -0.0108409743 0.0249434144 -1.16082 0.25009
3369.9999999980 0.0000006867 0.0782439580 -0.1800365966 2.6420824102 -0.0102297244 0.0235372970 -1.16082 0.196304
3371.9999999980 0.0000008332 0.0597490168 -0.1374817300 2.6420840269 -0.0078369330 0.0180319823 -1.16083 0.149904
3373.9999999980 0.0000006897 0.0475501858 -0.1094130889 2.6420863197 -0.0041710031 0.0095976269 -1.16083 0.119299
3375.9999999980 0.0000010492 0.0420684813 -0.0967967973 2.6420878795 -0.0016232832 0.0037368789 -1.16082 0.105543
3377.9999999980 -0.0000000698 0.0396359692 -0.0911979022 2.6420886426 -0.0011395918 0.0026229982 -1.16081 0.0994388
3379.9999999980 0.0000037427 0.0367532914 -0.0845634394 2.6420906959 -0.0017543075 0.0040372097 -1.1608 0.0922051
3381.9999999980 0.0000016395 0.0328000588 -0.0754685813 2.6420966013 -0.0021449248 0.0049334762 -1.16081 0.0822882
3383.9999999980 -0.0000028611 0.0281941038 -0.0648735861 2.6420956747 -0.0024829403 0.0057125635 -1.16082 0.0707353
3385.9999999980 -0.0000020048 0.0226391018 -0.0520900982 2.6420900628 -0.0031439749 0.0072357464 -1.16081 0.0567971
3387.9999999980 0.0000006090 0.0153631821 -0.0353450283 2.6420885204 -0.0041159271 0.0094723455 -1.16077 0.0385396
3389.9999999980 -0.0000016944 0.0064511805 -0.0148356489 2.6420886474 -0.0045830012 0.0105470690 -1.16062 0.0161776
3391.9999999980 -0.0000007022 -0.0024759391 0.0057085629 2.6420864566 -0.0040737860 0.0093756721 1.98003 0.00622238
3393.9999999980 0.0000051340 -0.0095156346 0.0219085798 2.6420905034 -0.0027958736 0.0064324632 1.98055 0.0238858
3395.9999999980 0.0000014994 -0.0140881639 0.0324232405 2.6420985925 -0.0019107012 0.0043913078 1.98069 0.0353517
3397.9999999980 -0.0000079466 -0.0181401878 0.0417380320 2.6420907026 -0.0022830725 0.0052504938 1.98079 0.0455097
3399.9999999980 -0.0000004700 -0.0235145232 0.0541043373 2.6420808139 -0.0030238460 0.0069596992 1.98078 0.0589933
3401.9999999980 0.0000020169 -0.0301109194 0.0692888904 2.6420860380 -0.0034486114 0.0079383713 1.98075 0.0755488
3403.9999999980 0.0000014027 -0.0372317463 0.0856780708 2.6420890300 -0.0035543991 0.0081800802 1.98073 0.0934181
3405.9999999980 0.0000051114 -0.0443962695 0.1021625524 2.6420938361 -0.0035074932 0.0080683625 1.98074 0.111392
3407.9999999980 0.0000033501 -0.0514305573 0.1183398489 2.6421026500 -0.0034301591 0.0078871999 1.98077 0.129033
3409.9999999980 -0.0000022852 -0.0583271936 0.1341987053 2.6421032743 -0.0033662229 0.0077422577 1.9808 0.146326
3411.9999999980 -0.0000011728 -0.0651171889 0.1498207410 2.6420987565 -0.0033172019 0.0076340394 1.9808 0.16336
3413.9999999980 0.0000012159 -0.0718265469 0.1652639646 2.6420998869 -0.0032809526 0.0075519586 1.98078 0.180198
3415.9999999980 -0.0000009914 -0.0784834410 0.1805864613 2.6421012246 -0.0032616611 0.0075072277 1.98077 0.196904
3417.9999999980 -0.0000009409 -0.0851255730 0.1958736149 2.6420988319 -0.0032629809 0.0075098301 1.98077 0.213572
3419.9999999980 0.0000020278 -0.0917915301 0.2112128929 2.6420997704 -0.0032815311 0.0075502383 1.98076 0.230297
3421.9999999980 0.0000007732 -0.0985080601 0.2266630537 2.6421033398 -0.0033094473 0.0076118052 1.98077 0.247144
3423.9999999980 -0.0000033111 -0.1052861997 0.2422527433 2.6421005607 -0.0033396077 0.0076817838 1.98078 0.264143
3425.9999999980 -0.0000024221 -0.1121264757 0.2579891529 2.6420935913 -0.0033691337 0.0077516228 1.98078 0.281302
3427.9999999980 0.0000006330 -0.1190261063 0.2738647352 2.6420914033 -0.0033970116 0.0078159411 1.98078 0.298612
3429.9999999980 0.0000000242 -0.1259800826 0.2898650574 2.6420921018 -0.0034219540 0.0078735840 1.98078 0.316058
3431.9999999980 -0.0000011233 -0.1329813769 0.3059756341 2.6420903162 -0.0034439575 0.0079254336 1.98078 0.333624
3433.9999999980 0.0000004442 -0.1400244123 0.3221838299 2.6420887228 -0.0034643416 0.0079723817 1.98078 0.351297
3435.9999999980 0.0000025044 -0.1471057412 0.3384776869 2.6420916249 -0.0034835014 0.0080143561 1.98078 0.369063
3437.9999999980 0.0000015810 -0.1542205600 0.3548440732 2.6420963594 -0.0034999273 0.0080505078 1.98078 0.386909
3439.9999999980 -0.0000007259 -0.1613600925 0.3712667881 2.6420976131 -0.0035116921 0.0080785559 1.98079 0.404816
3441.9999999980 -0.0000009879 -0.1685115955 0.3877208871 2.6420958871 -0.0035169295 0.0080924477 1.98079 0.422757
3443.9999999980 0.0000004520 -0.1756574462 0.4041643843 2.6420953092 -0.0035124086 0.0080821589 1.98079 0.440686
3445.9999999980 0.0000006934 -0.1827694502 0.4205286914 2.6420969761 -0.0034909338 0.0080318109 1.98079 0.458529
3447.9999999980 -0.0000006418 -0.1897988156 0.4367012661 2.6420977153 -0.0034394535 0.0079134378 1.98079 0.476163
3449.9999999980 -0.0000017032 -0.1966609123 0.4524901995 2.6420958731 -0.0033352015 0.0076747687 1.98079 0.493379
3451.9999999980 -0.0000016061 -0.2032100990 0.4675614040 2.6420927209 -0.0031396304 0.0072255172 1.98078 0.509812
3453.9999999980 -0.0000007018 -0.2092132186 0.4813764692 2.6420905698 -0.0028059541 0.0064573016 1.98078 0.524875
3455.9999999980 0.0000000502 -0.2143748776 0.4932539828 2.6420901799 -0.0023231855 0.0053456255 1.98078 0.537825
3457.9999999980 0.0000001666 -0.2184527016 0.5026364728 2.6420905441 -0.0017473300 0.0040201563 1.98078 0.548056
3459.9999999979 0.0000000785 -0.2213385953 0.5092759499 2.6420907718 -0.0011424402 0.0026282635 1.98078 0.555295
3461.9999999979 0.0000000516 -0.2230061376 0.5131121103 2.6420908887 -0.0005295735 0.0012181993 1.98078 0.559478
3463.9999999979 0.0000000391 -0.2234401444 0.5141102729 2.6420909748 0.0000923582 -0.0002126523 1.98078 0.560567
3465.9999999979 0.0000000193 -0.2226211885 0.5122258126 2.6420910295 0.0007237657 -0.0016652975 1.98078 0.558512
3467.9999999979 0.0000000004 -0.2205329340 0.5074211322 2.6420910441 0.0013614555 -0.0031324104 1.98078 0.553273
3469.9999999979 -0.0000000134 -0.2171656482 0.4996738066 2.6420910271 0.0020029414 -0.0046082744 1.98078 0.544826
3471.9999999979 -0.0000000230 -0.2125093676 0.4889608782 2.6420909879 0.0026517360 -0.0061009700 1.98078 0.533144
3473.9999999979 -0.0000000300 -0.2065375404 0.4752212286 2.6420909344 0.0033212505 -0.0076413502 1.98078 0.518163
3475.9999999979 -0.0000000359 -0.1991853332 0.4583056665 2.6420908701 0.0040361580 -0.0092861809 1.98078 0.499719
3477.9999999979 -0.0000000413 -0.1903279468 0.4379270355 2.6420907951 0.0048310202 -0.0111149797 1.98078 0.477498
3479.9999999979 -0.0000000463 -0.1797648021 0.4136238274 2.6420907123 0.0057454846 -0.0132189676 1.98078 0.450999
3481.9999999979 -0.0000000501 -0.1672191987 0.3847593910 2.6420906279 0.0068126896 -0.0156743903 1.98078 0.419526
3483.9999999979 -0.0000000607 -0.1523737663 0.3506035086 2.6420905232 0.0080334424 -0.0184831029 1.98077 0.382283
3485.9999999979 -0.0000001243 -0.1349796276 0.3105835565 2.6420903704 0.0093266366 -0.0214584702 1.98077 0.338647
3487.9999999979 -0.0000003036 -0.1150978096 0.2648400323 2.6420900137 0.0104428449 -0.0240265728 1.98076 0.288769
3489.9999999979 -0.0000005484 -0.0935658292 0.2152999503 2.6420892543 0.0108323514 -0.0249226799 1.98076 0.234752
3491.9999999979 -0.0000006332 -0.0725918623 0.1670435613 2.6420883203 0.0097425717 -0.0224156439 1.98074 0.182135
3493.9999999979 -0.0000002959 -0.0555702819 0.1278801065 2.6420874919 0.0068666377 -0.0157987737 1.98073 0.139432
3495.9999999979 -0.0000003963 -0.0454443424 0.1045823000 2.6420870225 0.0032366821 -0.0074471029 1.98071 0.114029
3497.9999999979 -0.0000001959 -0.0412514546 0.0949345424 2.6420859292 0.0012966572 -0.0029837077 1.98071 0.10351
3499.9999999979 0.0000011629 -0.0389519410 0.0896421785 2.6420859040 0.0012893329 -0.0029684842 1.98071 0.0977393
3501.9999999979 0.0000054412 -0.0357174181 0.0821964216 2.6420926783 0.0018929488 -0.0043560866 1.98072 0.0896213
3503.9999999979 0.0000010513 -0.0315645697 0.0726425586 2.6420999440 0.0022268858 -0.0051221746 1.9807 0.0792039
3505.9999999979 -0.0000025179 -0.0267549148 0.0615775930 2.6420987372 0.0026236218 -0.0060369534 1.98068 0.0671389
3507.9999999979 -0.0000004354 -0.0207919446 0.0478549921 2.6420947199 0.0034083900 -0.0078436573 1.98067 0.0521767
3509.9999999979 0.0000005722 -0.0129691067 0.0298531028 2.6420952561 0.0043372206 -0.0099805960 1.98063 0.0325485
3511.9999999979 -0.0000020199 -0.0038518920 0.0088736587 2.6420946900 0.0045401617 -0.0104477401 1.98033 0.00967362
3513.9999999979 0.0000007645 0.0047200100 -0.0108522892 2.6420934589 0.0037636474 -0.0086614875 -1.16054 0.0118343
3515.9999999979 0.0000057527 0.0110133569 -0.0253332726 2.6421000949 0.0024399703 -0.0056123558 -1.16071 0.0276237
3517.9999999979 -0.0000020203 0.0151697600 -0.0348888003 2.6421053555 0.0019026987 -0.0043729675 -1.16065 0.0380441
3519.9999999979 -0.0000077706 0.0195008351 -0.0448473021 2.6420926636 0.0025029236 -0.0057576302 -1.16063 0.0489036
3521.9999999979 0.0000011930 0.0252813598 -0.0581507021 2.6420867178 0.0031820751 -0.0073244460 -1.16069 0.0634086
3523.9999999979 0.0000006820 0.0320926514 -0.0738291421 2.6420911971 0.0035038581 -0.0080649567 -1.16075 0.0805027
3525.9999999979 0.0000017443 0.0392596532 -0.0903226476 2.6420922562 0.0035499274 -0.0081685266 -1.16077 0.098486
3527.9999999979 0.0000050334 0.0463952450 -0.1067375872 2.6420976469 0.0034858609 -0.0080168890 -1.16077 0.116385
3529.9999999979 0.0000013042 0.0533887166 -0.1228182016 2.6421044804 0.0034106544 -0.0078416875 -1.16074 0.13392
3531.9999999979 -0.0000029111 0.0602528713 -0.1386027225 2.6421017721 0.0033514243 -0.0077089706 -1.16072 0.151133
3533.9999999979 -0.0000000980 0.0670182666 -0.1541695322 2.6420981646 0.0033058725 -0.0076081295 -1.16073 0.168106
3535.9999999979 0.0000009656 0.0737101056 -0.1695717846 2.6421004380 0.0032737871 -0.0075348676 -1.16075 0.184899
3537.9999999979 -0.0000014014 0.0803591386 -0.1848747628 2.6421007201 0.0032601381 -0.0075031919 -1.16077 0.201584
3539.9999999979 0.0000000138 0.0870047385 -0.2001685859 2.6420987233 0.0032669161 -0.0075180889 -1.16077 0.21826
3541.9999999979 0.0000024399 0.0936832042 -0.2155344463 2.6421014598 0.0032889359 -0.0075659823 -1.16078 0.235014
3543.9999999979 -0.0000005182 0.1004168432 -0.2310219455 2.6421041220 0.0033180389 -0.0076310355 -1.16077 0.251902
3545.9999999979 -0.0000037720 0.1072128804 -0.2466528215 2.6420991943 0.0033481294 -0.0077017048 -1.16076 0.268946
3547.9999999979 -0.0000015516 0.1140704643 -0.2624295323 2.6420927786 0.0033773087 -0.0077703648 -1.16076 0.286149
3549.9999999979 0.0000006017 0.1209862676 -0.2783416324 2.6420918619 0.0034044807 -0.0078327615 -1.16077 0.303499
3551.9999999979 -0.0000007207 0.1279545310 -0.2943742758 2.6420916074 0.0034285108 -0.0078886806 -1.16077 0.320981
3553.9999999979 -0.0000012617 0.1349682911 -0.3105134223 2.6420888279 0.0034499226 -0.0079390749 -1.16077 0.338578
3555.9999999979 0.0000008903 0.1420227095 -0.3267468788 2.6420877681 0.0034700200 -0.0079846926 -1.16077 0.356278
3557.9999999979 0.0000023277 0.1491143978 -0.3430624844 2.6420912372 0.0034886219 -0.0080251435 -1.16077 0.374068
3559.9999999979 0.0000006144 0.1562375560 -0.3594465218 2.6420949050 0.0035039248 -0.0080593781 -1.16077 0.391934
3561.9999999979 -0.0000013335 0.1633822163 -0.3758811185 2.6420945211 0.0035140546 -0.0080842357 -1.16077 0.409854
3563.9999999979 -0.0000009124 0.1705345335 -0.3923373688 2.6420923203 0.0035169959 -0.0080925253 -1.16077 0.427797
3565.9999999979 0.0000004939 0.1776746770 -0.4087669690 2.6420920997 0.0035086491 -0.0080729521 -1.16077 0.445711
3567.9999999979 0.0000001434 0.1847698555 -0.4250912801 2.6420934555 0.0034803534 -0.0080070752 -1.16077 0.463511
3569.9999999978 -0.0000013513 0.1917630490 -0.4411801432 2.6420930348 0.0034168957 -0.0078616395 -1.16077 0.481054
3571.9999999978 -0.0000021998 0.1985554872 -0.4568091414 2.6420900639 0.0032915805 -0.0075746392 -1.16077 0.498095
3573.9999999978 -0.0000019084 0.2049787796 -0.4715909086 2.6420862192 0.0030614685 -0.0070456676 -1.16078 0.514212
3575.9999999978 -0.0000009945 0.2107756196 -0.4849310295 2.6420836201 0.0026839810 -0.0061764462 -1.16078 0.528757
3577.9999999978 -0.0000003156 0.2156516132 -0.4961508278 2.6420826775 0.0021673407 -0.0049868351 -1.16078 0.540991
3579.9999999978 -0.0000001176 0.2194000727 -0.5047751541 2.6420823719 0.0015785666 -0.0036317053 -1.16078 0.550395
3581.9999999978 -0.0000000257 0.2219449025 -0.5106296436 2.6420822257 0.0009709082 -0.0022335022 -1.16078 0.556778
3583.9999999978 0.0000000447 0.2232674781 -0.5136719798 2.6420822461 0.0003557472 -0.0008182377 -1.16078 0.560096
3585.9999999978 0.0000000759 0.2233511690 -0.5138641739 2.6420823695 -0.0002690557 0.0006191364 -1.16078 0.560305
3587.9999999978 0.0000000791 0.2221765721 -0.5111616649 2.6420825221 -0.0009026743 0.0020767794 -1.16078 0.557359
3589.9999999978 0.0000000775 0.2197292581 -0.5055312554 2.6420826741 -0.0015415724 0.0035465777 -1.16078 0.551219
3591.9999999978 0.0000000804 0.2160005775 -0.4969530208 2.6420828276 -0.0021844413 0.0050255258 -1.16078 0.541866
3593.9999999978 0.0000000889 0.2109778780 -0.4853978239 2.6420829928 -0.0028372816 0.0065274279 -1.16078 0.529266
3595.9999999978 0.0000001024 0.2046261307 -0.4707850501 2.6420831823 -0.0035166533 0.0080903811 -1.16078 0.513333
3597.9999999978 0.0000001198 0.1968656902 -0.4529314425 2.6420834037 -0.0042502722 0.0097781472 -1.16078 0.493865
3599.9999999978 0.0000001401 0.1875515995 -0.4315034906 2.6420836624 -0.0050748168 0.0116751091 -1.16078 0.470501
3601.9999999978 0.0000001630 0.1764608543 -0.4059881227 2.6420839683 -0.0060297191 0.0138719859 -1.16078 0.442679
3603.9999999978 0.0000001890 0.1632994040 -0.3757088143 2.6420843328 -0.0071424832 0.0164320569 -1.16079 0.409663
3605.9999999978 0.0000002014 0.1477536950 -0.3399441772 2.6420847349 -0.0083971261 0.0193185447 -1.16079 0.370666
3607.9999999978 0.0000001564 0.1296300027 -0.2982485253 2.6420851269 -0.0096760999 0.0222609915 -1.16079 0.325202
3609.9999999978 -0.0000000360 0.1091485326 -0.2511285553 2.6420853139 -0.0106590720 0.0245223887 -1.1608 0.273823
3611.9999999978 -0.0000000991 0.0874824055 -0.2012831454 2.6420852056 -0.0107032690 0.0246241323 -1.1608 0.219472
3613.9999999978 -0.0000001832 0.0672523863 -0.1547412317 2.6420852026 -0.0091073652 0.0209528934 -1.16081 0.168724
3615.9999999978 0.0000003546 0.0519668602 -0.1195744346 2.6420857255 -0.0058137814 0.0133754265 -1.16082 0.130379
3617.9999999978 0.0000000551 0.0438361686 -0.1008675454 2.6420859940 -0.0024646183 0.0056711897 -1.16083 0.109981
3619.9999999978 -0.0000001155 0.0405905246 -0.0933987301 2.6420860871 -0.0011219583 0.0025818801 -1.16083 0.101838
3621.9999999978 0.0000020866 0.0381774810 -0.0878449385 2.6420868023 -0.0014800036 0.0034066221 -1.16082 0.0957823
3623.9999999978 0.0000042608 0.0346212356 -0.0796613158 2.6420939611 -0.0020052246 0.0046128298 -1.16082 0.0868594
3625.9999999978 -0.0000008022 0.0302904142 -0.0697000037 2.6420979587 -0.0023147427 0.0053241239 -1.16084 0.0759974
3627.9999999978 -0.0000027444 0.0252343368 -0.0580675416 2.6420943625 -0.0027984255 0.0064394067 -1.16085 0.0633136
3629.9999999978 0.0000002335 0.0187943448 -0.0432478271 2.6420907938 -0.0036920793 0.0084959317 -1.16085 0.0471551
3631.9999999978 -0.0000002827 0.0104688649 -0.0240903528 2.6420916417 -0.0044934515 0.0103395739 -1.16085 0.0262668
3633.9999999978 -0.0000019321 0.0013008947 -0.0029952154 2.6420899971 -0.0044181397 0.0101666598 -1.16105 0.00326552
3635.9999999978 0.0000026702 -0.0067660314 0.0155676963 2.6420903471 -0.0034000884 0.0078238808 1.98079 0.0169745
3637.9999999978 0.0000052534 -0.0123163522 0.0283356226 2.6420989173 -0.0021531285 0.0049503321 1.98082 0.0308966
3639.9999999978 -0.0000052343 -0.0162680676 0.0374182643 2.6420994481 -0.0019983135 0.0045931909 1.98091 0.0408017
3641.9999999978 -0.0000052962 -0.0209804781 0.0482560309 2.6420856986 -0.0027218559 0.0062623559 1.98092 0.0526196
3643.9999999978 0.0000021691 -0.0271245756 0.0623969878 2.6420851587 -0.0033098866 0.0076184078 1.98086 0.0680377
3645.9999999978 0.0000005034 -0.0340954254 0.0784409224 2.6420892435 -0.0035372386 0.0081407882 1.98082 0.0855306
3647.9999999978 0.0000031942 -0.0412786752 0.0949693609 2.6420912268 -0.0035373547 0.0081380056 1.98081 0.103552
3649.9999999978 0.0000049103 -0.0483776696 0.1112968804 2.6420986191 -0.0034637842 0.0079645752 1.98083 0.121356
3651.9999999978 -0.0000003757 -0.0553318027 0.1272853060 2.6421035286 -0.0033924460 0.0077999020 1.98086 0.138792
3653.9999999978 -0.0000025964 -0.0621656609 0.1430018014 2.6420991797 -0.0033375060 0.0076779718 1.98087 0.15593
3655.9999999978 0.0000007737 -0.0689080366 0.1585170133 2.6420974744 -0.0032954217 0.0075841405 1.98086 0.172847
3657.9999999978 0.0000002647 -0.0755845071 0.1738831413 2.6421000106 -0.0032680062 0.0075210552 1.98084 0.189601
3659.9999999978 -0.0000015597 -0.0822287398 0.1891738538 2.6420989425 -0.0032602388 0.0075029370 1.98083 0.206272
3661.9999999978 0.0000009464 -0.0888807062 0.2044808389 2.6420977172 -0.0032720783 0.0075289318 1.98082 0.222962
3663.9999999978 0.0000021718 -0.0955734993 0.2198771180 2.6421013958 -0.0032969232 0.0075830569 1.98083 0.23975
3665.9999999978 -0.0000018396 -0.1023248523 0.2354035668 2.6421022798 -0.0033267279 0.0076506452 1.98084 0.256681
3667.9999999978 -0.0000036033 -0.1091387969 0.2510757332 2.6420958239 -0.0033566492 0.0077214026 1.98084 0.273771
3669.9999999978 -0.0000005085 -0.1160135327 0.2668917712 2.6420907793 -0.0033853918 0.0077885255 1.98084 0.291016
3671.9999999978 0.0000005287 -0.1229451740 0.2828391224 2.6420910115 -0.0034117577 0.0078490256 1.98084 0.308405
3673.9999999978 -0.0000010295 -0.1299272527 0.2989029031 2.6420901710 -0.0034349225 0.0079032926 1.98084 0.32592
3675.9999999978 -0.0000007326 -0.1369531733 0.3150695913 2.6420874787 -0.0034558558 0.0079523020 1.98083 0.343548
3677.9999999978 0.0000016601 -0.1440188206 0.3313272505 2.6420879706 -0.0034756501 0.0079965321 1.98083 0.361274
3679.9999999977 0.0000022446 -0.1511204729 0.3476634082 2.6420923028 -0.0034935247 0.0080353744 1.98083 0.379087
3681.9999999977 0.0000000161 -0.1582512278 0.3640636081 2.6420951851 -0.0035075589 0.0080674646 1.98084 0.396971
3683.9999999977 -0.0000013543 -0.1653999811 0.3805077254 2.6420940138 -0.0035159082 0.0080885517 1.98084 0.414902
3685.9999999977 -0.0000003813 -0.1725516431 0.3969622335 2.6420922540 -0.0035162522 0.0080903596 1.98084 0.432843
3687.9999999977 0.0000007115 -0.1796836228 0.4133716805 2.6420929254 -0.0035034068 0.0080600759 1.98084 0.450735
3689.9999999977 -0.0000001298 -0.1867576448 0.4296457588 2.6420942267 -0.0034671302 0.0079761096 1.98084 0.46848
3691.9999999977 -0.0000015660 -0.1937071510 0.4456333639 2.6420931932 -0.0033896520 0.0077987693 1.98084 0.485913
3693.9999999977 -0.0000020526 -0.2004169699 0.4610718655 2.6420899732 -0.0032398307 0.0074552627 1.98083 0.502747
3695.9999999977 -0.0000014636 -0.2066939578 0.4755160572 2.6420866514 -0.0029714390 0.0068378551 1.98083 0.518496
3697.9999999977 -0.0000005312 -0.2122604773 0.4883248001 2.6420849532 -0.0025506270 0.0058688595 1.98083 0.532462
3699.9999999977 -0.0000000674 -0.2168342436 0.4988479740 2.6420846439 -0.0020059611 0.0046149946 1.98083 0.543936
3701.9999999977 -0.0000000144 -0.2202478927 0.5067011822 2.6420846091 -0.0014085637 0.0032402816 1.98083 0.552499
3703.9999999977 0.0000000204 -0.2224503872 0.5117676525 2.6420846046 -0.0007987601 0.0018373223 1.98083 0.558024
3705.9999999977 0.0000000528 -0.2234265003 0.5140127737 2.6420846768 -0.0001810460 0.0004163051 1.98083 0.560472
3707.9999999977 0.0000000586 -0.2231581315 0.5133950845 2.6420847880 0.0004465354 -0.0010273706 1.98083 0.559798
3709.9999999977 0.0000000505 -0.2216266373 0.5098717303 2.6420848933 0.0010820278 -0.0024892454 1.98083 0.555956
3711.9999999977 0.0000000436 -0.2188195877 0.5034140986 2.6420849827 0.0017219681 -0.0039613665 1.98083 0.548915
3713.9999999977 0.0000000417 -0.2147286374 0.4940029603 2.6420850641 0.0023666421 -0.0054443928 1.98083 0.538653
3715.9999999977 0.0000000446 -0.2093369640 0.4815995864 2.6420851472 0.0030248013 -0.0069584555 1.98083 0.525129
3717.9999999977 0.0000000511 -0.2025992696 0.4660997438 2.6420852418 0.0037162018 -0.0085490014 1.98083 0.508228
3719.9999999977 0.0000000597 -0.1944194254 0.4472822654 2.6420853534 0.0044714337 -0.0102864017 1.98083 0.487709
3721.9999999977 0.0000000700 -0.1846312472 0.4247648265 2.6420854838 0.0053288262 -0.0122588328 1.98083 0.463156
3723.9999999977 0.0000000843 -0.1729897174 0.3979837396 2.6420856449 0.0063264884 -0.0145539661 1.98082 0.433954
3725.9999999977 0.0000000955 -0.1591872437 0.3662313652 2.6420858319 0.0074838597 -0.0172165222 1.98082 0.399332
3727.9999999977 0.0000000818 -0.1429247211 0.3288195933 2.6420860300 0.0087636554 -0.0201607170 1.98082 0.358538
3729.9999999977 -0.0000000083 -0.1240860703 0.2854814126 2.6420861481 0.0100041272 -0.0230144144 1.98082 0.311283
3731.9999999977 -0.0000002486 -0.1030938404 0.2371890013 2.6420859853 0.0108020174 -0.0248498925 1.98081 0.258625
3733.9999999977 -0.0000002495 -0.0815046389 0.1875232299 2.6420855138 0.0104399686 -0.0240171496 1.9808 0.20447
3735.9999999977 -0.0000003290 -0.0623063092 0.1433570323 2.6420851250 0.0083295949 -0.0191625055 1.98079 0.156312
3737.9999999977 0.0000001019 -0.0489640991 0.1126628763 2.6420854185 0.0047446620 -0.0109151786 1.98078 0.122843
3739.9999999977 0.0000000491 -0.0426157079 0.0980570519 2.6420849267 0.0018759260 -0.0043164343 1.98077 0.106917
3741.9999999977 0.0000000642 -0.0399809367 0.0919945595 2.6420846130 0.0010961487 -0.0025228227 1.98077 0.100307
3743.9999999977 0.0000041581 -0.0372896887 0.0858000649 2.6420873338 0.0016635015 -0.0038286687 1.98078 0.093553
3745.9999999977 0.0000033845 -0.0334645821 0.0769992748 2.6420957313 0.0020980973 -0.0048256254 1.98078 0.0839569
3747.9999999977 -0.0000017581 -0.0289601645 0.0666391685 2.6420977831 0.0024169160 -0.0055594960 1.98075 0.07266
3749.9999999977 -0.0000020360 -0.0236015260 0.0543100115 2.6420935515 0.0030104305 -0.0069270936 1.98075 0.0592166
3751.9999999977 0.0000008760 -0.0166317722 0.0382725975 2.6420917073 0.0039722179 -0.0091397514 1.98074 0.0417302
3753.9999999977 -0.0000011388 -0.0078944049 0.0181690040 2.6420927359 0.0045735972 -0.0105233082 1.98068 0.01981
3755.9999999977 -0.0000013122 0.0011646371 -0.0026746803 2.6420907284 0.0042183783 -0.0097067087 -1.16012 0.00291724
3757.9999999977 0.0000043365 0.0085994542 -0.0197820159 2.6420934365 0.0030110310 -0.0069275602 -1.16073 0.0215703
3759.9999999977 0.0000031605 0.0134840602 -0.0310153394 2.6421023875 0.0019656283 -0.0045176716 -1.16069 0.0338197
3761.9999999977 -0.0000077435 0.0174466539 -0.0401226082 2.6420971471 0.0021687407 -0.0049860063 -1.16063 0.0437517
3763.9999999977 -0.0000024181 0.0225837953 -0.0519397677 2.6420844401 0.0029231325 -0.0067264260 -1.16065 0.0566372
3765.9999999977 0.0000017566 0.0290355246 -0.0667889918 2.6420873639 0.0034071892 -0.0078419814 -1.16071 0.0728274
3767.9999999977 0.0000004962 0.0361155549 -0.0830823684 2.6420897681 0.0035525985 -0.0081750649 -1.16074 0.0905926
3769.9999999977 0.0000041871 0.0432922126 -0.0995930381 2.6420925856 0.0035194563 -0.0080951708 -1.16075 0.108596
3771.9999999977 0.0000038303 0.0503508221 -0.1158244445 2.6421005453 0.0034423102 -0.0079139068 -1.16072 0.126295
3773.9999999977 -0.0000019002 0.0572681802 -0.1317273587 2.6421023373 0.0033756945 -0.0077618349 -1.1607 0.143638
3775.9999999977 -0.0000017867 0.0640741821 -0.1473815818 2.6420973294 0.0033246364 -0.0076491004 -1.1607 0.160707
3777.9999999977 0.0000012413 0.0707956451 -0.1628491784 2.6420975639 0.0032861921 -0.0075625965 -1.16071 0.177572
3779.9999999977 -0.0000004648 0.0774595352 -0.1781851995 2.6420996470 0.0032638503 -0.0075109606 -1.16073 0.194293
3781.9999999977 -0.0000011693 0.0841022818 -0.1934712764 2.6420978027 0.0032619515 -0.0075062981 -1.16074 0.21096
3783.9999999977 0.0000017843 0.0907632995 -0.2087972729 2.6420980923 0.0032782547 -0.0075419484 -1.16074 0.227671
3785.9999999977 0.0000014233 0.0974717542 -0.2242271359 2.6421021334 0.0033052511 -0.0076011577 -1.16074 0.244497
3787.9999999977 -0.0000029092 0.1042410068 -0.2397937094 2.6421007624 0.0033353607 -0.0076704888 -1.16073 0.261471
3789.9999999976 -0.0000030003 0.1110726315 -0.2555069922 2.6420936702 0.0033650427 -0.0077407959 -1.16073 0.278605
3791.9999999976 0.0000002238 0.1179641653 -0.2713613163 2.6420902921 0.0033932602 -0.0078061515 -1.16073 0.295893
3793.9999999976 0.0000000953 0.1249110378 -0.2873427318 2.6420907867 0.0034187276 -0.0078648009 -1.16073 0.313319
3795.9999999976 -0.0000013196 0.1319063376 -0.3034365860 2.6420890216 0.0034411240 -0.0079174993 -1.16073 0.330867
3797.9999999976 -0.0000001879 0.1389440772 -0.3196299086 2.6420865732 0.0034616837 -0.0079651722 -1.16074 0.348524
3799.9999999976 0.0000021050 0.1460206397 -0.3359108127 2.6420883463 0.0034811083 -0.0080079702 -1.16074 0.366276
3801.9999999976 0.0000017038 0.1531316961 -0.3522664318 2.6420928000 0.0034981009 -0.0080451154 -1.16073 0.384111
3803.9999999976 -0.0000006561 0.1602691271 -0.3686812912 2.6420943716 0.0035107170 -0.0080747246 -1.16073 0.40201
3805.9999999976 -0.0000013086 0.1674207657 -0.3851323542 2.6420924900 0.0035171214 -0.0080913887 -1.16073 0.419948
3807.9999999976 0.0000000321 0.1745699947 -0.4015808309 2.6420912019 0.0035144666 -0.0080857266 -1.16073 0.437883
3809.9999999976 0.0000005993 0.1816908199 -0.4179631692 2.6420923653 0.0034963211 -0.0080430845 -1.16073 0.455746
3811.9999999976 -0.0000006229 0.1887384964 -0.4341754297 2.6420931202 0.0034506931 -0.0079380010 -1.16073 0.473424
3813.9999999976 -0.0000018774 0.1956353244 -0.4500415724 2.6420912565 0.0033567532 -0.0077230720 -1.16073 0.490725
3815.9999999976 -0.0000020494 0.2022472440 -0.4652547318 2.6420876467 0.0031786020 -0.0073142032 -1.16074 0.507312
3817.9999999976 -0.0000012965 0.2083553333 -0.4793096194 2.6420845469 0.0028688242 -0.0066012812 -1.16074 0.522637
3819.9999999976 -0.0000004132 0.2136681358 -0.4915336152 2.6420831405 0.0024070832 -0.0055380873 -1.16074 0.535966
3821.9999999976 -0.0000000862 0.2179264180 -0.5013301426 2.6420828702 0.0018406685 -0.0042343696 -1.16074 0.546648
3823.9999999976 -0.0000000319 0.2210018096 -0.5084046253 2.6420827671 0.0012378102 -0.0028472571 -1.16074 0.554362
3825.9999999976 0.0000000265 0.2228609758 -0.5126809823 2.6420827582 0.0006260086 -0.0014398266 -1.16074 0.559025
3827.9999999976 0.0000000618 0.2234891672 -0.5141256490 2.6420828474 0.0000055422 -0.0000125766 -1.16074 0.5606
3829.9999999976 0.0000000661 0.2228672331 -0.5126947077 2.6420829742 -0.0006246447 0.0014370059 -1.16074 0.55904
3831.9999999976 0.0000000600 0.2209778801 -0.5083483940 2.6420830958 -0.0012617079 0.0029024107 -1.16074 0.554301
3833.9999999976 0.0000000567 0.2178105117 -0.5010623099 2.6420832079 -0.0019026896 0.0043768438 -1.16074 0.546356
3835.9999999976 0.0000000587 0.2133560705 -0.4908155907 2.6420833193 -0.0025498521 0.0058655101 -1.16074 0.535183
3837.9999999976 0.0000000657 0.2075919494 -0.4775562033 2.6420834408 -0.0032149014 0.0073953353 -1.16074 0.520725
3839.9999999976 0.0000000761 0.2004607815 -0.4611521583 2.6420835811 -0.0039207750 0.0090190826 -1.16074 0.502838
3841.9999999976 0.0000000892 0.1918483927 -0.4413407924 2.6420837461 -0.0047007031 0.0108131926 -1.16074 0.481235
3843.9999999976 0.0000001045 0.1815665954 -0.4176891861 2.6420839411 -0.0055940703 0.0128682644 -1.16074 0.455446
3845.9999999976 0.0000001229 0.1693494643 -0.3895855901 2.6420841764 -0.0066362639 0.0152657029 -1.16075 0.424801
3847.9999999976 0.0000001394 0.1548811921 -0.3563035106 2.6420844429 -0.0078356983 0.0180248659 -1.16075 0.38851
3849.9999999976 0.0000001126 0.1378904953 -0.3172188788 2.6420847205 -0.0091285532 0.0209989213 -1.16075 0.345892
3851.9999999976 -0.0000000159 0.1183662733 -0.2723062178 2.6420848730 -0.0102996289 0.0236927951 -1.16075 0.29692
3853.9999999976 -0.0000002385 0.0969831032 -0.2231173726 2.6420847027 -0.0108527989 0.0249652373 -1.16076 0.243284
3855.9999999976 -0.0000002056 0.0757135858 -0.1741898252 2.6420844078 -0.0100334701 0.0230807520 -1.16077 0.189933
3857.9999999976 -0.0000000454 0.0578353025 -0.1330626782 2.6420842633 -0.0074206067 0.0170703571 -1.16078 0.145088
3859.9999999976 -0.0000000269 0.0465554783 -0.1071145019 2.6420847313 -0.0037396448 0.0086028919 -1.16079 0.116794
3861.9999999976 0.0000001975 0.0416870770 -0.0959135932 2.6420844273 -0.0014595066 0.0033582356 -1.1608 0.104581
3863.9999999976 0.0000004865 0.0393474992 -0.0905303022 2.6420842287 -0.0011972853 0.0027558102 -1.16079 0.0987115
3865.9999999976 0.0000050150 0.0363071360 -0.0835329718 2.6420891062 -0.0018197537 0.0041872227 -1.16079 0.0910822
3867.9999999976 0.0000017242 0.0322608154 -0.0742254423 2.6420964872 -0.0021815264 0.0050168677 -1.16079 0.0809332
3869.9999999976 -0.0000025470 0.0275679090 -0.0634317113 2.6420959635 -0.0025419747 0.0058476392 -1.16082 0.0691634
3871.9999999976 -0.0000011817 0.0218397743 -0.0502521035 2.6420912687 -0.0032584283 0.0074974171 -1.16082 0.0547928
3873.9999999976 0.0000007065 0.0143174262 -0.0329442767 2.6420908529 -0.0042217849 0.0097134405 -1.16083 0.0359209
3875.9999999976 -0.0000018797 0.0052944421 -0.0121849166 2.6420906978 -0.0045745330 0.0105249934 -1.1609 0.0132855
3877.9999999976 -0.0000001127 -0.0034957155 0.0080394662 2.6420888067 -0.0039446294 0.0090763905 1.98095 0.00876659
3879.9999999976 0.0000055113 -0.0102092459 0.0234852149 2.6420940515 -0.0026321297 0.0060540578 1.98086 0.0256083
3881.9999999976 -0.0000000116 -0.0145733434 0.0335176964 2.6421011515 -0.0018934340 0.0043507520 1.98093 0.0365488
3883.9999999976 -0.0000081409 -0.0187333853 0.0430798588 2.6420908179 -0.0023797902 0.0054725290 1.98098 0.0469767
3885.9999999976 0.0000003423 -0.0242930644 0.0558712763 2.6420823277 -0.0030983115 0.0071299935 1.98094 0.0609242
3887.9999999976 0.0000013010 -0.0309931495 0.0712911755 2.6420872646 -0.0034767161 0.0080012377 1.98089 0.0777368
3889.9999999976 0.0000013954 -0.0381399448 0.0877359827 2.6420890532 -0.0035542461 0.0081775525 1.98086 0.0956674
3891.9999999976 0.0000050635 -0.0452941122 0.1041919967 2.6420939121 -0.0034986280 0.0080455565 1.98087 0.113611
3893.9999999976 0.0000024005 -0.0523113770 0.1203254691 2.6421018277 -0.0034219232 0.0078662671 1.9809 0.131205
3895.9999999976 -0.0000027139 -0.0591944624 0.1361499134 2.6421007414 -0.0033600951 0.0077268719 1.98092 0.148461
3897.9999999976 -0.0000007255 -0.0659744684 0.1517463649 2.6420964113 -0.0033126175 0.0076220208 1.98091 0.165468
3899.9999999975 0.0000011471 -0.0726769147 0.1671702717 2.6420980939 -0.0032781629 0.0075437223 1.98089 0.182285
3901.9999999975 -0.0000012288 -0.0793310849 0.1824827052 2.6420989772 -0.0032613412 0.0075047147 1.98088 0.198981
3903.9999999975 -0.0000005427 -0.0859755269 0.1977714840 2.6420966583 -0.0032651275 0.0075129137 1.98087 0.215651
3905.9999999975 0.0000022799 -0.0926479596 0.2131215784 2.6420984565 -0.0032853128 0.0075568195 1.98087 0.232389
3907.9999999975 0.0000002084 -0.0993731784 0.2285876207 2.6421017293 -0.0033138278 0.0076200540 1.98088 0.249254
3909.9999999975 -0.0000036057 -0.1061604544 0.2441950779 2.6420979263 -0.0033439780 0.0076904091 1.98088 0.266273
3911.9999999975 -0.0000020847 -0.1130096275 0.2599489945 2.6420910609 -0.0033733587 0.0077597689 1.98089 0.283451
3913.9999999975 0.0000006277 -0.1199176756 0.2758404492 2.6420894172 -0.0034009401 0.0078232345 1.98088 0.300779
3915.9999999975 -0.0000003586 -0.1268792600 0.2918547762 2.6420896520 -0.0034254784 0.0078801074 1.98088 0.318241
3917.9999999975 -0.0000012588 -0.1338873335 0.3079776716 2.6420872821 -0.0034472044 0.0079312946 1.98088 0.335821
3919.9999999975 0.0000005823 -0.1409366579 0.3241967016 2.6420857928 -0.0034674638 0.0079776514 1.98088 0.353506
3921.9999999975 0.0000023961 -0.1480238501 0.3404998398 2.6420888683 -0.0034863983 0.0080189576 1.98088 0.371283
3923.9999999975 0.0000010948 -0.1551436847 0.3568737237 2.6420930757 -0.0035023505 0.0080542852 1.98088 0.389138
3925.9999999975 -0.0000010948 -0.1622868564 0.3733014758 2.6420934643 -0.0035134083 0.0080809846 1.98088 0.407052
3927.9999999975 -0.0000010374 -0.1694401234 0.3897564657 2.6420913621 -0.0035176546 0.0080924857 1.98088 0.424994
3929.9999999975 0.0000004169 -0.1765849442 0.4061939873 2.6420908244 -0.0035115054 0.0080782331 1.98088 0.442917
3931.9999999975 0.0000003831 -0.1836911830 0.4225411788 2.6420922767 -0.0034871279 0.0080212795 1.98088 0.460742
3933.9999999975 -0.0000010509 -0.1907065342 0.4386780615 2.6420923872 -0.0034305485 0.0078914400 1.98088 0.478338
3935.9999999975 -0.0000020466 -0.1975403369 0.4543989528 2.6420898720 -0.0033173170 0.0076322634 1.98088 0.49548
3937.9999999975 -0.0000018772 -0.2040370947 0.4693467707 2.6420861926 -0.0031068501 0.0071487496 1.98088 0.511779
3939.9999999975 -0.0000009797 -0.2099525619 0.4829574664 2.6420835851 -0.0027537056 0.0063358092 1.98087 0.526619
3941.9999999975 -0.0000002460 -0.2149904256 0.4945477629 2.6420827061 -0.0022551350 0.0051879730 1.98087 0.539257
3943.9999999975 -0.0000000505 -0.2189234346 0.5035951580 2.6420825592 -0.0016728398 0.0038479465 1.98087 0.549123
3945.9999999975 -0.0000000078 -0.2216584632 0.5098861579 2.6420824924 -0.0010664957 0.0024529902 1.98087 0.555982
3947.9999999975 0.0000000407 -0.2231731914 0.5133699538 2.6420825201 -0.0004525346 0.0010407199 1.98087 0.559781
3949.9999999975 0.0000000644 -0.2234518325 0.5140105214 2.6420826262 0.0001707880 -0.0003930048 1.98087 0.56048
3951.9999999975 0.0000000628 -0.2224748698 0.5117630544 2.6420827507 0.0008033320 -0.0018479263 1.98087 0.558029
3953.9999999975 0.0000000566 -0.2202267828 0.5065918526 2.6420828657 0.0014417015 -0.0033162569 1.98087 0.55239
3955.9999999975 0.0000000544 -0.2166983986 0.4984757894 2.6420829723 0.0020838798 -0.0047933637 1.98087 0.543541
3957.9999999975 0.0000000577 -0.2118787295 0.4873895604 2.6420830806 0.0027344494 -0.0062897871 1.98087 0.531452
3959.9999999975 0.0000000651 -0.2057376708 0.4732638905 2.6420832018 0.0034082135 -0.0078395756 1.98087 0.516049
3961.9999999975 0.0000000755 -0.1982040068 0.4559349441 2.6420833420 0.0041312186 -0.0095026405 1.98087 0.497153
3963.9999999975 0.0000000886 -0.1891441061 0.4350953170 2.6420835061 0.0049390234 -0.0113607750 1.98087 0.47443
3965.9999999975 0.0000001035 -0.1783473760 0.4102605753 2.6420837012 0.0058713066 -0.0135052496 1.98087 0.447349
3967.9999999975 0.0000001218 -0.1655289718 0.3807754855 2.6420839394 0.0069589778 -0.0160071660 1.98087 0.415199
3969.9999999975 0.0000001305 -0.1503720143 0.3459111317 2.6420841998 0.0081958930 -0.0188523878 1.98086 0.377182
3971.9999999975 0.0000000834 -0.1326496017 0.3051455802 2.6420844445 0.0094856084 -0.0218190451 1.98086 0.332731
3973.9999999975 -0.0000000872 -0.1124886479 0.2587708513 2.6420844970 0.0105486244 -0.0242641865 1.98086 0.282163
3975.9999999975 -0.0000002466 -0.0908695246 0.2090420394 2.6420842173 0.0107926075 -0.0248253995 1.98085 0.227938
3977.9999999975 -0.0000003040 -0.0701875975 0.1614686906 2.6420839339 0.0094798442 -0.0218060813 1.98084 0.176064
3979.9999999975 0.0000001680 -0.0539051833 0.1240147517 2.6420839994 0.0064064590 -0.0147364836 1.98083 0.135224
3981.9999999975 -0.0000001349 -0.0446830435 0.1028008747 2.6420840976 0.0028716304 -0.0066061445 1.98082 0.112092
3983.9999999975 -0.0000000623 -0.0409531279 0.0942194500 2.6420838636 0.0012004359 -0.0027619207 1.98082 0.102735
3985.9999999975 0.0000015149 -0.0386290376 0.0888714109 2.6420841582 0.0013727834 -0.0031595879 1.98082 0.0969037
3987.9999999975 0.0000049741 -0.0352449604 0.0810842928 2.6420912393 0.0019461642 -0.0044768296 1.98083 0.0884131
3989.9999999975 0.0000001603 -0.0310104714 0.0713457631 2.6420969274 0.0022651548 -0.0052089516 1.98081 0.0777937
3991.9999999975 -0.0000027307 -0.0260964273 0.0600428910 2.6420944956 0.0026973834 -0.0062054501 1.9808 0.0654689
3993.9999999975 -0.0000001140 -0.0199280736 0.0458509078 2.6420905732 0.0035339859 -0.0081307459 1.98079 0.0499943
3995.9999999975 0.0000002140 -0.0118718959 0.0273163488 2.6420914041 0.0044163882 -0.0101604938 1.98078 0.0297846
3997.9999999975 -0.0000020254 -0.0027110018 0.0062411072 2.6420903718 0.0044963799 -0.0103448117 1.98058 0.00680448
3999.9999999975 0.0000016242 0.0056552343 -0.0130073700 2.6420898278 0.0036077543 -0.0083007013 -1.16068 0.0141836
4001.9999999975 0.0000057419 0.0116143869 -0.0267151846 2.6420975769 0.0023022140 -0.0052933526 -1.1607 0.0291307
4003.9999999975 -0.0000035600 0.0156533465 -0.0359974817 2.6421009141 0.0019342296 -0.0044445966 -1.16062 0.0392536
4005.9999999975 -0.0000068717 0.0201458964 -0.0463261066 2.6420872560 0.0026020533 -0.0059849416 -1.16059 0.050517
4007.9999999975 0.0000017912 0.0260953989 -0.0600160756 2.6420837606 0.0032432666 -0.0074637358 -1.16065 0.0654439
4009.9999999974 0.0000005522 0.0329853738 -0.0758717013 2.6420881558 0.0035217617 -0.0081041100 -1.16069 0.0827318
4011.9999999974 0.0000023857 0.0401640777 -0.0923877046 2.6420895132 0.0035457722 -0.0081565974 -1.16071 0.10074
4013.9999999974 0.0000050835 0.0472853358 -0.1087648487 2.6420958562 0.0034766448 -0.0079933140 -1.1607 0.118599
4015.9999999974 0.0000005694 0.0542622998 -0.1248032852 2.6421019729 0.0034029923 -0.0078224205 -1.16067 0.136089
4017.9999999974 -0.0000028278 0.0611139031 -0.1405563587 2.6420984351 0.0033456985 -0.0076946867 -1.16065 0.153268
4019.9999999974 0.0000003558 0.0678699989 -0.1560992777 2.6420956805 0.0033016601 -0.0075969513 -1.16066 0.170216
4021.9999999974 0.0000007112 0.0745558329 -0.1714842987 2.6420982194 0.0032715841 -0.0075280475 -1.16068 0.18699
4023.9999999974 -0.0000014994 0.0812034551 -0.1867803999 2.6420979188 0.0032605349 -0.0075023699 -1.16069 0.203669
4025.9999999974 0.0000004576 0.0878526679 -0.2020787923 2.6420962221 0.0032696276 -0.0075223554 -1.1607 0.22035
4027.9999999974 0.0000024236 0.0945384386 -0.2174572091 2.6420995005 0.0032929905 -0.0075731661 -1.1607 0.237118
4029.9999999974 -0.0000010987 0.1012810577 -0.2329613290 2.6421015033 0.0033224742 -0.0076394620 -1.16069 0.254025
4031.9999999974 -0.0000037566 0.1080862412 -0.2486100443 2.6420958288 0.0033525011 -0.0077102337 -1.16069 0.27109
4033.9999999974 -0.0000010594 0.1149526507 -0.2644038242 2.6420899757 0.0033814975 -0.0077782392 -1.16069 0.288311
4035.9999999974 0.0000006131 0.1218767337 -0.2803312050 2.6420896680 0.0034083281 -0.0078397928 -1.16069 0.305679
4037.9999999974 -0.0000008528 0.1288523920 -0.2963772994 2.6420892020 0.0034319709 -0.0078949718 -1.16069 0.323176
4039.9999999974 -0.0000010480 0.1358728025 -0.3125282805 2.6420864455 0.0034531613 -0.0079447409 -1.16069 0.340786
4041.9999999974 0.0000012663 0.1429334462 -0.3287720783 2.6420860731 0.0034731300 -0.0079897383 -1.1607 0.358498
4043.9999999974 0.0000023488 0.1500308347 -0.3450964076 2.6420900139 0.0034914345 -0.0080294836 -1.1607 0.376299
4045.9999999974 0.0000003590 0.1571586978 -0.3614872584 2.6420934021 0.0035061948 -0.0080627994 -1.16069 0.394172
4047.9999999974 -0.0000013498 0.1643065405 -0.3779258400 2.6420926677 0.0035155537 -0.0080860570 -1.16069 0.412098
4049.9999999974 -0.0000006664 0.1714599912 -0.3943812626 2.6420906568 0.0035173824 -0.0080915767 -1.16069 0.430041
4051.9999999974 0.0000006353 0.1785980567 -0.4108021540 2.6420908773 0.0035071240 -0.0080674287 -1.16069 0.447946
4053.9999999974 0.0000000535 0.1856856269 -0.4271049189 2.6420922746 0.0034754340 -0.0079938587 -1.16069 0.465723
4055.9999999974 -0.0000014347 0.1926616202 -0.4431505479 2.6420916068 0.0034060125 -0.0078348967 -1.16069 0.483219
4057.9999999974 -0.0000021192 0.1994202474 -0.4586983727 2.6420885417 0.0032702355 -0.0075238441 -1.16069 0.500173
4059.9999999974 -0.0000016777 0.2057822826 -0.4733357740 2.6420849659 0.0030235049 -0.0069565816 -1.1607 0.516133
4061.9999999974 -0.0000007401 0.2114807134 -0.4864460953 2.6420828454 0.0026265205 -0.0060426308 -1.1607 0.530428
4063.9999999974 -0.0000001618 0.2162250702 -0.4973601596 2.6420822776 0.0020965657 -0.0048227364 -1.1607 0.542329
4065.9999999974 -0.0000000449 0.2198258914 -0.5056427032 2.6420821619 0.0015033891 -0.0034578822 -1.1607 0.55136
4067.9999999974 0.0000000063 0.2222191226 -0.5111470686 2.6420821116 0.0008946289 -0.0020575188 -1.1607 0.557362
4069.9999999974 0.0000000507 0.2233881068 -0.5138354159 2.6420821688 0.0002782593 -0.0006398220 -1.1607 0.560294
4071.9999999974 0.0000000653 0.2233155296 -0.5136681456 2.6420822857 -0.0003478990 0.0008003345 -1.1607 0.560111
4073.9999999974 0.0000000603 0.2219822415 -0.5106012654 2.6420824078 -0.0009824950 0.0022598933 -1.1607 0.556767
4075.9999999974 0.0000000542 0.2193747051 -0.5046036265 2.6420825177 -0.0016219722 0.0037306912 -1.1607 0.550227
4077.9999999974 0.0000000531 0.2154845164 -0.4956558703 2.6420826208 -0.0022656808 0.0052112372 -1.1607 0.54047
4079.9999999974 0.0000000570 0.2102973599 -0.4837250395 2.6420827276 -0.0029208162 0.0067180801 -1.1607 0.527461
4081.9999999974 0.0000000651 0.2037738594 -0.4687205393 2.6420828480 -0.0036053597 0.0082925766 -1.1607 0.5111
4083.9999999974 0.0000000762 0.1958272318 -0.4504427358 2.6420829896 -0.0043483336 0.0100014794 -1.1607 0.491169
4085.9999999974 0.0000000892 0.1863031781 -0.4285367077 2.6420831550 -0.0051872206 0.0119310027 -1.1607 0.467282
4087.9999999974 0.0000001048 0.1749687850 -0.4024667056 2.6420833552 -0.0061610248 0.0141708605 -1.1607 0.438855
4089.9999999974 0.0000001204 0.1615233789 -0.3715411267 2.6420835882 -0.0072940015 0.0167768443 -1.16071 0.405133
4091.9999999974 0.0000001189 0.1456583032 -0.3350500081 2.6420838438 -0.0085612999 0.0196917874 -1.16071 0.365342
4093.9999999974 0.0000000513 0.1272112475 -0.2926200345 2.6420840530 -0.0098267536 0.0226024628 -1.16071 0.319076
4095.9999999974 -0.0000001725 0.1064866146 -0.2449514599 2.6420840137 -0.0107345705 0.0246904713 -1.16072 0.267097
4097.9999999974 -0.0000002209 0.0848228663 -0.1951228346 2.6420836381 -0.0106053531 0.0243933463 -1.16073 0.212762
4099.9999999974 -0.0000003385 0.0650119503 -0.1495553794 2.6420833192 -0.0087805167 0.0201963536 -1.16074 0.163075
4101.9999999974 0.0000001941 0.0505659662 -0.1163276937 2.6420835989 -0.0053371534 0.0122760585 -1.16075 0.126843
4103.9999999974 -0.0000000073 0.0432585409 -0.0995186585 2.6420833942 -0.0021811240 0.0050177372 -1.16076 0.108514
4105.9999999974 -0.0000001561 0.0403241310 -0.0927679093 2.6420830734 -0.0010929226 0.0025145952 -1.16076 0.101153
4107.9999999974 0.0000032048 0.0378017915 -0.0869634217 2.6420846846 -0.0015643753 0.0036001077 -1.16075 0.0948241
4109.9999999974 0.0000041481 0.0341190060 -0.0784907376 2.6420928646 -0.0020485959 0.0047113285 -1.16075 0.0855856
4111.9999999974 -0.0000012176 0.0297109831 -0.0683541681 2.6420962897 -0.0023582290 0.0054231676 -1.16077 0.0745321
4113.9999999974 -0.0000024544 0.0245273251 -0.0564303406 2.6420924289 -0.0028884183 0.0066451030 -1.16078 0.0615303
4115.9999999974 0.0000005749 0.0178559737 -0.0410819474 2.6420895373 -0.0038191517 0.0087861985 -1.16079 0.0447947
4117.9999999974 -0.0000007144 0.0093325235 -0.0214735313 2.6420905270 -0.0045395064 0.0104431666 -1.16082 0.0234139
4119.9999999975 -0.0000018118 0.0001916075 -0.0004451911 2.6420885621 -0.0043396138 0.0099838740 -1.16437 0.000484674
4121.9999999975 0.0000033939 -0.0076097422 0.0175025904 2.6420896973 -0.0032290150 0.0074282893 1.98092 0.0190853
4123.9999999975 0.0000044479 -0.0128514618 0.0295566548 2.6420984383 -0.0020566333 0.0047266554 1.98094 0.0322297
4125.9999999975 -0.0000065431 -0.0167831107 0.0385908089 2.6420963224 -0.0020671552 0.0047508215 1.98102 0.0420823
4127.9999999975 -0.0000039690 -0.0216826553 0.0498577076 2.6420826246 -0.0028145339 0.0064747217 1.98101 0.0543685
4129.9999999975 0.0000021564 -0.0279717376 0.0643295901 2.6420840066 -0.0033573485 0.0077259151 1.98095 0.0701478
4131.9999999975 0.0000004934 -0.0349981178 0.0804972196 2.6420875285 -0.0035466564 0.0081603330 1.98092 0.0877763
4133.9999999975 0.0000037335 -0.0421820770 0.0970228019 2.6420899506 -0.0035305068 0.0081198777 1.98091 0.105796
4135.9999999975 0.0000045474 -0.0492646022 0.1133076894 2.6420978464 -0.0034547102 0.0079414835 1.98093 0.123554
4137.9999999975 -0.0000011127 -0.0562032283 0.1292566848 2.6421014845 -0.0033854026 0.0077822819 1.98095 0.140947
4139.9999999975 -0.0000023140 -0.0630255712 0.1449443122 2.6420966494 -0.0033322192 0.0076646296 1.98096 0.158054
4141.9999999975 0.0000010022 -0.0697595171 0.1604373324 2.6420957813 -0.0032917171 0.0075739929 1.98095 0.174947
4143.9999999975 -0.0000001031 -0.0764311682 0.1757887996 2.6420981299 -0.0032665096 0.0075158618 1.98093 0.191686
4145.9999999976 -0.0000014865 -0.0830754751 0.1910760526 2.6420965548 -0.0032613693 0.0075037760 1.98092 0.208354
4147.9999999976 0.0000013037 -0.0897323053 0.2063903461 2.6420958537 -0.0032752725 0.0075342362 1.98091 0.225053
4149.9999999976 0.0000018586 -0.0964330794 0.2218007168 2.6420997064 -0.0033011636 0.0075907525 1.98092 0.241857
4151.9999999976 -0.0000023946 -0.1031935542 0.2373443881 2.6420995540 -0.0033311508 0.0076592017 1.98092 0.258807
4153.9999999976 -0.0000034154 -0.1100165702 0.2530343605 2.6420926403 -0.0033609761 0.0077298144 1.98093 0.275917
4155.9999999976 -0.0000001580 -0.1168999971 0.2688670208 2.6420882518 -0.0033894938 0.0077961639 1.98093 0.293181
4157.9999999976 0.0000003552 -0.1238396723 0.2848291215 2.6420886894 -0.0034154772 0.0078558356 1.98093 0.310586
4159.9999999976 -0.0000011817 -0.1308288956 0.3009058725 2.6420874290 -0.0034382914 0.0079094006 1.98092 0.328117
4161.9999999976 -0.0000005005 -0.1378613103 0.3170839843 2.6420847928 -0.0034590484 0.0079578072 1.98092 0.345757
4163.9999999976 0.0000018922 -0.1449330581 0.3333515617 2.6420858829 -0.0034786933 0.0080014056 1.98092 0.363495
4165.9999999976 0.0000020489 -0.1520401807 0.3496959790 2.6420903466 -0.0034961995 0.0080395070 1.98092 0.381318
4167.9999999976 -0.0000003050 -0.1591752517 0.3661023687 2.6420926783 -0.0035096260 0.0080705456 1.98092 0.399209
4169.9999999976 -0.0000013635 -0.1663266688 0.3825493918 2.6420911320 -0.0035171316 0.0080897503 1.98093 0.417143
4171.9999999976 -0.0000002079 -0.1734787042 0.3990012553 2.6420895400 -0.0035161953 0.0080883669 1.98092 0.435083
4173.9999999977 0.0000006658 -0.1806073402 0.4153990466 2.6420904353 -0.0035010977 0.0080528150 1.98092 0.452963
4175.9999999977 -0.0000003651 -0.1876715487 0.4316466791 2.6420914955 -0.0034608406 0.0079598811 1.98092 0.47068
4177.9999999977 -0.0000017407 -0.1946000140 0.4475825156 2.6420900471 -0.0033763554 0.0077666083 1.98092 0.488057
4179.9999999977 -0.0000020937 -0.2012694719 0.4629250250 2.6420865806 -0.0032144030 0.0073952037 1.98092 0.504786
4181.9999999977 -0.0000014295 -0.2074753362 0.4772024162 2.6420832859 -0.0029278996 0.0067361268 1.98092 0.520354
4183.9999999977 -0.0000005028 -0.2129328331 0.4897573483 2.6420816626 -0.0024884271 0.0057243701 1.98091 0.534044
4185.9999999977 -0.0000000964 -0.2173686049 0.4999606028 2.6420813349 -0.0019332405 0.0044466303 1.98091 0.545169
4187.9999999977 -0.0000000344 -0.2206328517 0.5074683263 2.6420812360 -0.0013330010 0.0030657289 1.98091 0.553356
4189.9999999977 0.0000000181 -0.2226832788 0.5121838663 2.6420812122 -0.0007222098 0.0016608379 1.98091 0.558498
4191.9999999977 0.0000000584 -0.2235051365 0.5140736988 2.6420812897 -0.0001031846 0.0002371388 1.98092 0.560559
4193.9999999977 0.0000000660 -0.2230797802 0.5130951028 2.6420814136 0.0005256909 -0.0012091800 1.98092 0.559492
4195.9999999977 0.0000000602 -0.2213890973 0.5092064494 2.6420815358 0.0011620290 -0.0026726635 1.98092 0.555252
4197.9999999977 0.0000000562 -0.2184215048 0.5023810785 2.6420816476 0.0018025365 -0.0041457504 1.98092 0.547809
4199.9999999977 0.0000000574 -0.2141684770 0.4925993514 2.6420817572 0.0024483322 -0.0056310151 1.98091 0.537143
4201.9999999978 0.0000000638 -0.2086108235 0.4798171023 2.6420818757 0.0031094606 -0.0071515577 1.98091 0.523204
4203.9999999978 0.0000000730 -0.2016980964 0.4639182776 2.6420820111 0.0038071004 -0.0087560868 1.98091 0.505868
4205.9999999978 0.0000000862 -0.1933263154 0.4446637035 2.6420821706 0.0045730533 -0.0105177448 1.98091 0.484872
4207.9999999978 0.0000001007 -0.1833195638 0.4216487589 2.6420823583 0.0054462073 -0.0125259716 1.98091 0.459776
4209.9999999978 0.0000001202 -0.1714233056 0.3942879947 2.6420825853 0.0064636598 -0.0148660927 1.98091 0.429941
4211.9999999978 0.0000001360 -0.1573254874 0.3618636744 2.6420828487 0.0076403514 -0.0175724711 1.98091 0.394584
4213.9999999978 0.0000001193 -0.1407374924 0.3237119702 2.6420831275 0.0089278889 -0.0205337889 1.98091 0.352982
4215.9999999978 0.0000000161 -0.1215861916 0.2796647317 2.6420833025 0.0101419765 -0.0233261357 1.9809 0.304952
4217.9999999978 -0.0000002193 -0.1003997767 0.2309368664 2.6420831964 0.0108389679 -0.0249291336 1.9809 0.251817
4219.9999999978 -0.0000001779 -0.0789173202 0.1815280344 2.6420828745 0.0102790991 -0.0236416659 1.98089 0.19794
4221.9999999978 -0.0000001696 -0.0602672190 0.1386328827 2.6420826646 0.0079420790 -0.0182668153 1.98088 0.151166
4223.9999999978 0.0000000734 -0.0478314281 0.1100305538 2.6420831703 0.0042859780 -0.0098578032 1.98086 0.119977
4225.9999999978 0.0000002199 -0.0421806644 0.0970322378 2.6420829023 0.0016708813 -0.0038439274 1.98086 0.105804
4227.9999999978 0.0000002244 -0.0397141309 0.0913579826 2.6420826636 0.0011281493 -0.0025960644 1.98086 0.0996167
4229.9999999979 0.0000046191 -0.0368706888 0.0848148188 2.6420862959 0.0017370799 -0.0039967404 1.98087 0.0924824
4231.9999999979 0.0000026036 -0.0329413397 0.0757771621 2.6420941879 0.0021361755 -0.0049118161 1.98087 0.0826275
4233.9999999979 -0.0000021635 -0.0283552165 0.0652313526 2.6420950001 0.0024696534 -0.0056798591 1.98084 0.0711277
4235.9999999979 -0.0000017266 -0.0228400332 0.0525444136 2.6420904237 0.0031170853 -0.0071709344 1.98084 0.0572938
4237.9999999979 0.0000008479 -0.0156239357 0.0359440066 2.6420892166 0.0040892264 -0.0094068348 1.98083 0.0391928
4239.9999999979 -0.0000015113 -0.0067409045 0.0155100413 2.6420897515 0.0045845763 -0.0105462030 1.98078 0.0169116
4241.9999999979 -0.0000008392 0.0022196985 -0.0051026190 2.6420877143 0.0041060519 -0.0094461332 -1.16048 0.00556451
4243.9999999979 0.0000049891 0.0093430898 -0.0214892201 2.6420916183 0.0028394877 -0.0065307845 -1.16067 0.0234325
4245.9999999979 0.0000018349 0.0139756499 -0.0321389124 2.6421001035 0.0019193312 -0.0044097942 -1.16061 0.0350461
4247.9999999979 -0.0000081976 0.0180064475 -0.0414013564 2.6420923762 0.0022599103 -0.0051951096 -1.16055 0.0451476
4249.9999999979 -0.0000011914 0.0233348176 -0.0536569526 2.6420812405 0.0030050778 -0.0069138331 -1.16058 0.0585114
4251.9999999979 0.0000015840 0.0299054128 -0.0687764013 2.6420852676 0.0034419248 -0.0079200182 -1.16064 0.0749968
4253.9999999979 0.0000008516 0.0370211295 -0.0851476175 2.6420873320 0.0035554199 -0.0081793203 -1.16066 0.0928476
4255.9999999980 0.0000046631 0.0441906703 -0.1016372298 2.6420910268 0.0035110682 -0.0080734297 -1.16066 0.110828
4257.9999999980 0.0000032758 0.0512321350 -0.1178245023 2.6420991773 0.0034336958 -0.0078920515 -1.16064 0.128481
4259.9999999980 -0.0000023165 0.0581351405 -0.1336911547 2.6420997010 0.0033691977 -0.0077456794 -1.16062 0.145784
4261.9999999980 -0.0000013169 0.0649304987 -0.1493186317 2.6420949266 0.0033197319 -0.0076365611 -1.16062 0.162825
4263.9999999980 0.0000012814 0.0716443614 -0.1647657220 2.6420959228 0.0032830078 -0.0075535822 -1.16063 0.179668
4265.9999999980 -0.0000008155 0.0783046761 -0.1800898964 2.6420975572 0.0032630832 -0.0075074664 -1.16065 0.196377
4267.9999999980 -0.0000009180 0.0849489255 -0.1953758146 2.6420954370 0.0032637514 -0.0075086278 -1.16066 0.213045
4269.9999999980 0.0000020476 0.0916158897 -0.2107114466 2.6420964176 0.0032818603 -0.0075481049 -1.16066 0.229767
4271.9999999980 0.0000009341 0.0983328356 -0.2261566116 2.6421002186 0.0033096146 -0.0076092326 -1.16065 0.246609
4273.9999999980 -0.0000032772 0.1051112729 -0.2417407982 2.6420977315 0.0033397775 -0.0076791029 -1.16065 0.263604
4275.9999999980 -0.0000026260 0.1119519035 -0.2574717138 2.6420906178 0.0033693317 -0.0077490301 -1.16064 0.280758
4277.9999999980 0.0000004484 0.1188520065 -0.2733421654 2.6420880233 0.0033972862 -0.0078135560 -1.16065 0.298063
4279.9999999980 -0.0000000979 0.1258066820 -0.2893378395 2.6420884607 0.0034223453 -0.0078714092 -1.16065 0.315505
4281.9999999980 -0.0000013204 0.1328089200 -0.3054442166 2.6420864020 0.0034444352 -0.0079234293 -1.16065 0.333068
4283.9999999981 0.0000001569 0.1398530536 -0.3216485689 2.6420843400 0.0034648596 -0.0079705119 -1.16065 0.350737
4285.9999999981 0.0000022828 0.1469356019 -0.3379389525 2.6420867405 0.0034840848 -0.0080126473 -1.16065 0.368501
4287.9999999981 0.0000014583 0.1540518743 -0.3543023121 2.6420911755 0.0035006405 -0.0080490067 -1.16065 0.386345
4289.9999999981 -0.0000008619 0.1611932148 -0.3707226109 2.6420922359 0.0035125833 -0.0080773828 -1.16065 0.404251
4291.9999999981 -0.0000011952 0.1683469765 -0.3871752887 2.6420902338 0.0035180556 -0.0080918432 -1.16065 0.422191
4293.9999999981 0.0000002318 0.1754957381 -0.4036190102 2.6420892849 0.0035139130 -0.0080825088 -1.16065 0.440122
4295.9999999981 0.0000005312 0.1826117575 -0.4199862503 2.6420906371 0.0034931172 -0.0080337682 -1.16065 0.457969
4297.9999999981 -0.0000008132 0.1896470713 -0.4361662834 2.6420911334 0.0034428291 -0.0079181785 -1.16065 0.475612
4299.9999999981 -0.0000019573 0.1965184534 -0.4519705224 2.6420889795 0.0033406736 -0.0076844720 -1.16065 0.492846
4301.9999999981 -0.0000019716 0.2030825919 -0.4670704965 2.6420853279 0.0031486221 -0.0072435870 -1.16065 0.509311
4303.9999999981 -0.0000011324 0.2091090994 -0.4809343940 2.6420824780 0.0028196762 -0.0064865954 -1.16066 0.524428
4305.9999999981 -0.0000003154 0.2143030768 -0.4928820241 2.6420813450 0.0023408829 -0.0053844267 -1.16066 0.537456
4307.9999999981 -0.0000000529 0.2184185179 -0.5023476099 2.6420811588 0.0017666280 -0.0040630448 -1.16066 0.547777
4309.9999999981 -0.0000000161 0.2213433352 -0.5090740866 2.6420810911 0.0011619286 -0.0026720664 -1.16066 0.555112
4311.9999999982 0.0000000350 0.2230498431 -0.5129983543 2.6420811064 0.0005490896 -0.0012625961 -1.16066 0.559391
4313.9999999982 0.0000000627 0.2235229475 -0.5140860259 2.6420812048 -0.0000727485 0.0001674739 -1.16066 0.560577
4315.9999999982 0.0000000629 0.2227432416 -0.5122925812 2.6420813287 -0.0007041265 0.0016194632 -1.16066 0.558622
4317.9999999982 0.0000000560 0.2206941776 -0.5075799694 2.6420814431 -0.0013419095 0.0030861899 -1.16066 0.553483
4319.9999999982 0.0000000526 0.2173658559 -0.4999253985 2.6420815471 -0.0019835039 0.0045616974 -1.16066 0.545136
4321.9999999982 0.0000000546 0.2127485214 -0.4893064029 2.6420816503 -0.0026321648 0.0060534711 -1.16066 0.533557
4323.9999999982 0.0000000610 0.2068164455 -0.4756637836 2.6420817637 -0.0033009627 0.0075915698 -1.16066 0.51868
4325.9999999982 0.0000000707 0.1995063117 -0.4588518985 2.6420818950 -0.0040142341 0.0092319612 -1.16066 0.500348
4327.9999999982 0.0000000828 0.1906954397 -0.4385885817 2.6420820485 -0.0048062937 0.0110535628 -1.16066 0.478252
4329.9999999982 0.0000000973 0.1801856717 -0.4144180827 2.6420822311 -0.0057167688 0.0131475119 -1.16066 0.451895
4331.9999999982 0.0000001145 0.1677023206 -0.3857086402 2.6420824519 -0.0067793022 0.0155911831 -1.16066 0.420589
4333.9999999982 0.0000001274 0.1529280462 -0.3517304038 2.6420826966 -0.0079963090 0.0183901295 -1.16066 0.383538
4335.9999999982 0.0000000894 0.1356090016 -0.3118995515 2.6420829399 -0.0092902613 0.0213660248 -1.16067 0.340105
4337.9999999983 -0.0000000582 0.1157909970 -0.2663215117 2.6420830328 -0.0104187625 0.0239613612 -1.16067 0.290404
4339.9999999983 -0.0000002630 0.0942779702 -0.2168452574 2.6420827892 -0.0108426348 0.0249361627 -1.16068 0.236453
4341.9999999983 -0.0000002653 0.0732318267 -0.1684425574 2.6420824654 -0.0098072456 0.0225552408 -1.16069 0.183673
4343.9999999983 0.0000000406 0.0560274130 -0.1288745694 2.6420823503 -0.0069816262 0.0160568195 -1.1607 0.140527
4345.9999999983 -0.0000001403 0.0456693296 -0.1050520979 2.6420825911 -0.0033341196 0.0076684245 -1.16071 0.11455
4347.9999999983 0.0000001036 0.0413490290 -0.0951144471 2.6420822305 -0.0013257311 0.0030496581 -1.16071 0.103714
4349.9999999983 0.0000008236 0.0390472607 -0.0898191754 2.6420821755 -0.0012701301 0.0029228365 -1.16071 0.0979396
4351.9999999983 0.0000051458 0.0358497125 -0.0824619746 2.6420880319 -0.0018796915 0.0043237289 -1.1607 0.0899176
4353.9999999983 0.0000009585 0.0317160585 -0.0729563407 2.6420948930 -0.0022184873 0.0051006530 -1.16072 0.0795521
4355.9999999983 -0.0000027175 0.0269290670 -0.0619483237 2.6420934134 -0.0026073648 0.0059969890 -1.16074 0.0675483
4357.9999999983 -0.0000006970 0.0210128280 -0.0483388288 2.6420889607 -0.0033789311 0.0077728117 -1.16074 0.0527085
4359.9999999983 0.0000005452 0.0132467456 -0.0304744846 2.6420891687 -0.0043170213 0.0099302672 -1.16075 0.0332291
4361.9999999983 -0.0000020439 0.0041418184 -0.0095314577 2.6420885955 -0.0045503410 0.0104670345 -1.16087 0.0103925
4363.9999999983 0.0000005944 -0.0044800158 0.0103014447 2.6420871609 -0.0038023697 0.0087470623 1.98102 0.0112334
4365.9999999984 0.0000057547 -0.0108595375 0.0249747348 2.6420935111 -0.0024776178 0.0056966346 1.98096 0.0272336
4367.9999999984 -0.0000015975 -0.0150536741 0.0346130038 2.6420991494 -0.0018987988 0.0043620680 1.98103 0.0377448
4369.9999999984 -0.0000078509 -0.0193491715 0.0444852584 2.6420869855 -0.0024790773 0.0057002235 1.98107 0.0485111
4371.9999999984 0.0000012109 -0.0250884147 0.0576879644 2.6420807208 -0.0031671077 0.0072869527 1.98102 0.0629073
4373.9999999984 0.0000009812 -0.0318810410 0.0733171459 2.6420857036 -0.0035001049 0.0080530872 1.98097 0.0799488
4375.9999999984 0.0000018277 -0.0390470299 0.0898018025 2.6420872395 -0.0035521127 0.0081703634 1.98095 0.0979236
4377.9999999984 0.0000051870 -0.0461887565 0.1062244887 2.6420928385 -0.0034895081 0.0080221844 1.98096 0.115832
4379.9999999984 0.0000016051 -0.0531891129 0.1223146437 2.6421001501 -0.0034139260 0.0078460564 1.98098 0.133379
4381.9999999984 -0.0000028701 -0.0600590908 0.1381060580 2.6420978570 -0.0033541485 0.0077120235 1.981 0.1506
4383.9999999984 -0.0000002323 -0.0668293917 0.1536777329 2.6420941012 -0.0033081840 0.0076103789 1.98099 0.16758
4385.9999999984 0.0000009876 -0.0735252972 0.1690832367 2.6420962379 -0.0032756132 0.0075361003 1.98098 0.184378
4387.9999999984 -0.0000014121 -0.0801773020 0.1843870198 2.6420965797 -0.0032613363 0.0075029665 1.98096 0.201065
4389.9999999984 -0.0000001316 -0.0868246435 0.1996787826 2.6420944204 -0.0032675355 0.0075165476 1.98096 0.217739
4391.9999999984 0.0000024065 -0.0935039330 0.2150404882 2.6420969244 -0.0032892227 0.0075636687 1.98096 0.23449
4393.9999999985 -0.0000003827 -0.1002379867 0.2305227486 2.6420996856 -0.0033182403 0.0076283853 1.98096 0.251373
4395.9999999985 -0.0000037540 -0.1070344133 0.2461480257 2.6420949420 -0.0033483541 0.0076989950 1.98097 0.268412
4397.9999999985 -0.0000016413 -0.1138924603 0.2619192464 2.6420884225 -0.0033775733 0.0077677803 1.98097 0.28561
4399.9999999985 0.0000006573 -0.1208088658 0.2778262701 2.6420874249 -0.0034048382 0.0078303896 1.98097 0.302956
4401.9999999985 -0.0000005956 -0.1277779692 0.2938543116 2.6420873552 -0.0034289781 0.0078865046 1.98097 0.320433
4403.9999999985 -0.0000012057 -0.1347927793 0.3099892716 2.6420847538 -0.0034504555 0.0079370524 1.98096 0.338027
4405.9999999985 0.0000008985 -0.1418483697 0.3262188881 2.6420837167 -0.0034705882 0.0079828084 1.98096 0.355724
4407.9999999985 0.0000024238 -0.1489413647 0.3425310370 2.6420872473 -0.0034892691 0.0080234298 1.98096 0.373512
4409.9999999985 0.0000007722 -0.1560660961 0.3589120955 2.6420911631 -0.0035047157 0.0080578947 1.98096 0.391375
4411.9999999985 -0.0000012351 -0.1632127122 0.3753444006 2.6420910302 -0.0035150365 0.0080831332 1.98097 0.409294
4413.9999999985 -0.0000008861 -0.1703674758 0.3917994976 2.6420889335 -0.0035182423 0.0080920762 1.98097 0.427238
4415.9999999985 0.0000005345 -0.1775108261 0.4082298219 2.6420887344 -0.0035103475 0.0080735974 1.98096 0.445154
4417.9999999985 0.0000002490 -0.1846105243 0.4245579512 2.6420902029 -0.0034828603 0.0080095742 1.98096 0.462958
4419.9999999985 -0.0000012330 -0.1916105180 0.4406558600 2.6420899806 -0.0034208156 0.0078673863 1.98096 0.480512
4421.9999999986 -0.0000020946 -0.1984136832 0.4563030208 2.6420872048 -0.0032979690 0.0075861626 1.98096 0.497575
4423.9999999986 -0.0000018010 -0.2048542061 0.4711182573 2.6420835339 -0.0030718157 0.0070665307 1.98096 0.513729
4425.9999999986 -0.0000008751 -0.2106772324 0.4845130686 2.6420811321 -0.0026990798 0.0062086126 1.98096 0.528335
4427.9999999986 -0.0000002035 -0.2155876011 0.4958072841 2.6420804081 -0.0021857454 0.0050271058 1.98096 0.54065
4429.9999999986 -0.0000000483 -0.2193743248 0.5045160632 2.6420802822 -0.0015979638 0.0036748269 1.98096 0.550147
4431.9999999986 -0.0000000008 -0.2219580512 0.5104576168 2.6420802241 -0.0009903585 0.0022773239 1.98096 0.556626
4433.9999999986 0.0000000452 -0.2233195390 0.5135882038 2.6420802661 -0.0003752558 0.0008627690 1.98096 0.56004
4435.9999999986 0.0000000649 -0.2234423329 0.5138702414 2.6420803775 0.0002494411 -0.0005737817 1.98096 0.560347
4437.9999999986 0.0000000618 -0.2223069866 0.5112590799 2.6420805012 0.0008830427 -0.0020308005 1.98096 0.5575
4439.9999999986 0.0000000558 -0.2198988469 0.5057210157 2.6420806140 0.0015220303 -0.0035002160 1.98096 0.551461
4441.9999999986 0.0000000544 -0.2162091762 0.4972359273 2.6420807199 0.0021649428 -0.0049786734 1.98096 0.542208
4443.9999999986 0.0000000582 -0.2112256885 0.4857755300 2.6420808290 0.0028174922 -0.0064793068 1.98096 0.529711
4445.9999999986 0.0000000661 -0.2049143753 0.4712615874 2.6420809521 0.0034958901 -0.0080393964 1.98096 0.513885
4447.9999999987 0.0000000774 -0.1971972979 0.4535148411 2.6420810954 0.0042275298 -0.0097219373 1.98096 0.494533
4449.9999999987 0.0000000908 -0.1879317532 0.4322070960 2.6420812632 0.0050488877 -0.0116108134 1.98095 0.471297
4451.9999999987 0.0000001060 -0.1768971490 0.4068310335 2.6420814632 0.0059994835 -0.0137969091 1.98095 0.443626
4453.9999999987 0.0000001246 -0.1638011019 0.3767142324 2.6420817087 0.0071075708 -0.0163452028 1.98095 0.410785
4455.9999999987 0.0000001292 -0.1483290405 0.3411332538 2.6420819746 0.0083592450 -0.0192237106 1.98095 0.371986
4457.9999999987 0.0000000761 -0.1302799842 0.2996259022 2.6420822155 0.0096413423 -0.0221721642 1.98095 0.326724
4459.9999999987 -0.0000001227 -0.1098544481 0.2526533966 2.6420822352 0.0106419262 -0.0244731550 1.98094 0.275503
4461.9999999987 -0.0000002213 -0.0881859852 0.2028225582 2.6420819315 0.0107277857 -0.0246706482 1.98093 0.221165
4463.9999999987 -0.0000003296 -0.0678519107 0.1560600065 2.6420816726 0.0091884943 -0.0211310780 1.98092 0.170172
4465.9999999987 0.0000002304 -0.0523560985 0.1204236867 2.6420818762 0.0059353270 -0.0136495772 1.98091 0.131313
4467.9999999987 -0.0000000692 -0.0440085824 0.1012258986 2.6420819257 0.0025424823 -0.0058478014 1.9809 0.110379
4469.9999999987 -0.0000001599 -0.0406731605 0.0935538065 2.6420817908 0.0011343090 -0.0026092001 1.9809 0.102013
4471.9999999987 0.0000020402 -0.0382818861 0.0880522204 2.6420825335 0.0014589516 -0.0033569638 1.98091 0.096014
4473.9999999987 0.0000044878 -0.0347578052 0.0799455429 2.6420898592 0.0019945183 -0.0045865179 1.98091 0.0871745
4475.9999999988 -0.0000005570 -0.0304447742 0.0700289754 2.6420943371 0.0023052018 -0.0053000306 1.98089 0.0763606
4477.9999999988 -0.0000027224 -0.0254169652 0.0584662855 2.6420910591 0.0027781004 -0.0063900247 1.98088 0.0637521
4479.9999999988 0.0000001822 -0.0190309272 0.0437766265 2.6420874664 0.0036614533 -0.0084220644 1.98088 0.0477344
4481.9999999988 -0.0000001657 -0.0107548405 0.0247405163 2.6420883357 0.0044812595 -0.0103073393 1.98086 0.026977
4483.9999999988 -0.0000019550 -0.0015814856 0.0036415556 2.6420868187 0.0044371362 -0.0102062217 1.98051 0.00397014
4485.9999999988 0.0000024835 0.0065512676 -0.0150653306 2.6420870154 0.0034435838 -0.0079208853 -1.16061 0.0164281
4487.9999999988 0.0000054091 0.0121837333 -0.0280174224 2.6420955326 0.0021813305 -0.0050134078 -1.1606 0.0305519
4489.9999999988 -0.0000049653 0.0161487119 -0.0371270283 2.6420966296 0.0019840439 -0.0045584476 -1.16052 0.040487
4491.9999999988 -0.0000057096 0.0208171526 -0.0478590146 2.6420826776 0.0026990474 -0.0062072550 -1.16051 0.0521904
4493.9999999988 0.0000020813 0.0269254503 -0.0619118493 2.6420814127 0.0032982999 -0.0075887240 -1.16057 0.0675134
4495.9999999988 0.0000004646 0.0338835075 -0.0779200775 2.6420854901 0.0035356959 -0.0081340548 -1.16061 0.0849684
4497.9999999988 0.0000030152 0.0410686832 -0.0944464700 2.6420872581 0.0035402937 -0.0081416003 -1.16062 0.102989
4499.9999999988 0.0000049640 0.0481744887 -0.1107832545 2.6420944278 0.0034674490 -0.0079698504 -1.16061 0.120804
4501.9999999988 -0.0000001901 0.0551353469 -0.1267806383 2.6420995948 0.0033955977 -0.0078038763 -1.16058 0.138251
4503.9999999989 -0.0000026557 0.0619748407 -0.1425033918 2.6420953811 0.0033401554 -0.0076807996 -1.16057 0.155397
4505.9999999989 0.0000007090 0.0687219814 -0.1580230928 2.6420934774 0.0032976472 -0.0075861768 -1.16058 0.172319
4507.9999999989 0.0000003703 0.0754022977 -0.1733919286 2.6420960599 0.0032696859 -0.0075219244 -1.1606 0.189077
4509.9999999989 -0.0000015502 0.0820491770 -0.1886826602 2.6420951684 0.0032612663 -0.0075023100 -1.16061 0.20575
4511.9999999989 0.0000008612 0.0887025815 -0.2039869058 2.6420938478 0.0032725723 -0.0075271257 -1.16062 0.222438
4513.9999999989 0.0000022371 0.0953960088 -0.2193786380 2.6420974804 0.0032971508 -0.0075806154 -1.16062 0.239222
4515.9999999989 -0.0000017105 0.1021477129 -0.2348997090 2.6420985901 0.0033269164 -0.0076479726 -1.16061 0.256148
4517.9999999989 -0.0000036782 0.1089620318 -0.2505662904 2.6420922222 0.0033568610 -0.0077187262 -1.1606 0.273233
4519.9999999989 -0.0000006419 0.1158372272 -0.2663769639 2.6420869423 0.0033856566 -0.0077860167 -1.1606 0.290474
4521.9999999989 0.0000005270 0.1227695032 -0.2823194065 2.6420870317 0.0034121297 -0.0078467338 -1.1606 0.307858
4523.9999999989 -0.0000010213 0.1297524676 -0.2983787500 2.6420862179 0.0034353978 -0.0079011871 -1.16061 0.32537
4525.9999999989 -0.0000008241 0.1367794681 -0.3145413912 2.6420834598 0.0034563859 -0.0079503399 -1.16061 0.342994
4527.9999999989 0.0000015701 0.1438463036 -0.3307953522 2.6420837378 0.0034762210 -0.0079947144 -1.16061 0.360718
4529.9999999989 0.0000022632 0.1509493136 -0.3471282157 2.6420879847 0.0034941966 -0.0080337405 -1.16061 0.378528
4531.9999999990 0.0000000654 0.1580817327 -0.3635256384 2.6420909562 0.0035083885 -0.0080660905 -1.16061 0.39641
4533.9999999990 -0.0000013764 0.1652325566 -0.3799677696 2.6420898377 0.0035169429 -0.0080876235 -1.1606 0.41434
4535.9999999990 -0.0000004593 0.1723868318 -0.3964216076 2.6420879926 0.0035175876 -0.0080901899 -1.16061 0.432282
4537.9999999990 0.0000006808 0.1795222982 -0.4128325494 2.6420885477 0.0035052725 -0.0080611754 -1.16061 0.450177
4539.9999999990 -0.0000001165 0.1866013356 -0.4291117040 2.6420898442 0.0034699372 -0.0079793761 -1.16061 0.467928
4541.9999999990 -0.0000015763 0.1935585044 -0.4451105003 2.6420888350 0.0033941062 -0.0078058694 -1.16061 0.485374
4543.9999999990 -0.0000021114 0.2002805288 -0.4605708598 2.6420855795 0.0032471406 -0.0074690985 -1.16061 0.502233
4545.9999999990 -0.0000015543 0.2065770243 -0.4750541878 2.6420821237 0.0029830843 -0.0068619538 -1.16061 0.518026
4547.9999999990 -0.0000006171 0.2121722555 -0.4879239411 2.6420802651 0.0025668679 -0.0059039207 -1.16061 0.532059
4549.9999999990 -0.0000001166 0.2167819365 -0.4985255827 2.6420798310 0.0020248284 -0.0046565684 -1.16062 0.54362
4551.9999999990 -0.0000000364 0.2202342173 -0.5064645218 2.6420797337 0.0014280097 -0.0032837104 -1.16062 0.552277
4553.9999999990 0.0000000130 0.2224756157 -0.5116184313 2.6420797008 0.0008182208 -0.0018813355 -1.16062 0.557897
4555.9999999990 0.0000000540 0.2234906899 -0.5139522399 2.6420797675 0.0002005884 -0.0004610738 -1.16061 0.560442
4557.9999999991 0.0000000646 0.2232614797 -0.5134248411 2.6420798866 -0.0004269087 0.0009818268 -1.16061 0.559867
4559.9999999991 0.0000000588 0.2217692178 -0.5099931188 2.6420800064 -0.0010624289 0.0024431754 -1.16061 0.556125
4561.9999999991 0.0000000534 0.2190012509 -0.5036279604 2.6420801137 -0.0017024787 0.0039149530 -1.16061 0.549184
4563.9999999991 0.0000000531 0.2149492428 -0.4943101666 2.6420802161 -0.0023471467 0.0053973658 -1.16061 0.539023
4565.9999999991 0.0000000578 0.2095969069 -0.4820022562 2.6420803236 -0.0030048703 0.0069098146 -1.16062 0.525602
4567.9999999991 0.0000000666 0.2029001613 -0.4666028340 2.6420804465 -0.0036950563 0.0084969250 -1.16062 0.508809
4569.9999999991 0.0000000778 0.1947647574 -0.4478951455 2.6420805915 -0.0044479962 0.0102283525 -1.16062 0.488409
4571.9999999991 0.0000000910 0.1850268591 -0.4255024206 2.6420807605 -0.0053018754 0.0121919077 -1.16062 0.463991
4573.9999999991 0.0000001081 0.1734437727 -0.3988665430 2.6420809658 -0.0062950266 0.0144757403 -1.16062 0.434945
4575.9999999991 0.0000001228 0.1597090744 -0.3672828454 2.6420812033 -0.0074479285 0.0171269431 -1.16062 0.400504
4577.9999999991 0.0000001146 0.1435213435 -0.3300581706 2.6420814604 -0.0087258969 0.0200657478 -1.16062 0.359912
4579.9999999991 0.0000000328 0.1247545733 -0.2869027807 2.6420816527 -0.0099724707 0.0229323287 -1.16063 0.312853
4581.9999999991 -0.0000002003 0.1038066107 -0.2387316551 2.6420815766 -0.0107940365 0.0248215136 -1.16063 0.260324
4583.9999999991 -0.0000001976 0.0821899701 -0.1890228283 2.6420811920 -0.0104797948 0.0240990363 -1.16064 0.206118
4585.9999999992 -0.0000002822 0.0628559704 -0.1445624787 2.6420809103 -0.0084257471 0.0193758809 -1.16065 0.157636
4587.9999999992 0.0000001633 0.0492851952 -0.1133550783 2.6420813099 -0.0048635428 0.0111841638 -1.16067 0.123606
4589.9999999992 0.0000000815 0.0427501634 -0.0983258829 2.6420809472 -0.0019331903 0.0044464569 -1.16067 0.107217
4591.9999999992 0.0000000111 0.0400625855 -0.0921443621 2.6420807178 -0.0010924467 0.0025132087 -1.16067 0.100477
4593.9999999992 0.0000039527 0.0374064972 -0.0860333741 2.6420830821 -0.0016448494 0.0037842296 -1.16066 0.0938136
4595.9999999992 0.0000035060 0.0336074025 -0.0772958478 2.6420914238 -0.0020891458 0.0048031352 -1.16066 0.0842859
4597.9999999992 -0.0000017230 0.0291211032 -0.0669816918 2.6420936422 -0.0024054165 0.0055307001 -1.16069 0.0730382
4599.9999999992 -0.0000021729 0.0237974157 -0.0547380512 2.6420893695 -0.0029860263 0.0068681611 -1.1607 0.0596873
4601.9999999992 0.0000008037 0.0168860130 -0.0388412191 2.6420872443 -0.0039434144 0.0090698864 -1.1607 0.042353
4603.9999999992 -0.0000010818 0.0081857889 -0.0188309732 2.6420882473 -0.0045701391 0.0105111815 -1.16074 0.0205332
4605.9999999992 -0.0000014389 -0.0008963862 0.0020575832 2.6420861940 -0.0042458053 0.0097659021 1.98165 0.00224436
4607.9999999992 0.0000041717 -0.0084093367 0.0193377826 2.6420885603 -0.0030555619 0.0070272502 1.98099 0.0210871
4609.9999999992 0.0000034415 -0.0133636992 0.0307271123 2.6420974892 -0.0019816505 0.0045526944 1.98104 0.0335074
4611.9999999992 -0.0000075751 -0.0173165056 0.0398079824 2.6420928602 -0.0021479232 0.0049359412 1.98111 0.0434113
4613.9999999993 -0.0000027042 -0.0224075691 0.0515140365 2.6420798917 -0.0029029268 0.0066770975 1.98109 0.0561765
4615.9999999993 0.0000019031 -0.0288302105 0.0662902911 2.6420826540 -0.0033989741 0.0078199343 1.98103 0.0722882
4617.9999999993 0.0000005405 -0.0359027843 0.0825600806 2.6420854084 -0.0035528688 0.0081724735 1.981 0.0900288
4619.9999999993 0.0000041626 -0.0430835512 0.0990737523 2.6420882476 -0.0035228442 0.0080998338 1.98099 0.108036
4621.9999999993 0.0000040262 -0.0501491901 0.1153150080 2.6420963247 -0.0034458488 0.0079189120 1.98101 0.125748
4623.9999999993 -0.0000017495 -0.0570729143 0.1312260785 2.6420985481 -0.0033786627 0.0077654054 1.98104 0.1431
4625.9999999993 -0.0000019102 -0.0638842402 0.1468859469 2.6420935398 -0.0033271489 0.0076516980 1.98104 0.160177
4627.9999999993 0.0000011929 -0.0706101972 0.1623575867 2.6420935400 -0.0032882664 0.0075643528 1.98103 0.177047
4629.9999999993 -0.0000004102 -0.0772776041 0.1776956291 2.6420956687 -0.0032653431 0.0075114110 1.98101 0.193772
4631.9999999993 -0.0000012563 -0.0839226318 0.1929808762 2.6420938381 -0.0032628051 0.0075052779 1.981 0.210439
4633.9999999993 0.0000016907 -0.0905848129 0.2083035098 2.6420938955 -0.0032786513 0.0075399147 1.981 0.227147
4635.9999999993 0.0000015094 -0.0972937941 0.2237285003 2.6420979121 -0.0033054609 0.0075986147 1.981 0.243968
4637.9999999993 -0.0000028289 -0.1040634115 0.2392895800 2.6420967594 -0.0033355667 0.0076677901 1.98101 0.260938
4639.9999999993 -0.0000031039 -0.1108954516 0.2549972957 2.6420896434 -0.0033652774 0.0077381491 1.98101 0.278067
4641.9999999994 0.0000001574 -0.1177875016 0.2708463582 2.6420860426 -0.0033935606 0.0078036947 1.98101 0.29535
4643.9999999994 0.0000001555 -0.1247350968 0.2868229829 2.6420865470 -0.0034191437 0.0078625541 1.98101 0.312772
4645.9999999994 -0.0000012865 -0.1317313605 0.3029124977 2.6420848876 -0.0034416284 0.0079154262 1.98101 0.330317
4647.9999999994 -0.0000002405 -0.1387702218 0.3191018472 2.6420824091 -0.0034622295 0.0079632359 1.981 0.34797
4649.9999999994 0.0000020925 -0.1458480166 0.3353791388 2.6420840819 -0.0034817076 0.0080061889 1.981 0.36572
4651.9999999994 0.0000017986 -0.1529605097 0.3517315771 2.6420885964 -0.0034988189 0.0080435330 1.981 0.383552
4653.9999999994 -0.0000005780 -0.1600997202 0.3681438278 2.6420903533 -0.0035116063 0.0080734422 1.98101 0.40145
4655.9999999994 -0.0000013121 -0.1672535711 0.3845931924 2.6420885521 -0.0035182334 0.0080906250 1.98101 0.419387
4657.9999999994 -0.0000000045 -0.1744056232 0.4010414836 2.6420872166 -0.0035159288 0.0080858384 1.98101 0.437323
4659.9999999994 0.0000006276 -0.1815302952 0.4174261236 2.6420883514 -0.0034984106 0.0080446660 1.98101 0.45519
4661.9999999994 -0.0000005631 -0.1885836091 0.4336448259 2.6420891903 -0.0034538855 0.0079421143 1.98101 0.472876
4663.9999999994 -0.0000018425 -0.1954891619 0.4495245570 2.6420874194 -0.0033618786 0.0077316947 1.98101 0.490192
4665.9999999994 -0.0000020482 -0.2021150734 0.4647636763 2.6420838498 -0.0031870131 0.0073305746 1.981 0.506809
4667.9999999995 -0.0000013053 -0.2082452209 0.4788636135 2.6420807350 -0.0028818555 0.0066285979 1.981 0.522184
4669.9999999995 -0.0000004082 -0.2135891859 0.4911543625 2.6420793283 -0.0024243361 0.0055755445 1.981 0.535587
4671.9999999995 -0.0000000721 -0.2178845871 0.5010323115 2.6420790836 -0.0018598431 0.0042767602 1.981 0.546358
4673.9999999995 -0.0000000249 -0.2209988020 0.5081932208 2.6420790039 -0.0012572671 0.0028908502 1.981 0.554167
4675.9999999995 0.0000000273 -0.2228968648 0.5125572940 2.6420790016 -0.0006454813 0.0014840210 1.981 0.558926
4677.9999999995 0.0000000604 -0.2235640671 0.5140910780 2.6420790896 -0.0000251151 0.0000575762 1.981 0.560598
4679.9999999995 0.0000000639 -0.2229813383 0.5127508595 2.6420792127 0.0006050092 -0.0013912780 1.981 0.559137
4681.9999999995 0.0000000569 -0.2211312048 0.5084964771 2.6420793288 0.0012421301 -0.0028562246 1.981 0.554498
4683.9999999995 0.0000000529 -0.2180028786 0.5013031018 2.6420794340 0.0018832109 -0.0043302914 1.981 0.546654
4685.9999999995 0.0000000541 -0.2135874355 0.4911501826 2.6420795370 0.0025302772 -0.0058181365 1.981 0.535582
4687.9999999995 0.0000000603 -0.2078629876 0.4779873616 2.6420796484 0.0031947017 -0.0073459091 1.981 0.521228
4689.9999999995 0.0000000695 -0.2007735804 0.4616859494 2.6420797769 0.0038990786 -0.0089655608 1.981 0.503452
4691.9999999995 0.0000000816 -0.1922070820 0.4419880842 2.6420799280 0.0046763694 -0.0107528839 1.981 0.481972
4693.9999999995 0.0000000957 -0.1819777164 0.4184665667 2.6420801067 0.0055658890 -0.0127982808 1.981 0.456322
4695.9999999996 0.0000001134 -0.1698217135 0.3905148494 2.6420803238 0.0066034196 -0.0151840320 1.98099 0.425842
4697.9999999996 0.0000001281 -0.1554237538 0.3574078520 2.6420805705 0.0077987705 -0.0179326935 1.98099 0.38974
4699.9999999996 0.0000001028 -0.1385086055 0.3185126785 2.6420808278 0.0090913367 -0.0209048888 1.98099 0.347325
4701.9999999996 -0.0000000216 -0.1190519543 0.2737734750 2.6420809622 0.0102723036 -0.0236204242 1.98099 0.298539
4703.9999999996 -0.0000002527 -0.0976979321 0.2246714634 2.6420807728 0.0108560470 -0.0249626501 1.98098 0.244994
4705.9999999996 -0.0000002146 -0.0763726313 0.1756353585 2.6420804420 0.0100894294 -0.0232001244 1.98097 0.191522
4707.9999999996 -0.0000000897 -0.0583272175 0.1341404696 2.6420802398 0.0075302047 -0.0173155100 1.98096 0.146273
4709.9999999996 -0.0000000213 -0.0468116565 0.1076607108 2.6420806987 0.0038471547 -0.0088465869 1.98094 0.117397
4711.9999999996 0.0000002030 -0.0417934248 0.0961198270 2.6420803840 0.0014983713 -0.0034462697 1.98094 0.104813
4713.9999999996 0.0000004338 -0.0394349097 0.0906952043 2.6420801640 0.0011815966 -0.0027185957 1.98094 0.0988976
4715.9999999996 0.0000049614 -0.0364331935 0.0837895582 2.6420847875 0.0018045189 -0.0041506003 1.98095 0.0913678
4717.9999999996 0.0000019079 -0.0324081283 0.0745344960 2.6420922458 0.0021731659 -0.0049956523 1.98094 0.0812753
4719.9999999996 -0.0000024875 -0.0277358807 0.0637926664 2.6420919671 0.0025275504 -0.0058120675 1.98092 0.0695614
4721.9999999996 -0.0000013077 -0.0220504241 0.0507165368 2.6420872501 0.0032303438 -0.0074298372 1.98092 0.0553027
4723.9999999997 0.0000007391 -0.0145869138 0.0335509492 2.6420866542 0.0041977927 -0.0096543422 1.98091 0.0365848
4725.9999999997 -0.0000018044 -0.0055855711 0.0128497430 2.6420866170 0.0045799282 -0.0105331185 1.98084 0.0140112
4727.9999999997 -0.0000002379 0.0032453596 -0.0074601328 2.6420847008 0.0039798497 -0.0091537106 -1.16046 0.00813547
4729.9999999997 0.0000054723 0.0100442697 -0.0230961310 2.6420897721 0.0026734820 -0.0061468700 -1.16058 0.0251857
4731.9999999997 0.0000003773 0.0144588533 -0.0332409367 2.6420972806 0.0018963339 -0.0043556934 -1.16051 0.0362494
4733.9999999997 -0.0000082079 0.0185906210 -0.0427340785 2.6420874947 0.0023561081 -0.0054157126 -1.16046 0.0466027
4735.9999999997 0.0000000294 0.0241063614 -0.0554190159 2.6420783716 0.0030813141 -0.0070879730 -1.1605 0.060435
4737.9999999997 0.0000013475 0.0307840116 -0.0707812022 2.6420831587 0.0034714359 -0.0079859501 -1.16056 0.0771857
4739.9999999997 0.0000012690 0.0379276875 -0.0872124107 2.6420849687 0.0035558512 -0.0081780620 -1.16058 0.0951027
4741.9999999997 0.0000049963 0.0450874534 -0.1036748767 2.6420895685 0.0035022564 -0.0080507669 -1.16058 0.113055
4743.9999999997 0.0000025752 0.0521117727 -0.1198181718 2.6420975466 0.0034253348 -0.0078709033 -1.16055 0.13066
4745.9999999997 -0.0000026675 0.0590009581 -0.1356499955 2.6420967378 0.0033629426 -0.0077301144 -1.16053 0.147926
4747.9999999997 -0.0000008585 0.0657860899 -0.1512516027 2.6420922628 0.0033150341 -0.0076244066 -1.16053 0.164939
4749.9999999997 0.0000011885 0.0724928133 -0.1666790724 2.6420938213 0.0032801032 -0.0075451567 -1.16055 0.181761
4751.9999999998 -0.0000011515 0.0791501836 -0.1819927611 2.6420948814 0.0032626555 -0.0075047283 -1.16056 0.198459
4753.9999999998 -0.0000006097 0.0857965655 -0.1972799032 2.6420925902 0.0032658287 -0.0075115455 -1.16057 0.215129
4755.9999999998 0.0000022633 0.0924699260 -0.2126260995 2.6420942712 0.0032856287 -0.0075545965 -1.16057 0.231863
4757.9999999998 0.0000003631 0.0991955740 -0.2280870220 2.6420976974 0.0033140209 -0.0076174407 -1.16057 0.248724
4759.9999999998 -0.0000035593 0.1059832115 -0.2436889245 2.6420941486 0.0033441860 -0.0076877073 -1.16056 0.265738
4761.9999999998 -0.0000022068 0.1128328094 -0.2594373333 2.6420871892 0.0033735994 -0.0077571691 -1.16056 0.282912
4763.9999999998 0.0000005960 0.1197414086 -0.2753236624 2.6420853451 0.0034012649 -0.0078208449 -1.16056 0.300235
4765.9999999998 -0.0000003124 0.1267037767 -0.2913333432 2.6420856163 0.0034259178 -0.0078779207 -1.16056 0.317693
4767.9999999998 -0.0000012821 0.1337128633 -0.3074520270 2.6420832871 0.0034477208 -0.0079292722 -1.16056 0.33527
4769.9999999998 0.0000004929 0.1407633381 -0.3236671953 2.6420816643 0.0034680168 -0.0079757625 -1.16057 0.352952
4771.9999999998 0.0000023832 0.1478518037 -0.3399668420 2.6420846090 0.0034870209 -0.0080172314 -1.16057 0.370726
4773.9999999998 0.0000011669 0.1549731588 -0.3563376925 2.6420888784 0.0035031093 -0.0080527763 -1.16057 0.388578
4775.9999999998 -0.0000010591 0.1621182195 -0.3727630534 2.6420893929 0.0035143514 -0.0080798252 -1.16056 0.406491
4777.9999999999 -0.0000010768 0.1692738438 -0.3892167050 2.6420872939 0.0035188452 -0.0080919292 -1.16056 0.424433
4779.9999999999 0.0000003779 0.1764217199 -0.4056546255 2.6420866633 0.0035131060 -0.0080786869 -1.16057 0.442358
4781.9999999999 0.0000004114 0.1835322088 -0.4220050817 2.6420880978 0.0034894651 -0.0080234410 -1.16057 0.460187
4783.9999999999 -0.0000010159 0.1905538993 -0.4381500386 2.6420882787 0.0034341756 -0.0078965735 -1.16057 0.477793
4785.9999999999 -0.0000020442 0.1973976367 -0.4538873737 2.6420858141 0.0033232045 -0.0076426968 -1.16057 0.494954
4787.9999999999 -0.0000019111 0.2039103709 -0.4688658771 2.6420821124 0.0031164570 -0.0071679713 -1.16057 0.511287
4789.9999999999 -0.0000010193 0.2098505052 -0.4825278603 2.6420794336 0.0027680700 -0.0063663230 -1.16057 0.526185
4791.9999999999 -0.0000002654 0.2149216642 -0.4941901078 2.6420784963 0.0022731767 -0.0052273957 -1.16057 0.538902
4793.9999999999 -0.0000000533 0.2188926070 -0.5033211146 2.6420783356 0.0016921824 -0.0038908812 -1.16057 0.548859
4795.9999999999 -0.0000000105 0.2216665245 -0.5096990075 2.6420782641 0.0010859493 -0.0024967324 -1.16057 0.555814
4797.9999999999 0.0000000398 0.2232201550 -0.5132708452 2.6420782897 0.0004720280 -0.0010851189 -1.16057 0.559709
4799.9999999999 0.0000000647 0.2235378612 -0.5140009711 2.6420783951 -0.0001511913 0.0003477903 -1.16057 0.560505
4801.9999999999 0.0000000635 0.2226001236 -0.5118445965 2.6420785210 -0.0007837062 0.0018020570 -1.16057 0.558154
4803.9999999999 0.0000000572 0.2203912048 -0.5067655376 2.6420786373 -0.0014221624 0.0032699936 -1.16057 0.552615
4806.0000000000 0.0000000548 0.2169017985 -0.4987423701 2.6420787448 -0.0020644166 0.0047466779 -1.16057 0.543866
4808.0000000000 0.0000000579 0.2121211939 -0.4877504366 2.6420788536 -0.0027147793 0.0062420208 -1.16057 0.53188
4810.0000000000 0.0000000654 0.2060201970 -0.4737225832 2.6420789752 -0.0033877091 0.0077892649 -1.16057 0.516582
4812.0000000000 0.0000000758 0.1985291944 -0.4564987243 2.6420791161 -0.0041089211 0.0094475354 -1.16057 0.4978
4814.0000000000 0.0000000889 0.1895167369 -0.4357765976 2.6420792809 -0.0049137456 0.0112980665 -1.16058 0.475203
4816.0000000000 0.0000001042 0.1787746572 -0.4110775413 2.6420794771 -0.0058418856 0.0134321488 -1.16058 0.448269
4818.0000000000 0.0000001226 0.1660199866 -0.3817508997 2.6420797156 -0.0069248589 0.0159222531 -1.16058 0.416289
4820.0000000000 0.0000001321 0.1509354387 -0.3470671151 2.6420799772 -0.0081583322 0.0187584121 -1.16058 0.378467
4822.0000000000 0.0000000872 0.1332881711 -0.3064908027 2.6420802269 -0.0094497866 0.0217278715 -1.16058 0.334219
4824.0000000000 -0.0000000789 0.1131879630 -0.2602744656 2.6420802905 -0.0105273589 0.0242054972 -1.16059 0.283821
4826.0000000000 -0.0000002490 0.0915788377 -0.2105887191 2.6420800184 -0.0108090400 0.0248531551 -1.1606 0.229639
4828.0000000000 -0.0000002934 0.0708106167 -0.1628361822 2.6420797273 -0.0095519613 0.0219630885 -1.16061 0.177566
4830.0000000000 0.0000001543 0.0543323041 -0.1249469148 2.6420797584 -0.0065253443 0.0150039043 -1.16062 0.136249
4832.0000000000 -0.0000001483 0.0448827012 -0.1032186344 2.6420798790 -0.0029607804 0.0068084232 -1.16063 0.112555
4834.0000000001 -0.0000000051 0.0410419813 -0.0943858969 2.6420796113 -0.0012221370 0.0028107317 -1.16063 0.102923
4836.0000000001 0.0000013352 0.0387274145 -0.0890620001 2.6420798501 -0.0013520246 0.0031105485 -1.16062 0.0971177
4838.0000000001 0.0000050365 0.0353785908 -0.0813590115 2.6420867100 -0.0019341033 0.0044473857 -1.16062 0.0887183
4840.0000000001 0.0000003108 0.0311624944 -0.0716666197 2.6420926419 -0.0022563386 0.0051865366 -1.16063 0.0781486
4842.0000000001 -0.0000027514 0.0262734766 -0.0604260223 2.6420903801 -0.0026793313 0.0061613642 -1.16065 0.0658908
4844.0000000001 -0.0000002233 0.0201553500 -0.0463552844 2.6420863315 -0.0035036590 0.0080577498 -1.16065 0.0505475
4846.0000000001 0.0000002947 0.0121533725 -0.0279527955 2.6420870684 -0.0043995833 0.0101177724 -1.16067 0.0304805
4848.0000000001 -0.0000020312 0.0029969495 -0.0068963060 2.6420861594 -0.0045105357 0.0103731763 -1.16085 0.00751936
4850.0000000001 0.0000014393 -0.0054266911 0.0124764174 2.6420854629 -0.0036490472 0.0083923577 1.98107 0.0136055
4852.0000000001 0.0000058051 -0.0114713842 0.0263756199 2.6420930111 -0.0023361369 0.0053693642 1.98104 0.0287622
4854.0000000001 -0.0000031924 -0.0155373052 0.0357162303 2.6420968859 -0.0019252965 0.0044221644 1.98112 0.0389494
4856.0000000001 -0.0000071519 -0.0199896346 0.0459478796 2.6420833763 -0.0025783916 0.0059279434 1.98115 0.0501078
4858.0000000001 0.0000016965 -0.0259000344 0.0595422136 2.6420793171 -0.0032297759 0.0074296735 1.98109 0.0649314
4860.0000000001 0.0000006202 -0.0327739826 0.0753546933 2.6420838299 -0.0035190252 0.0080946208 1.98105 0.0821734
4862.0000000002 0.0000022668 -0.0399530485 0.0918650563 2.6420851817 -0.0035483206 0.0081592972 1.98103 0.100177
4864.0000000002 0.0000051229 -0.0470807943 0.1082507478 2.6420913754 -0.0034803206 0.0079986436 1.98104 0.118046
4866.0000000002 0.0000007693 -0.0540646146 0.1242985216 2.6420977386 -0.0034062316 0.0078266278 1.98107 0.135547
4868.0000000002 -0.0000028671 -0.0609220055 0.1400582219 2.6420943953 -0.0033484126 0.0076976467 1.98109 0.152734
4870.0000000002 0.0000002367 -0.0676829921 0.1556058608 2.6420914043 -0.0033039558 0.0075991195 1.98108 0.169688
4872.0000000002 0.0000007819 -0.0743728345 0.1709939151 2.6420938893 -0.0032733609 0.0075291240 1.98106 0.186468
4874.0000000002 -0.0000014814 -0.0810233054 0.1862904670 2.6420937342 -0.0032616639 0.0075019572 1.98105 0.203148
4876.0000000002 0.0000003551 -0.0876741329 0.2015864779 2.6420919521 -0.0032701928 0.0075206866 1.98104 0.219827
4878.0000000002 0.0000024565 -0.0943606440 0.2169605531 2.6420951362 -0.0032932511 0.0075707877 1.98104 0.236592
4880.0000000002 -0.0000009532 -0.1011036479 0.2324593614 2.6420973290 -0.0033226683 0.0076367980 1.98105 0.253494
4882.0000000002 -0.0000037767 -0.1079092124 0.2481024797 2.6420918208 -0.0033527184 0.0077075379 1.98105 0.270554
4884.0000000002 -0.0000011795 -0.1147760820 0.2638908249 2.6420858055 -0.0033817601 0.0077756892 1.98105 0.287771
4886.0000000002 0.0000006223 -0.1217007785 0.2798132028 2.6420853654 -0.0034086898 0.0078374577 1.98105 0.305134
4888.0000000003 -0.0000008044 -0.1286772973 0.2958547713 2.6420849738 -0.0034324408 0.0078928301 1.98105 0.322627
4890.0000000003 -0.0000010963 -0.1356987753 0.3120016282 2.6420822383 -0.0034536918 0.0079427455 1.98105 0.340234
4892.0000000003 0.0000011967 -0.1427605973 0.3282416477 2.6420817136 -0.0034736973 0.0079878848 1.98104 0.357943
4894.0000000003 0.0000023786 -0.1498593174 0.3445625941 2.6420855933 -0.0034920924 0.0080278075 1.98104 0.375741
4896.0000000003 0.0000004382 -0.1569887989 0.3609505578 2.6420891054 -0.0035070039 0.0080613661 1.98105 0.393612
4898.0000000003 -0.0000013347 -0.1641386543 0.3773869831 2.6420884819 -0.0035165598 0.0080850322 1.98105 0.411537
4900.0000000003 -0.0000007178 -0.1712946306 0.3938414621 2.6420864442 -0.0035186672 0.0080912490 1.98105 0.42948
4902.0000000003 0.0000006190 -0.1784360266 0.4102634103 2.6420865762 -0.0035088937 0.0080682704 1.98105 0.447387
4904.0000000003 0.0000000931 -0.1855283318 0.4265705359 2.6420879977 -0.0034780681 0.0079966883 1.98105 0.46517
4906.0000000003 -0.0000014023 -0.1925114923 0.4426261323 2.6420874141 -0.0034101573 0.0078412241 1.98105 0.482679
4908.0000000003 -0.0000021246 -0.1992814730 0.4581937118 2.6420843912 -0.0032770142 0.0075363673 1.98105 0.499654
4910.0000000003 -0.0000017091 -0.2056617186 0.4728670625 2.6420807797 -0.0030344165 0.0069788781 1.98104 0.515655
4912.0000000003 -0.0000007682 -0.2113874617 0.4860349389 2.6420785954 -0.0026421419 0.0060761409 1.98104 0.530014
4914.0000000003 -0.0000001688 -0.2161669247 0.4970253615 2.6420779987 -0.0021152006 0.0048636539 1.98104 0.541998
4916.0000000004 -0.0000000448 -0.2198062082 0.5053930156 2.6420778852 -0.0015228195 0.0035011657 1.98104 0.551123
4918.0000000004 0.0000000056 -0.2222383547 0.5109846352 2.6420778351 -0.0009140899 0.0021014314 1.98104 0.557221
4920.0000000004 0.0000000500 -0.2234462846 0.5137614363 2.6420778909 -0.0002977893 0.0006844640 1.98104 0.560249
4922.0000000004 0.0000000651 -0.2234128477 0.5136842201 2.6420780068 0.0003282731 -0.0007548892 1.98104 0.560165
4924.0000000004 0.0000000601 -0.2221188122 0.5107088256 2.6420781287 0.0009628744 -0.0022138692 1.98104 0.55692
4926.0000000004 0.0000000537 -0.2195504124 0.5048035931 2.6420782378 0.0016024543 -0.0036843076 1.98104 0.550481
4928.0000000004 0.0000000524 -0.2156991961 0.4959490604 2.6420783397 0.0022461904 -0.0051643172 1.98104 0.540825
4930.0000000004 0.0000000560 -0.2105512874 0.4841132940 2.6420784446 0.0029009769 -0.0066697480 1.98104 0.527918
4932.0000000004 0.0000000639 -0.2040684176 0.4692082816 2.6420785630 0.0035844456 -0.0082411359 1.98104 0.511664
4934.0000000004 0.0000000749 -0.1961655888 0.4510385750 2.6420787020 0.0043253058 -0.0099444879 1.98104 0.49185
4936.0000000004 0.0000000877 -0.1866908018 0.4292546831 2.6420788645 0.0051608628 -0.0118655741 1.98104 0.468095
4938.0000000004 0.0000001031 -0.1754135253 0.4033265503 2.6420790611 0.0061302648 -0.0140944042 1.98104 0.439821
4940.0000000004 0.0000001188 -0.1620345508 0.3725662216 2.6420792918 0.0072586383 -0.0166887505 1.98103 0.406277
4942.0000000004 0.0000001181 -0.1462436630 0.3362604378 2.6420795450 0.0085234338 -0.0195967600 1.98103 0.366686
4944.0000000005 0.0000000532 -0.1278701726 0.2940167669 2.6420797562 0.0097932495 -0.0225162886 1.98103 0.320619
4946.0000000005 -0.0000001680 -0.1071966560 0.2464849977 2.6420797219 0.0107212671 -0.0246498982 1.98102 0.268786
4948.0000000005 -0.0000002270 -0.0855197956 0.1966463878 2.6420793486 0.0106365784 -0.0244552621 1.98102 0.214437
4950.0000000005 -0.0000003443 -0.0655907306 0.1508257445 2.6420790345 0.0088684863 -0.0203904448 1.981 0.164471
4952.0000000005 0.0000002044 -0.0509251225 0.1171065261 2.6420793006 0.0054586592 -0.0125504574 1.98099 0.1277
4954.0000000005 -0.0000000239 -0.0434130178 0.0998337299 2.6420791484 0.0022496265 -0.0051732028 1.98098 0.108864
4956.0000000005 -0.0000001540 -0.0404055864 0.0929177540 2.6420788377 0.0010978816 -0.0025249528 1.98098 0.101323
4958.0000000005 0.0000030209 -0.0379123069 0.0871824812 2.6420802875 0.0015441172 -0.0035520974 1.98099 0.0950691
4960.0000000005 0.0000042671 -0.0342588432 0.0787804923 2.6420884052 0.0020388238 -0.0046870299 1.98099 0.0859071
4962.0000000005 -0.0000010724 -0.0298684855 0.0686885983 2.6420921309 0.0023479327 -0.0053972485 1.98097 0.0749016
4964.0000000005 -0.0000025213 -0.0247159172 0.0568411958 2.6420883811 0.0028662676 -0.0065914512 1.98096 0.0619822
4966.0000000005 0.0000004989 -0.0181008870 0.0416284749 2.6420852999 0.0037889515 -0.0087132249 1.98095 0.0453935
4968.0000000005 -0.0000006101 -0.0096218810 0.0221301582 2.6420862651 0.0045311633 -0.0104197672 1.98093 0.0241314
4970.0000000005 -0.0000018643 -0.0004676691 0.0010797826 2.6420843703 0.0043624158 -0.0100322507 1.97952 0.00117671
4972.0000000006 0.0000032361 0.0074055123 -0.0170259609 2.6420853025 0.0032734772 -0.0075276216 -1.16052 0.0185668
4974.0000000006 0.0000046916 0.0127248539 -0.0292539146 2.6420940580 0.0020796689 -0.0047778343 -1.1605 0.0319016
4976.0000000006 -0.0000062834 0.0166591228 -0.0382904279 2.6420925280 0.0020494743 -0.0047081275 -1.16042 0.0417574
4978.0000000006 -0.0000043442 0.0215130867 -0.0494476472 2.6420786427 0.0027927607 -0.0064218899 -1.16043 0.0539248
4980.0000000006 0.0000021788 0.0277693066 -0.0638380049 2.6420795461 0.0033473042 -0.0076997088 -1.16049 0.0696163
4982.0000000006 0.0000005006 0.0347853916 -0.0799755731 2.6420832485 0.0035459872 -0.0081555821 -1.16053 0.087213
4984.0000000006 0.0000036312 0.0419723593 -0.0965015797 2.6420855926 0.0035336857 -0.0081240248 -1.16054 0.105234
4986.0000000006 0.0000046725 0.0490618458 -0.1127960883 2.6420934287 0.0034583310 -0.0079466575 -1.16052 0.123004
4988.0000000006 -0.0000009334 0.0560070471 -0.1287536897 2.6420974188 0.0033884731 -0.0077860670 -1.16049 0.140408
4990.0000000006 -0.0000024072 0.0628348884 -0.1444472773 2.6420926673 0.0033348090 -0.0076673436 -1.16048 0.157522
4992.0000000006 0.0000009427 0.0695734857 -0.1599445775 2.6420915681 0.0032938795 -0.0075759020 -1.1605 0.174421
4994.0000000006 -0.0000000171 0.0762488458 -0.1752984434 2.6420939628 0.0032681118 -0.0075165410 -1.16051 0.191163
4996.0000000006 -0.0000015220 0.0828956421 -0.1905853127 2.6420924937 0.0032623196 -0.0075029586 -1.16053 0.207833
4998.0000000007 0.0000012188 0.0895537857 -0.2058965586 2.6420916428 0.0032757244 -0.0075323180 -1.16053 0.224529
5000.0000000007 0.0000019423 0.0962551523 -0.2213022231 2.6420954760 0.0033013872 -0.0075882590 -1.16053 0.241329
5002.0000000007 -0.0000022831 0.1030159933 -0.2368404501 2.6420955675 0.0033313512 -0.0076565100 -1.16052 0.258274
5004.0000000007 -0.0000034953 0.1098394125 -0.2525248342 2.6420887086 0.0033612041 -0.0077271469 -1.16052 0.275379
5006.0000000007 -0.0000002550 0.1167233372 -0.2683521732 2.6420841044 0.0033897813 -0.0077936779 -1.16052 0.292638
5008.0000000007 0.0000003934 0.1236636971 -0.2843094159 2.6420844797 0.0034158749 -0.0078535634 -1.16052 0.31004
5010.0000000007 -0.0000011502 0.1306538518 -0.3003817734 2.6420833058 0.0034387859 -0.0079073093 -1.16052 0.327566
5012.0000000007 -0.0000005647 0.1376873748 -0.3165558687 2.6420806427 0.0034595910 -0.0079558539 -1.16052 0.345203
5014.0000000007 0.0000018411 0.1447603398 -0.3328197801 2.6420815806 0.0034792814 -0.0079996004 -1.16053 0.362939
5016.0000000007 0.0000021098 0.1518688617 -0.3491609456 2.6420860296 0.0034968958 -0.0080378915 -1.16053 0.380759
5018.0000000007 -0.0000002356 0.1590056559 -0.3655646235 2.6420885058 0.0035104870 -0.0080692076 -1.16052 0.398648
5020.0000000007 -0.0000013740 0.1661592159 -0.3820097782 2.6420870325 0.0035182051 -0.0080888898 -1.16052 0.416582
5022.0000000007 -0.0000002638 0.1733139648 -0.3984611736 2.6420853778 0.0035175900 -0.0080883137 -1.16052 0.434522
5024.0000000007 0.0000006675 0.1804462505 -0.4148607970 2.6420862013 0.0035030641 -0.0080541158 -1.16052 0.452405
5026.0000000008 -0.0000003241 0.1875157501 -0.4311140783 2.6420873032 0.0034638175 -0.0079635029 -1.16052 0.470129
5028.0000000008 -0.0000017241 0.1944523440 -0.4470621142 2.6420859220 0.0033811021 -0.0077743497 -1.16052 0.487521
5030.0000000008 -0.0000021135 0.2011347873 -0.4624282226 2.6420824658 0.0032221950 -0.0074101225 -1.16053 0.504277
5032.0000000008 -0.0000014646 0.2073612889 -0.4767473188 2.6420791132 0.0029401695 -0.0067616436 -1.16053 0.519891
5034.0000000008 -0.0000005327 0.2128486264 -0.4893658539 2.6420774254 0.0025051491 -0.0057605392 -1.16053 0.533651
5036.0000000008 -0.0000001044 0.2173209082 -0.4996489707 2.6420770694 0.0019522695 -0.0044885991 -1.16053 0.544865
5038.0000000008 -0.0000000370 0.2206238986 -0.5072427526 2.6420769643 0.0013524576 -0.0031092252 -1.16053 0.553146
5040.0000000008 0.0000000169 0.2227132297 -0.5120458291 2.6420769359 0.0007416758 -0.0017049170 -1.16053 0.558383
5042.0000000008 0.0000000586 0.2235740702 -0.5140245131 2.6420770125 0.0001227406 -0.0002819985 -1.16053 0.560541
5044.0000000008 0.0000000671 0.2231878933 -0.5131363793 2.6420771379 -0.0005060604 0.0011635638 -1.16053 0.559573
5046.0000000008 0.0000000616 0.2215364356 -0.5093394710 2.6420772629 -0.0011424413 0.0026265530 -1.16053 0.555432
5048.0000000008 0.0000000575 0.2186079012 -0.5026066509 2.6420773772 -0.0017830568 0.0040992918 -1.16053 0.54809
5050.0000000008 0.0000000586 0.2143938263 -0.4929184295 2.6420774892 -0.0024288107 0.0055838590 -1.16053 0.537525
5052.0000000008 0.0000000650 0.2088756364 -0.4802320746 2.6420776099 -0.0030894240 0.0071026021 -1.16053 0.523691
5054.0000000009 0.0000000744 0.2020041869 -0.4644345759 2.6420777479 -0.0037857280 0.0087034110 -1.16053 0.506463
5056.0000000009 0.0000000876 0.1936774513 -0.4452913478 2.6420779103 -0.0045492382 0.0104587403 -1.16053 0.485588
5058.0000000009 0.0000001023 0.1837218943 -0.4224034076 2.6420781009 -0.0054187295 0.0124577340 -1.16053 0.460628
5060.0000000009 0.0000001219 0.1718852401 -0.3951907393 2.6420783316 -0.0064315942 0.0147863611 -1.16053 0.430953
5062.0000000009 0.0000001381 0.1578563254 -0.3629379423 2.6420785987 -0.0076039621 0.0174817047 -1.16054 0.395781
5064.0000000009 0.0000001234 0.1413435358 -0.3249745653 2.6420788827 -0.0088903021 0.0204390730 -1.16054 0.354382
5066.0000000009 0.0000000242 0.1222624343 -0.2811065250 2.6420790710 -0.0101120696 0.0232479490 -1.16054 0.306544
5068.0000000009 -0.0000002132 0.1011140248 -0.2324857358 2.6420789807 -0.0108357262 0.0249116018 -1.16055 0.253523
5070.0000000009 -0.0000001792 0.0795918659 -0.1830056156 2.6420786466 -0.0103260454 0.0237400247 -1.16056 0.199564
5072.0000000009 -0.0000001877 0.0607919628 -0.1397834152 2.6420784342 -0.0080445286 0.0184949695 -1.16057 0.152431
5074.0000000009 0.0000000947 0.0481227300 -0.1106559614 2.6420789287 -0.0044008606 0.0101179180 -1.16058 0.120667
5076.0000000009 0.0000001988 0.0423011285 -0.0972701557 2.6420786184 -0.0017197347 0.0039547089 -1.16058 0.10607
5078.0000000009 0.0000001793 0.0397972862 -0.0915123969 2.6420783684 -0.0011183838 0.0025725122 -1.16058 0.0997915
5080.0000000009 0.0000045946 0.0369917174 -0.0850588997 2.6420818641 -0.0017198875 0.0039557004 -1.16057 0.0927545
5082.0000000010 0.0000028159 0.0330860967 -0.0760792333 2.6420899826 -0.0021276143 0.0048901907 -1.16058 0.0829623
5084.0000000010 -0.0000020674 0.0285189824 -0.0655814745 2.6420911327 -0.0024569626 0.0056482817 -1.1606 0.0715141
5086.0000000010 -0.0000018276 0.0230421103 -0.0529879108 2.6420866260 -0.0030909512 0.0071079083 -1.16061 0.0577811
5088.0000000010 0.0000008623 0.0158851228 -0.0365301428 2.6420852343 -0.0040622250 0.0093409529 -1.16061 0.0398345
5090.0000000010 -0.0000014322 0.0070326186 -0.0161745629 2.6420859044 -0.0045850737 0.0105431041 -1.16066 0.0176373
5092.0000000010 -0.0000009687 -0.0019590424 0.0045012001 2.6420838569 -0.0041370932 0.0095137188 1.9813 0.00490904
5094.0000000010 0.0000048701 -0.0091645633 0.0210701874 2.6420875029 -0.0028831496 0.0066286882 1.98107 0.022977
5096.0000000010 0.0000021800 -0.0138590278 0.0318581688 2.6420961952 -0.0019295003 0.0044314190 1.98113 0.0347421
5098.0000000010 -0.0000081565 -0.0178710948 0.0410736063 2.6420890319 -0.0022373934 0.0051410703 1.98119 0.044793
5100.0000000010 -0.0000015290 -0.0231538959 0.0532191387 2.6420773884 -0.0029862347 0.0068676161 1.98116 0.0580377
5102.0000000010 0.0000016363 -0.0296983573 0.0682724230 2.6420811609 -0.0034350508 0.0079010756 1.9811 0.0744521
5104.0000000010 0.0000007667 -0.0368086323 0.0846247052 2.6420833326 -0.0035563233 0.0081782041 1.98108 0.0922833
5106.0000000010 0.0000045721 -0.0439830092 0.1011189947 2.6420868183 -0.0035145874 0.0080783822 1.98108 0.11027
5108.0000000011 0.0000034352 -0.0510315516 0.1173161573 2.6420949603 -0.0034371926 0.0078969044 1.9811 0.127935
5110.0000000011 -0.0000022284 -0.0579408347 0.1331906337 2.6420957951 -0.0033721271 0.0077491096 1.98112 0.145248
5112.0000000011 -0.0000014475 -0.0647414605 0.1488235553 2.6420909197 -0.0033222195 0.0076390765 1.98112 0.162296
5114.0000000011 0.0000012790 -0.0714597573 0.1642745016 2.6420917210 -0.0032850374 0.0075552064 1.98111 0.179144
5116.0000000011 -0.0000007280 -0.0781234688 0.1796003686 2.6420934803 -0.0032645040 0.0075077198 1.98109 0.195856
5118.0000000011 -0.0000009807 -0.0847698558 0.1948850822 2.6420914264 -0.0032645389 0.0075074399 1.98108 0.212523
5120.0000000011 0.0000020065 -0.0914378762 0.2102170904 2.6420922509 -0.0032822180 0.0075459762 1.98108 0.229242
5122.0000000011 0.0000010703 -0.0981553017 0.2256572560 2.6420961582 -0.0033098155 0.0076066490 1.98109 0.246081
5124.0000000011 -0.0000032020 -0.1049341000 0.2412359065 2.6420939446 -0.0033399839 0.0076763966 1.98109 0.26307
5126.0000000011 -0.0000027369 -0.1117751484 0.2569612710 2.6420867922 -0.0033695681 0.0077464010 1.9811 0.280219
5128.0000000011 0.0000003959 -0.1186757817 0.2728265165 2.6420839883 -0.0033975966 0.0078111267 1.98109 0.29752
5130.0000000011 -0.0000000471 -0.1256312039 0.2888174578 2.6420844390 -0.0034227706 0.0078691888 1.98109 0.314958
5132.0000000011 -0.0000013198 -0.1326344276 0.3049195521 2.6420824486 -0.0034449452 0.0079213794 1.98109 0.332517
5134.0000000011 0.0000000711 -0.1396796974 0.3211199761 2.6420802868 -0.0034654074 0.0079685952 1.98109 0.350183
5136.0000000012 0.0000022567 -0.1467634953 0.3374067976 2.6420825452 -0.0034846936 0.0080108894 1.98109 0.367944
5138.0000000012 0.0000015250 -0.1538812434 0.3537670348 2.6420870200 -0.0035013755 0.0080474529 1.98109 0.385786
5140.0000000012 -0.0000008132 -0.1610244101 0.3701848104 2.6420882100 -0.0035134952 0.0080761499 1.98109 0.40369
5142.0000000012 -0.0000012255 -0.1681804478 0.3866359383 2.6420862355 -0.0035192016 0.0080911663 1.98109 0.42163
5144.0000000012 0.0000001830 -0.1753321332 0.4030797183 2.6420851976 -0.0035154339 0.0080827643 1.98109 0.439562
5146.0000000012 0.0000005498 -0.1824521717 0.4194496659 2.6420865085 -0.0034953116 0.0080355941 1.98109 0.457413
5148.0000000012 -0.0000007743 -0.1894934217 0.4356368293 2.6420870637 -0.0034462053 0.0079227219 1.98109 0.475065
5150.0000000012 -0.0000019495 -0.1963740420 0.4514558633 2.6420849652 -0.0033461216 0.0076938615 1.98109 0.492316
5152.0000000012 -0.0000019997 -0.2029530172 0.4665838175 2.6420813019 -0.0031575472 0.0072611861 1.98109 0.508813
5154.0000000012 -0.0000011776 -0.2090027265 0.4804954996 2.6420783828 -0.0028333017 0.0065153382 1.98108 0.523983
5156.0000000012 -0.0000003393 -0.2142288427 0.4925122572 2.6420771811 -0.0023585082 0.0054228031 1.98108 0.537087
5158.0000000012 -0.0000000584 -0.2183818007 0.5020603027 2.6420769795 -0.0017858880 0.0041056927 1.98108 0.547499
5160.0000000012 -0.0000000183 -0.2213454770 0.5088734063 2.6420769067 -0.0011813833 0.0027157119 1.98108 0.554929
5162.0000000012 0.0000000342 -0.2230908804 0.5128855015 2.6420769192 -0.0005685701 0.0013068659 1.98108 0.559304
5164.0000000013 0.0000000631 -0.2236030185 0.5140624602 2.6420770173 0.0000531648 -0.0001223892 1.98108 0.560588
5166.0000000013 0.0000000637 -0.2228625278 0.5123598853 2.6420771424 0.0006844947 -0.0015736796 1.98108 0.558731
5168.0000000013 0.0000000566 -0.2208526609 0.5077392849 2.6420772582 0.0013223495 -0.0030399771 1.98108 0.553692
5170.0000000013 0.0000000528 -0.2175633490 0.5001774870 2.6420773630 0.0019640356 -0.0045150973 1.98108 0.545446
5172.0000000013 0.0000000546 -0.2129850314 0.4896524824 2.6420774664 0.0026125547 -0.0060059407 1.98108 0.533968
5174.0000000013 0.0000000608 -0.2070927834 0.4761069430 2.6420775794 0.0032806384 -0.0075417745 1.98108 0.519197
5176.0000000013 0.0000000705 -0.1998247859 0.4593987281 2.6420777101 0.0039922842 -0.0091777646 1.98108 0.500976
5178.0000000013 0.0000000826 -0.1910604658 0.4392506297 2.6420778632 0.0047815547 -0.0109922171 1.98108 0.479004
5180.0000000013 0.0000000971 -0.1806040896 0.4152126549 2.6420780452 0.0056880469 -0.0130761624 1.98108 0.452791
5182.0000000013 0.0000001138 -0.1681830155 0.3866579996 2.6420782651 0.0067458878 -0.0155080568 1.98108 0.421651
5184.0000000013 0.0000001277 -0.1534800215 0.3528573802 2.6420785100 0.0079590636 -0.0182970642 1.98108 0.384791
5186.0000000013 0.0000000910 -0.1362364731 0.3132162033 2.6420787556 0.0092535658 -0.0212730206 1.98107 0.341562
5188.0000000013 -0.0000000543 -0.1164833090 0.2678056641 2.6420788544 0.0103939209 -0.0238945587 1.98107 0.292041
5190.0000000013 -0.0000002671 -0.0949913824 0.2183979367 2.6420786159 0.0108515401 -0.0249465427 1.98106 0.238162
5192.0000000014 -0.0000002687 -0.0738760597 0.1698558073 2.6420782724 0.0098704316 -0.0226913593 1.98105 0.185226
5194.0000000014 0.0000000028 -0.0564912257 0.1298890743 2.6420781144 0.0070960327 -0.0163133461 1.98104 0.141642
5196.0000000014 -0.0000001251 -0.0458991045 0.1055382409 2.6420783933 0.0034340713 -0.0078950592 1.98103 0.115087
5198.0000000014 0.0000001382 -0.0414463475 0.0953000651 2.6420780138 0.0013568856 -0.0031200799 1.98103 0.103923
5200.0000000014 0.0000007554 -0.0391391988 0.0899945998 2.6420779274 0.0012513057 -0.0028783776 1.98103 0.0981372
5202.0000000014 0.0000051543 -0.0359793569 0.0827270204 2.6420835892 0.0018659636 -0.0042905034 1.98104 0.0902124
5204.0000000014 0.0000011752 -0.0318654263 0.0732704247 2.6420906955 0.0022100583 -0.0050792064 1.98102 0.0798997
5206.0000000014 -0.0000026864 -0.0271007945 0.0623183971 2.6420894792 0.0025914206 -0.0059578170 1.981 0.0679561
5208.0000000014 -0.0000008272 -0.0212306610 0.0488204860 2.6420849435 0.0033496158 -0.0077022817 1.981 0.053237
5210.0000000014 0.0000005862 -0.0135220253 0.0310953909 2.6420849767 0.0042959754 -0.0098778922 1.98099 0.0339082
5212.0000000014 -0.0000020361 -0.0044312789 0.0101933463 2.6420844813 0.0045596165 -0.0104841458 1.98087 0.0111149
5214.0000000014 0.0000004019 0.0042388579 -0.0097425934 2.6420828874 0.0038405521 -0.0088313554 -1.16041 0.0106248
5216.0000000014 0.0000057245 0.0107047850 -0.0246087760 2.6420889707 0.0025161748 -0.0057831027 -1.16049 0.0268362
5218.0000000015 -0.0000012380 0.0149393171 -0.0343361282 2.6420949569 0.0018961694 -0.0043541874 -1.16041 0.0374453
5220.0000000015 -0.0000080035 0.0192003714 -0.0441249148 2.6420831741 0.0024551029 -0.0056426234 -1.16037 0.0481213
5222.0000000015 0.0000010405 0.0248975826 -0.0572253612 2.6420763173 0.0031516687 -0.0072484506 -1.16042 0.062407
5224.0000000015 0.0000010921 0.0316707270 -0.0728035096 2.6420813929 0.0034960391 -0.0080405432 -1.16047 0.0793939
5226.0000000015 0.0000017447 0.0388352993 -0.0892784187 2.6420830369 0.0035541982 -0.0081719686 -1.16049 0.0973592
5228.0000000015 0.0000051977 0.0459830967 -0.1057086447 2.6420885037 0.0034931731 -0.0080274807 -1.16049 0.115277
5230.0000000015 0.0000018156 0.0529904207 -0.1218084133 2.6420960251 0.0034172491 -0.0078504813 -1.16046 0.132836
5232.0000000015 -0.0000028593 0.0598663264 -0.1376068154 2.6420940091 0.0033569212 -0.0077151127 -1.16044 0.150065
5234.0000000015 -0.0000003723 0.0666416260 -0.1531834115 2.6420900662 0.0033105387 -0.0076126563 -1.16045 0.167052
5236.0000000015 0.0000010265 0.0733416803 -0.1685922315 2.6420920767 0.0032774794 -0.0075373755 -1.16047 0.183854
5238.0000000015 -0.0000013839 0.0799967306 -0.1838969124 2.6420925457 0.0032625689 -0.0075027900 -1.16048 0.200543
5240.0000000015 -0.0000002424 0.0866458703 -0.1991867014 2.6420903124 0.0032681774 -0.0075150430 -1.16049 0.217216
5242.0000000015 0.0000023879 0.0933260130 -0.2145443093 2.6420926492 0.0032895176 -0.0075613770 -1.16049 0.233964
5244.0000000015 -0.0000002439 0.1000604881 -0.2300213623 2.6420955451 0.0033184397 -0.0076257469 -1.16048 0.250842
5246.0000000016 -0.0000037456 0.1068572994 -0.2456410564 2.6420909976 0.0033485736 -0.0076962919 -1.16047 0.267877
5248.0000000016 -0.0000017690 0.1137158013 -0.2614067932 2.6420843389 0.0033778302 -0.0077651999 -1.16047 0.28507
5250.0000000016 0.0000006540 0.1206327989 -0.2773087443 2.6420831652 0.0034051862 -0.0078280232 -1.16048 0.302411
5252.0000000016 -0.0000005372 0.1276027330 -0.2933321927 2.6420831684 0.0034294383 -0.0078843379 -1.16048 0.319885
5254.0000000016 -0.0000012235 0.1346185909 -0.3094629818 2.6420806179 0.0034509847 -0.0079350423 -1.16048 0.337475
5256.0000000016 0.0000008235 0.1416753576 -0.3256887755 2.6420794641 0.0034711536 -0.0079809352 -1.16048 0.355169
5258.0000000016 0.0000024351 0.1487696609 -0.3419974806 2.6420829030 0.0034899115 -0.0080217250 -1.16048 0.372954
5260.0000000016 0.0000008553 0.1558959624 -0.3583755683 2.6420869232 0.0035055010 -0.0080564176 -1.16048 0.390815
5262.0000000016 -0.0000012067 0.1630445305 -0.3748055826 2.6420869180 0.0035160115 -0.0080820314 -1.16048 0.408733
5264.0000000016 -0.0000009292 0.1702017305 -0.3912595111 2.6420848118 0.0035194771 -0.0080916179 -1.16048 0.426676
5266.0000000016 0.0000005017 0.1773482613 -0.4076905168 2.6420845205 0.0035120234 -0.0080742170 -1.16048 0.444594
5268.0000000016 0.0000002767 0.1844524235 -0.4240223767 2.6420859833 0.0034853265 -0.0080120189 -1.16048 0.462404
5270.0000000016 -0.0000012036 0.1914591136 -0.4401291620 2.6420858304 0.0034246648 -0.0078730246 -1.16048 0.479969
5272.0000000016 -0.0000021027 0.1982728237 -0.4557941688 2.6420830917 0.0033042381 -0.0075974838 -1.16048 0.497052
5274.0000000017 -0.0000018391 0.2047302911 -0.4706423526 2.6420793826 0.0030819927 -0.0070870868 -1.16048 0.513243
5276.0000000017 -0.0000009144 0.2105791661 -0.4840912265 2.6420769042 0.0027140173 -0.0062404793 -1.16049 0.527909
5278.0000000017 -0.0000002204 0.2155236795 -0.4954594262 2.6420761311 0.0022040743 -0.0050672337 -1.16049 0.540306
5280.0000000017 -0.0000000528 0.2193486007 -0.5042525212 2.6420759923 0.0016173508 -0.0037179162 -1.16049 0.549895
5282.0000000017 -0.0000000033 0.2219712234 -0.5102810940 2.6420759277 0.0010098094 -0.0023211161 -1.16049 0.556469
5284.0000000017 0.0000000444 0.2233716181 -0.5134998495 2.6420759655 0.0003947577 -0.0009072475 -1.16049 0.559979
5286.0000000017 0.0000000656 0.2235334944 -0.5138716087 2.6420760769 -0.0002298398 0.0005284933 -1.16049 0.560385
5288.0000000017 0.0000000628 0.2224373668 -0.5113516547 2.6420762023 -0.0008634297 0.0019848942 -1.16049 0.557637
5290.0000000017 0.0000000567 0.2200683567 -0.5059057807 2.6420763170 -0.0015025150 0.0034539382 -1.16049 0.551698
5292.0000000017 0.0000000551 0.2164176274 -0.4975136456 2.6420764243 -0.0021454874 0.0049319331 -1.16049 0.542546
5294.0000000017 0.0000000589 0.2114732398 -0.4861477737 2.6420765347 -0.0027977730 0.0064313514 -1.16049 0.530151
5296.0000000017 0.0000000668 0.2052021822 -0.4717322515 2.6420766590 -0.0034752363 0.0079886597 -1.16049 0.514431
5298.0000000017 0.0000000781 0.1975281998 -0.4540917636 2.6420768036 -0.0042049468 0.0096660836 -1.16049 0.495194
5300.0000000017 0.0000000918 0.1883108256 -0.4329033879 2.6420769731 -0.0050231735 0.0115469960 -1.16049 0.472087
5302.0000000018 0.0000001072 0.1773318797 -0.4076655573 2.6420771749 -0.0059695102 0.0137224149 -1.16049 0.444565
5304.0000000018 0.0000001264 0.1643006889 -0.3777100540 2.6420774232 -0.0070729287 0.0162589431 -1.16049 0.411898
5306.0000000018 0.0000001324 0.1489017997 -0.3423117037 2.6420776933 -0.0083215405 0.0191292450 -1.1605 0.373295
5308.0000000018 0.0000000811 0.1309272734 -0.3009925023 2.6420779403 -0.0096064592 0.0220829900 -1.1605 0.328235
5310.0000000018 -0.0000001109 0.1105585220 -0.2541695680 2.6420779705 -0.0106239700 0.0244219626 -1.1605 0.277174
5312.0000000018 -0.0000002267 0.0888902545 -0.2043593768 2.6420776778 -0.0107506083 0.0247131031 -1.16051 0.222855
5314.0000000018 -0.0000003193 0.0684559076 -0.1573853062 2.6420774293 -0.0092676647 0.0213045026 -1.16052 0.171629
5316.0000000018 0.0000002261 0.0527529664 -0.1212872800 2.6420776096 -0.0060562749 0.0139220909 -1.16053 0.132263
5318.0000000018 -0.0000000798 0.0441866559 -0.1015943340 2.6420776913 -0.0026224176 0.0060291781 -1.16054 0.110787
5320.0000000018 -0.0000001310 0.0407575524 -0.0937099080 2.6420775764 -0.0011484880 0.0026407459 -1.16054 0.10219
5322.0000000018 0.0000019215 0.0383857499 -0.0882553703 2.6420781888 -0.0014379159 0.0033072786 -1.16054 0.0962418
5324.0000000018 0.0000046344 0.0348943638 -0.0802269881 2.6420854863 -0.0019836090 0.0045596937 -1.16053 0.0874871
5326.0000000018 -0.0000003846 0.0305991004 -0.0703552282 2.6420902766 -0.0022958759 0.0052763857 -1.16055 0.0767213
5328.0000000019 -0.0000027523 0.0255987505 -0.0588605437 2.6420871852 -0.0027583098 0.0063418540 -1.16057 0.0641861
5330.0000000019 0.0000000887 0.0192658057 -0.0442989369 2.6420834665 -0.0036309017 0.0083484231 -1.16057 0.048307
5332.0000000019 -0.0000000830 0.0110400716 -0.0253862726 2.6420843099 -0.0044681493 0.0102730496 -1.16058 0.027683
5334.0000000019 -0.0000019873 0.0018633319 -0.0042880242 2.6420828900 -0.0044551218 0.0102434452 -1.16087 0.00467538
5336.0000000019 0.0000022929 -0.0063334895 0.0145586513 2.6420829077 -0.0034866339 0.0080167395 1.98113 0.0158766
5338.0000000019 0.0000055416 -0.0120488344 0.0276963060 2.6420913043 -0.0022107138 0.0050790640 1.98114 0.0302036
5340.0000000019 -0.0000046640 -0.0160298238 0.0368390284 2.6420929468 -0.0019708019 0.0045260435 1.98122 0.0401755
5342.0000000019 -0.0000060378 -0.0206550150 0.0474668893 2.6420789322 -0.0026760956 0.0061518222 1.98123 0.0517662
5344.0000000019 0.0000020562 -0.0267269370 0.0614302402 2.6420770852 -0.0032863751 0.0075582337 1.98117 0.0669926
5346.0000000019 0.0000005117 -0.0336716232 0.0774013847 2.6420813200 -0.0035339408 0.0081268069 1.98113 0.0844082
5348.0000000019 0.0000028989 -0.0408584477 0.0939250572 2.6420830423 -0.0035431646 0.0081450234 1.98112 0.102427
5350.0000000019 0.0000050473 -0.0479710077 0.1102709631 2.6420900925 -0.0034711159 0.0079751297 1.98113 0.120253
5352.0000000019 0.0000000155 -0.0549386124 0.1262773645 2.6420955712 -0.0033987635 0.0078078878 1.98116 0.137711
5354.0000000019 -0.0000027100 -0.0617837654 0.1420064329 2.6420915237 -0.0033428147 0.0076836454 1.98117 0.154865
5356.0000000020 0.0000006214 -0.0685356919 0.1575306525 2.6420894048 -0.0032998857 0.0075882321 1.98116 0.171794
5358.0000000020 0.0000004557 -0.0752198882 0.1729022468 2.6420919854 -0.0032713870 0.0075228279 1.98114 0.188556
5360.0000000020 -0.0000015541 -0.0818694632 0.1881930730 2.6420912278 -0.0032623192 0.0075017203 1.98113 0.20523
5362.0000000020 0.0000007612 -0.0885243536 0.2034946376 2.6420897800 -0.0032730868 0.0075253397 1.98112 0.221916
5364.0000000020 0.0000022913 -0.0952184500 0.2188818457 2.6420933404 -0.0032973918 0.0075781774 1.98113 0.238696
5366.0000000020 -0.0000015746 -0.1019705276 0.2343975362 2.6420946630 -0.0033271154 0.0076452949 1.98113 0.255617
5368.0000000020 -0.0000037310 -0.1087852426 0.2500585228 2.6420884111 -0.0033570865 0.0077160429 1.98114 0.272697
5370.0000000020 -0.0000007580 -0.1156609206 0.2658638111 2.6420829308 -0.0033859328 0.0077834950 1.98114 0.289933
5372.0000000020 0.0000005482 -0.1225938473 0.2818013160 2.6420829124 -0.0034125103 0.0078444271 1.98114 0.307313
5374.0000000020 -0.0000009796 -0.1295777108 0.2978561934 2.6420821782 -0.0034358825 0.0078990681 1.98114 0.324821
5376.0000000020 -0.0000008806 -0.1366058066 0.3140147606 2.6420794197 -0.0034569261 0.0079483645 1.98113 0.342442
5378.0000000020 0.0000015098 -0.1436738447 0.3302649943 2.6420795431 -0.0034768006 0.0079928821 1.98113 0.360163
5380.0000000020 0.0000023088 -0.1507782219 0.3465945309 2.6420837540 -0.0034948742 0.0080320899 1.98113 0.377971
5382.0000000020 0.0000001433 -0.1579123107 0.3629891368 2.6420868641 -0.0035092221 0.0080646950 1.98113 0.39585
5384.0000000021 -0.0000013687 -0.1650652074 0.3794292293 2.6420858481 -0.0035179803 0.0080866662 1.98114 0.413779
5386.0000000021 -0.0000005105 -0.1722220924 0.3958823223 2.6420839646 -0.0035189213 0.0080899778 1.98113 0.431721
5388.0000000021 0.0000006743 -0.1793610279 0.4122946461 2.6420844424 -0.0035071271 0.0080622091 1.98113 0.449619
5390.0000000021 -0.0000000747 -0.1864450372 0.4285786999 2.6420857730 -0.0034727172 0.0079825358 1.98113 0.467377
5392.0000000021 -0.0000015509 -0.1934097811 0.4445883947 2.6420848376 -0.0033985053 0.0078127868 1.98113 0.484836
5394.0000000021 -0.0000021249 -0.2001438497 0.4600701211 2.6420816104 -0.0032543493 0.0074826304 1.98113 0.501719
5396.0000000021 -0.0000015903 -0.2064595989 0.4745918520 2.6420781061 -0.0029945861 0.0068856400 1.98113 0.517555
5398.0000000021 -0.0000006468 -0.2120832641 0.4875218141 2.6420761849 -0.0025829858 0.0059386159 1.98113 0.531655
5400.0000000021 -0.0000001245 -0.2167286943 0.4982013875 2.6420757225 -0.0020436433 0.0046979522 1.98113 0.543301
5402.0000000021 -0.0000000366 -0.2202195520 0.5062258094 2.6420756227 -0.0014474389 0.0033270469 1.98113 0.552052
5404.0000000021 0.0000000125 -0.2224998256 0.5114669956 2.6420755879 -0.0008376651 0.0019252674 1.98113 0.557768
5406.0000000021 0.0000000539 -0.2235538247 0.5138893281 2.6420756537 -0.0002201120 0.0005057612 1.98113 0.560409
5408.0000000021 0.0000000654 -0.2233637376 0.5134520659 2.6420757736 0.0004072977 -0.0009363535 1.98113 0.559932
5410.0000000022 0.0000000596 -0.2219106821 0.5101118494 2.6420758948 0.0010428402 -0.0023971607 1.98113 0.55629
5412.0000000022 0.0000000540 -0.2191817808 0.5038390631 2.6420760035 0.0016829970 -0.0038685873 1.98113 0.549449
5414.0000000022 0.0000000536 -0.2151686950 0.4946145098 2.6420761068 0.0023276648 -0.0053503985 1.98113 0.53939
5416.0000000022 0.0000000581 -0.2098556544 0.4824019095 2.6420762152 0.0029849694 -0.0068612711 1.98113 0.526071
5418.0000000022 0.0000000668 -0.2031997704 0.4671026511 2.6420763386 0.0036739688 -0.0084450103 1.98112 0.509387
5420.0000000022 0.0000000781 -0.1951086550 0.4485043445 2.6420764841 0.0044246523 -0.0101705498 1.98112 0.489105
5422.0000000022 0.0000000914 -0.1854208103 0.4262357467 2.6420766538 0.0052750551 -0.0121253181 1.98112 0.46482
5424.0000000022 0.0000001082 -0.1738958787 0.3997443368 2.6420768596 0.0062637166 -0.0143979050 1.98112 0.43593
5426.0000000022 0.0000001232 -0.1602286661 0.3683285601 2.6420770978 0.0074121199 -0.0170376932 1.98112 0.40167
5428.0000000022 0.0000001167 -0.1441155930 0.3312905776 2.6420773563 0.0086881201 -0.0199707839 1.98112 0.361279
5430.0000000022 0.0000000392 -0.1254210451 0.2883186810 2.6420775571 0.0099404343 -0.0228494013 1.98111 0.314417
5432.0000000022 -0.0000001932 -0.1045187595 0.2402720589 2.6420774946 0.0107849649 -0.0247906086 1.98111 0.262021
5434.0000000022 -0.0000002020 -0.0828775766 0.1905269610 2.6420771075 0.0105179046 -0.0241768630 1.9811 0.207772
5436.0000000022 -0.0000002973 -0.0634113750 0.1457807481 2.6420768236 0.0085203059 -0.0195853910 1.98109 0.158975
5438.0000000023 0.0000001800 -0.0496135505 0.1140640762 2.6420772104 0.0049831791 -0.0114546209 1.98107 0.124387
5440.0000000023 0.0000000567 -0.0428880467 0.0986031993 2.6420768799 0.0019926654 -0.0045813649 1.98107 0.107527
5442.0000000023 -0.0000000422 -0.0401436524 0.0922936225 2.6420765859 0.0010904035 -0.0025074167 1.98107 0.100646
5444.0000000023 0.0000038044 -0.0375217898 0.0862638364 2.6420787836 0.0016258301 -0.0037390114 1.98108 0.0940709
5446.0000000023 0.0000036878 -0.0337493596 0.0775909531 2.6420871602 0.0020800511 -0.0047803609 1.98108 0.0846131
5448.0000000023 -0.0000016329 -0.0292810455 0.0673223591 2.6420896599 0.0023941780 -0.0055025342 1.98105 0.0734144
5450.0000000023 -0.0000022772 -0.0239915148 0.0551623424 2.6420854316 0.0029620670 -0.0068102786 1.98104 0.0601538
5452.0000000023 0.0000007437 -0.0171381407 0.0394052957 2.6420830683 0.0039142612 -0.0089992360 1.98104 0.0429708
5454.0000000023 -0.0000010157 -0.0084765910 0.0194919341 2.6420840525 0.0045657136 -0.0104967956 1.981 0.0212553
5456.0000000023 -0.0000015576 0.0006267808 -0.0014369230 2.6420819782 0.0042723324 -0.0098229464 -1.15948 0.00156767
5458.0000000023 0.0000040017 0.0082167400 -0.0188872301 2.6420840202 0.0031001863 -0.0071270817 -1.16045 0.0205971
5460.0000000023 0.0000037107 0.0132426126 -0.0304365117 2.6420929279 0.0019991064 -0.0045910115 -1.16041 0.0331926
5462.0000000023 -0.0000074025 0.0171880052 -0.0394964869 2.6420888976 0.0021276349 -0.0048871329 -1.16034 0.0430744
5464.0000000023 -0.0000030396 0.0222329728 -0.0510914622 2.6420756134 0.0028823849 -0.0066270305 -1.16035 0.0557193
5466.0000000024 0.0000020081 0.0286257677 -0.0657930437 2.6420781082 0.0033904059 -0.0077970840 -1.16041 0.0717507
5468.0000000024 0.0000005559 0.0356903556 -0.0820380203 2.6420811436 0.0035529706 -0.0081694786 -1.16045 0.0894653
5470.0000000024 0.0000041048 0.0428750464 -0.0985542135 2.6420839380 0.0035262030 -0.0081043976 -1.16045 0.107477
5472.0000000024 0.0000041985 0.0499477189 -0.1148052614 2.6420920647 0.0034494094 -0.0079239385 -1.16043 0.1252
5474.0000000024 -0.0000015953 0.0568778615 -0.1307245498 2.6420946935 0.0033816569 -0.0077690060 -1.1604 0.142562
5476.0000000024 -0.0000020264 0.0636945583 -0.1463901062 2.6420896935 0.0033296828 -0.0076543110 -1.1604 0.159647
5478.0000000024 0.0000011453 0.0704250528 -0.1618658230 2.6420894684 0.0032903648 -0.0075661345 -1.16042 0.176523
5480.0000000024 -0.0000003438 0.0770960269 -0.1772059546 2.6420916516 0.0032668645 -0.0075119050 -1.16043 0.19325
5482.0000000024 -0.0000013317 0.0837433917 -0.1924904609 2.6420898601 0.0032636849 -0.0075042989 -1.16044 0.209918
5484.0000000024 0.0000015975 0.0904067801 -0.2078097968 2.6420897016 0.0032790648 -0.0075379049 -1.16045 0.226624
5486.0000000024 0.0000015971 0.0971163121 -0.2232299508 2.6420936864 0.0033056783 -0.0075960824 -1.16044 0.24344
5488.0000000024 -0.0000027461 0.1038863067 -0.2387855470 2.6420927577 0.0033357778 -0.0076650935 -1.16043 0.260405
5490.0000000024 -0.0000032113 0.1107187745 -0.2544876935 2.6420856239 0.0033655171 -0.0077354992 -1.16043 0.27753
5492.0000000024 0.0000000762 0.1176113493 -0.2703314822 2.6420817842 0.0033938634 -0.0078012317 -1.16043 0.294808
5494.0000000025 0.0000002027 0.1245596711 -0.2863033007 2.6420822706 0.0034195614 -0.0078603018 -1.16043 0.312225
5496.0000000025 -0.0000012620 0.1315569047 -0.3023884650 2.6420806980 0.0034421367 -0.0079133500 -1.16044 0.329767
5498.0000000025 -0.0000003043 0.1385968984 -0.3185738334 2.6420781744 0.0034627806 -0.0079612969 -1.16044 0.347417
5500.0000000025 0.0000020636 0.1456759355 -0.3348475024 2.6420797219 0.0034823104 -0.0080044033 -1.16044 0.365163
5502.0000000025 0.0000018785 0.1527898704 -0.3511967457 2.6420842687 0.0034995381 -0.0080419440 -1.16044 0.382993
5504.0000000025 -0.0000005097 0.1599308616 -0.3676063656 2.6420861891 0.0035124954 -0.0080721483 -1.16044 0.400889
5506.0000000025 -0.0000013251 0.1670869227 -0.3840539959 2.6420844539 0.0035193428 -0.0080898411 -1.16043 0.418826
5508.0000000025 -0.0000000544 0.1742417869 -0.4005020418 2.6420830546 0.0035173820 -0.0080859154 -1.16044 0.436763
5510.0000000025 0.0000006397 0.1813702748 -0.4168888824 2.6420841370 0.0035004783 -0.0080461874 -1.16044 0.454633
5512.0000000025 -0.0000005188 0.1884291615 -0.4331138548 2.6420850341 0.0034570353 -0.0079461215 -1.16044 0.472327
5514.0000000025 -0.0000018255 0.1953433180 -0.4490068733 2.6420833300 0.0033669253 -0.0077401269 -1.16044 0.489659
5516.0000000025 -0.0000020709 0.2019830114 -0.4642714425 2.6420797658 0.0031952935 -0.0073466335 -1.16044 0.506305
5518.0000000025 -0.0000013423 0.2081349194 -0.4784157114 2.6420765926 0.0028947270 -0.0066555301 -1.16044 0.52173
5520.0000000026 -0.0000004313 0.2135097724 -0.4907725345 2.6420751336 0.0024414781 -0.0056127199 -1.16045 0.535205
5522.0000000026 -0.0000000764 0.2178421595 -0.5007315345 2.6420748703 0.0018789814 -0.0043190315 -1.16045 0.546065
5524.0000000026 -0.0000000259 0.2209951635 -0.5079787157 2.6420747891 0.0012767132 -0.0029343791 -1.16045 0.553969
5526.0000000026 0.0000000259 0.2229321005 -0.5124303748 2.6420747842 0.0006649399 -0.0015281436 -1.16045 0.558823
5528.0000000026 0.0000000603 0.2236382807 -0.5140531238 2.6420748709 0.0000446700 -0.0001024975 -1.16044 0.560593
5530.0000000026 0.0000000644 0.2230947207 -0.5128034734 2.6420749945 -0.0005853916 0.0013456248 -1.16044 0.55923
5532.0000000026 0.0000000574 0.2212837715 -0.5086408782 2.6420751116 -0.0012225699 0.0028101082 -1.16044 0.554691
5534.0000000026 0.0000000531 0.2181944486 -0.5015400676 2.6420752175 -0.0018637548 0.0042838157 -1.16045 0.546947
5536.0000000026 0.0000000542 0.2138179457 -0.4914807700 2.6420753207 -0.0025107392 0.0057708685 -1.16045 0.535977
5538.0000000026 0.0000000603 0.2081330727 -0.4784142511 2.6420754324 -0.0031745650 0.0072966449 -1.16045 0.521727
5540.0000000026 0.0000000695 0.2010852642 -0.4622150667 2.6420755609 -0.0038774822 0.0089122842 -1.16045 0.504062
5542.0000000026 0.0000000818 0.1925644110 -0.4426301085 2.6420757121 -0.0046521803 0.0106929228 -1.16045 0.482703
5544.0000000026 0.0000000958 0.1823871413 -0.4192378765 2.6420758909 -0.0055378957 0.0127287458 -1.16045 0.457193
5546.0000000026 0.0000001141 0.1702918612 -0.3914370710 2.6420761088 -0.0065707840 0.0151028586 -1.16045 0.426875
5548.0000000027 0.0000001290 0.1559638238 -0.3585042220 2.6420763580 -0.0077620043 0.0178409108 -1.16045 0.39096
5550.0000000027 0.0000001059 0.1391240535 -0.3197980838 2.6420766192 -0.0090540910 0.0208107996 -1.16045 0.34875
5552.0000000027 -0.0000000124 0.1197354347 -0.2752333989 2.6420767621 -0.0102444753 0.0235468824 -1.16046 0.30015
5554.0000000027 -0.0000002488 0.0984123526 -0.2262224189 2.6420765868 -0.0108579651 0.0249569334 -1.16047 0.246701
5556.0000000027 -0.0000002089 0.0770345635 -0.1770855700 2.6420762533 -0.0101435395 0.0233150769 -1.16048 0.193116
5558.0000000027 -0.0000001169 0.0588255822 -0.1352315666 2.6420760215 -0.0076383535 0.0175570740 -1.16049 0.147472
5560.0000000027 -0.0000000014 0.0470746100 -0.1082214738 2.6420765016 -0.0039562224 0.0090936513 -1.1605 0.118017
5562.0000000027 0.0000002253 0.0419024381 -0.0963314401 2.6420762121 -0.0015391503 0.0035386346 -1.1605 0.10505
5564.0000000027 0.0000004011 0.0395214401 -0.0908573736 2.6420760141 -0.0011669426 0.0026837769 -1.1605 0.0990808
5566.0000000027 0.0000048618 0.0365583353 -0.0840433279 2.6420803358 -0.0017889355 0.0041131545 -1.16049 0.0916504
5568.0000000027 0.0000020698 0.0325549138 -0.0748416610 2.6420878378 -0.0021648193 0.0049744468 -1.1605 0.0816155
5570.0000000027 -0.0000024308 0.0279028889 -0.0641507781 2.6420877793 -0.0025135240 0.0057773939 -1.16052 0.0699564
5572.0000000027 -0.0000014350 0.0222591543 -0.0511759365 2.6420830404 -0.0032026646 0.0073632056 -1.16053 0.0558072
5574.0000000027 0.0000007619 0.0148545764 -0.0341527416 2.6420822665 -0.0041731653 0.0095938218 -1.16053 0.0372434
5576.0000000028 -0.0000017348 0.0058766723 -0.0135137798 2.6420823429 -0.0045843423 0.0105389782 -1.1606 0.0147363
5578.0000000028 -0.0000003722 -0.0029930633 0.0068769901 2.6420803958 -0.0040142321 0.0092290296 1.9813 0.00750009
5580.0000000028 0.0000054091 -0.0098767825 0.0227017271 2.6420852537 -0.0027153654 0.0062407966 1.98116 0.0247572
5582.0000000028 0.0000007569 -0.0143442299 0.0329641546 2.6420931075 -0.0019006771 0.0043639233 1.98123 0.0359499
5584.0000000028 -0.0000082684 -0.0184495424 0.0423924496 2.6420838156 -0.0023326272 0.0053593774 1.98128 0.0462332
5586.0000000028 -0.0000002955 -0.0239210276 0.0549702004 2.6420740890 -0.0030639741 0.0070451597 1.98124 0.0599495
5588.0000000028 0.0000014150 -0.0305755615 0.0702730879 2.6420787188 -0.0034658661 0.0079699733 1.98119 0.0766366
5590.0000000028 0.0000011705 -0.0377157038 0.0866896882 2.6420806036 -0.0035573359 0.0081782597 1.98116 0.0945388
5592.0000000028 0.0000049446 -0.0448809447 0.1031582565 2.6420849943 -0.0035058726 0.0080559190 1.98116 0.112499
5594.0000000028 0.0000027673 -0.0519123354 0.1193113677 2.6420930693 -0.0034287674 0.0078755706 1.98119 0.130116
5596.0000000028 -0.0000025965 -0.0588076627 0.1351506379 2.6420925876 -0.0033658095 0.0077333851 1.98121 0.147391
5598.0000000028 -0.0000009852 -0.0655979549 0.1507574433 2.6420880070 -0.0033174680 0.0076268121 1.98121 0.164411
5600.0000000028 0.0000012219 -0.0723089942 0.1661885237 2.6420894335 -0.0032820644 0.0075466250 1.98119 0.181238
5602.0000000028 -0.0000010732 -0.0789696127 0.1815035525 2.6420906584 -0.0032639974 0.0075047915 1.98118 0.197939
5604.0000000029 -0.0000006821 -0.0856179889 0.1967891470 2.6420883993 -0.0032665546 0.0075102139 1.98117 0.214608
5606.0000000029 0.0000022322 -0.0922923170 0.2121314970 2.6420899416 -0.0032859592 0.0075523903 1.98117 0.231339
5608.0000000029 0.0000005100 -0.0990184189 0.2275873229 2.6420934919 -0.0033142234 0.0076148330 1.98117 0.248195
5610.0000000029 -0.0000035108 -0.1058064356 0.2431836744 2.6420901874 -0.0033444026 0.0076850036 1.98118 0.265204
5612.0000000029 -0.0000023302 -0.1126564751 0.2589265626 2.6420831351 -0.0033738476 0.0077545607 1.98118 0.282373
5614.0000000029 0.0000005594 -0.1195656385 0.2748077440 2.6420810842 -0.0034015956 0.0078184445 1.98118 0.299692
5616.0000000029 -0.0000002630 -0.1265288011 0.2908127563 2.6420813888 -0.0034263638 0.0078757249 1.98118 0.317146
5618.0000000029 -0.0000012967 -0.1335389151 0.3069272099 2.6420791113 -0.0034482457 0.0079272423 1.98118 0.334719
5620.0000000029 0.0000004084 -0.1405905566 0.3231384979 2.6420773707 -0.0034685782 0.0079738654 1.98117 0.352398
5622.0000000029 0.0000023745 -0.1476803089 0.3394346330 2.6420801930 -0.0034876498 0.0080154958 1.98117 0.370169
5624.0000000029 0.0000012449 -0.1548031934 0.3558024254 2.6420845335 -0.0035038725 0.0080512551 1.98118 0.38802
5626.0000000029 -0.0000010143 -0.1619501485 0.3722253614 2.6420851882 -0.0035152974 0.0080786475 1.98118 0.40593
5628.0000000029 -0.0000011091 -0.1691081317 0.3886776234 2.6420831092 -0.0035200357 0.0080913439 1.98118 0.423872
5630.0000000030 0.0000003416 -0.1762590532 0.4051158632 2.6420823967 -0.0035146988 0.0080790943 1.98118 0.441799
5632.0000000030 0.0000004428 -0.1833737606 0.4214694547 2.6420838188 -0.0034917805 0.0080255248 1.98118 0.459633
5634.0000000030 -0.0000009750 -0.1904017204 0.4376222686 2.6420840758 -0.0034377574 0.0079015724 1.98118 0.477248
5636.0000000030 -0.0000020338 -0.1972552594 0.4533756736 2.6420816734 -0.0033290059 0.0076528950 1.98117 0.494428
5638.0000000030 -0.0000019365 -0.2037837414 0.4683842553 2.6420779638 -0.0031259256 0.0071868311 1.98117 0.510795
5640.0000000030 -0.0000010501 -0.2097482453 0.4820967438 2.6420752328 -0.0027822836 0.0063964406 1.98117 0.525749
5642.0000000030 -0.0000002785 -0.2148524601 0.4938302908 2.6420742488 -0.0022911295 0.0052665642 1.98117 0.538544
5644.0000000030 -0.0000000526 -0.2188612354 0.5030445783 2.6420740840 -0.0017114966 0.0039337037 1.98117 0.548593
5646.0000000030 -0.0000000116 -0.2216740067 0.5095091940 2.6420740139 -0.0011053867 0.0025403951 1.98117 0.555643
5648.0000000030 0.0000000389 -0.2232665033 0.5131689098 2.6420740386 -0.0004915007 0.0011294320 1.98117 0.559634
5650.0000000030 0.0000000642 -0.2236232307 0.5139884205 2.6420741426 0.0001316166 -0.0003026610 1.98117 0.560528
5652.0000000030 0.0000000631 -0.2227246764 0.5119229764 2.6420742680 0.0007640998 -0.0017562634 1.98117 0.558275
5654.0000000030 0.0000000564 -0.2205548889 0.5069359177 2.6420743830 0.0014026413 -0.0032237986 1.98117 0.552837
5656.0000000030 0.0000000536 -0.2171044210 0.4990055048 2.6420744885 0.0020449762 -0.0047000678 1.98117 0.544188
5658.0000000031 0.0000000564 -0.2123628219 0.4881076874 2.6420745945 0.0026951472 -0.0061943618 1.98117 0.532304
5660.0000000031 0.0000000636 -0.2063017855 0.4741773799 2.6420747125 0.0033672695 -0.0077391207 1.98117 0.517112
5662.0000000031 0.0000000737 -0.1988532784 0.4570581927 2.6420748496 0.0040867255 -0.0093926811 1.98117 0.498442
5664.0000000031 0.0000000865 -0.1898880169 0.4364529634 2.6420750099 0.0048886122 -0.0112357080 1.98117 0.475971
5666.0000000031 0.0000001017 -0.1792002575 0.4118887956 2.6420752010 0.0058126460 -0.0133594852 1.98116 0.449183
5668.0000000031 0.0000001199 -0.1665089419 0.3827196884 2.6420754332 0.0068909261 -0.0158377905 1.98116 0.417372
5670.0000000031 0.0000001305 -0.1514964870 0.3482156991 2.6420756887 0.0081208785 -0.0186647052 1.98116 0.379744
5672.0000000031 0.0000000867 -0.1339243544 0.3078285666 2.6420759350 0.0094138229 -0.0216363829 1.98116 0.3357
5674.0000000031 -0.0000000756 -0.1138856733 0.2617724209 2.6420760031 0.0105053788 -0.0241451433 1.98115 0.285473
5676.0000000031 -0.0000002550 -0.0922887984 0.2121350227 2.6420757336 0.0108239409 -0.0248772985 1.98115 0.231341
5678.0000000031 -0.0000002870 -0.0714377602 0.1642115691 2.6420754357 0.0096222630 -0.0221157306 1.98114 0.179078
5680.0000000031 0.0000001334 -0.0547666622 0.1258945945 2.6420754251 0.0066433995 -0.0152691578 1.98112 0.137291
5682.0000000031 -0.0000001596 -0.0450880748 0.1036488946 2.6420755667 0.0030521009 -0.0070155071 1.98111 0.113031
5684.0000000031 0.0000000445 -0.0411323303 0.0945553762 2.6420752643 0.0012457055 -0.0028637853 1.98111 0.103114
5686.0000000032 0.0000011707 -0.0388244942 0.0892491973 2.6420754805 0.0013315179 -0.0030621265 1.98112 0.0973281
5688.0000000032 0.0000051030 -0.0355114632 0.0816315030 2.6420820835 0.0019217371 -0.0044172746 1.98112 0.0890212
5690.0000000032 0.0000004688 -0.0313139548 0.0719856455 2.6420882847 0.0022476356 -0.0051644035 1.98111 0.0785016
5692.0000000032 -0.0000027657 -0.0264493550 0.0608058862 2.6420862026 0.0026617357 -0.0061183501 1.98109 0.0663093
5694.0000000032 -0.0000003438 -0.0203806010 0.0468543709 2.6420820207 0.0034735157 -0.0079852109 1.98109 0.051095
5696.0000000032 0.0000003685 -0.0124335375 0.0285855443 2.6420826278 0.0043819194 -0.0100730765 1.98107 0.0311725
5698.0000000032 -0.0000020370 -0.0032835172 0.0075522988 2.6420818170 0.0045237144 -0.0103992400 1.98091 0.00823521
5700.0000000032 0.0000012539 0.0051957126 -0.0119403262 2.6420809668 0.0036897492 -0.0084825499 -1.16037 0.0130218
5702.0000000032 0.0000058485 0.0113262467 -0.0260313914 2.6420882940 0.0023710496 -0.0054475731 -1.1604 0.0283887
5704.0000000032 -0.0000028063 0.0154218368 -0.0354364865 2.6420926802 0.0019175644 -0.0044025136 -1.16032 0.0386468
5706.0000000032 -0.0000074168 0.0198349910 -0.0455736041 2.6420793482 0.0025546479 -0.0058707831 -1.16029 0.0497029
5708.0000000032 0.0000015887 0.0257057213 -0.0590710153 2.6420747178 0.0032159211 -0.0073947704 -1.16035 0.0644218
5710.0000000032 0.0000007112 0.0325630075 -0.0748388666 2.6420793764 0.0035160513 -0.0080845600 -1.1604 0.0816162
5712.0000000032 0.0000021680 0.0397421255 -0.0913428214 2.6420807736 0.0035507932 -0.0081617901 -1.16041 0.099614
5714.0000000033 0.0000051700 0.0468762977 -0.1077368634 2.6420868513 0.0034840009 -0.0080039607 -1.1604 0.117493
5716.0000000033 0.0000009828 0.0538670045 -0.1237940117 2.6420934845 0.0034094901 -0.0078308677 -1.16037 0.135006
5718.0000000033 -0.0000028917 0.0607302163 -0.1395603908 2.6420903738 0.0033511414 -0.0077006240 -1.16036 0.152201
5720.0000000033 0.0000001111 0.0674961219 -0.1551127756 2.6420871597 0.0033062670 -0.0076013040 -1.16037 0.169162
5722.0000000033 0.0000008414 0.0741900092 -0.1705039118 2.6420895696 0.0032751597 -0.0075302368 -1.16038 0.185946
5724.0000000033 -0.0000014696 0.0808433825 -0.1858010048 2.6420895494 0.0032628200 -0.0075015929 -1.1604 0.202627
5726.0000000033 0.0000002418 0.0874958741 -0.2010947168 2.6420876678 0.0032707791 -0.0075190503 -1.1604 0.219305
5728.0000000033 0.0000024708 0.0941831605 -0.2164644958 2.6420907277 0.0032935252 -0.0075684245 -1.1604 0.236066
5730.0000000033 -0.0000008174 0.1009265714 -0.2319580120 2.6420930762 0.0033228710 -0.0076341399 -1.1604 0.252964
5732.0000000033 -0.0000037979 0.1077325340 -0.2475955374 2.6420877215 0.0033529446 -0.0077048417 -1.16039 0.270018
5734.0000000033 -0.0000013071 0.1145998809 -0.2633784393 2.6420815339 0.0033820305 -0.0077731334 -1.16039 0.28723
5736.0000000033 0.0000006299 0.1215252049 -0.2792958028 2.6420809435 0.0034090588 -0.0078351167 -1.16039 0.304589
5738.0000000033 -0.0000007574 0.1285025983 -0.2953328300 2.6420806196 0.0034329180 -0.0078906816 -1.16039 0.322078
5740.0000000034 -0.0000011305 0.1355251561 -0.3114755534 2.6420779033 0.0034542312 -0.0079407474 -1.1604 0.339682
5742.0000000034 0.0000011276 0.1425881754 -0.3277117858 2.6420772428 0.0034742736 -0.0079860274 -1.1604 0.357388
5744.0000000034 0.0000024076 0.1496882399 -0.3440293355 2.6420810588 0.0034927556 -0.0080261243 -1.1604 0.375184
5746.0000000034 0.0000005221 0.1568193469 -0.3604143944 2.6420846977 0.0035078171 -0.0080599232 -1.16039 0.393053
5748.0000000034 -0.0000013143 0.1639712200 -0.3768486333 2.6420841937 0.0035175682 -0.0080839900 -1.16039 0.410976
5750.0000000034 -0.0000007629 0.1711297191 -0.3933021185 2.6420821366 0.0035199498 -0.0080908920 -1.16039 0.428919
5752.0000000034 0.0000006009 0.1782744302 -0.4097250383 2.6420821846 0.0035106514 -0.0080690618 -1.1604 0.446829
5754.0000000034 0.0000001321 0.1853714277 -0.4260363819 2.6420836266 0.0034806738 -0.0079994309 -1.1604 0.464618
5756.0000000034 -0.0000013683 0.1923616691 -0.4421017003 2.6420831271 0.0034142460 -0.0078473973 -1.1604 0.482138
5758.0000000034 -0.0000021273 0.1991428436 -0.4576886087 2.6420801508 0.0032836905 -0.0075486236 -1.1604 0.499136
5760.0000000034 -0.0000017389 0.2055410425 -0.4723972446 2.6420765089 0.0030451778 -0.0070007912 -1.1604 0.515176
5762.0000000034 -0.0000007942 0.2112937981 -0.4856219026 2.6420742645 0.0026576229 -0.0061092848 -1.1604 0.529598
5764.0000000034 -0.0000001747 0.2161081647 -0.4966881293 2.6420736400 0.0021337675 -0.0049043708 -1.1604 0.541666
5766.0000000034 -0.0000000444 0.2197858383 -0.5051406369 2.6420735292 0.0015422285 -0.0035443568 -1.1604 0.550884
5768.0000000035 0.0000000050 0.2222568663 -0.5108193497 2.6420734799 0.0009335325 -0.0021452614 -1.1604 0.557077
5770.0000000035 0.0000000495 0.2235036993 -0.5136844287 2.6420735342 0.0003172955 -0.0007290136 -1.1604 0.560201
5772.0000000035 0.0000000654 0.2235093535 -0.5136970799 2.6420736499 -0.0003086717 0.0007095358 -1.1604 0.560215
5774.0000000035 0.0000000607 0.2222545229 -0.5108129936 2.6420737726 -0.0009432766 0.0021679302 -1.1604 0.55707
5776.0000000035 0.0000000542 0.2197252140 -0.5049999997 2.6420738827 -0.0015829602 0.0036380083 -1.1604 0.550731
5778.0000000035 0.0000000528 0.2159129155 -0.4962385078 2.6420739855 -0.0022267323 0.0051174988 -1.1604 0.541176
5780.0000000035 0.0000000565 0.2108041716 -0.4844975634 2.6420740911 -0.0028811897 0.0066215606 -1.1604 0.528371
5782.0000000035 0.0000000645 0.2043617978 -0.4696916806 2.6420742107 -0.0035636151 0.0081899116 -1.1604 0.512225
5784.0000000035 0.0000000755 0.1965025596 -0.4516295435 2.6420743508 -0.0043024031 0.0098878084 -1.1604 0.492527
5786.0000000035 0.0000000885 0.1870767427 -0.4299670540 2.6420745148 -0.0051346751 0.0118005638 -1.16041 0.468902
5788.0000000035 0.0000001036 0.1758562026 -0.4041798582 2.6420747122 -0.0060997089 0.0140184481 -1.16041 0.44078
5790.0000000035 0.0000001201 0.1625432471 -0.3735837649 2.6420749465 -0.0072234693 0.0166011374 -1.16041 0.407413
5792.0000000035 0.0000001204 0.1468262456 -0.3374625525 2.6420752032 -0.0084856464 0.0195019470 -1.16041 0.36802
5794.0000000035 0.0000000585 0.1285264357 -0.2954053925 2.6420754222 -0.0097594961 0.0224295612 -1.16041 0.322154
5796.0000000036 -0.0000001604 0.1079051556 -0.2480129991 2.6420753994 -0.0107070163 0.0246071246 -1.16042 0.27047
5798.0000000036 -0.0000002271 0.0862179131 -0.1981707947 2.6420750399 -0.0106660783 0.0245131089 -1.16043 0.216114
5800.0000000036 -0.0000003394 0.0661743807 -0.1521057286 2.6420747500 -0.0089546387 0.0205801550 -1.16044 0.165877
5802.0000000036 0.0000002169 0.0512916529 -0.1179012032 2.6420750164 -0.0055801537 0.0128245812 -1.16045 0.128575
5804.0000000036 -0.0000000254 0.0435719522 -0.1001583442 2.6420749315 -0.0023203276 0.0053335929 -1.16046 0.109225
5806.0000000036 -0.0000001487 0.0404874890 -0.0930680653 2.6420746579 -0.0011046558 0.0025394747 -1.16046 0.101493
5808.0000000036 0.0000028112 0.0380215757 -0.0873980961 2.6420759208 -0.0015236592 0.0035036387 -1.16045 0.0953104
5810.0000000036 0.0000043538 0.0343980550 -0.0790682225 2.6420839314 -0.0020288716 0.0046623242 -1.16045 0.0862265
5812.0000000036 -0.0000009361 0.0300252951 -0.0690208286 2.6420878983 -0.0023378725 0.0053718883 -1.16047 0.0752688
5814.0000000036 -0.0000025912 0.0249030076 -0.0572479423 2.6420842476 -0.0028446250 0.0065390036 -1.16048 0.0624299
5816.0000000036 0.0000004093 0.0183436358 -0.0421692760 2.6420809681 -0.0037586553 0.0086400795 -1.16049 0.0459863
5818.0000000036 -0.0000005063 0.0099102861 -0.0227837947 2.6420818852 -0.0045218772 0.0103941933 -1.16051 0.0248458
5820.0000000036 -0.0000019019 0.0007447540 -0.0017160046 2.6420800660 -0.0043842413 0.0100783097 -1.16132 0.00187065
5822.0000000036 0.0000030798 -0.0071987138 0.0165439564 2.6420808231 -0.0033176966 0.0076262826 1.98121 0.0180423
5824.0000000037 0.0000049213 -0.0125968348 0.0289482700 2.6420895987 -0.0021040064 0.0048319549 1.98123 0.0315703
5826.0000000037 -0.0000059986 -0.0165363616 0.0379931991 2.6420886864 -0.0020326184 0.0046673639 1.98131 0.0414359
5828.0000000037 -0.0000047193 -0.0213451608 0.0490417646 2.6420746937 -0.0027707644 0.0063685718 1.98131 0.0534856
5830.0000000037 0.0000021875 -0.0275678528 0.0633491049 2.6420750998 -0.0033369046 0.0076726945 1.98125 0.0690876
5832.0000000037 0.0000005123 -0.0345730653 0.0794552846 2.6420789658 -0.0035451170 0.0081503605 1.98121 0.0866512
5834.0000000037 0.0000035170 -0.0417627982 0.0959811247 2.6420812256 -0.0035368156 0.0081280378 1.9812 0.104673
5836.0000000037 0.0000047832 -0.0488592262 0.1122851666 2.6420889710 -0.0034619699 0.0079518536 1.98122 0.122455
5838.0000000037 -0.0000007492 -0.0558110537 0.1282514554 2.6420932892 -0.0033915702 0.0077898947 1.98125 0.139869
5840.0000000037 -0.0000024937 -0.0626444399 0.1439510665 2.6420886367 -0.0033374193 0.0076700783 1.98126 0.156991
5842.0000000037 0.0000008780 -0.0693877264 0.1594526790 2.6420873075 -0.0032960613 0.0075778309 1.98124 0.173896
5844.0000000037 0.0000000714 -0.0760668371 0.1748089976 2.6420897425 -0.0032697376 0.0075172570 1.98123 0.190642
5846.0000000037 -0.0000015489 -0.0827161720 0.1900955633 2.6420883946 -0.0032632943 0.0075021816 1.98122 0.207312
5848.0000000037 0.0000011350 -0.0893756732 0.2054038286 2.6420874071 -0.0032761943 0.0075304239 1.98121 0.224006
5850.0000000038 0.0000020241 -0.0960776583 0.2208048212 2.6420912166 -0.0033016199 0.0075857760 1.98121 0.240802
5852.0000000038 -0.0000021611 -0.1028388793 0.2363376187 2.6420915546 -0.0033315584 0.0076538232 1.98122 0.257743
5854.0000000038 -0.0000035683 -0.1096627149 0.2520164183 2.6420847680 -0.0033614386 0.0077244784 1.98123 0.274842
5856.0000000038 -0.0000003548 -0.1165471471 0.2678384262 2.6420799539 -0.0033900726 0.0077911851 1.98122 0.292097
5858.0000000038 0.0000004291 -0.1234881977 0.2837907972 2.6420802606 -0.0034162760 0.0078512853 1.98122 0.309494
5860.0000000038 -0.0000011172 -0.1304792905 0.2998587472 2.6420791718 -0.0034392846 0.0079052124 1.98122 0.327017
5862.0000000038 -0.0000006278 -0.1375139312 0.3160288138 2.6420764865 -0.0034601391 0.0079538954 1.98122 0.344651
5864.0000000038 0.0000017875 -0.1445881224 0.3322890438 2.6420772679 -0.0034798734 0.0079977881 1.98121 0.362383
5866.0000000038 0.0000021687 -0.1516980479 0.3486269376 2.6420816963 -0.0034975938 0.0080362663 1.98122 0.380201
5868.0000000038 -0.0000001630 -0.1588365658 0.3650278765 2.6420843175 -0.0035113484 0.0080678552 1.98122 0.398088
5870.0000000038 -0.0000013791 -0.1659922664 0.3814711216 2.6420829258 -0.0035192773 0.0080880061 1.98122 0.416021
5872.0000000038 -0.0000003168 -0.1731497193 0.3979219829 2.6420812163 -0.0035189778 0.0080882227 1.98122 0.433962
5874.0000000038 0.0000006712 -0.1802856276 0.4143233326 2.6420819710 -0.0035050125 0.0080553545 1.98122 0.451848
5876.0000000038 -0.0000002783 -0.1873603608 0.4305820906 2.6420831210 -0.0034667582 0.0079670191 1.98122 0.469579
5878.0000000039 -0.0000017000 -0.1943049762 0.4465420302 2.6420818158 -0.0033857799 0.0077819053 1.98122 0.486985
5880.0000000039 -0.0000021253 -0.2010002136 0.4619312361 2.6420783852 -0.0032298675 0.0074247313 1.98122 0.503767
5882.0000000039 -0.0000014935 -0.2072470680 0.4762913001 2.6420749892 -0.0029522803 0.0067867531 1.98121 0.519427
5884.0000000039 -0.0000005544 -0.2127639528 0.4889726740 2.6420732506 -0.0025217445 0.0057963708 1.98121 0.533257
5886.0000000039 -0.0000001063 -0.2172725757 0.4993351738 2.6420728783 -0.0019712453 0.0045304009 1.98121 0.544558
5888.0000000039 -0.0000000365 -0.2206142500 0.5070147890 2.6420727754 -0.0013718935 0.0031526317 1.98121 0.552933
5890.0000000039 0.0000000167 -0.2227424465 0.5119052323 2.6420727464 -0.0007611204 0.0017489078 1.98121 0.558266
5892.0000000039 0.0000000584 -0.2236422234 0.5139725862 2.6420728223 -0.0001422725 0.0003267667 1.98121 0.560521
5894.0000000039 0.0000000673 -0.2232951792 0.5131747370 2.6420729479 0.0004864517 -0.0011180317 1.98121 0.559651
5896.0000000039 0.0000000617 -0.2216829065 0.5094694165 2.6420730732 0.0011228717 -0.0025805158 1.98121 0.55561
5898.0000000039 0.0000000573 -0.2187933945 0.5028290043 2.6420731874 0.0017635958 -0.0040529050 1.98121 0.548368
5900.0000000039 0.0000000582 -0.2146182274 0.4932341292 2.6420732988 0.0024093171 -0.0055367938 1.98121 0.537904
5902.0000000039 0.0000000642 -0.2091394259 0.4806434442 2.6420734181 0.0030694360 -0.0070537835 1.98121 0.524173
5904.0000000039 0.0000000737 -0.2023091258 0.4649469266 2.6420735547 0.0037644362 -0.0086509455 1.98121 0.507055
5906.0000000040 0.0000000866 -0.1940272344 0.4459145302 2.6420737154 0.0045255437 -0.0104000399 1.98121 0.486299
5908.0000000040 0.0000001009 -0.1841225878 0.4231528840 2.6420739034 0.0053914127 -0.0123898971 1.98121 0.461475
5910.0000000040 0.0000001203 -0.1723451859 0.3960874369 2.6420741314 0.0063997117 -0.0147070858 1.98121 0.431958
5912.0000000040 0.0000001364 -0.1583848260 0.3640052868 2.6420743951 0.0075677210 -0.0173913178 1.9812 0.396971
5914.0000000040 0.0000001232 -0.1419470726 0.3262297710 2.6420746766 0.0088527029 -0.0203443646 1.9812 0.355774
5916.0000000040 0.0000000272 -0.1229365417 0.2825417236 2.6420748688 0.0100817407 -0.0231688098 1.9812 0.308129
5918.0000000040 -0.0000002105 -0.1018276965 0.2340316043 2.6420747835 0.0108312910 -0.0248912922 1.98119 0.255225
5920.0000000040 -0.0000001856 -0.0802689235 0.1844874475 2.6420744319 0.0103712019 -0.0238341435 1.98118 0.201193
5922.0000000040 -0.0000002117 -0.0613227749 0.1409467185 2.6420742021 0.0081454042 -0.0187192830 1.98117 0.153709
5924.0000000040 0.0000001162 -0.0484211905 0.1112971148 2.6420746783 0.0045168533 -0.0103803529 1.98116 0.121374
5926.0000000040 0.0000001720 -0.0424247653 0.0975150415 2.6420743215 0.0017706343 -0.0040700774 1.98116 0.106344
5928.0000000040 0.0000001412 -0.0398798101 0.0916651367 2.6420740791 0.0011100395 -0.0025522413 1.98116 0.0999645
5930.0000000040 0.0000045196 -0.0371115823 0.0853000846 2.6420773805 0.0017023324 -0.0039138250 1.98117 0.0930235
5932.0000000040 0.0000030207 -0.0332302063 0.0763795934 2.6420856543 0.0021189852 -0.0048684220 1.98116 0.0832952
5934.0000000041 -0.0000019823 -0.0286818235 0.0659292303 2.6420871030 0.0024445938 -0.0056174611 1.98114 0.0718979
5936.0000000041 -0.0000019256 -0.0232423854 0.0534269707 2.6420826400 0.0030652512 -0.0070459270 1.98113 0.0582636
5938.0000000041 0.0000008654 -0.0161443651 0.0371114113 2.6420810625 0.0040347376 -0.0092739950 1.98113 0.0404709
5940.0000000041 -0.0000013510 -0.0073240639 0.0168380294 2.6420818573 0.0045845946 -0.0105377448 1.98108 0.0183619
5942.0000000041 -0.0000010930 0.0016966935 -0.0038962339 2.6420797993 0.0041672472 -0.0095791862 -1.16009 0.00424964
5944.0000000041 0.0000047403 0.0089834373 -0.0206453206 2.6420831720 0.0029270978 -0.0067271454 -1.16038 0.0225151
5946.0000000041 0.0000025176 0.0137418641 -0.0315761821 2.6420920297 0.0019411349 -0.0044563890 -1.16032 0.0344368
5948.0000000041 -0.0000081058 0.0177373469 -0.0407495696 2.6420854213 0.0022152479 -0.0050879150 -1.16025 0.0444426
5950.0000000041 -0.0000018514 0.0229744078 -0.0527847008 2.6420732906 0.0029670519 -0.0068206331 -1.16028 0.0575678
5952.0000000041 0.0000017010 0.0294920195 -0.0677701632 2.6420768231 0.0034278581 -0.0078813810 -1.16034 0.0739092
5954.0000000041 0.0000007046 0.0365963806 -0.0841023868 2.6420791413 0.0035570826 -0.0081767323 -1.16037 0.0917197
5956.0000000041 0.0000044929 0.0437754363 -0.1006009480 2.6420824631 0.0035180829 -0.0080832640 -1.16037 0.109713
5958.0000000041 0.0000036006 0.0508310626 -0.1168079890 2.6420906198 0.0034407082 -0.0079017919 -1.16035 0.127389
5960.0000000042 -0.0000021269 0.0577466639 -0.1326903627 2.6420917962 0.0033750752 -0.0077525699 -1.16032 0.144711
5962.0000000042 -0.0000015767 0.0645525904 -0.1483287709 2.6420868439 0.0033247221 -0.0076416080 -1.16032 0.161767
5964.0000000042 0.0000012665 0.0712753520 -0.1637836117 2.6420874455 0.0032870855 -0.0075568588 -1.16033 0.17862
5966.0000000042 -0.0000006456 0.0779425032 -0.1791112434 2.6420893104 0.0032659488 -0.0075080174 -1.16035 0.195335
5968.0000000042 -0.0000010483 0.0845910763 -0.1943948369 2.6420873157 0.0032653492 -0.0075062901 -1.16036 0.212002
5970.0000000042 0.0000019517 0.0912601935 -0.2097232812 2.6420879664 0.0032825921 -0.0075438697 -1.16036 0.228719
5972.0000000042 0.0000011926 0.0979781247 -0.2251584766 2.6420919490 0.0033100253 -0.0076040746 -1.16036 0.245553
5974.0000000042 -0.0000031258 0.1047572996 -0.2407316004 2.6420899969 0.0033401974 -0.0076736912 -1.16035 0.262537
5976.0000000042 -0.0000028490 0.1115987817 -0.2564514090 2.6420828056 0.0033698118 -0.0077437670 -1.16035 0.279681
5978.0000000042 0.0000003355 0.1184999577 -0.2723114330 2.6420797832 0.0033979119 -0.0078086899 -1.16035 0.296978
5980.0000000042 0.0000000021 0.1254561364 -0.2882976234 2.6420802393 0.0034232011 -0.0078669611 -1.16035 0.314412
5982.0000000042 -0.0000013140 0.1324603571 -0.3043954196 2.6420783226 0.0034454621 -0.0079193235 -1.16035 0.331967
5984.0000000042 -0.0000000113 0.1395067766 -0.3205919007 2.6420760716 0.0034659622 -0.0079666722 -1.16036 0.34963
5986.0000000042 0.0000022309 0.1465918356 -0.3368751442 2.6420781929 0.0034853076 -0.0080091242 -1.16036 0.367388
5988.0000000043 0.0000015965 0.1537110653 -0.3532322407 2.6420827083 0.0035021142 -0.0080458905 -1.16036 0.385227
5990.0000000043 -0.0000007606 0.1608560641 -0.3696474693 2.6420840384 0.0035144097 -0.0080749032 -1.16035 0.40313
5992.0000000043 -0.0000012527 0.1680143791 -0.3860970061 2.6420820991 0.0035203472 -0.0080904655 -1.16035 0.42107
5994.0000000043 0.0000001337 0.1751689790 -0.4025407747 2.6420809769 0.0035169471 -0.0080829788 -1.16035 0.439003
5996.0000000043 0.0000005685 0.1822930068 -0.4189133145 2.6420822453 0.0034974856 -0.0080373512 -1.16035 0.456858
5998.0000000043 -0.0000007319 0.1893401282 -0.4351074155 2.6420828658 0.0034495396 -0.0079271461 -1.16035 0.474519


==> Figures/pp-spirograph.dat <==
0 0.0000312178 0.0000001218 -0.1000062569 0.0000031218 0.0000012179 -0.0000625688 -1.5708 0.100006
5.0000000000 -0.0000439390 -0.0000902020 -0.1002554353 0.0000047002 -0.0000860215 -0.0001509918 -1.5717 0.100255
10.0000000000 -0.0000156756 -0.0011142436 -0.1014600030 -0.0001272031 -0.0002719040 -0.0002964494 -1.58178 0.101466
15.0000000000 -0.0000231534 -0.0027902996 -0.1032431815 -0.0002223616 -0.0004016007 -0.0004199828 -1.59782 0.103281
20.0000000000 -0.0000334884 -0.0051742197 -0.1057053262 -0.0003634473 -0.0005562180 -0.0005693626 -1.61971 0.105832
25.0000000000 -0.0000448942 -0.0084066841 -0.1089926862 -0.0005592107 -0.0007418105 -0.0007507768 -1.64777 0.109316
30.0000000000 -0.0000573761 -0.0126565856 -0.1132778379 -0.0008145013 -0.0009641469 -0.0009693169 -1.68207 0.113983
35.0000000000 -0.0000716919 -0.0181253504 -0.1187623683 -0.0011364900 -0.0012306218 -0.0012316973 -1.72225 0.120138
40.0000000000 -0.0000885954 -0.0250567268 -0.1256869561 -0.0015363520 -0.0015508114 -0.0015468642 -1.76757 0.12816
45.0000000000 -0.0001085297 -0.0337483239 -0.1343428170 -0.0020283148 -0.0019367122 -0.0019260906 -1.81691 0.138517
50.0000000000 -0.0001315696 -0.0445643424 -0.1450835778 -0.0026279236 -0.0024030047 -0.0023830846 -1.86881 0.151774
55.0000000000 -0.0001573260 -0.0579497395 -0.1583377553 -0.0033500249 -0.0029673342 -0.0029340847 -1.92164 0.168609
60.0000000000 -0.0001846244 -0.0744450561 -0.1746207724 -0.0042057620 -0.0036501700 -0.0035974419 -1.97379 0.189828
65.0000000000 -0.0002108349 -0.0946968100 -0.1945407336 -0.0051971113 -0.0044727926 -0.0043911375 -2.0238 0.216364
70.0000000000 -0.0002308014 -0.1194453422 -0.2187784264 -0.0063069842 -0.0054492335 -0.0053238388 -2.07054 0.249261
75.0000000000 -0.0002358015 -0.1494369477 -0.2479851149 -0.0074835097 -0.0065616392 -0.0063683505 -2.11313 0.289531
80.0000000000 -0.0002144822 -0.1851340093 -0.2824626817 -0.0086225488 -0.0077015551 -0.0073979601 -2.15098 0.337727
85.0000000000 -0.0001578238 -0.2260557449 -0.3214326176 -0.0095654997 -0.0085926711 -0.0080964046 -2.18372 0.392963
90.0000000000 -0.0000508920 -0.2700291534 -0.3621324250 -0.0101050799 -0.0088824574 -0.0080329303 -2.21152 0.451725
95.0000000000 0.0001696604 -0.3138137158 -0.4002902869 -0.0098592063 -0.0085702548 -0.0071207332 -2.23568 0.508637
100.0000000000 0.0005969354 -0.3553529057 -0.4325124636 -0.0080330016 -0.0080573559 -0.0057299839 -2.25857 0.55977
105.0000000000 0.0013059556 -0.3944550313 -0.4571988546 -0.0034027178 -0.0076118980 -0.0041275332 -2.28265 0.603842
110.0000000000 0.0023004778 -0.4314920857 -0.4734769015 0.0055604697 -0.0071963551 -0.0023763117 -2.30983 0.640598
115.0000000000 0.0032879130 -0.4659612101 -0.4808419874 0.0198296940 -0.0065041090 -0.0006083142 -2.34048 0.669574
120.0000000000 0.0037415920 -0.4954385237 -0.4799419179 0.0381305839 -0.0051391087 0.0008635172 -2.37208 0.689785
125.0000000000 0.0035182666 -0.5164597144 -0.4729027285 0.0570375232 -0.0031940216 0.0018434666 -2.40019 0.700263
130.0000000000 0.0028634085 -0.5275619738 -0.4621374864 0.0735749029 -0.0012769793 0.0023836002 -2.4222 0.701351
135.0000000000 0.0019748849 -0.5300042359 -0.4497255463 0.0860200652 0.0002290665 0.0025336008 -2.43795 0.695095
140.0000000000 0.0011397562 -0.5261837424 -0.4373662704 0.0939229008 0.0012275970 0.0023906591 -2.44811 0.684221
145.0000000000 0.0005134829 -0.5185343179 -0.4261875840 0.0980723000 0.0017732908 0.0020821846 -2.45364 0.671203
150.0000000000 0.0000727696 -0.5091097512 -0.4167079230 0.0995271450 0.0019517288 0.0017207150 -2.45567 0.657904
155.0000000000 -0.0002202847 -0.4994742388 -0.4090190179 0.0991288256 0.0018769804 0.0013693804 -2.45543 0.645578
160.0000000000 -0.0003844284 -0.4905715139 -0.4029849931 0.0975879614 0.0016763498 0.0010597072 -2.4539 0.634868
165.0000000000 -0.0004577569 -0.4827742526 -0.3983605127 0.0954692051 0.0014453795 0.0008051472 -2.4517 0.625909
170.0000000000 -0.0004819510 -0.4760931110 -0.3948613108 0.0931199308 0.0012340326 0.0006080733 -2.44919 0.618531
175.0000000000 -0.0004828087 -0.4703784489 -0.3922113487 0.0907138536 0.0010591937 0.0004632339 -2.44657 0.612442
180.0000000000 -0.0004717983 -0.4654446610 -0.3901719232 0.0883341778 0.0009205347 0.0003614917 -2.44394 0.607349
185.0000000000 -0.0004533539 -0.4611269288 -0.3885530366 0.0860272686 0.0008112837 0.0002928403 -2.4414 0.603002
190.0000000000 -0.0004295204 -0.4572977931 -0.3872131013 0.0838248330 0.0007237965 0.0002480723 -2.43899 0.599212
195.0000000000 -0.0004018283 -0.4538649923 -0.3860527384 0.0817502104 0.0006517932 0.0002195632 -2.43676 0.595844
200.0000000000 -0.0003717808 -0.4507628980 -0.3850059902 0.0798192565 0.0005908879 0.0002015630 -2.43471 0.592804
205.0000000000 -0.0003408221 -0.4479434135 -0.3840309606 0.0780403835 0.0005383794 0.0001901504 -2.43286 0.590028
210.0000000000 -0.0003101958 -0.4453686625 -0.3831013099 0.0764151783 0.0004927943 0.0001829518 -2.43121 0.587469
215.0000000000 -0.0002808468 -0.4430060558 -0.3821995125 0.0749396794 0.0004534156 0.0001787353 -2.42975 0.58509
220.0000000000 -0.0002533991 -0.4408255222 -0.3813122169 0.0736059615 0.0004198975 0.0001769909 -2.42846 0.58286
225.0000000000 -0.0002281913 -0.4387983699 -0.3804275637 0.0724036778 0.0003919993 0.0001775763 -2.42733 0.580749
230.0000000000 -0.0002053388 -0.4368971841 -0.3795340229 0.0713213453 0.0003694338 0.0001804655 -2.42634 0.578727
235.0000000000 -0.0001847998 -0.4350962467 -0.3786202206 0.0703473016 0.0003518051 0.0001856027 -2.42549 0.576769
240.0000000000 -0.0001664340 -0.4333721005 -0.3776752770 0.0694703447 0.0003386083 0.0001928388 -2.42476 0.574848
245.0000000000 -0.0001500478 -0.4317040229 -0.3766893025 0.0686801113 0.0003292616 0.0002019271 -2.42414 0.572943
250.0000000000 -0.0001354271 -0.4300742968 -0.3756538330 0.0679672595 0.0003231522 0.0002125483 -2.42363 0.571034
255.0000000000 -0.0001223595 -0.4284682549 -0.3745621008 0.0673235144 0.0003196798 0.0002243479 -2.42322 0.569106
260.0000000000 -0.0001106475 -0.4268741238 -0.3734091180 0.0667416249 0.0003182917 0.0002369727 -2.4229 0.567147
265.0000000000 -0.0001001154 -0.4252827254 -0.3721915959 0.0662152712 0.0003185051 0.0002500990 -2.42267 0.565148
270.0000000000 -0.0000906122 -0.4236870932 -0.3709077485 0.0657389476 0.0003199187 0.0002634507 -2.42252 0.563102
275.0000000000 -0.0000820112 -0.4220820596 -0.3695570280 0.0653078406 0.0003222138 0.0002768086 -2.42245 0.561004
280.0000000000 -0.0000742074 -0.4204638532 -0.3681398364 0.0649177134 0.0003251489 0.0002900110 -2.42245 0.558853
285.0000000000 -0.0000671150 -0.4188297358 -0.3666572472 0.0645648036 0.0003285502 0.0003029495 -2.42252 0.556647
290.0000000000 -0.0000606638 -0.4171776929 -0.3651107556 0.0642457369 0.0003323000 0.0003155619 -2.42265 0.554385
295.0000000000 -0.0000547961 -0.4155061829 -0.3635020710 0.0639574567 0.0003363248 0.0003278230 -2.42285 0.552068
300.0000000000 -0.0000494642 -0.4138139436 -0.3618329528 0.0636971686 0.0003405845 0.0003397362 -2.42311 0.549695
305.0000000000 -0.0000446276 -0.4120998495 -0.3601050891 0.0634622979 0.0003450630 0.0003513253 -2.42343 0.547268
310.0000000000 -0.0000402516 -0.4103628112 -0.3583200115 0.0632504565 0.0003497607 0.0003626279 -2.4238 0.544785
315.0000000000 -0.0000363058 -0.4086017091 -0.3564790402 0.0630594191 0.0003546885 0.0003736901 -2.42422 0.542248
320.0000000000 -0.0000327627 -0.4068153514 -0.3545832520 0.0628871045 0.0003598638 0.0003845626 -2.42469 0.539655
325.0000000000 -0.0000295974 -0.4050024505 -0.3526334648 0.0627315618 0.0003653071 0.0003952979 -2.42521 0.537008
330.0000000000 -0.0000267871 -0.4031616104 -0.3506302324 0.0625909595 0.0003710409 0.0004059487 -2.42577 0.534304
335.0000000000 -0.0000243103 -0.4012913220 -0.3485738463 0.0624635770 0.0003770880 0.0004165672 -2.42638 0.531543
340.0000000000 -0.0000221469 -0.3993899605 -0.3464643395 0.0623477973 0.0003834716 0.0004272046 -2.42704 0.528725
345.0000000000 -0.0000202781 -0.3974557851 -0.3443014915 0.0622421011 0.0003902152 0.0004379112 -2.42773 0.525847
350.0000000000 -0.0000186859 -0.3954869365 -0.3420848312 0.0621450606 0.0003973425 0.0004487369 -2.42847 0.522907
355.0000000000 -0.0000173536 -0.3934814336 -0.3398136380 0.0620553349 0.0004048787 0.0004597317 -2.42925 0.519905
360.0000000000 -0.0000162655 -0.3914371675 -0.3374869392 0.0619716642 0.0004128499 0.0004709464 -2.43007 0.516837
365.0000000000 -0.0000154068 -0.3893518919 -0.3351035051 0.0618928653 0.0004212848 0.0004824333 -2.43094 0.513702
370.0000000000 -0.0000147638 -0.3872232120 -0.3326618395 0.0618178261 0.0004302145 0.0004942468 -2.43184 0.510496
375.0000000000 -0.0000143239 -0.3850485683 -0.3301601675 0.0617455004 0.0004396736 0.0005064440 -2.43279 0.507216
380.0000000000 -0.0000140755 -0.3828252193 -0.3275964190 0.0616749027 0.0004497006 0.0005190859 -2.43378 0.50386
385.0000000000 -0.0000140082 -0.3805502189 -0.3249682093 0.0616051021 0.0004603388 0.0005322378 -2.43481 0.500423
390.0000000000 -0.0000141130 -0.3782203916 -0.3222728143 0.0615352168 0.0004716368 0.0005459699 -2.43589 0.496901
395.0000000000 -0.0000143818 -0.3758323030 -0.3195071431 0.0614644079 0.0004836497 0.0005603590 -2.43702 0.49329
400.0000000000 -0.0000148083 -0.3733822257 -0.3166677043 0.0613918725 0.0004964396 0.0005754888 -2.4382 0.489584
405.0000000000 -0.0000153872 -0.3708661013 -0.3137505672 0.0613168368 0.0005100771 0.0005914513 -2.43943 0.485779
410.0000000000 -0.0000161151 -0.3682794949 -0.3107513167 0.0612385491 0.0005246424 0.0006083486 -2.44071 0.481867
415.0000000000 -0.0000169900 -0.3656175440 -0.3076650002 0.0611562713 0.0005402266 0.0006262939 -2.44206 0.477843
420.0000000000 -0.0000180119 -0.3628748982 -0.3044860656 0.0610692707 0.0005569339 0.0006454140 -2.44346 0.473698
425.0000000000 -0.0000191825 -0.3600456501 -0.3012082877 0.0609768107 0.0005748834 0.0006658517 -2.44494 0.469424
430.0000000000 -0.0000205058 -0.3571232529 -0.2978246824 0.0608781404 0.0005942120 0.0006877684 -2.44649 0.465012
435.0000000000 -0.0000219881 -0.3541004245 -0.2943274034 0.0607724838 0.0006150775 0.0007113481 -2.44812 0.460452
440.0000000000 -0.0000236384 -0.3509690333 -0.2907076203 0.0606590268 0.0006376626 0.0007368013 -2.44983 0.45573
445.0000000000 -0.0000254687 -0.3477199620 -0.2869553707 0.0605369036 0.0006621797 0.0007643710 -2.45164 0.450835
450.0000000000 -0.0000274947 -0.3443429443 -0.2830593835 0.0604051801 0.0006888770 0.0007943389 -2.45356 0.445752
455.0000000000 -0.0000297357 -0.3408263666 -0.2790068633 0.0602628350 0.0007180463 0.0008270345 -2.4556 0.440463
460.0000000000 -0.0000322164 -0.3371570274 -0.2747832268 0.0601087382 0.0007500328 0.0008628453 -2.45777 0.434949
465.0000000000 -0.0000349669 -0.3333198413 -0.2703717793 0.0599416241 0.0007852470 0.0009022307 -2.46009 0.429189
470.0000000000 -0.0000380246 -0.3292974718 -0.2657533129 0.0597600598 0.0008241813 0.0009457397 -2.46258 0.423157
475.0000000000 -0.0000414353 -0.3250698742 -0.2609056035 0.0595624062 0.0008674306 0.0009940337 -2.46526 0.416824
480.0000000000 -0.0000452560 -0.3206137164 -0.2558027771 0.0593467697 0.0009157194 0.0010479167 -2.46816 0.410156
485.0000000000 -0.0000495572 -0.3159016432 -0.2504145007 0.0591109413 0.0009699392 0.0011083755 -2.47132 0.403114
490.0000000000 -0.0000544269 -0.3109013255 -0.2447049408 0.0588523198 0.0010311969 0.0011766335 -2.47478 0.395652
495.0000000000 -0.0000599763 -0.3055742205 -0.2386314031 0.0585678120 0.0011008831 0.0012542249 -2.47859 0.387712
500.0000000000 -0.0000663461 -0.2998739317 -0.2321425365 0.0582537023 0.0011807662 0.0013430975 -2.48282 0.379229
505.0000000000 -0.0000737174 -0.2937440051 -0.2251759219 0.0579054809 0.0012731255 0.0014457578 -2.48757 0.370121
510.0000000000 -0.0000823257 -0.2871149227 -0.2176547863 0.0575176109 0.0013809437 0.0015654809 -2.49294 0.36029
515.0000000000 -0.0000924815 -0.2798999202 -0.2094834391 0.0570832108 0.0015081910 0.0017066183 -2.4991 0.34961
520.0000000000 -0.0001046008 -0.2719890496 -0.2005408041 0.0565936130 0.0016602541 0.0018750639 -2.50626 0.337927
525.0000000001 -0.0001192505 -0.2632405492 -0.1906710345 0.0560377360 0.0018446039 0.0020789759 -2.51473 0.32504
530.0000000001 -0.0001372189 -0.2534679562 -0.1796695284 0.0554011775 0.0020718658 0.0023299328 -2.52495 0.310688
535.0000000001 -0.0001596259 -0.2424202533 -0.1672614338 0.0546648702 0.0023576038 0.0026448539 -2.53763 0.294523
540.0000000001 -0.0001881009 -0.2297501423 -0.1530673904 0.0538030434 0.0027254204 0.0030493287 -2.55389 0.27607
545.0000000001 -0.0002250784 -0.2149611079 -0.1365465439 0.0527800532 0.0032126287 0.0035836856 -2.57568 0.254663
550.0000000001 -0.0002742945 -0.1973144076 -0.1168967795 0.0515453278 0.0038812649 0.0043147281 -2.60675 0.229342
555.0000000001 -0.0003416226 -0.1756552453 -0.0928690874 0.0500251722 0.0048409924 0.0053600170 -2.65525 0.198694
560.0000000001 -0.0004363994 -0.1480638172 -0.0623970119 0.0481095736 0.0063002592 0.0069417235 -2.74276 0.160674
565.0000000001 -0.0005730225 -0.1111041749 -0.0218053171 0.0456325518 0.0086847682 0.0095099573 -2.9478 0.113224
570.0000000001 -0.0007742809 -0.0582204855 0.0358575629 0.0423503712 0.0128457041 0.0139531227 2.58957 0.0683768
575.0000000001 -0.0012462851 0.0214094016 0.1218956687 0.0377524557 0.0190529980 0.0204889812 1.39693 0.123762
580.0000000001 -0.0040325956 0.1197334350 0.2253653258 0.0270140595 0.0173417482 0.0172401571 1.08243 0.255197
585.0000000001 -0.0019649810 0.1718963961 0.2830655019 0.0133698862 0.0050441478 0.0095093609 1.02505 0.331171
590.0000000001 -0.0046783907 0.1959126962 0.3303527371 -0.0113224865 0.0054554890 0.0082348438 1.03551 0.384076
595.0000000001 -0.0004220110 0.2244909078 0.3701850519 -0.0239503920 0.0057614184 0.0077705472 1.02566 0.432935
600.0000000001 -0.0000112489 0.2538667768 0.4088316616 -0.0245096456 0.0059290359 0.0074648790 1.01511 0.48124
605.0000000001 -0.0007474457 0.2834480169 0.4450805379 -0.0258198715 0.0058764527 0.0068407770 1.00372 0.527674
610.0000000001 -0.0015339348 0.3123166769 0.4774733589 -0.0307200943 0.0057166943 0.0059230172 0.991542 0.570546
615.0000000001 -0.0016681381 0.3399849951 0.5046922671 -0.0378792880 0.0053765848 0.0048512087 0.977976 0.608526
620.0000000001 -0.0008730197 0.3650111272 0.5267700600 -0.0436861964 0.0045911034 0.0039490624 0.964836 0.640874
625.0000000001 0.0004200124 0.3850017715 0.5445921628 -0.0444783501 0.0033852861 0.0031685804 0.955418 0.666939
630.0000000001 0.0010412144 0.3991122755 0.5584088925 -0.0403803596 0.0023085393 0.0023626808 0.950252 0.686375
635.0000000001 0.0009468912 0.4085516782 0.5682837404 -0.0352421419 0.0015065505 0.0016025984 0.947484 0.699901
640.0000000001 0.0006702346 0.4145098857 0.5745934047 -0.0311792736 0.0009072136 0.0009384438 0.945854 0.708503
645.0000000001 0.0004276754 0.4178714863 0.5778729883 -0.0284556661 0.0004610637 0.0003915531 0.944722 0.71313
650.0000000001 0.0002618325 0.4193165955 0.5787178624 -0.0267568824 0.0001352897 -0.0000369992 0.943776 0.714661
655.0000000001 0.0001604481 0.4193780289 0.5776853893 -0.0257196939 -0.0000976378 -0.0003626113 0.942857 0.713862
660.0000000001 0.0001013256 0.4184515829 0.5752342572 -0.0250764646 -0.0002646199 -0.0006082122 0.941887 0.711334
665.0000000001 0.0000663358 0.4168059825 0.5717053331 -0.0246630282 -0.0003889654 -0.0007971038 0.940834 0.707513
670.0000000001 0.0000437840 0.4146081660 0.5673316156 -0.0243899580 -0.0004879443 -0.0009487104 0.939694 0.702684
675.0000000001 0.0000271049 0.4119543323 0.5622619060 -0.0242129418 -0.0005728037 -0.0010772551 0.938477 0.697026
680.0000000001 0.0000129807 0.4088968012 0.5565860330 -0.0241118129 -0.0006501704 -0.0011922653 0.937191 0.690641
685.0000000001 -0.0000001103 0.4054629279 0.5503554231 -0.0240781012 -0.0007236851 -0.0012997849 0.935843 0.683587
690.0000000001 -0.0000127953 0.4016665224 0.5435973419 -0.0241084588 -0.0007953256 -0.0014036205 0.934434 0.675895
695.0000000001 -0.0000253091 0.3975137325 0.5363234808 -0.0242015471 -0.0008663032 -0.0015063318 0.932962 0.667578
700.0000000001 -0.0000377520 0.3930054094 0.5285343712 -0.0243567849 -0.0009375933 -0.0016099106 0.931419 0.658636
705.0000000001 -0.0000502099 0.3881375118 0.5202210917 -0.0245740159 -0.0010102097 -0.0017161973 0.929795 0.649061
710.0000000001 -0.0000628009 0.3829005509 0.5113653610 -0.0248535761 -0.0010853311 -0.0018271247 0.928076 0.638833
715.0000000001 -0.0000756865 0.3772786005 0.5019386677 -0.0251964928 -0.0011643609 -0.0019448727 0.926245 0.627918
720.0000000001 -0.0000890694 0.3712480499 0.4919007004 -0.0256046997 -0.0012489783 -0.0020720026 0.92428 0.616272
725.0000000001 -0.0001031925 0.3647760460 0.4811970570 -0.0260812381 -0.0013412161 -0.0022116184 0.922157 0.603831
730.0000000001 -0.0001183441 0.3578184214 0.4697559926 -0.0266304645 -0.0014435927 -0.0023675963 0.919842 0.590512
735.0000000001 -0.0001348748 0.3503167753 0.4574837591 -0.0272583111 -0.0015593242 -0.0025449274 0.917293 0.576206
740.0000000001 -0.0001532289 0.3421942091 0.4442578139 -0.0279726640 -0.0016926591 -0.0027502414 0.914454 0.560769
745.0000000001 -0.0001739976 0.3333489352 0.4299167258 -0.0287839462 -0.0018494099 -0.0029926295 0.911249 0.544013
750.0000000001 -0.0001980029 0.3236444616 0.4142447873 -0.0297060323 -0.0020378225 -0.0032849868 0.90757 0.525685
755.0000000001 -0.0002264360 0.3128940540 0.3969478027 -0.0307577010 -0.0022700565 -0.0036462944 0.903261 0.505441
760.0000000001 -0.0002610926 0.3008351911 0.3776134580 -0.0319649840 -0.0025648353 -0.0041057014 0.898086 0.482798
765.0000000001 -0.0003047942 0.2870855216 0.3556432375 -0.0333650775 -0.0029524814 -0.0047102638 0.891663 0.457056
770.0000000001 -0.0003621899 0.2710623042 0.3301283142 -0.0350131423 -0.0034851826 -0.0055406774 0.883332 0.427153
775.0000000001 -0.0004413896 0.2518238226 0.2996061588 -0.0369947687 -0.0042597825 -0.0067460683 0.871834 0.391381
780.0000000001 -0.0005575437 0.2277275252 0.2615382337 -0.0394505116 -0.0054737323 -0.0086289780 0.854393 0.346788
785.0000000001 -0.0007410790 0.1956094654 0.2110633103 -0.0426269772 -0.0075774820 -0.0118754557 0.823381 0.287769
790.0000000001 -0.0010580157 0.1486361922 0.1377527066 -0.0469873834 -0.0116823123 -0.0181691440 0.747414 0.202654
795.0000000001 -0.0017773158 0.0726731674 0.0200315001 -0.0535373838 -0.0189413182 -0.0293352229 0.268959 0.0753834
800.0000000001 -0.0031625962 -0.0201277440 -0.1230260627 -0.0663288058 -0.0132864661 -0.0203890081 -1.73297 0.124662
805.0000000001 -0.0032305546 -0.0512896123 -0.1819647208 -0.0810417662 -0.0034236376 -0.0080435909 -1.84553 0.189055
810.0000000001 -0.0013091613 -0.0732072333 -0.2246277141 -0.0940679558 -0.0049243084 -0.0087139362 -1.88585 0.236256
815.0000000001 -0.0011113408 -0.0978533049 -0.2687523466 -0.1002883839 -0.0049400457 -0.0087902007 -1.91998 0.286012
820.0000000001 -0.0010663067 -0.1229471488 -0.3134827195 -0.1059500686 -0.0050693352 -0.0089224974 -1.94456 0.33673
825.0000000001 -0.0011298715 -0.1483070499 -0.3581373817 -0.1111939912 -0.0050442727 -0.0087406577 -1.9634 0.38763
830.0000000001 -0.0013186789 -0.1731333503 -0.4012578574 -0.1167472078 -0.0049046798 -0.0083386176 -1.97814 0.437016
835.0000000001 -0.0015710807 -0.1971618077 -0.4420912195 -0.1231208954 -0.0047832470 -0.0078292239 -1.9903 0.484063
840.0000000001 -0.0017852705 -0.2207260161 -0.4799680209 -0.1304491929 -0.0047501762 -0.0071467756 -2.00183 0.528289
845.0000000001 -0.0016457302 -0.2441179864 -0.5138274143 -0.1379907736 -0.0046812860 -0.0062643154 -2.01432 0.568869
850.0000000001 -0.0008687518 -0.2666141597 -0.5430244719 -0.1435047051 -0.0043134901 -0.0053492203 -2.0272 0.604945
855.0000000001 0.0004115292 -0.2862256211 -0.5675945498 -0.1442479229 -0.0034822645 -0.0044545332 -2.03786 0.63568
860.0000000001 0.0013823920 -0.3012189018 -0.5875649990 -0.1393084728 -0.0025385752 -0.0035378283 -2.04452 0.660277
865.0000000001 0.0015046351 -0.3120426261 -0.6030485844 -0.1318081090 -0.0018245653 -0.0026765249 -2.0483 0.678998
870.0000000001 0.0012364780 -0.3198034462 -0.6145133229 -0.1248774227 -0.0013044620 -0.0019311634 -2.05064 0.692749
875.0000000001 0.0009172312 -0.3253167519 -0.6225902555 -0.1194937040 -0.0009188948 -0.0013218224 -2.0523 0.70246
880.0000000001 0.0006572733 -0.3291602915 -0.6279741209 -0.1155787363 -0.0006331669 -0.0008524180 -2.05359 0.709012
885.0000000001 0.0004729101 -0.3317844137 -0.6313337712 -0.1127753637 -0.0004283931 -0.0005084984 -2.05466 0.713206
890.0000000001 0.0003509020 -0.3335515248 -0.6332345589 -0.1107330406 -0.0002872868 -0.0002643624 -2.05561 0.715711
895.0000000001 0.0002728954 -0.3347354278 -0.6341051588 -0.1091853859 -0.0001921804 -0.0000922914 -2.0565 0.717034
900.0000000001 0.0002236219 -0.3355263008 -0.6342447682 -0.1079517185 -0.0001277763 0.0000311777 -2.05739 0.717527
905.0000000001 0.0001924666 -0.3360475795 -0.6338510586 -0.1069162152 -0.0000827782 0.0001231496 -2.05829 0.717423
910.0000000001 0.0001726265 -0.3363762000 -0.6330512333 -0.1060062787 -0.0000497521 0.0001949185 -2.05921 0.71687
915.0000000001 0.0001598718 -0.3365597063 -0.6319275050 -0.1051765684 -0.0000241903 0.0002534437 -2.06018 0.715964
920.0000000001 0.0001515959 -0.3366283309 -0.6305349795 -0.1043986088 -0.0000035178 0.0003028256 -2.06118 0.714768
925.0000000001 0.0001462059 -0.3366026077 -0.6289129267 -0.1036542774 0.0000136831 0.0003454529 -2.06222 0.713325
930.0000000001 0.0001427415 -0.3364977427 -0.6270912601 -0.1029317343 0.0000281981 0.0003827767 -2.06329 0.71167
935.0000000001 0.0001406319 -0.3363258984 -0.6250939624 -0.1022228977 0.0000405005 0.0004157718 -2.06441 0.709829
940.0000000001 0.0001395364 -0.3360972700 -0.6229407882 -0.1015219156 0.0000509252 0.0004451792 -2.06557 0.707825
945.0000000001 0.0001392429 -0.3358205440 -0.6206481220 -0.1008242859 0.0000597497 0.0004716146 -2.06677 0.705677
950.0000000001 0.0001396061 -0.3355030932 -0.6182294890 -0.1001263809 0.0000672246 0.0004956077 -2.06801 0.703399
955.0000000001 0.0001405125 -0.3351510864 -0.6156959528 -0.0994252096 0.0000735811 0.0005176127 -2.06929 0.701005
960.0000000001 0.0001418624 -0.3347695883 -0.6130564830 -0.0987183093 0.0000790292 0.0005380123 -2.07061 0.698505
965.0000000002 0.0001435617 -0.3343626670 -0.6103183034 -0.0980036999 0.0000837570 0.0005571222 -2.07199 0.695907
970.0000000002 0.0001455191 -0.3339335054 -0.6074872089 -0.0972798642 0.0000879305 0.0005751987 -2.07341 0.693219
975.0000000002 0.0001476445 -0.3334845066 -0.6045678400 -0.0965457385 0.0000916958 0.0005924482 -2.07487 0.690445
980.0000000002 0.0001498499 -0.3330173868 -0.6015639103 -0.0958007047 0.0000951818 0.0006090359 -2.07639 0.68759
985.0000000002 0.0001520485 -0.3325332554 -0.5984783921 -0.0950445819 0.0000985027 0.0006250939 -2.07795 0.684657
990.0000000002 0.0001541561 -0.3320326799 -0.5953136646 -0.0942776168 0.0001017610 0.0006407276 -2.07957 0.681648
995.0000000002 0.0001560909 -0.3315157425 -0.5920716354 -0.0935004717 0.0001050486 0.0006560207 -2.08123 0.678566
1000.0000000002 0.0001577743 -0.3309820883 -0.5887538407 -0.0927142101 0.0001084483 0.0006710385 -2.08294 0.675411
1005.0000000002 0.0001591318 -0.3304309697 -0.5853615289 -0.0919202792 0.0001120344 0.0006858307 -2.0847 0.672185
1010.0000000002 0.0001600936 -0.3298612896 -0.5818957334 -0.0911204868 0.0001158724 0.0007004338 -2.0865 0.668888
1015.0000000002 0.0001605962 -0.3292716430 -0.5783573334 -0.0903169750 0.0001200198 0.0007148732 -2.08835 0.66552
1020.0000000002 0.0001605832 -0.3286603598 -0.5747471059 -0.0895121861 0.0001245251 0.0007291647 -2.09025 0.662081
1025.0000000002 0.0001600061 -0.3280255477 -0.5710657670 -0.0887088256 0.0001294285 0.0007433169 -2.09219 0.658572
1030.0000000002 0.0001588261 -0.3273651361 -0.5673140044 -0.0879098173 0.0001347612 0.0007573328 -2.09417 0.654991
1035.0000000002 0.0001570141 -0.3266769199 -0.5634924993 -0.0871182554 0.0001405457 0.0007712124 -2.09618 0.651338
1040.0000000001 0.0001545521 -0.3259586028 -0.5596019376 -0.0863373523 0.0001467960 0.0007849541 -2.09824 0.647614
1045.0000000001 0.0001514330 -0.3252078387 -0.5556430105 -0.0855703833 0.0001535181 0.0007985574 -2.10032 0.643816
1050.0000000001 0.0001476612 -0.3244222715 -0.5516164053 -0.0848206304 0.0001607101 0.0008120249 -2.10244 0.639946
1055.0000000001 0.0001432520 -0.3235995706 -0.5475227849 -0.0840913265 0.0001683638 0.0008253640 -2.10459 0.636001
1060.0000000001 0.0001382311 -0.3227374627 -0.5433627582 -0.0833856012 0.0001764648 0.0008385891 -2.10677 0.631983
1065.0000000001 0.0001326342 -0.3218337574 -0.5391368411 -0.0827064302 0.0001849943 0.0008517232 -2.10896 0.62789
1070.0000000001 0.0001265052 -0.3208863676 -0.5348454101 -0.0820565895 0.0001939301 0.0008647994 -2.11119 0.623721
1075.0000000001 0.0001198954 -0.3198933223 -0.5304886483 -0.0814386163 0.0002032481 0.0008778619 -2.11343 0.619476
1080.0000000001 0.0001128616 -0.3188527730 -0.5260664871 -0.0808547762 0.0002129237 0.0008909674 -2.11569 0.615153
1085.0000000001 0.0001054647 -0.3177629923 -0.5215785431 -0.0803070401 0.0002229332 0.0009041851 -2.11798 0.610752
1090.0000000001 0.0000977675 -0.3166223657 -0.5170240529 -0.0797970680 0.0002332553 0.0009175978 -2.12028 0.60627
1095.0000000001 0.0000898336 -0.3154293759 -0.5124018060 -0.0793262026 0.0002438726 0.0009313016 -2.1226 0.601707
1100.0000000001 0.0000817251 -0.3141825813 -0.5077100779 -0.0788954714 0.0002547726 0.0009454059 -2.12494 0.59706
1105.0000000001 0.0000735014 -0.3128805874 -0.5029465628 -0.0785055968 0.0002659489 0.0009600338 -2.1273 0.592326
1110.0000000001 0.0000652176 -0.3115220131 -0.4981083074 -0.0781570138 0.0002774027 0.0009753213 -2.12969 0.587501
1115.0000000001 0.0000569232 -0.3101054519 -0.4931916440 -0.0778498948 0.0002891431 0.0009914178 -2.1321 0.582583
1120.0000000001 0.0000486611 -0.3086294275 -0.4881921243 -0.0775841801 0.0003011889 0.0010084865 -2.13455 0.577567
1125.0000000001 0.0000404667 -0.3070923453 -0.4831044498 -0.0773596136 0.0003135688 0.0010267043 -2.13703 0.572447
1130.0000000001 0.0000323670 -0.3054924399 -0.4779224003 -0.0771757823 0.0003263226 0.0010462631 -2.13955 0.567217
1135.0000000001 0.0000243802 -0.3038277164 -0.4726387545 -0.0770321589 0.0003395022 0.0010673717 -2.14212 0.561871
1140.0000000001 0.0000165153 -0.3020958878 -0.4672452022 -0.0769281476 0.0003531727 0.0010902572 -2.14474 0.556399
1145.0000000001 0.0000087718 -0.3002943058 -0.4617322435 -0.0768631303 0.0003674138 0.0011151691 -2.14743 0.550793
1150.0000000000 0.0000011394 -0.2984198840 -0.4560890688 -0.0768365153 0.0003823212 0.0011423823 -2.15019 0.545043
1155.0000000000 -0.0000064020 -0.2964690131 -0.4503034165 -0.0768477860 0.0003980087 0.0011722037 -2.15304 0.539135
1160.0000000000 -0.0000138829 -0.2944374636 -0.4443613985 -0.0768965514 0.0004146108 0.0012049783 -2.15598 0.533058
1165.0000000000 -0.0000213440 -0.2923202749 -0.4382472869 -0.0769825969 0.0004322860 0.0012410984 -2.15904 0.526794
1170.0000000000 -0.0000288372 -0.2901116253 -0.4319432499 -0.0771059383 0.0004512209 0.0012810153 -2.16224 0.520327
1175.0000000000 -0.0000364259 -0.2878046779 -0.4254290221 -0.0772668775 0.0004716358 0.0013252536 -2.16558 0.513635
1180.0000000000 -0.0000441863 -0.2853913951 -0.4186814931 -0.0774660636 0.0004937920 0.0013744301 -2.1691 0.506698
1185.0000000000 -0.0000522093 -0.2828623111 -0.4116741879 -0.0777045602 0.0005180010 0.0014292780 -2.17281 0.499486
1190.0000000000 -0.0000606026 -0.2802062502 -0.4043766089 -0.0779839238 0.0005446373 0.0014906788 -2.17676 0.491972
1195.0000000000 -0.0000694943 -0.2774099716 -0.3967533946 -0.0783062954 0.0005741555 0.0015597040 -2.18099 0.484117
1200.0000000000 -0.0000790378 -0.2744577152 -0.3887632366 -0.0786745134 0.0006071126 0.0016376711 -2.18552 0.475882
1205.0000000000 -0.0000894186 -0.2713306138 -0.3803574681 -0.0790922548 0.0006442000 0.0017262197 -2.19043 0.467217
1210.0000000000 -0.0001008641 -0.2680059191 -0.3714782060 -0.0795642175 0.0006862866 0.0018274161 -2.19578 0.458065
1215.0000000000 -0.0001136573 -0.2644559682 -0.3620558706 -0.0800963599 0.0007344804 0.0019439001 -2.20165 0.448354
1220.0000000000 -0.0001281564 -0.2606467802 -0.3520058243 -0.0806962218 0.0007902169 0.0020790948 -2.20816 0.438001
1225.0000000000 -0.0001448233 -0.2565361142 -0.3412237383 -0.0813733627 0.0008553890 0.0022375124 -2.21546 0.426901
1230.0000000000 -0.0001642658 -0.2520707291 -0.3295790771 -0.0821399731 0.0009325411 0.0024252126 -2.22372 0.414924
1235.0000000000 -0.0001873009 -0.2471824262 -0.3169057316 -0.0830117415 0.0010251701 0.0026505046 -2.23321 0.401906
1240.0000000000 -0.0002150525 -0.2417821836 -0.3029882012 -0.0840091120 0.0011382032 0.0029250604 -2.24431 0.387634
1245.0000000000 -0.0002491066 -0.2357511980 -0.2875405978 -0.0851591528 0.0012787854 0.0032657386 -2.25755 0.371831
1250.0000000000 -0.0002917643 -0.2289267142 -0.2701736213 -0.0864984071 0.0014576335 0.0036977018 -2.27374 0.35412
1255.0000000000 -0.0003464707 -0.2210786631 -0.2503404514 -0.0880773757 0.0016914777 0.0042600019 -2.2942 0.333985
1259.9999999999 -0.0004185671 -0.2118691851 -0.2272436732 -0.0899678069 0.0020077322 0.0050161810 -2.3212 0.31069
1264.9999999999 -0.0005166647 -0.2007781663 -0.1996654783 -0.0922749975 0.0024540668 0.0060757971 -2.35897 0.283158
1269.9999999999 -0.0006552394 -0.1869559067 -0.1656351347 -0.0951593098 0.0031196785 0.0076417001 -2.41659 0.249775
1274.9999999999 -0.0008596316 -0.1689057336 -0.1217220267 -0.0988750705 0.0041866991 0.0101224883 -2.51714 0.208196
1279.9999999999 -0.0011756508 -0.1437438822 -0.0614165587 -0.1038401136 0.0060578953 0.0144050644 -2.73781 0.156315
1284.9999999999 -0.0017197966 -0.1056091688 0.0282438005 -0.1107767113 0.0095079655 0.0221433832 2.88027 0.109321
1289.9999999999 -0.0039476060 -0.0476393656 0.1612610919 -0.1224468634 0.0129115881 0.0289552117 1.85804 0.168151
1294.9999999999 -0.0038616597 0.0019961215 0.2685376324 -0.1454168643 0.0043143326 0.0124655863 1.56336 0.268545
1299.9999999999 -0.0065523742 0.0117819104 0.3278703798 -0.1770050834 0.0015463020 0.0114760134 1.53488 0.328082
1304.9999999999 -0.0036351153 0.0193566436 0.3796489835 -0.2063532688 0.0017633910 0.0092486169 1.51985 0.380142
1309.9999999999 -0.0010485156 0.0294299475 0.4257898753 -0.2186235274 0.0023649363 0.0091185950 1.50179 0.426806
1314.9999999999 -0.0007946544 0.0420182411 0.4712837984 -0.2223155256 0.0027631014 0.0088343103 1.48187 0.473153
1319.9999999999 -0.0017874934 0.0563952404 0.5141256238 -0.2277390421 0.0031473066 0.0080740107 1.46154 0.517209
1324.9999999999 -0.0022247995 0.0725059042 0.5520284446 -0.2366194242 0.0034557390 0.0069333206 1.4402 0.55677
1329.9999999999 -0.0017014698 0.0895066565 0.5841388617 -0.2450641238 0.0034518814 0.0058235882 1.41875 0.590957
1334.9999999999 -0.0007621726 0.1055256322 0.6107905318 -0.2501340934 0.0029514788 0.0047567009 1.39972 0.619839
1339.9999999999 0.0005192420 0.1178553670 0.6317239740 -0.2502791491 0.0019582024 0.0035755375 1.38636 0.642624
1344.9999999999 0.0012249629 0.1254278794 0.6466081674 -0.2453488921 0.0011365673 0.0023999987 1.3792 0.658661
1349.9999999999 0.0010701482 0.1298404063 0.6560258097 -0.2393940424 0.0006710080 0.0013977484 1.3754 0.668751
1354.9999999999 0.0007178994 0.1324626497 0.6608858785 -0.2349108796 0.0004040033 0.0005717044 1.37299 0.67403
1359.9999999999 0.0004302941 0.1340522787 0.6620229169 -0.2320733538 0.0002464709 -0.0000945595 1.37101 0.675459
1364.9999999999 0.0002396075 0.1350180068 0.6601929362 -0.2304299671 0.0001474427 -0.0006186322 1.36907 0.673858
1369.9999999998 0.0001203318 0.1355763701 0.6560456721 -0.2295504946 0.0000792570 -0.0010261233 1.36701 0.669908
1374.9999999998 0.0000433549 0.1358373664 0.6500871243 -0.2291519618 0.0000260052 -0.0013481292 1.36481 0.664127
1379.9999999998 -0.0000115864 0.1358506123 0.6426676427 -0.2290768156 -0.0000210951 -0.0016148291 1.36248 0.656869
1384.9999999998 -0.0000559838 0.1356345266 0.6339993587 -0.2292463210 -0.0000662125 -0.0018508887 1.36004 0.648346
1389.9999999998 -0.0000955255 0.1351941709 0.6241877015 -0.2296236468 -0.0001109001 -0.0020743930 1.3575 0.638661
1394.9999999998 -0.0001328163 0.1345302961 0.6132617537 -0.2301918633 -0.0001555768 -0.0022981068 1.35485 0.627844
1399.9999999998 -0.0001691162 0.1336424569 0.6011957640 -0.2309431850 -0.0002004357 -0.0025315556 1.35206 0.615871
1404.9999999998 -0.0002052622 0.1325287953 0.5879200966 -0.2318747769 -0.0002459094 -0.0027830869 1.34908 0.602672
1409.9999999998 -0.0002421111 0.1311842371 0.5733225123 -0.2329878733 -0.0002928765 -0.0030616708 1.34585 0.588139
1414.9999999998 -0.0002807551 0.1295979686 0.5572408970 -0.2342884690 -0.0003427706 -0.0033785615 1.34229 0.572113
1419.9999999998 -0.0003226667 0.1277503541 0.5394473077 -0.2357888591 -0.0003977144 -0.0037491872 1.33826 0.554368
1424.9999999998 -0.0003698785 0.1256088813 0.5196207690 -0.2375099422 -0.0004607951 -0.0041958888 1.33361 0.534587
1429.9999999998 -0.0004252982 0.1231220770 0.4973021249 -0.2394846958 -0.0005366329 -0.0047525991 1.3281 0.512317
1434.9999999998 -0.0004933083 0.1202092640 0.4718164559 -0.2417638267 -0.0006325444 -0.0054736445 1.32132 0.486889
1439.9999999998 -0.0005809467 0.1167417043 0.4421318077 -0.2444256305 -0.0007609915 -0.0064516211 1.31265 0.457285
1444.9999999998 -0.0007003650 0.1125049109 0.4065824817 -0.2475943653 -0.0009451142 -0.0078568587 1.30084 0.421861
1449.9999999998 -0.0008742589 0.1071160692 0.3622764753 -0.2514769873 -0.0012325060 -0.0100334990 1.28331 0.37778
1454.9999999998 -0.0011485453 0.0998224630 0.3036863061 -0.2564410560 -0.0017332739 -0.0137582188 1.25322 0.319672
1459.9999999998 -0.0016215884 0.0889657169 0.2189999235 -0.2631847147 -0.0027225532 -0.0209276252 1.18493 0.236381
1464.9999999998 -0.0025940012 0.0710963441 0.0836852370 -0.2731266185 -0.0044684027 -0.0337600159 0.866553 0.109809
1469.9999999998 -0.0041171919 0.0487006368 -0.0844410538 -0.2904949821 -0.0032657466 -0.0247387061 -1.04765 0.0974784
1474.9999999998 -0.0040076437 0.0461701175 -0.1543789251 -0.3100958593 0.0005151561 -0.0090122999 -1.28019 0.161135
1479.9999999997 -0.0016248180 0.0454911898 -0.2020548666 -0.3258878249 -0.0006081651 -0.0098544813 -1.34935 0.207113
1484.9999999997 -0.0013547333 0.0426067115 -0.2521479737 -0.3335405617 -0.0006045277 -0.0100483709 -1.4034 0.255722
1489.9999999997 -0.0013119626 0.0396362495 -0.3034275044 -0.3404698959 -0.0006438050 -0.0103023492 -1.4409 0.306005
1494.9999999997 -0.0013984935 0.0364340101 -0.3551583345 -0.3469868108 -0.0006980627 -0.0101956276 -1.46857 0.357022
1499.9999999997 -0.0016227480 0.0330839778 -0.4055255513 -0.3539512934 -0.0007335766 -0.0098040043 -1.48939 0.406873
1504.9999999997 -0.0018913827 0.0295909496 -0.4536445195 -0.3618672758 -0.0008163468 -0.0093259944 -1.50566 0.454609
1509.9999999997 -0.0020913720 0.0253961721 -0.4991271107 -0.3707218105 -0.0010601970 -0.0087516252 -1.51996 0.499773
1514.9999999997 -0.0019675407 0.0196284018 -0.5412440330 -0.3796770863 -0.0014205666 -0.0079979637 -1.53455 0.5416
1519.9999999997 -0.0013013586 0.0121774171 -0.5791802700 -0.3867439667 -0.0016508674 -0.0071071049 -1.54977 0.579308
1524.9999999997 -0.0001720143 0.0042674822 -0.6122734597 -0.3896869448 -0.0015011311 -0.0060671174 -1.56383 0.612288
1529.9999999997 0.0011425740 -0.0020186876 -0.6396169945 -0.3868227264 -0.0009969149 -0.0048436569 -1.57395 0.63962
1534.9999999997 0.0017257548 -0.0059216445 -0.6608084762 -0.3791788614 -0.0005942649 -0.0036614483 -1.57976 0.660835
1539.9999999997 0.0015690972 -0.0083212617 -0.6765619972 -0.3707502703 -0.0003854515 -0.0026725753 -1.5831 0.676613
1544.9999999997 0.0012076484 -0.0099652635 -0.6878644094 -0.3637779369 -0.0002830910 -0.0018773633 -1.58528 0.687937
1549.9999999997 0.0008775250 -0.0112301952 -0.6956474243 -0.3585831314 -0.0002282199 -0.0012619906 -1.58694 0.695738
1554.9999999997 0.0006328482 -0.0122790528 -0.7007657792 -0.3548330441 -0.0001945922 -0.0008077100 -1.58832 0.700873
1559.9999999997 0.0004670071 -0.0131938177 -0.7039576491 -0.3521051477 -0.0001736354 -0.0004862487 -1.58954 0.704081
1564.9999999997 0.0003592549 -0.0140277915 -0.7058033789 -0.3500549345 -0.0001615433 -0.0002639227 -1.59067 0.705943
1569.9999999997 0.0002901472 -0.0148179485 -0.7067182311 -0.3484415070 -0.0001554951 -0.0001095020 -1.59176 0.706874
1574.9999999997 0.0002455606 -0.0155885262 -0.7069782831 -0.3471085444 -0.0001532580 0.0000010868 -1.59284 0.70715
1579.9999999997 0.0002163527 -0.0163542751 -0.7067589441 -0.3459576035 -0.0001532654 0.0000841907 -1.59393 0.706948
1584.9999999997 0.0001968620 -0.0171236659 -0.7061701489 -0.3449268144 -0.0001545348 0.0001499755 -1.59504 0.706378
1589.9999999996 0.0001836014 -0.0179014022 -0.7052823174 -0.3439768622 -0.0001565036 0.0002043854 -1.59617 0.705509
1594.9999999996 0.0001744146 -0.0186901263 -0.7041431856 -0.3430823461 -0.0001588811 0.0002507772 -1.59733 0.704391
1599.9999999996 0.0001679714 -0.0194914849 -0.7027876825 -0.3422264596 -0.0001615393 0.0002910650 -1.59852 0.703058
1604.9999999996 0.0001634575 -0.0203067369 -0.7012432121 -0.3413976744 -0.0001644368 0.0003264300 -1.59975 0.701537
1609.9999999996 0.0001603748 -0.0211370483 -0.6995322409 -0.3405876836 -0.0001675692 0.0003577085 -1.601 0.699852
1614.9999999996 0.0001584113 -0.0219835936 -0.6976734968 -0.3397901654 -0.0001709389 0.0003855764 -1.6023 0.69802
1619.9999999996 0.0001573574 -0.0228475494 -0.6956825649 -0.3390000769 -0.0001745418 0.0004106190 -1.60363 0.696058
1624.9999999996 0.0001570574 -0.0237300445 -0.6935722815 -0.3382132735 -0.0001783618 0.0004333497 -1.605 0.693978
1629.9999999996 0.0001573821 -0.0246320999 -0.6913530880 -0.3374263157 -0.0001823717 0.0004542116 -1.60641 0.691792
1634.9999999996 0.0001582153 -0.0255545788 -0.6890333814 -0.3366363741 -0.0001865359 0.0004735785 -1.60787 0.689507
1639.9999999996 0.0001594480 -0.0264981501 -0.6866198521 -0.3358411812 -0.0001908124 0.0004917594 -1.60937 0.687131
1644.9999999996 0.0001609756 -0.0274632638 -0.6841177880 -0.3350390030 -0.0001951559 0.0005090069 -1.61092 0.684669
1649.9999999996 0.0001626974 -0.0284501368 -0.6815313338 -0.3342286187 -0.0001995186 0.0005255265 -1.61252 0.682125
1654.9999999996 0.0001645162 -0.0294587443 -0.6788637041 -0.3334093025 -0.0002038517 0.0005414855 -1.61416 0.679503
1659.9999999996 0.0001663381 -0.0304888151 -0.6761173543 -0.3325808067 -0.0002081055 0.0005570207 -1.61586 0.676804
1664.9999999996 0.0001680728 -0.0315398293 -0.6732941194 -0.3317433438 -0.0002122302 0.0005722441 -1.61761 0.674032
1669.9999999996 0.0001696342 -0.0326110193 -0.6703953275 -0.3308975681 -0.0002161766 0.0005872466 -1.6194 0.671188
1674.9999999996 0.0001709402 -0.0337013724 -0.6674218962 -0.3300445546 -0.0002198962 0.0006021016 -1.62125 0.668272
1679.9999999996 0.0001719144 -0.0348096373 -0.6643744157 -0.3291857750 -0.0002233420 0.0006168667 -1.62314 0.665286
1684.9999999996 0.0001724862 -0.0359343339 -0.6612532233 -0.3283230693 -0.0002264696 0.0006315856 -1.62509 0.662229
1689.9999999996 0.0001725922 -0.0370737676 -0.6580584680 -0.3274586129 -0.0002292378 0.0006462898 -1.62707 0.659102
1694.9999999996 0.0001721772 -0.0382260477 -0.6547901694 -0.3265948781 -0.0002316096 0.0006610000 -1.62911 0.655905
1699.9999999995 0.0001711950 -0.0393891113 -0.6514482670 -0.3257345916 -0.0002335531 0.0006757276 -1.63119 0.652638
1704.9999999995 0.0001696095 -0.0405607505 -0.6480326627 -0.3248806861 -0.0002350425 0.0006904764 -1.63331 0.649301
1709.9999999995 0.0001673952 -0.0417386449 -0.6445432537 -0.3240362492 -0.0002360587 0.0007052446 -1.63546 0.645893
1714.9999999995 0.0001645374 -0.0429203970 -0.6409799567 -0.3232044690 -0.0002365900 0.0007200266 -1.63766 0.642415
1719.9999999995 0.0001610332 -0.0441035706 -0.6373427214 -0.3223885774 -0.0002366327 0.0007348150 -1.63989 0.638867
1724.9999999995 0.0001568903 -0.0452857312 -0.6336315346 -0.3215917948 -0.0002361911 0.0007496027 -1.64215 0.635248
1729.9999999995 0.0001521275 -0.0464644870 -0.6298464138 -0.3208172745 -0.0002352781 0.0007643849 -1.64443 0.631558
1734.9999999995 0.0001467736 -0.0476375301 -0.6259873904 -0.3200680507 -0.0002339144 0.0007791610 -1.64675 0.627797
1739.9999999995 0.0001408663 -0.0488026759 -0.6220544836 -0.3193469909 -0.0002321284 0.0007939367 -1.64909 0.623966
1744.9999999995 0.0001344513 -0.0499579005 -0.6180476650 -0.3186567533 -0.0002299558 0.0008087255 -1.65145 0.620063
1749.9999999995 0.0001275805 -0.0511013743 -0.6139668159 -0.3179997511 -0.0002274386 0.0008235503 -1.65384 0.61609
1754.9999999995 0.0001203108 -0.0522314920 -0.6098116770 -0.3173781246 -0.0002246244 0.0008384446 -1.65624 0.612044
1759.9999999995 0.0001127022 -0.0533468974 -0.6055817935 -0.3167937207 -0.0002215650 0.0008534533 -1.65866 0.607927
1764.9999999995 0.0001048164 -0.0544465029 -0.6012764550 -0.3162480812 -0.0002183159 0.0008686335 -1.6611 0.603737
1769.9999999995 0.0000967147 -0.0555295042 -0.5968946339 -0.3157424390 -0.0002149347 0.0008840552 -1.66356 0.599472
1774.9999999995 0.0000884571 -0.0565953886 -0.5924349207 -0.3152777226 -0.0002114803 0.0008998011 -1.66604 0.595132
1779.9999999995 0.0000801004 -0.0576439387 -0.5878954592 -0.3148545678 -0.0002080119 0.0009159672 -1.66854 0.590715
1784.9999999995 0.0000716971 -0.0586752317 -0.5832738808 -0.3144733357 -0.0002045879 0.0009326625 -1.67106 0.586218
1789.9999999995 0.0000632943 -0.0596896328 -0.5785672388 -0.3141341378 -0.0002012651 0.0009500091 -1.6736 0.581638
1794.9999999995 0.0000549328 -0.0606877871 -0.5737719417 -0.3138368649 -0.0001980984 0.0009681428 -1.67617 0.576972
1799.9999999995 0.0000466463 -0.0616706066 -0.5688836858 -0.3135812204 -0.0001951399 0.0009872128 -1.67878 0.572217
1804.9999999995 0.0000384609 -0.0626392565 -0.5638973842 -0.3133667578 -0.0001924386 0.0010073832 -1.68143 0.567366
1809.9999999994 0.0000303947 -0.0635951396 -0.5588070926 -0.3131929190 -0.0001900405 0.0010288332 -1.68411 0.562414
1814.9999999994 0.0000224575 -0.0645398802 -0.5536059272 -0.3130590758 -0.0001879885 0.0010517594 -1.68685 0.557355
1819.9999999994 0.0000146505 -0.0654753094 -0.5482859741 -0.3129645718 -0.0001863224 0.0010763777 -1.68965 0.552182
1824.9999999994 0.0000069664 -0.0664034507 -0.5428381853 -0.3129087650 -0.0001850794 0.0011029264 -1.69252 0.546885
1829.9999999994 -0.0000006110 -0.0673265086 -0.5372522574 -0.3128910717 -0.0001842948 0.0011316701 -1.69546 0.541454
1834.9999999994 -0.0000081066 -0.0682468598 -0.5315164877 -0.3129110097 -0.0001840026 0.0011629046 -1.6985 0.53588
1839.9999999994 -0.0000155544 -0.0691670495 -0.5256176019 -0.3129682433 -0.0001842362 0.0011969637 -1.70164 0.530149
1844.9999999994 -0.0000229977 -0.0700897914 -0.5195405448 -0.3130626290 -0.0001850298 0.0012342275 -1.70489 0.524247
1849.9999999994 -0.0000304896 -0.0710179750 -0.5132682244 -0.3131942628 -0.0001864199 0.0012751325 -1.70829 0.518158
1854.9999999994 -0.0000380938 -0.0719546795 -0.5067811970 -0.3133635311 -0.0001884463 0.0013201850 -1.71184 0.511864
1859.9999999994 -0.0000458857 -0.0729031971 -0.5000572770 -0.3135711658 -0.0001911547 0.0013699784 -1.71557 0.505344
1864.9999999994 -0.0000539541 -0.0738670666 -0.4930710495 -0.3138183068 -0.0001945985 0.0014252148 -1.7195 0.498573
1869.9999999994 -0.0000624035 -0.0748501202 -0.4857932580 -0.3141065735 -0.0001988422 0.0014867337 -1.72367 0.491526
1874.9999999994 -0.0000713575 -0.0758565458 -0.4781900292 -0.3144381510 -0.0002039645 0.0015555489 -1.72812 0.484169
1879.9999999994 -0.0000809631 -0.0768909703 -0.4702218817 -0.3148158947 -0.0002100630 0.0016328986 -1.73288 0.476467
1884.9999999994 -0.0000913974 -0.0779585676 -0.4618424473 -0.3152434628 -0.0002172602 0.0017203115 -1.73802 0.468376
1889.9999999994 -0.0001028759 -0.0790652010 -0.4529968010 -0.3157254844 -0.0002257110 0.0018196980 -1.74359 0.459845
1894.9999999994 -0.0001156656 -0.0802176098 -0.4436192550 -0.3162677810 -0.0002356131 0.0019334762 -1.74969 0.450814
1899.9999999994 -0.0001301014 -0.0814236572 -0.4336304003 -0.3168776599 -0.0002472213 0.0020647496 -1.75641 0.441209
1904.9999999994 -0.0001466121 -0.0826926626 -0.4229330767 -0.3175643111 -0.0002608675 0.0022175637 -1.76388 0.430941
1909.9999999994 -0.0001657557 -0.0840358542 -0.4114067832 -0.3183393538 -0.0002769896 0.0023972818 -1.77229 0.419902
1914.9999999994 -0.0001882739 -0.0854669976 -0.3988997639 -0.3192176024 -0.0002961737 0.0026111532 -1.78186 0.407953
1919.9999999993 -0.0002151731 -0.0870032847 -0.3852175395 -0.3202181607 -0.0003192184 0.0028691928 -1.79292 0.39492
1924.9999999993 -0.0002478516 -0.0886666258 -0.3701058347 -0.3213660219 -0.0003472344 0.0031855889 -1.80594 0.380579
1929.9999999993 -0.0002883026 -0.0904855767 -0.3532243648 -0.3226944638 -0.0003818053 0.0035810399 -1.82157 0.36463
1934.9999999993 -0.0003394496 -0.0924983115 -0.3341050949 -0.3242487394 -0.0004252559 0.0040868041 -1.84089 0.346673
1939.9999999993 -0.0004057217 -0.0947573805 -0.3120828523 -0.3260919424 -0.0004811205 0.0047520824 -1.86558 0.326151
1944.9999999993 -0.0004940775 -0.0973376699 -0.2861738624 -0.3283146680 -0.0005550026 0.0056583166 -1.89866 0.302275
1949.9999999993 -0.0006159025 -0.1003504103 -0.2548494180 -0.3310515306 -0.0006562399 0.0069489273 -1.94591 0.273895
1954.9999999993 -0.0007906575 -0.1039692494 -0.2155813091 -0.3345105171 -0.0008013023 0.0088963739 -2.02016 0.239343
1959.9999999993 -0.0010529827 -0.1084812468 -0.1638491350 -0.3390266540 -0.0010208141 0.0120648181 -2.15562 0.196506
1964.9999999993 -0.0014681792 -0.1143845262 -0.0908504635 -0.3451590691 -0.0013704929 0.0176821030 -2.47036 0.146074
1969.9999999993 -0.0022915844 -0.1224626924 0.0202465667 -0.3539749370 -0.0018776982 0.0273291185 2.97775 0.124125
1974.9999999993 -0.0061855696 -0.1310591513 0.1707611924 -0.3714324860 -0.0008272684 0.0277699952 2.2254 0.215258
1979.9999999993 -0.0058540504 -0.1384460321 0.2572125231 -0.3974954380 -0.0034818338 0.0114928969 2.06458 0.292105
1984.9999999993 -0.0067256831 -0.1585771657 0.3140029174 -0.4368629201 -0.0035222166 0.0105729357 2.03845 0.351773
1989.9999999993 -0.0035406607 -0.1754089703 0.3619400028 -0.4642852070 -0.0028547914 0.0089592677 2.02208 0.402205
1994.9999999993 -0.0010754182 -0.1885076342 0.4068714544 -0.4764388587 -0.0022119992 0.0089513563 2.00466 0.448419
1999.9999999993 -0.0008728746 -0.1987185850 0.4515671279 -0.4801462135 -0.0016250780 0.0088020960 1.98536 0.493358
2004.9999999993 -0.0018623859 -0.2053381954 0.4944475622 -0.4858249141 -0.0007513380 0.0082333339 1.96441 0.53539
2009.9999999993 -0.0020041649 -0.2074694910 0.5333823108 -0.4942842286 0.0000844881 0.0073015660 1.94176 0.572311
2014.9999999993 -0.0013243149 -0.2062681693 0.5673843610 -0.5011684973 0.0005075517 0.0062609549 1.91948 0.603715
2019.9999999993 -0.0003586345 -0.2039375846 0.5955839583 -0.5044599658 0.0004297773 0.0049341363 1.9007 0.629532
2024.9999999993 0.0008360274 -0.2026726598 0.6163280274 -0.5027816960 0.0000956858 0.0033543119 1.8885 0.648796
2029.9999999992 0.0011943441 -0.2025190864 0.6296202276 -0.4972149823 0.0000068255 0.0020221960 1.882 0.661389
2034.9999999992 0.0009175938 -0.2023012287 0.6371053126 -0.4918100402 0.0000989034 0.0010157943 1.87826 0.668453
2039.9999999992 0.0005730175 -0.2014288733 0.6401747653 -0.4880964688 0.0002586905 0.0002434145 1.87564 0.671116
2044.9999999992 0.0003175696 -0.1997121218 0.6398428530 -0.4859060114 0.0004292331 -0.0003531417 1.87334 0.670286
2049.9999999992 0.0001522910 -0.1971779102 0.6368801488 -0.4847598663 0.0005818734 -0.0008155093 1.87104 0.666705
2054.9999999992 0.0000468337 -0.1939441386 0.6318644998 -0.4842789346 0.0007079145 -0.0011802747 1.86861 0.660959
2059.9999999992 -0.0000255201 -0.1901414360 0.6251977049 -0.4842335752 0.0008099064 -0.0014810446 1.86604 0.653472
2064.9999999992 -0.0000816652 -0.1858727164 0.6171264617 -0.4845038991 0.0008954582 -0.0017459077 1.86335 0.64451
2069.9999999992 -0.0001305341 -0.1811989139 0.6077742719 -0.4850336427 0.0009731598 -0.0019961059 1.86054 0.63421
2074.9999999992 -0.0001763249 -0.1761398645 0.5971739058 -0.4857982793 0.0010506114 -0.0022470300 1.85762 0.622609
2079.9999999992 -0.0002210088 -0.1706808638 0.5852913024 -0.4867879220 0.0011340112 -0.0025104462 1.85454 0.60967
2084.9999999992 -0.0002658074 -0.1647788227 0.5720374842 -0.4880001914 0.0012286162 -0.0027969612 1.85126 0.595297
2089.9999999992 -0.0003119455 -0.1583649480 0.5572683887 -0.4894385436 0.0013396058 -0.0031183861 1.84768 0.579334
2094.9999999992 -0.0003610399 -0.1513425386 0.5407728630 -0.4911133412 0.0014731572 -0.0034901719 1.84368 0.561551
2099.9999999992 -0.0004153815 -0.1435787437 0.5222471610 -0.4930445111 0.0016378156 -0.0039345065 1.83909 0.541624
2104.9999999992 -0.0004783083 -0.1348880215 0.5012500541 -0.4952657460 0.0018465365 -0.0044852297 1.83367 0.519082
2109.9999999992 -0.0005548853 -0.1250020413 0.4771243256 -0.4978311943 0.0021202725 -0.0051969067 1.82703 0.493227
2114.9999999992 -0.0006532704 -0.1135139903 0.4488524607 -0.5008269770 0.0024951148 -0.0061633641 1.8185 0.462984
2119.9999999992 -0.0007876155 -0.0997688482 0.4147708507 -0.5043926898 0.0030380545 -0.0075591659 1.80685 0.426601
2124.9999999992 -0.0009845619 -0.0826272080 0.3719489603 -0.5087647589 0.0038855377 -0.0097422081 1.78939 0.381016
2129.9999999992 -0.0012984586 -0.0599011962 0.3146893887 -0.5143692868 0.0053472913 -0.0135332796 1.7589 0.32034
2134.9999999992 -0.0018449610 -0.0269075208 0.2306385579 -0.5220225801 0.0081695978 -0.0209263243 1.68694 0.232203
2139.9999999991 -0.0030048333 0.0255434614 0.0956935309 -0.5333870257 0.0128446924 -0.0330053621 1.30995 0.099044
2144.9999999991 -0.0036266100 0.0840890861 -0.0546157044 -0.5521842360 0.0078637667 -0.0192235647 -0.576022 0.100269
2149.9999999991 -0.0037975638 0.1130355851 -0.1082326263 -0.5726660706 0.0045616457 -0.0077811242 -0.763695 0.156497
2154.9999999991 -0.0014754008 0.1348725057 -0.1511307547 -0.5864074320 0.0041957277 -0.0089622470 -0.842183 0.202561
2159.9999999991 -0.0013461745 0.1564309072 -0.1965670057 -0.5938347931 0.0043185048 -0.0091475830 -0.898613 0.251215
2164.9999999991 -0.0013060648 0.1785726004 -0.2431976633 -0.6006527855 0.0044074399 -0.0093821277 -0.937439 0.301717
2169.9999999991 -0.0014167773 0.2007032935 -0.2902071466 -0.6071820695 0.0043032662 -0.0092824700 -0.965739 0.352848
2174.9999999991 -0.0016389234 0.2220832916 -0.3359772694 -0.6142489436 0.0041017370 -0.0089445721 -0.986722 0.402743
2179.9999999991 -0.0018771770 0.2423962718 -0.3798456336 -0.6222180835 0.0038347466 -0.0085741406 -1.0028 0.450598
2184.9999999991 -0.0020472221 0.2610276448 -0.4218173728 -0.6309714176 0.0033879318 -0.0082087594 -1.01666 0.49605
2189.9999999991 -0.0019520977 0.2768334998 -0.4617132423 -0.6397863589 0.0027290640 -0.0077467379 -1.03069 0.538346
2194.9999999991 -0.0013593119 0.2891461491 -0.4988753022 -0.6469607588 0.0020757578 -0.0071035207 -1.04551 0.576613
2199.9999999991 -0.0002850684 0.2985540073 -0.5321837533 -0.6503098900 0.0016620007 -0.0061635966 -1.05955 0.610208
2204.9999999991 0.0010336170 0.3064222512 -0.5598900830 -0.6480120336 0.0014907241 -0.0048806412 -1.07004 0.638257
2209.9999999991 0.0017063157 0.3133741058 -0.5811021716 -0.6406841832 0.0012786499 -0.0036397744 -1.07622 0.660214
2214.9999999991 0.0016021817 0.3190481026 -0.5967402820 -0.6321987421 0.0009895701 -0.0026534891 -1.07981 0.676676
2219.9999999991 0.0012515750 0.3232558884 -0.6080194065 -0.6250231226 0.0006978706 -0.0018890150 -1.08215 0.688609
2224.9999999991 0.0009155202 0.3261037834 -0.6159443479 -0.6196200069 0.0004492068 -0.0013067338 -1.08388 0.696944
2229.9999999991 0.0006609228 0.3278544539 -0.6213526803 -0.6157042364 0.0002590226 -0.0008782687 -1.08528 0.702544
2234.9999999991 0.0004861135 0.3287909844 -0.6249454837 -0.6128589460 0.0001219011 -0.0005756995 -1.08648 0.706159
2239.9999999991 0.0003717328 0.3291476273 -0.6272750830 -0.6107305746 0.0000251240 -0.0003679336 -1.08756 0.708387
2244.9999999991 0.0002982512 0.3290936933 -0.6287403650 -0.6090664116 -0.0000439270 -0.0002256906 -1.08859 0.70966
2249.9999999990 0.0002510084 0.3287422083 -0.6296082992 -0.6077001305 -0.0000950005 -0.0001259171 -1.0896 0.710266
2254.9999999990 0.0002203344 0.3281654831 -0.6300486990 -0.6065260426 -0.0001347042 -0.0000527125 -1.0906 0.71039
2259.9999999990 0.0002001767 0.3274093206 -0.6301673708 -0.6054773443 -0.0001671568 0.0000039169 -1.09162 0.710146
2264.9999999990 0.0001867832 0.3265034499 -0.6300311649 -0.6045114176 -0.0001947823 0.0000498498 -1.09267 0.709608
2269.9999999990 0.0001778217 0.3254682798 -0.6296845056 -0.6036006523 -0.0002189693 0.0000883995 -1.09374 0.708825
2274.9999999990 0.0001718460 0.3243188417 -0.6291592669 -0.6027267568 -0.0002405348 0.0001214206 -1.09484 0.707831
2279.9999999990 0.0001679689 0.3230668796 -0.6284801599 -0.6018771857 -0.0002600069 0.0001500117 -1.09598 0.706654
2284.9999999990 0.0001656504 0.3217218723 -0.6276674148 -0.6010428998 -0.0002777768 0.0001749125 -1.09715 0.705316
2289.9999999990 0.0001645576 0.3202915271 -0.6267380163 -0.6002169991 -0.0002941659 0.0001967015 -1.09835 0.703837
2294.9999999990 0.0001644750 0.3187820591 -0.6257062733 -0.5993939266 -0.0003094495 0.0002158769 -1.0996 0.702232
2299.9999999990 0.0001652490 0.3171984064 -0.6245841438 -0.5985690317 -0.0003238618 0.0002328815 -1.10088 0.700514
2304.9999999990 0.0001667570 0.3155444351 -0.6233814990 -0.5977383451 -0.0003375963 0.0002481061 -1.10222 0.698694
2309.9999999990 0.0001688911 0.3138231392 -0.6221063841 -0.5968984698 -0.0003508078 0.0002618894 -1.10359 0.696779
2314.9999999990 0.0001715501 0.3120368272 -0.6207652751 -0.5960465293 -0.0003636159 0.0002745202 -1.10502 0.694778
2319.9999999990 0.0001746362 0.3101872863 -0.6193633156 -0.5951801442 -0.0003761099 0.0002862429 -1.1065 0.692696
2324.9999999990 0.0001780532 0.3082759200 -0.6179045235 -0.5942974197 -0.0003883543 0.0002972642 -1.10802 0.690536
2329.9999999990 0.0001817060 0.3063038607 -0.6163919604 -0.5933969390 -0.0004003934 0.0003077603 -1.10961 0.688303
2334.9999999990 0.0001854999 0.3042720616 -0.6148278694 -0.5924777603 -0.0004122549 0.0003178829 -1.11125 0.685999
2339.9999999990 0.0001893404 0.3021813722 -0.6132137863 -0.5915394146 -0.0004239529 0.0003277636 -1.11294 0.683626
2344.9999999990 0.0001931335 0.3000326018 -0.6115506313 -0.5905819040 -0.0004354893 0.0003375170 -1.11469 0.681186
2349.9999999990 0.0001967859 0.2978265751 -0.6098387885 -0.5896056994 -0.0004468562 0.0003472430 -1.1165 0.678678
2354.9999999990 0.0002002057 0.2955641799 -0.6080781770 -0.5886117353 -0.0004580363 0.0003570277 -1.11836 0.676104
2359.9999999989 0.0002033031 0.2932464102 -0.6062683181 -0.5876014010 -0.0004690047 0.0003669440 -1.12028 0.673465
2364.9999999989 0.0002059919 0.2908744024 -0.6044084001 -0.5865765265 -0.0004797293 0.0003770520 -1.12226 0.670759
2369.9999999989 0.0002081904 0.2884494659 -0.6024973413 -0.5855393625 -0.0004901732 0.0003873995 -1.12429 0.667987
2374.9999999989 0.0002098233 0.2859731068 -0.6005338530 -0.5844925527 -0.0005002950 0.0003980217 -1.12637 0.665148
2379.9999999989 0.0002108230 0.2834470440 -0.5985165007 -0.5834390997 -0.0005100510 0.0004089416 -1.12851 0.662242
2384.9999999989 0.0002111308 0.2808732176 -0.5964437628 -0.5823823224 -0.0005193968 0.0004201708 -1.13069 0.659268
2389.9999999989 0.0002106988 0.2782537880 -0.5943140881 -0.5813258069 -0.0005282888 0.0004317100 -1.13292 0.656227
2394.9999999989 0.0002094905 0.2755911271 -0.5921259474 -0.5802733512 -0.0005366865 0.0004435497 -1.13519 0.653118
2399.9999999989 0.0002074823 0.2728877993 -0.5898778810 -0.5792289039 -0.0005445536 0.0004556717 -1.1375 0.649941
2404.9999999989 0.0002046637 0.2701465343 -0.5875685388 -0.5781964999 -0.0005518604 0.0004680507 -1.13985 0.646696
2409.9999999989 0.0002010375 0.2673701919 -0.5851967126 -0.5771801932 -0.0005585849 0.0004806555 -1.14223 0.643383
2414.9999999989 0.0001966200 0.2645617184 -0.5827613593 -0.5761839899 -0.0005647147 0.0004934515 -1.14464 0.640003
2419.9999999989 0.0001914402 0.2617240973 -0.5802616135 -0.5752117831 -0.0005702475 0.0005064026 -1.14707 0.636556
2424.9999999989 0.0001855390 0.2588602943 -0.5776967902 -0.5742672906 -0.0005751926 0.0005194731 -1.14953 0.633042
2429.9999999989 0.0001789676 0.2559731997 -0.5750663764 -0.5733539989 -0.0005795711 0.0005326302 -1.15201 0.629463
2434.9999999989 0.0001717867 0.2530655681 -0.5723700131 -0.5724751142 -0.0005834161 0.0005458454 -1.1545 0.625819
2439.9999999989 0.0001640638 0.2501399586 -0.5696074665 -0.5716335211 -0.0005867725 0.0005590972 -1.15701 0.622111
2444.9999999989 0.0001558720 0.2471986766 -0.5667785923 -0.5708317514 -0.0005896968 0.0005723718 -1.15952 0.618341
2449.9999999989 0.0001472877 0.2442437190 -0.5638832918 -0.5700719625 -0.0005922558 0.0005856648 -1.16205 0.614507
2454.9999999989 0.0001383885 0.2412767235 -0.5609214628 -0.5693559249 -0.0005945261 0.0005989820 -1.16458 0.610612
2459.9999999989 0.0001292517 0.2382989244 -0.5578929472 -0.5686850211 -0.0005965924 0.0006123401 -1.16711 0.606656
2464.9999999989 0.0001199522 0.2353111137 -0.5547974753 -0.5680602515 -0.0005985465 0.0006257669 -1.16966 0.602637
2469.9999999988 0.0001105611 0.2323136101 -0.5516346104 -0.5674822503 -0.0006004858 0.0006393015 -1.1722 0.598557
2474.9999999988 0.0001011446 0.2293062338 -0.5484036924 -0.5669513078 -0.0006025120 0.0006529941 -1.17476 0.594414
2479.9999999988 0.0000917623 0.2262882882 -0.5451037836 -0.5664673986 -0.0006047299 0.0006669055 -1.17732 0.590207
2484.9999999988 0.0000824671 0.2232585474 -0.5417336151 -0.5660302152 -0.0006072464 0.0006811071 -1.17989 0.585935
2489.9999999988 0.0000733039 0.2202152479 -0.5382915359 -0.5656392049 -0.0006101695 0.0006956804 -1.18247 0.581595
2494.9999999988 0.0000643097 0.2171560845 -0.5347754624 -0.5652936095 -0.0006136078 0.0007107168 -1.18507 0.577184
2499.9999999988 0.0000555131 0.2140782084 -0.5311828296 -0.5649925063 -0.0006176702 0.0007263175 -1.18769 0.572699
2504.9999999988 0.0000469342 0.2109782253 -0.5275105407 -0.5647348502 -0.0006224660 0.0007425939 -1.19033 0.568137
2509.9999999988 0.0000385849 0.2078521933 -0.5237549173 -0.5645195157 -0.0006281050 0.0007596675 -1.19301 0.563491
2514.9999999988 0.0000304688 0.2046956183 -0.5199116440 -0.5643453384 -0.0006346985 0.0007776715 -1.19572 0.558756
2519.9999999988 0.0000225815 0.2015034440 -0.5159757101 -0.5642111553 -0.0006423602 0.0007967512 -1.19848 0.553927
2524.9999999988 0.0000149108 0.1982700361 -0.5119413430 -0.5641158448 -0.0006512080 0.0008170662 -1.20129 0.548994
2529.9999999988 0.0000074369 0.1949891584 -0.5078019318 -0.5640583646 -0.0006613652 0.0008387924 -1.20417 0.543952
2534.9999999988 0.0000001326 0.1916539367 -0.5035499388 -0.5640377892 -0.0006729639 0.0008621253 -1.20712 0.538789
2539.9999999988 -0.0000070364 0.1882568110 -0.4991767939 -0.5640533466 -0.0006861470 0.0008872830 -1.21016 0.533496
2544.9999999988 -0.0000141117 0.1847894697 -0.4946727687 -0.5641044540 -0.0007010728 0.0009145114 -1.21329 0.528061
2549.9999999988 -0.0000211425 0.1812427647 -0.4900268243 -0.5641907544 -0.0007179185 0.0009440896 -1.21654 0.52247
2554.9999999988 -0.0000281855 0.1776066019 -0.4852264272 -0.5643121544 -0.0007368862 0.0009763377 -1.21991 0.51671
2559.9999999988 -0.0000353058 0.1738698009 -0.4802573229 -0.5644688636 -0.0007582093 0.0010116255 -1.22344 0.510762
2564.9999999988 -0.0000425777 0.1700199189 -0.4751032592 -0.5646614386 -0.0007821610 0.0010503842 -1.22714 0.504609
2569.9999999988 -0.0000500863 0.1660430271 -0.4697456424 -0.5648908321 -0.0008090643 0.0010931217 -1.23103 0.498228
2574.9999999988 -0.0000579292 0.1619234298 -0.4641631093 -0.5651584506 -0.0008393053 0.0011404413 -1.23515 0.491596
2579.9999999987 -0.0000662197 0.1576433077 -0.4583309901 -0.5654662239 -0.0008733502 0.0011930666 -1.23952 0.484684
2584.9999999987 -0.0000750899 0.1531822660 -0.4522206273 -0.5658166902 -0.0009117671 0.0012518747 -1.24419 0.47746
2589.9999999987 -0.0000846966 0.1485167553 -0.4457985056 -0.5662131037 -0.0009552551 0.0013179394 -1.24921 0.469887
2594.9999999987 -0.0000952279 0.1436193237 -0.4390251274 -0.5666595727 -0.0010046831 0.0013925904 -1.25464 0.461919
2599.9999999987 -0.0001069137 0.1384576414 -0.4318535419 -0.5671612386 -0.0010611432 0.0014774939 -1.26054 0.453506
2604.9999999987 -0.0001200385 0.1329932125 -0.4242273978 -0.5677245139 -0.0011260237 0.0015747647 -1.26701 0.444585
2609.9999999987 -0.0001349618 0.1271796484 -0.4160783237 -0.5683574003 -0.0012011131 0.0016871253 -1.27415 0.435081
2614.9999999987 -0.0001521449 0.1209603166 -0.4073223500 -0.5690699224 -0.0012887492 0.0018181361 -1.28213 0.424903
2619.9999999987 -0.0001721918 0.1142650798 -0.3978549258 -0.5698747269 -0.0013920390 0.0019725342 -1.29112 0.413938
2624.9999999987 -0.0001959088 0.1070056793 -0.3875438353 -0.5707879264 -0.0015151899 0.0021567486 -1.3014 0.402045
2629.9999999987 -0.0002243958 0.0990690391 -0.3762188827 -0.5718303099 -0.0016640249 0.0023797014 -1.31331 0.389044
2634.9999999987 -0.0002591885 0.0903072916 -0.3636564555 -0.5730291182 -0.0018468070 0.0026540981 -1.32739 0.374702
2639.9999999987 -0.0003024872 0.0805224402 -0.3495556726 -0.5744207157 -0.0020756118 0.0029985863 -1.34439 0.35871
2644.9999999987 -0.0003575370 0.0694418929 -0.3335001291 -0.5760547231 -0.0023687125 0.0034415268 -1.36551 0.340653
2649.9999999987 -0.0004292824 0.0566776905 -0.3148937515 -0.5780006207 -0.0027549411 0.0040279376 -1.39271 0.319954
2654.9999999987 -0.0005255403 0.0416549090 -0.2928473472 -0.5803586838 -0.0032821700 0.0048331048 -1.4295 0.295795
2659.9999999987 -0.0006591854 0.0234777375 -0.2659645515 -0.5832787836 -0.0040350215 0.0059912846 -1.48275 0.266999
2664.9999999987 -0.0008523697 0.0006595101 -0.2319055755 -0.5869939754 -0.0051748683 0.0077613885 -1.56795 0.231907
2669.9999999987 -0.0011447557 -0.0294667280 -0.1864205870 -0.5918819485 -0.0070357593 0.0106875480 -1.72757 0.188735
2674.9999999987 -0.0016138555 -0.0720715212 -0.1211296812 -0.5985771996 -0.0103213750 0.0159427253 -2.10753 0.140949
2679.9999999987 -0.0026685281 -0.1362836342 -0.0208175589 -0.6084151056 -0.0154798095 0.0244245985 -2.99001 0.137864
2684.9999999987 -0.0064913386 -0.2130392763 0.1052204884 -0.6292505904 -0.0115060813 0.0206298193 2.68284 0.237607
2689.9999999986 -0.0070087531 -0.2570834853 0.1650463663 -0.6574327333 -0.0089298408 0.0083573591 2.57087 0.305503
2694.9999999986 -0.0065512407 -0.3014825238 0.2052480908 -0.6985886363 -0.0078913226 0.0074290547 2.54387 0.364717
2699.9999999986 -0.0035461112 -0.3387843069 0.2389348456 -0.7252398900 -0.0068289492 0.0065360413 2.52734 0.414566
2704.9999999986 -0.0011780122 -0.3719206053 0.2718418674 -0.7374135027 -0.0062140148 0.0066839279 2.51042 0.460677
2709.9999999986 -0.0009770357 -0.4020462592 0.3054369497 -0.7415959987 -0.0055451465 0.0068063916 2.49191 0.504909
2714.9999999986 -0.0018264197 -0.4276811809 0.3391706346 -0.7473879244 -0.0044160073 0.0067300696 2.47111 0.545846
2719.9999999986 -0.0017838581 -0.4472039268 0.3716209581 -0.7551568726 -0.0032245898 0.0063053364 2.44824 0.581458
2724.9999999986 -0.0010594086 -0.4614325537 0.4012361822 -0.7608260089 -0.0023621812 0.0055413816 2.42586 0.611482
2729.9999999986 -0.0000763241 -0.4719052417 0.4258754303 -0.7628644112 -0.0017945204 0.0042344021 2.40742 0.635661
2734.9999999986 0.0010053949 -0.4796892322 0.4431220279 -0.7600132244 -0.0013006113 0.0026891190 2.3958 0.653038
2739.9999999986 0.0011787991 -0.4847725618 0.4535342679 -0.7541305640 -0.0007315475 0.0015455928 2.38947 0.663851
2744.9999999986 0.0008546560 -0.4870503655 0.4591791173 -0.7489625380 -0.0001856106 0.0007574535 2.38564 0.669375
2749.9999999986 0.0005168336 -0.4867448983 0.4614903590 -0.7455566655 0.0002999912 0.0001968070 2.38282 0.670741
2754.9999999986 0.0002757841 -0.4841953406 0.4614029566 -0.7436113843 0.0007102435 -0.0002128028 2.38029 0.668833
2759.9999999986 0.0001204325 -0.4797858546 0.4595386321 -0.7426474686 0.0010441965 -0.0005215365 2.37775 0.664357
2764.9999999986 0.0000194481 -0.4738727164 0.4563064543 -0.7423128269 0.0013137333 -0.0007655010 2.37508 0.657853
2769.9999999986 -0.0000522473 -0.4667327994 0.4519583040 -0.7424014384 0.0015377502 -0.0009718164 2.37228 0.649697
2774.9999999986 -0.0001098800 -0.4585439138 0.4466304667 -0.7428082453 0.0017360758 -0.0011598827 2.36936 0.64011
2779.9999999986 -0.0001612879 -0.4493904863 0.4403788829 -0.7434847905 0.0019258229 -0.0013428511 2.36632 0.629194
2784.9999999986 -0.0002101336 -0.4392802041 0.4332050741 -0.7444102957 0.0021205777 -0.0015297769 2.36316 0.616955
2789.9999999986 -0.0002582447 -0.4281597513 0.4250709185 -0.7455769654 0.0023313790 -0.0017278367 2.35981 0.603329
2794.9999999986 -0.0003069463 -0.4159233439 0.4159030404 -0.7469844405 0.0025684879 -0.0019442587 2.35622 0.58819
2799.9999999985 -0.0003577377 -0.4024115018 0.4055882133 -0.7486391481 0.0028434837 -0.0021880335 2.35226 0.571346
2804.9999999985 -0.0004126719 -0.3873985031 0.3939600820 -0.7505561754 0.0031717378 -0.0024717571 2.3478 0.552523
2809.9999999985 -0.0004746998 -0.3705654538 0.3807750979 -0.7527628537 0.0035758320 -0.0028142390 2.34261 0.531327
2814.9999999985 -0.0005482048 -0.3514513948 0.3656712498 -0.7553044154 0.0040912304 -0.0032450359 2.33637 0.507182
2819.9999999985 -0.0006400318 -0.3293648849 0.3480946421 -0.7582533450 0.0047771091 -0.0038133575 2.32855 0.479219
2824.9999999985 -0.0007616163 -0.3032154249 0.3271595535 -0.7617261437 0.0057393276 -0.0046072261 2.31823 0.446064
2829.9999999985 -0.0009336405 -0.2711650322 0.3013576758 -0.7659159585 0.0071842466 -0.0057987541 2.30351 0.405397
2834.9999999985 -0.0011967739 -0.2298323654 0.2678890360 -0.7711606199 0.0095585676 -0.0077627414 2.27988 0.352969
2839.9999999985 -0.0016364714 -0.1722808975 0.2209561650 -0.7780912589 0.0139342759 -0.0114055978 2.23304 0.280183
2844.9999999985 -0.0024431537 -0.0832769838 0.1477440793 -0.7879359223 0.0225055886 -0.0185668614 2.08406 0.169598
2849.9999999985 -0.0046365873 0.0491472814 0.0385365058 -0.8038703763 0.0261509491 -0.0215917298 0.664972 0.0624541
2854.9999999985 -0.0038918522 0.1322136536 -0.0253553201 -0.8242859038 0.0091716621 -0.0051383793 -0.189475 0.134623
2859.9999999985 -0.0023531273 0.1730377195 -0.0492545032 -0.8449060093 0.0079253175 -0.0054737790 -0.277312 0.179911
2864.9999999985 -0.0013996640 0.2136554696 -0.0777677882 -0.8540271187 0.0081294373 -0.0057791003 -0.349081 0.227369
2869.9999999985 -0.0013724658 0.2552670175 -0.1070904252 -0.8614164489 0.0083805845 -0.0059428761 -0.397223 0.276821
2874.9999999985 -0.0014062811 0.2977326835 -0.1371337629 -0.8682619781 0.0084075028 -0.0060177884 -0.431629 0.327796
2879.9999999985 -0.0016082935 0.3395234883 -0.1669477951 -0.8753312752 0.0081302554 -0.0058831556 -0.456995 0.378349
2884.9999999985 -0.0018637298 0.3796182245 -0.1957342581 -0.8832743541 0.0077415293 -0.0056744044 -0.476056 0.427109
2889.9999999985 -0.0020960704 0.4175499928 -0.2235256231 -0.8921915015 0.0072364803 -0.0055412843 -0.491508 0.473616
2894.9999999985 -0.0021337737 0.4524265718 -0.2507839588 -0.9015864367 0.0065133461 -0.0054747733 -0.506145 0.517284
2899.9999999985 -0.0017237150 0.4831690456 -0.2776026333 -0.9100291811 0.0056388152 -0.0053312206 -0.521493 0.557239
2904.9999999985 -0.0008236119 0.5094431588 -0.3032082871 -0.9153754069 0.0047918920 -0.0049156426 -0.536865 0.592847
2909.9999999984 0.0004546099 0.5315362663 -0.3257403654 -0.9157479173 0.0040169225 -0.0040375007 -0.549799 0.623408
2914.9999999984 0.0015600212 0.5496817007 -0.3431899114 -0.9102169815 0.0032365132 -0.0029540213 -0.558127 0.64802
2919.9999999984 0.0017551294 0.5639076418 -0.3557530339 -0.9015652595 0.0024684066 -0.0021113539 -0.56281 0.666747
2924.9999999984 0.0014564075 0.5745054097 -0.3647242521 -0.8934318676 0.0017884734 -0.0015068892 -0.56565 0.6805
2929.9999999984 0.0010872633 0.5819972520 -0.3711077332 -0.8870712210 0.0012275073 -0.0010677545 -0.567641 0.690248
2934.9999999984 0.0007864693 0.5870087760 -0.3756045844 -0.8824112005 0.0007957191 -0.0007473784 -0.569215 0.696892
2939.9999999984 0.0005731874 0.5901646065 -0.3787394329 -0.8790371280 0.0004821701 -0.0005194498 -0.570555 0.70124
2944.9999999984 0.0004314453 0.5919987050 -0.3809209580 -0.8765448951 0.0002628727 -0.0003625566 -0.571756 0.703963
2949.9999999984 0.0003398331 0.5929146095 -0.3824529175 -0.8746299005 0.0001110022 -0.0002564396 -0.57288 0.705562
2954.9999999984 0.0002808155 0.5931901604 -0.3835447852 -0.8730867526 0.0000037841 -0.0001840666 -0.573967 0.706386
2959.9999999984 0.0002423895 0.5930050931 -0.3843322425 -0.8717840306 -0.0000751876 -0.0001330249 -0.575045 0.706659
2964.9999999984 0.0002169747 0.5924721301 -0.3849000566 -0.8706388523 -0.0001365278 -0.0000952061 -0.57613 0.706521
2969.9999999984 0.0001998899 0.5916621728 -0.3853009915 -0.8695985856 -0.0001866106 -0.0000657133 -0.577231 0.70606
2974.9999999984 0.0001882338 0.5906216126 -0.3855690028 -0.8686292939 -0.0002290797 -0.0000417496 -0.578354 0.705335
2979.9999999984 0.0001802009 0.5893829693 -0.3857274823 -0.8677086499 -0.0002659887 -0.0000217658 -0.579504 0.704385
2984.9999999984 0.0001746736 0.5879708281 -0.3857939606 -0.8668215313 -0.0002985481 -0.0000048905 -0.580683 0.70324
2989.9999999984 0.0001709657 0.5864048631 -0.3857825543 -0.8659572541 -0.0003275595 0.0000094137 -0.581893 0.701925
2994.9999999984 0.0001686535 0.5847012681 -0.3857051206 -0.8651078581 -0.0003536341 0.0000215347 -0.583137 0.70046
2999.9999999984 0.0001674661 0.5828734385 -0.3855717609 -0.8642670854 -0.0003772860 0.0000317957 -0.584418 0.698861
3004.9999999984 0.0001672162 0.5809323682 -0.3853910502 -0.8634298026 -0.0003989617 0.0000404863 -0.585738 0.697143
3009.9999999984 0.0001677596 0.5788869701 -0.3851701820 -0.8625916935 -0.0004190456 0.0000478693 -0.5871 0.695317
3014.9999999984 0.0001689736 0.5767443866 -0.3849151024 -0.8617491032 -0.0004378602 0.0000541803 -0.588505 0.693393
3019.9999999983 0.0001707462 0.5745102922 -0.3846306486 -0.8608989611 -0.0004556698 0.0000596269 -0.589957 0.691377
3024.9999999983 0.0001729708 0.5721891723 -0.3843206863 -0.8600387422 -0.0004726862 0.0000643901 -0.591457 0.689277
3029.9999999983 0.0001755448 0.5697845649 -0.3839882351 -0.8591664440 -0.0004890772 0.0000686276 -0.593006 0.687096
3034.9999999983 0.0001783677 0.5672992612 -0.3836355745 -0.8582805719 -0.0005049744 0.0000724780 -0.594607 0.684839
3039.9999999983 0.0001813413 0.5647354667 -0.3832643321 -0.8573801274 -0.0005204809 0.0000760639 -0.596261 0.682508
3044.9999999983 0.0001843693 0.5620949325 -0.3828755538 -0.8564645989 -0.0005356759 0.0000794956 -0.597968 0.680106
3049.9999999983 0.0001873571 0.5593790614 -0.3824697608 -0.8555339522 -0.0005506196 0.0000828726 -0.59973 0.677634
3054.9999999983 0.0001902122 0.5565889977 -0.3820469991 -0.8545886208 -0.0005653555 0.0000862855 -0.601545 0.675093
3059.9999999983 0.0001928449 0.5537257045 -0.3816068823 -0.8536294946 -0.0005799125 0.0000898165 -0.603415 0.672485
3064.9999999983 0.0001951686 0.5507900326 -0.3811486343 -0.8526579043 -0.0005943069 0.0000935395 -0.605339 0.669809
3069.9999999983 0.0001971016 0.5477827809 -0.3806711296 -0.8516756023 -0.0006085430 0.0000975199 -0.607316 0.667066
3074.9999999983 0.0001985675 0.5447047510 -0.3801729364 -0.8506847370 -0.0006226156 0.0001018148 -0.609344 0.664255
3079.9999999983 0.0001994969 0.5415567940 -0.3796523599 -0.8496878219 -0.0006365104 0.0001064722 -0.611423 0.661377
3084.9999999983 0.0001998287 0.5383398500 -0.3791074881 -0.8486876979 -0.0006502062 0.0001115308 -0.61355 0.658432
3089.9999999983 0.0001995109 0.5350549795 -0.3785362384 -0.8476874892 -0.0006636763 0.0001170201 -0.615723 0.655419
3094.9999999983 0.0001985023 0.5317033857 -0.3779364053 -0.8466905534 -0.0006768906 0.0001229597 -0.61794 0.652338
3099.9999999983 0.0001967731 0.5282864272 -0.3773057083 -0.8457004268 -0.0006898173 0.0001293601 -0.620197 0.649189
3104.9999999983 0.0001943054 0.5248056207 -0.3766418377 -0.8447207652 -0.0007024252 0.0001362225 -0.622493 0.645972
3109.9999999983 0.0001910938 0.5212626331 -0.3759424996 -0.8437552827 -0.0007146858 0.0001435395 -0.624823 0.642688
3114.9999999983 0.0001871453 0.5176592634 -0.3752054566 -0.8428076895 -0.0007265750 0.0001512960 -0.627185 0.639336
3119.9999999983 0.0001824793 0.5139974148 -0.3744285636 -0.8418816298 -0.0007380755 0.0001594701 -0.629575 0.635917
3124.9999999983 0.0001771262 0.5102790569 -0.3736097995 -0.8409806233 -0.0007491784 0.0001680347 -0.63199 0.632431
3129.9999999982 0.0001711272 0.5065061798 -0.3727472902 -0.8401080097 -0.0007598844 0.0001769581 -0.634428 0.628879
3134.9999999982 0.0001645324 0.5026807416 -0.3718393267 -0.8392668999 -0.0007702059 0.0001862063 -0.636885 0.625262
3139.9999999982 0.0001573997 0.4988046100 -0.3708843737 -0.8384601340 -0.0007801668 0.0001957440 -0.639358 0.62158
3144.9999999982 0.0001497930 0.4948794999 -0.3698810724 -0.8376902465 -0.0007898040 0.0002055363 -0.641846 0.617833
3149.9999999982 0.0001417801 0.4909069103 -0.3688282341 -0.8369594418 -0.0007991673 0.0002155500 -0.644345 0.614023
3154.9999999982 0.0001334315 0.4868880596 -0.3677248286 -0.8362695770 -0.0008083190 0.0002257552 -0.646856 0.610149
3159.9999999982 0.0001248180 0.4828238233 -0.3665699652 -0.8356221553 -0.0008173337 0.0002361262 -0.649376 0.606212
3164.9999999982 0.0001160094 0.4787146744 -0.3653628687 -0.8350183269 -0.0008262977 0.0002466426 -0.651906 0.602211
3169.9999999982 0.0001070729 0.4745606277 -0.3641028504 -0.8344588983 -0.0008353079 0.0002572903 -0.654445 0.598146
3174.9999999982 0.0000980716 0.4703611882 -0.3627892759 -0.8339443498 -0.0008444710 0.0002680618 -0.656994 0.594017
3179.9999999982 0.0000890634 0.4661153055 -0.3614215298 -0.8334748573 -0.0008539024 0.0002789570 -0.659554 0.589821
3184.9999999982 0.0000801003 0.4618213320 -0.3599989780 -0.8330503218 -0.0008637254 0.0002899834 -0.662128 0.585558
3189.9999999982 0.0000712272 0.4574769857 -0.3585209286 -0.8326704012 -0.0008740703 0.0003011567 -0.664717 0.581225
3194.9999999982 0.0000624817 0.4530793163 -0.3569865915 -0.8323345463 -0.0008850740 0.0003125005 -0.667327 0.576819
3199.9999999982 0.0000538936 0.4486246735 -0.3553950370 -0.8320420384 -0.0008968797 0.0003240470 -0.669959 0.572337
3204.9999999982 0.0000454849 0.4441086754 -0.3537451534 -0.8317920293 -0.0009096368 0.0003358369 -0.67262 0.567775
3209.9999999982 0.0000372693 0.4395261756 -0.3520356030 -0.8315835809 -0.0009235018 0.0003479198 -0.675316 0.563127
3214.9999999982 0.0000292528 0.4348712266 -0.3502647766 -0.8314157051 -0.0009386390 0.0003603547 -0.678052 0.558389
3219.9999999982 0.0000214333 0.4301370367 -0.3484307455 -0.8312874042 -0.0009552218 0.0003732105 -0.680837 0.553554
3224.9999999982 0.0000138008 0.4253159190 -0.3465312104 -0.8311977099 -0.0009734354 0.0003865667 -0.683678 0.548614
3229.9999999982 0.0000063380 0.4203992268 -0.3445634451 -0.8311457215 -0.0009934790 0.0004005145 -0.686584 0.543562
3234.9999999982 -0.0000009801 0.4153772749 -0.3425242353 -0.8311306441 -0.0010155693 0.0004151583 -0.689568 0.538388
3239.9999999981 -0.0000081861 0.4102392398 -0.3404098085 -0.8311518257 -0.0010399456 0.0004306171 -0.69264 0.533081
3244.9999999981 -0.0000153200 0.4049730366 -0.3382157546 -0.8312087950 -0.0010668745 0.0004470273 -0.695813 0.52763
3249.9999999981 -0.0000224294 0.3995651631 -0.3359369334 -0.8313012988 -0.0010966570 0.0004645452 -0.699103 0.522021
3254.9999999981 -0.0000295703 0.3940005082 -0.3335673647 -0.8314293419 -0.0011296374 0.0004833509 -0.702527 0.51624
3259.9999999981 -0.0000368072 0.3882621105 -0.3311000982 -0.8315932284 -0.0011662133 0.0005036532 -0.706103 0.510269
3264.9999999981 -0.0000442146 0.3823308587 -0.3285270551 -0.8317936087 -0.0012068492 0.0005256957 -0.709854 0.50409
3269.9999999981 -0.0000518783 0.3761851165 -0.3258388345 -0.8320315309 -0.0012520937 0.0005497649 -0.713805 0.497681
3274.9999999981 -0.0000598974 0.3698002514 -0.3230244741 -0.8323085023 -0.0013026004 0.0005762007 -0.717986 0.491016
3279.9999999981 -0.0000683873 0.3631480405 -0.3200711499 -0.8326265626 -0.0013591568 0.0006054101 -0.722432 0.484068
3284.9999999981 -0.0000774838 0.3561959149 -0.3169637974 -0.8329883745 -0.0014227204 0.0006378855 -0.727183 0.476804
3289.9999999981 -0.0000873484 0.3489059921 -0.3136846261 -0.8333973368 -0.0014944678 0.0006742292 -0.732291 0.469184
3294.9999999981 -0.0000981760 0.3412338240 -0.3102124914 -0.8338577306 -0.0015758608 0.0007151864 -0.737815 0.461164
3299.9999999981 -0.0001102051 0.3331267580 -0.3065220707 -0.8343749085 -0.0016687360 0.0007616912 -0.743829 0.452691
3304.9999999981 -0.0001237326 0.3245217654 -0.3025827681 -0.8349555458 -0.0017754305 0.0008149305 -0.750428 0.443701
3309.9999999981 -0.0001391343 0.3153425197 -0.2983572356 -0.8356079774 -0.0018989598 0.0008764350 -0.757728 0.434117
3314.9999999981 -0.0001568941 0.3054954015 -0.2937993429 -0.8363426566 -0.0020432749 0.0009482115 -0.765884 0.423846
3319.9999999981 -0.0001776474 0.2948639317 -0.2888513365 -0.8371727917 -0.0022136425 0.0010329400 -0.775098 0.412771
3324.9999999981 -0.0002022453 0.2833008478 -0.2834397778 -0.8381152427 -0.0024172229 0.0011342724 -0.785643 0.400746
3329.9999999981 -0.0002318524 0.2706165505 -0.2774695919 -0.8391918137 -0.0026639714 0.0012573039 -0.797901 0.387586
3334.9999999981 -0.0002681008 0.2565617803 -0.2708150992 -0.8404311531 -0.0029680941 0.0014093347 -0.812418 0.373048
3339.9999999981 -0.0003133382 0.2408007898 -0.2633060492 -0.8418716242 -0.0033504897 0.0016011577 -0.830012 0.356812
3344.9999999981 -0.0003710430 0.2228681882 -0.2547050157 -0.8435657672 -0.0038430324 0.0018493303 -0.851963 0.338445
3349.9999999980 -0.0004465433 0.2020963133 -0.2446690900 -0.8455874650 -0.0044964967 0.0021804091 -0.880402 0.317342
3354.9999999980 -0.0005483131 0.1774861845 -0.2326812621 -0.8480438811 -0.0053961722 0.0026393704 -0.919162 0.292646
3359.9999999980 -0.0006904034 0.1474626645 -0.2179189580 -0.8510961071 -0.0066949949 0.0033076725 -0.975889 0.263123
3364.9999999980 -0.0008971645 0.1093724762 -0.1989811747 -0.8549962923 -0.0086897086 0.0043453879 -1.06821 0.227059
3369.9999999980 -0.0012125089 0.0583686481 -0.1732720250 -0.8601557174 -0.0120057001 0.0060956721 -1.24587 0.182839
3374.9999999980 -0.0017262599 -0.0150902284 -0.1355825030 -0.8672713724 -0.0179493557 0.0092945489 -1.68164 0.13642
3379.9999999980 -0.0030489257 -0.1268418855 -0.0769497979 -0.8779892478 -0.0265952567 0.0141287027 -2.59629 0.148358
3384.9999999980 -0.0057595429 -0.2506351688 -0.0075604686 -0.9010031965 -0.0168926947 0.0101437268 -3.11144 0.250749
3389.9999999980 -0.0076283711 -0.3138417603 0.0162817334 -0.9314360307 -0.0120385841 0.0027614742 3.08976 0.314264
3394.9999999980 -0.0060816995 -0.3712599830 0.0289783551 -0.9719029807 -0.0102261056 0.0024165702 3.0637 0.372389
3399.9999999980 -0.0032469602 -0.4195536701 0.0396536966 -0.9966818163 -0.0091102808 0.0023475269 3.04736 0.421423
3404.9999999980 -0.0010826319 -0.4643824979 0.0520036702 -1.0074885269 -0.0086573437 0.0027524641 3.03007 0.467285
3409.9999999980 -0.0011162878 -0.5067980093 0.0664000322 -1.0117306426 -0.0080762438 0.0032073094 3.01132 0.511129
3414.9999999980 -0.0018809093 -0.5450125594 0.0832028940 -1.0180226577 -0.0069903471 0.0036929879 2.9901 0.551327
3419.9999999980 -0.0016578423 -0.5771506793 0.1017975426 -1.0255787244 -0.0057583984 0.0038376547 2.96701 0.586059
3424.9999999980 -0.0009149187 -0.6033430699 0.1202627577 -1.0306289315 -0.0046312276 0.0035609800 2.94484 0.615212
3429.9999999980 0.0001085559 -0.6237510461 0.1358835132 -1.0319473416 -0.0034706372 0.0026315921 2.9271 0.638381
3434.9999999980 0.0010825970 -0.6381119366 0.1462676881 -1.0283569343 -0.0022738601 0.0015699633 2.91627 0.654661
3439.9999999980 0.0011545451 -0.6468237248 0.1523195687 -1.0223685343 -0.0012429929 0.0009095515 2.91032 0.664517
3444.9999999980 0.0008087987 -0.6508779115 0.1558234714 -1.0174014034 -0.0004054628 0.0005260396 2.90661 0.669271
3449.9999999980 0.0004806224 -0.6511654267 0.1578337905 -1.0142059387 0.0002695028 0.0002983403 2.90379 0.670021
3454.9999999980 0.0002517902 -0.6484306198 0.1589453652 -1.0124105978 0.0008073150 0.0001568366 2.90121 0.667627
3459.9999999979 0.0001145283 -0.6432986153 0.1594816440 -1.0115450073 0.0012331471 0.0000597628 2.89858 0.662773
3464.9999999979 0.0000084338 -0.6362590124 0.1595968521 -1.0112696236 0.0015747858 -0.0000142517 2.89583 0.65597
3469.9999999979 -0.0000618862 -0.6276517331 0.1593602119 -1.0114090715 0.0018639907 -0.0000811399 2.89295 0.647567
3474.9999999979 -0.0001121228 -0.6177025971 0.1588022025 -1.0118601683 0.0021230218 -0.0001630605 2.88996 0.637789
3479.9999999979 -0.0001621156 -0.6064356981 0.1578967905 -1.0125841883 0.0023851304 -0.0002262067 2.88688 0.626654
3484.9999999979 -0.0002203451 -0.5938699658 0.1566885839 -1.0135604638 0.0026465249 -0.0002751659 2.88363 0.614193
3489.9999999979 -0.0002690671 -0.5799409438 0.1551498027 -1.0147794071 0.0029306182 -0.0003419111 2.88019 0.600336
3494.9999999979 -0.0003185636 -0.5645113801 0.1532683365 -1.0162383540 0.0032485020 -0.0004116040 2.87648 0.584948
3499.9999999979 -0.0003705577 -0.5473742064 0.1510277037 -1.0179537613 0.0036163279 -0.0004866278 2.87238 0.567827
3504.9999999979 -0.0004271566 -0.5282319602 0.1483915931 -1.0199385346 0.0040542318 -0.0005703193 2.86773 0.548679
3509.9999999979 -0.0004913592 -0.5066504209 0.1452966773 -1.0222336788 0.0045940515 -0.0006683418 2.86231 0.527073
3514.9999999979 -0.0005684109 -0.4820327868 0.1416671029 -1.0248666031 0.0052823117 -0.0007884166 2.85575 0.502419
3519.9999999979 -0.0006639885 -0.4534431290 0.1373524450 -1.0279201556 0.0062016917 -0.0009449020 2.84747 0.473789
3524.9999999979 -0.0007946686 -0.4193766833 0.1321118432 -1.0315352316 0.0075037115 -0.0011644481 2.83641 0.439693
3529.9999999979 -0.0009800824 -0.3772754303 0.1255167528 -1.0359192818 0.0094829412 -0.0014982021 2.82042 0.397607
3534.9999999979 -0.0012278227 -0.3223221424 0.1167424022 -1.0414775390 0.0127979656 -0.0020609647 2.7941 0.342812
3539.9999999979 -0.0017536167 -0.2445291324 0.1040318978 -1.0488270274 0.0190104839 -0.0031438324 2.73935 0.265739
3544.9999999979 -0.0026711983 -0.1221676976 0.0835017223 -1.0594442170 0.0308890080 -0.0052155946 2.54203 0.147978
3549.9999999979 -0.0048817059 0.0484894731 0.0546872790 -1.0771019812 0.0299737088 -0.0051216692 0.845396 0.0730885
3554.9999999979 -0.0042545231 0.1355973700 0.0452552209 -1.0980631509 0.0095743138 0.0003359273 0.322123 0.14295
3559.9999999979 -0.0020338135 0.1827437114 0.0442150729 -1.1172758756 0.0097041465 -0.0008666721 0.237389 0.188017
3564.9999999979 -0.0014215285 0.2323633235 0.0397478797 -1.1258537171 0.0099611666 -0.0009343287 0.169419 0.235738
3569.9999999978 -0.0014002129 0.2832608511 0.0351560846 -1.1332692732 0.0102614210 -0.0009631038 0.123481 0.285434
3574.9999999978 -0.0014543254 0.3350598785 0.0303413771 -1.1401809984 0.0102555503 -0.0010144889 0.0903088 0.336431
3579.9999999978 -0.0016774492 0.3858670554 0.0254117927 -1.1474839128 0.0099085651 -0.0010337989 0.0657614 0.386703
3584.9999999978 -0.0019457086 0.4345816424 0.0204996993 -1.1557390691 0.0094526934 -0.0010677395 0.0471362 0.435065
3589.9999999978 -0.0021666656 0.4808269434 0.0152133119 -1.1649631775 0.0089225980 -0.0012419307 0.0316293 0.481068
3594.9999999978 -0.0021319766 0.5239590684 0.0086532360 -1.1744854317 0.0082188445 -0.0015702183 0.0165136 0.524031
3599.9999999978 -0.0016015526 0.5631260561 0.0004115719 -1.1826143822 0.0073677004 -0.0018533832 0.00073087 0.563126
3604.9999999978 -0.0006026583 0.5977244873 -0.0087524475 -1.1872010165 0.0064048388 -0.0018424620 -0.0146419 0.597789
3609.9999999978 0.0007093683 0.6270253032 -0.0169209125 -1.1864444395 0.0052652582 -0.0013890314 -0.0269795 0.627254
3614.9999999978 0.0016740116 0.6502988572 -0.0224817029 -1.1799720769 0.0040558964 -0.0008580640 -0.0345576 0.650687
3619.9999999978 0.0017320955 0.6678670720 -0.0259295376 -1.1711457403 0.0030043861 -0.0005470158 -0.0388049 0.66837
3624.9999999978 0.0013957103 0.6806753750 -0.0282202471 -1.1632490970 0.0021485803 -0.0003846550 -0.0414355 0.68126
3629.9999999978 0.0010313070 0.6896710642 -0.0299028730 -1.1571887546 0.0014764491 -0.0002962499 -0.043331 0.690319
3634.9999999978 0.0007480931 0.6957317547 -0.0312352716 -1.1527727705 0.0009724156 -0.0002419330 -0.0448654 0.696433
3639.9999999978 0.0005460808 0.6996424465 -0.0323444911 -1.1495663664 0.0006110392 -0.0002051307 -0.0461971 0.70039
3644.9999999978 0.0004153380 0.7020341330 -0.0333054882 -1.1471863693 0.0003606211 -0.0001821801 -0.0474059 0.702824
3649.9999999978 0.0003235857 0.7033824089 -0.0341998106 -1.1452941823 0.0001884034 -0.0001661883 -0.0485837 0.704213
3654.9999999978 0.0002604367 0.7039870366 -0.0350028963 -1.1438244944 0.0000704252 -0.0001749303 -0.04968 0.704857
3659.9999999978 0.0002397817 0.7041010514 -0.0358066639 -1.1425221384 -0.0000221020 -0.0001563437 -0.0508107 0.705011
3664.9999999978 0.0002144973 0.7038116090 -0.0365848443 -1.1413789219 -0.0000913557 -0.0001542058 -0.0519343 0.704762
3669.9999999978 0.0001969136 0.7032140001 -0.0373363875 -1.1403569665 -0.0001465675 -0.0001490264 -0.0530441 0.704204
3674.9999999978 0.0001855366 0.7023203391 -0.0380921144 -1.1394064824 -0.0001946601 -0.0001527121 -0.0541844 0.703353
3679.9999999977 0.0001776796 0.7012462948 -0.0388558236 -1.1384990038 -0.0002347632 -0.0001531416 -0.0553531 0.702322
3684.9999999977 0.0001715244 0.6999860939 -0.0396247276 -1.1376268289 -0.0002702542 -0.0001552659 -0.0565475 0.701107
3689.9999999977 0.0001642106 0.6985476724 -0.0404026259 -1.1367641952 -0.0003022209 -0.0001607716 -0.0577737 0.699715
3694.9999999977 0.0001391305 0.6969469745 -0.0411838496 -1.1359069810 -0.0003315405 -0.0001747103 -0.0590232 0.698163
3699.9999999977 0.0001696693 0.6952232761 -0.0420296058 -1.1350627015 -0.0003580602 -0.0001731992 -0.0603813 0.696493
3704.9999999977 0.0001692378 0.6933675223 -0.0428755939 -1.1342337169 -0.0003845460 -0.0001716734 -0.0617581 0.694692
3709.9999999977 0.0001707956 0.6913879423 -0.0437392986 -1.1333814943 -0.0004068887 -0.0001742453 -0.0631788 0.69277
3714.9999999977 0.0001726405 0.6893048243 -0.0446205378 -1.1325231341 -0.0004266809 -0.0001776868 -0.0646425 0.690748
3719.9999999977 0.0001733977 0.6871249544 -0.0455220166 -1.1316578156 -0.0004449829 -0.0001822107 -0.0661533 0.688631
3724.9999999977 0.0001748685 0.6848577300 -0.0464430012 -1.1307862219 -0.0004618243 -0.0001861099 -0.0677104 0.686431
3729.9999999977 0.0001767694 0.6825084907 -0.0473838268 -1.1299060698 -0.0004778256 -0.0001901492 -0.0693148 0.684151
3734.9999999977 0.0001789101 0.6800806901 -0.0483450648 -1.1290157168 -0.0004932703 -0.0001942771 -0.0709679 0.681797
3739.9999999977 0.0001811760 0.6775766085 -0.0493270240 -1.1281142693 -0.0005083489 -0.0001984378 -0.072671 0.67937
3744.9999999977 0.0001834709 0.6749977488 -0.0503297152 -1.1272013412 -0.0005231855 -0.0002025690 -0.0744251 0.676872
3749.9999999977 0.0001856972 0.6723451084 -0.0513528323 -1.1262770314 -0.0005378614 -0.0002066069 -0.0762307 0.674303
3754.9999999977 0.0001877591 0.6696193488 -0.0523957544 -1.1253419248 -0.0005524317 -0.0002104899 -0.078088 0.671666
3759.9999999977 0.0001895662 0.6668208966 -0.0534575599 -1.1243970727 -0.0005669364 -0.0002141593 -0.0799967 0.66896
3764.9999999977 0.0001910348 0.6639500037 -0.0545370418 -1.1234439624 -0.0005814055 -0.0002175596 -0.0819563 0.666186
3769.9999999977 0.0001920881 0.6610067917 -0.0556327244 -1.1224844826 -0.0005958611 -0.0002206388 -0.0839657 0.663344
3774.9999999977 0.0001926566 0.6579912912 -0.0567428805 -1.1215208884 -0.0006103173 -0.0002233488 -0.0860237 0.660433
3779.9999999977 0.0001926791 0.6549034829 -0.0578655533 -1.1205557619 -0.0006247799 -0.0002256457 -0.0881285 0.657455
3784.9999999977 0.0001921036 0.6517433385 -0.0589985807 -1.1195919690 -0.0006392466 -0.0002274915 -0.0902782 0.654408
3789.9999999976 0.0001908883 0.6485108590 -0.0601396255 -1.1186326111 -0.0006537081 -0.0002288543 -0.0924705 0.651293
3794.9999999976 0.0001890022 0.6452061083 -0.0612862089 -1.1176809719 -0.0006681488 -0.0002297096 -0.0947029 0.64811
3799.9999999976 0.0001864261 0.6418292384 -0.0624357487 -1.1167404610 -0.0006825492 -0.0002300405 -0.0969727 0.644859
3804.9999999976 0.0001831528 0.6383805054 -0.0635855995 -1.1158145543 -0.0006968875 -0.0002298387 -0.0992771 0.641539
3809.9999999976 0.0001791869 0.6348602749 -0.0647330958 -1.1149067344 -0.0007111420 -0.0002291046 -0.101613 0.638152
3814.9999999976 0.0001745448 0.6312690174 -0.0658755956 -1.1140204308 -0.0007252928 -0.0002278472 -0.103978 0.634697
3819.9999999976 0.0001692540 0.6276072925 -0.0670105240 -1.1131589632 -0.0007393244 -0.0002260841 -0.106368 0.631175
3824.9999999976 0.0001633519 0.6238757233 -0.0681354152 -1.1123254888 -0.0007532271 -0.0002238414 -0.108782 0.627585
3829.9999999976 0.0001568848 0.6200749618 -0.0692479523 -1.1115229547 -0.0007669994 -0.0002211524 -0.111216 0.62393
3834.9999999976 0.0001499064 0.6162056455 -0.0703460032 -1.1107540570 -0.0007806488 -0.0002180576 -0.113668 0.620208
3839.9999999976 0.0001424763 0.6122683478 -0.0714276527 -1.1100212079 -0.0007941935 -0.0002146030 -0.116136 0.616421
3844.9999999976 0.0001346580 0.6082635226 -0.0724912286 -1.1093265105 -0.0008076631 -0.0002108397 -0.118618 0.612568
3849.9999999976 0.0001265177 0.6041914454 -0.0735353233 -1.1086717427 -0.0008210995 -0.0002068223 -0.121113 0.60865
3854.9999999976 0.0001181219 0.6000521521 -0.0745588088 -1.1080583495 -0.0008345567 -0.0002026078 -0.12362 0.604667
3859.9999999976 0.0001095366 0.5958453766 -0.0755608461 -1.1074874435 -0.0008481013 -0.0001982545 -0.12614 0.600617
3864.9999999976 0.0001008250 0.5915704899 -0.0765408890 -1.1069598134 -0.0008618120 -0.0001938212 -0.128671 0.596502
3869.9999999976 0.0000920468 0.5872264392 -0.0774986825 -1.1064759393 -0.0008757794 -0.0001893655 -0.131216 0.592318
3874.9999999976 0.0000832567 0.5828116901 -0.0784342566 -1.1060360149 -0.0008901054 -0.0001849435 -0.133775 0.588066
3879.9999999976 0.0000745035 0.5783241704 -0.0793479156 -1.1056399737 -0.0009049031 -0.0001806089 -0.136352 0.583742
3884.9999999976 0.0000658296 0.5737612158 -0.0802402247 -1.1052875208 -0.0009202962 -0.0001764122 -0.138948 0.579345
3889.9999999976 0.0000572699 0.5691195171 -0.0811119929 -1.1049781672 -0.0009364190 -0.0001724004 -0.141568 0.574871
3894.9999999976 0.0000488522 0.5643950668 -0.0819642549 -1.1047112663 -0.0009534165 -0.0001686168 -0.144217 0.570316
3899.9999999975 0.0000405960 0.5595831058 -0.0827982515 -1.1044860530 -0.0009714444 -0.0001651006 -0.146898 0.565676
3904.9999999975 0.0000325133 0.5546780654 -0.0836154098 -1.1043016827 -0.0009906709 -0.0001618870 -0.149619 0.560945
3909.9999999975 0.0000246079 0.5496735050 -0.0844173232 -1.1041572710 -0.0010112769 -0.0001590076 -0.152387 0.556118
3914.9999999975 0.0000168757 0.5445620410 -0.0852057333 -1.1040519334 -0.0010334589 -0.0001564902 -0.155208 0.551188
3919.9999999975 0.0000093048 0.5393352651 -0.0859825128 -1.1039848249 -0.0010574308 -0.0001543594 -0.158093 0.546146
3924.9999999975 0.0000018757 0.5339836472 -0.0867496509 -1.1039551789 -0.0010834279 -0.0001526373 -0.161051 0.540984
3929.9999999975 -0.0000054392 0.5284964195 -0.0875092409 -1.1039623458 -0.0011117107 -0.0001513438 -0.164093 0.535692
3934.9999999975 -0.0000126751 0.5228614362 -0.0882634724 -1.1040058319 -0.0011425709 -0.0001504974 -0.167232 0.530259
3939.9999999975 -0.0000197589 0.5170563578 -0.0890244912 -1.1040711775 -0.0011768443 -0.0001510151 -0.170504 0.524664
3944.9999999975 -0.0000297548 0.5110721626 -0.0897847533 -1.1041751157 -0.0012146054 -0.0001507893 -0.173905 0.518899
3949.9999999975 -0.0000343295 0.5048817367 -0.0905537612 -1.1043105781 -0.0012577296 -0.0001530047 -0.177469 0.512938
3954.9999999975 -0.0000320703 0.4985233828 -0.0913188283 -1.1045089450 -0.0012978477 -0.0001538857 -0.18117 0.506818
3959.9999999975 -0.0000487935 0.4919022408 -0.0920909507 -1.1047163488 -0.0013503791 -0.0001549648 -0.185072 0.500448
3964.9999999975 -0.0000566402 0.4850113451 -0.0928689850 -1.1049771420 -0.0014065063 -0.0001566609 -0.189188 0.493822
3969.9999999975 -0.0000880043 0.4777965158 -0.0936897243 -1.1051609807 -0.0014774073 -0.0001586088 -0.19363 0.486896
3974.9999999975 -0.0000876266 0.4702557602 -0.0945245291 -1.1055151418 -0.0015419494 -0.0001632339 -0.198363 0.479662
3979.9999999975 -0.0000853343 0.4623404897 -0.0953639594 -1.1059251064 -0.0016241224 -0.0001704788 -0.203411 0.472073
3984.9999999975 -0.0000945514 0.4539989546 -0.0962267081 -1.1063712362 -0.0017137950 -0.0001749171 -0.208863 0.464085
3989.9999999975 -0.0001037959 0.4451859188 -0.0971188676 -1.1068644829 -0.0018116483 -0.0001800772 -0.214788 0.455656
3994.9999999975 -0.0001170331 0.4358813256 -0.0980348342 -1.1074503097 -0.0019260663 -0.0001870453 -0.22123 0.44677
3999.9999999975 -0.0000380744 0.4259238257 -0.0989918033 -1.1080650961 -0.0020394331 -0.0002129127 -0.228362 0.437276
4004.9999999975 -0.0001009685 0.4153004229 -0.1000020036 -1.1089023150 -0.0021925785 -0.0001808138 -0.236296 0.427171
4009.9999999974 -0.0001790380 0.4038055279 -0.1010445315 -1.1095915203 -0.0023924029 -0.0002114782 -0.245196 0.416256
4014.9999999974 -0.0002013699 0.3913206626 -0.1021536298 -1.1105081378 -0.0026062329 -0.0002270031 -0.25535 0.404434
4019.9999999974 -0.0002252986 0.3776462476 -0.1033408557 -1.1115628505 -0.0028718740 -0.0002458181 -0.267106 0.39153
4024.9999999974 -0.0002621667 0.3625427909 -0.1046114537 -1.1127612717 -0.0031837024 -0.0002636575 -0.280919 0.377334
4029.9999999974 -0.0003054231 0.3456457843 -0.1059934305 -1.1141608565 -0.0035863272 -0.0002897874 -0.29755 0.361532
4034.9999999974 -0.0001779435 0.3264851051 -0.1075170546 -1.1157836400 -0.0040157447 -0.0003407424 -0.318131 0.343733
4039.9999999974 -0.0004271407 0.3044239191 -0.1092245212 -1.1177633121 -0.0047749796 -0.0003612305 -0.344485 0.323425
4044.9999999974 -0.0005123455 0.2783686247 -0.1111593525 -1.1201082119 -0.0056956943 -0.0004054835 -0.379924 0.299742
4049.9999999974 -0.0006493780 0.2467769436 -0.1133735320 -1.1229836577 -0.0070196609 -0.0004802998 -0.430657 0.271574
4054.9999999974 -0.0009555003 0.2070809805 -0.1160223099 -1.1266699055 -0.0089911798 -0.0005862002 -0.510698 0.237368
4059.9999999974 -0.0011149569 0.1545707536 -0.1192049587 -1.1314422816 -0.0122717260 -0.0007131039 -0.656932 0.195197
4064.9999999974 -0.0015700522 0.0801882528 -0.1232455778 -1.1379559432 -0.0180612040 -0.0009141037 -0.993973 0.147036
4069.9999999974 -0.0024841027 -0.0331965009 -0.1284031525 -1.1473841717 -0.0277817453 -0.0011453020 -1.82379 0.132625
4074.9999999974 -0.0065445174 -0.1826755029 -0.1324587594 -1.1664866225 -0.0263788511 0.0001523040 -2.51422 0.225645
4079.9999999974 -0.0065153564 -0.2641943993 -0.1384477868 -1.1938143228 -0.0116668729 -0.0033166030 -2.6589 0.298272
4084.9999999974 -0.0070114714 -0.3218963559 -0.1568410211 -1.2353970399 -0.0106781222 -0.0031579339 -2.6882 0.358073
4089.9999999974 -0.0038688681 -0.3705810052 -0.1725275971 -1.2640583029 -0.0091322019 -0.0027139496 -2.70587 0.408774
4094.9999999974 -0.0014092368 -0.4157976761 -0.1851074931 -1.2779883800 -0.0089140050 -0.0020936792 -2.72275 0.45514
4099.9999999974 -0.0009350190 -0.4600714817 -0.1947367714 -1.2827176386 -0.0087036147 -0.0014817833 -2.74118 0.499588
4104.9999999974 -0.0017854068 -0.5024318166 -0.2005689805 -1.2882006866 -0.0081263565 -0.0005612283 -2.76178 0.540986
4109.9999999974 -0.0018307268 -0.5408202436 -0.2017003956 -1.2959618210 -0.0071857937 0.0002960374 -2.78462 0.577208
4114.9999999974 -0.0011405670 -0.5741928976 -0.1994172634 -1.3019243796 -0.0061172395 0.0007220119 -2.80733 0.607836
4119.9999999975 -0.0002081959 -0.6015728733 -0.1960511008 -1.3043801890 -0.0047470776 0.0006200503 -2.82655 0.632713
4124.9999999975 0.0009194138 -0.6213223347 -0.1938977711 -1.3021003525 -0.0031496411 0.0002599981 -2.8391 0.650875
4129.9999999975 0.0012055308 -0.6336154825 -0.1929769848 -1.2963155491 -0.0018287428 0.0001478617 -2.84595 0.662351
4134.9999999975 0.0009044653 -0.6401813915 -0.1921223745 -1.2909289135 -0.0008417438 0.0002125110 -2.85004 0.668389
4139.9999999975 0.0005566955 -0.6424374245 -0.1907463668 -1.2872931942 -0.0000915664 0.0003471137 -2.85297 0.670157
4144.9999999975 0.0003023733 -0.6414008165 -0.1886403428 -1.2851822055 0.0004842032 0.0004971511 -2.85555 0.668566
4149.9999999976 0.0001373163 -0.6378272073 -0.1858077277 -1.2841111359 0.0009300553 0.0006337710 -2.85812 0.66434
4154.9999999976 0.0000304271 -0.6322696021 -0.1823464056 -1.2837081446 0.0012837125 0.0007473472 -2.86081 0.658039
4159.9999999976 -0.0000445555 -0.6251027876 -0.1783711686 -1.2837509365 0.0015786462 0.0008397241 -2.86363 0.650054
4164.9999999976 -0.0001039789 -0.6165486977 -0.1739718719 -1.2841242531 0.0018422970 0.0009180722 -2.86657 0.640624
4169.9999999976 -0.0001564121 -0.6067093699 -0.1691981671 -1.2847741266 0.0020952965 0.0009906874 -2.86962 0.629861
4174.9999999977 -0.0002058979 -0.5955984316 -0.1640598384 -1.2856770152 0.0023527414 0.0010649673 -2.8728 0.617781
4179.9999999977 -0.0002544219 -0.5831630834 -0.1585329037 -1.2868236631 0.0026265402 0.0011470081 -2.87616 0.604328
4184.9999999977 -0.0003033505 -0.5692936205 -0.1525651727 -1.2882127197 0.0029279666 0.0012421080 -2.87975 0.589382
4189.9999999977 -0.0003541646 -0.5538203049 -0.1460780572 -1.2898496620 0.0032701772 0.0013556976 -2.8837 0.572761
4194.9999999977 -0.0004088600 -0.5364972555 -0.1389630534 -1.2917484370 0.0036709702 0.0014945309 -2.88814 0.554202
4199.9999999977 -0.0004702870 -0.5169704700 -0.1310713952 -1.2939348504 0.0041565454 0.0016682703 -2.89329 0.533327
4204.9999999978 -0.0005426526 -0.4947216027 -0.1221938497 -1.2964519426 0.0047677874 0.0018919662 -2.89944 0.509589
4209.9999999978 -0.0006324764 -0.4689678424 -0.1120236608 -1.2993688100 0.0055723047 0.0021905977 -2.90711 0.482162
4214.9999999978 -0.0007505491 -0.4384727759 -0.1000864074 -1.3027962737 0.0066898887 0.0026084569 -2.91718 0.449751
4219.9999999978 -0.0009161907 -0.4011586735 -0.0855972942 -1.3069170957 0.0083517285 0.0032306783 -2.93137 0.410189
4224.9999999978 -0.0011670070 -0.3532286941 -0.0671416067 -1.3120485050 0.0110530823 0.0042380640 -2.95375 0.359553
4229.9999999979 -0.0015815770 -0.2869604164 -0.0418820780 -1.3187784274 0.0159760721 0.0060570209 -2.99667 0.290001
4234.9999999979 -0.0023305593 -0.1852780592 -0.0036182176 -1.3282475187 0.0257174350 0.0096280948 -3.12207 0.185313
4239.9999999979 -0.0043327986 -0.0284062051 0.0550995905 -1.3432027452 0.0333579075 0.0125064596 2.0468 0.0619909
4244.9999999979 -0.0036086533 0.0823897331 0.0991650325 -1.3636866604 0.0103691903 0.0057102453 0.877535 0.128925
4249.9999999979 -0.0027383614 0.1241412524 0.1235158114 -1.3854034997 0.0085432475 0.0041907527 0.782873 0.175121
4254.9999999979 -0.0014215156 0.1688357973 0.1445241943 -1.3954001288 0.0090439704 0.0041477514 0.70797 0.222245
4259.9999999980 -0.0013909228 0.2148427474 0.1658771637 -1.4029180330 0.0092976570 0.0042837284 0.657487 0.271427
4264.9999999980 -0.0014049328 0.2619983632 0.1876757097 -1.4098599044 0.0094187808 0.0042926672 0.621598 0.322281
4269.9999999980 -0.0015943856 0.3088206736 0.2090859836 -1.4169218328 0.0091929617 0.0041291034 0.595154 0.372944
4274.9999999980 -0.0018558432 0.3539940533 0.2295655757 -1.4248247057 0.0088219595 0.0038963535 0.575321 0.421915
4279.9999999980 -0.0020981476 0.3972148880 0.2487096903 -1.4337325457 0.0084521101 0.0035433250 0.559414 0.468654
4284.9999999981 -0.0021661607 0.4384524327 0.2655681154 -1.4432199608 0.0080405943 0.0029662816 0.544596 0.512608
4289.9999999981 -0.0017973768 0.4772967805 0.2791129349 -1.4519148863 0.0074948521 0.0022781303 0.529152 0.552916
4294.9999999981 -0.0009333306 0.5129642493 0.2893388886 -1.4576777236 0.0067412712 0.0017288911 0.513568 0.588939
4299.9999999981 0.0003157347 0.5440661837 0.2973404633 -1.4586200643 0.0056318736 0.0014720301 0.500164 0.620016
4304.9999999981 0.0014927652 0.5688907219 0.3044058185 -1.4536153473 0.0042963767 0.0013463906 0.491321 0.645213
4309.9999999981 0.0017734727 0.5874098908 0.3105750876 -1.4450516680 0.0031537512 0.0011121669 0.486358 0.66446
4314.9999999982 0.0014972243 0.6008746085 0.3154197143 -1.4367515627 0.0022677450 0.0008253892 0.483396 0.678631
4319.9999999982 0.0011240967 0.6104460710 0.3188529893 -1.4301914820 0.0015894466 0.0005534674 0.48135 0.688703
4324.9999999982 0.0008138306 0.6170640044 0.3210477582 -1.4253702453 0.0010816105 0.0003323480 0.479742 0.695586
4329.9999999982 0.0005920611 0.6215085362 0.3222810853 -1.4218810561 0.0007155650 0.0001682134 0.478374 0.700099
4334.9999999982 0.0004441324 0.6244142738 0.3228176360 -1.4193105762 0.0004610137 0.0000518271 0.477149 0.702926
4339.9999999983 0.0003483916 0.6262601237 0.3228632718 -1.4173430026 0.0002868396 -0.0000299739 0.476004 0.704587
4344.9999999983 0.0002867000 0.6273785484 0.3225608567 -1.4157641079 0.0001663378 -0.0000887819 0.474896 0.705443
4349.9999999983 0.0002465208 0.6279858805 0.3220031593 -1.4144365712 0.0000799027 -0.0001329970 0.4738 0.705728
4354.9999999983 0.0002199146 0.6282178343 0.3212485964 -1.4132738525 0.0000146683 -0.0001680623 0.472698 0.705591
4359.9999999983 0.0002019831 0.6281592267 0.3203341081 -1.4122210872 -0.0000371658 -0.0001972509 0.471581 0.705123
4364.9999999983 0.0001896947 0.6278648349 0.3192840194 -1.4112429601 -0.0000800763 -0.0002224401 0.470443 0.704384
4369.9999999984 0.0001811637 0.6273724531 0.3181154681 -1.4103162840 -0.0001165649 -0.0002446997 0.46928 0.703416
4374.9999999984 0.0001752212 0.6267103324 0.3168414079 -1.4094254016 -0.0001480635 -0.0002646767 0.468088 0.702249
4379.9999999984 0.0001711487 0.6259010492 0.3154721220 -1.4085593000 -0.0001754753 -0.0002828136 0.466865 0.70091
4384.9999999984 0.0001685020 0.6249633463 0.3140159449 -1.4077098209 -0.0001994615 -0.0002994557 0.46561 0.699418
4389.9999999984 0.0001669978 0.6239129695 0.3124796263 -1.4068705892 -0.0002205715 -0.0003148929 0.464318 0.69779
4394.9999999985 0.0001664408 0.6227630879 0.3108685704 -1.4060364047 -0.0002392889 -0.0003293724 0.462988 0.696041
4399.9999999985 0.0001666817 0.6215245893 0.3091870462 -1.4052029165 -0.0002560419 -0.0003430998 0.461618 0.694183
4404.9999999985 0.0001675940 0.6202063567 0.3074383931 -1.4043664566 -0.0002712030 -0.0003562405 0.460204 0.692224
4409.9999999985 0.0001690630 0.6188155453 0.3056252173 -1.4035239573 -0.0002850903 -0.0003689222 0.458746 0.690173
4414.9999999985 0.0001709803 0.6173578471 0.3037495694 -1.4026729078 -0.0002979712 -0.0003812399 0.45724 0.688037
4419.9999999985 0.0001732414 0.6158377268 0.3018130938 -1.4018113294 -0.0003100696 -0.0003932614 0.455685 0.685819
4424.9999999986 0.0001757451 0.6142586208 0.2998171526 -1.4009377573 -0.0003215736 -0.0004050325 0.454079 0.683523
4429.9999999986 0.0001783926 0.6126230997 0.2977629231 -1.4000512270 -0.0003326421 -0.0004165814 0.452422 0.681153
4434.9999999986 0.0001810875 0.6109329986 0.2956514769 -1.3991512615 -0.0003434108 -0.0004279224 0.450713 0.678711
4439.9999999986 0.0001837360 0.6091895233 0.2934838434 -1.3982378598 -0.0003539958 -0.0004390584 0.44895 0.676199
4444.9999999986 0.0001862467 0.6073933400 0.2912610624 -1.3973114842 -0.0003644969 -0.0004499826 0.447135 0.673617
4449.9999999987 0.0001885315 0.6055446533 0.2889842279 -1.3963730462 -0.0003749991 -0.0004606800 0.445266 0.670967
4454.9999999987 0.0001905063 0.6036432773 0.2866545253 -1.3954238884 -0.0003855734 -0.0004711292 0.443346 0.668248
4459.9999999987 0.0001920917 0.6016887021 0.2842732613 -1.3944657626 -0.0003962783 -0.0004813033 0.441373 0.665463
4464.9999999987 0.0001932146 0.5996801574 0.2818418881 -1.3935008028 -0.0004071596 -0.0004911713 0.43935 0.662609
4469.9999999987 0.0001938089 0.5976166729 0.2793620193 -1.3925314915 -0.0004182514 -0.0005006995 0.437279 0.659688
4474.9999999987 0.0001938170 0.5954971363 0.2768354400 -1.3915606213 -0.0004295764 -0.0005098534 0.43516 0.6567
4479.9999999988 0.0001931909 0.5933203479 0.2742641079 -1.3905912493 -0.0004411469 -0.0005185987 0.432997 0.653644
4484.9999999988 0.0001918931 0.5910850705 0.2716501471 -1.3896266473 -0.0004529657 -0.0005269034 0.430791 0.650519
4489.9999999988 0.0001898974 0.5887900748 0.2689958335 -1.3886702469 -0.0004650271 -0.0005347390 0.428546 0.647327
4494.9999999988 0.0001871893 0.5864341780 0.2663035727 -1.3877255817 -0.0004773184 -0.0005420823 0.426264 0.644067
4499.9999999988 0.0001837665 0.5840162754 0.2635758699 -1.3867962270 -0.0004898212 -0.0005489168 0.423948 0.64074
4504.9999999989 0.0001796388 0.5815353638 0.2608152938 -1.3858857400 -0.0005025135 -0.0005552339 0.421601 0.637344
4509.9999999989 0.0001748273 0.5789905561 0.2580244335 -1.3849976005 -0.0005153713 -0.0005610342 0.419227 0.633882
4514.9999999989 0.0001693640 0.5763810863 0.2552058515 -1.3841351547 -0.0005283703 -0.0005663277 0.416828 0.630353
4519.9999999989 0.0001632908 0.5737063055 0.2523620330 -1.3833015637 -0.0005414883 -0.0005711354 0.414406 0.626758
4524.9999999989 0.0001566578 0.5709656679 0.2494953330 -1.3824997580 -0.0005547065 -0.0005754884 0.411966 0.623097
4529.9999999989 0.0001495223 0.5681587091 0.2466079230 -1.3817323985 -0.0005680115 -0.0005794289 0.409509 0.61937
4534.9999999990 0.0001419467 0.5652850152 0.2437017385 -1.3810018462 -0.0005813966 -0.0005830091 0.407037 0.615579
4539.9999999990 0.0001339970 0.5623441862 0.2407784287 -1.3803101396 -0.0005948630 -0.0005862911 0.404552 0.611723
4544.9999999990 0.0001257411 0.5593357930 0.2378393097 -1.3796589815 -0.0006084213 -0.0005893459 0.402055 0.607803
4549.9999999990 0.0001172469 0.5562593303 0.2348853219 -1.3790497343 -0.0006220916 -0.0005922527 0.399546 0.603817
4554.9999999990 0.0001085808 0.5531141666 0.2319169922 -1.3784834232 -0.0006359042 -0.0005950974 0.397027 0.599767
4559.9999999991 0.0000998064 0.5498994918 0.2289344025 -1.3779607474 -0.0006499002 -0.0005979719 0.394496 0.595651
4564.9999999991 0.0000909830 0.5466142638 0.2259371622 -1.3774820983 -0.0006641313 -0.0006009732 0.391953 0.591468
4569.9999999991 0.0000821645 0.5432571557 0.2229243872 -1.3770475828 -0.0006786598 -0.0006042016 0.389395 0.587217
4574.9999999991 0.0000733988 0.5398265019 0.2198946827 -1.3766570525 -0.0006935587 -0.0006077608 0.386821 0.582895
4579.9999999991 0.0000647269 0.5363202450 0.2168461302 -1.3763101363 -0.0007089116 -0.0006117567 0.384227 0.578499
4584.9999999991 0.0000561824 0.5327358827 0.2137762769 -1.3760062760 -0.0007248130 -0.0006162969 0.381609 0.574028
4589.9999999992 0.0000477911 0.5290704134 0.2106821271 -1.3757447638 -0.0007413681 -0.0006214911 0.378964 0.569476
4594.9999999992 0.0000395711 0.5253202809 0.2075601332 -1.3755247819 -0.0007586936 -0.0006274504 0.376285 0.564839
4599.9999999992 0.0000315325 0.5214813156 0.2044061853 -1.3753454411 -0.0007769182 -0.0006342887 0.373567 0.560111
4604.9999999992 0.0000236775 0.5175486709 0.2012155974 -1.3752058217 -0.0007961842 -0.0006421228 0.370802 0.555288
4609.9999999992 0.0000160003 0.5135167534 0.1979830886 -1.3751050121 -0.0008166483 -0.0006510740 0.367982 0.550361
4614.9999999993 0.0000084875 0.5093791437 0.1947027567 -1.3750421483 -0.0008384844 -0.0006612699 0.365099 0.545322
4619.9999999993 0.0000011178 0.5051285053 0.1913680424 -1.3750164523 -0.0008618860 -0.0006728461 0.362142 0.540163
4624.9999999993 -0.0000061375 0.5007564778 0.1879716807 -1.3750272704 -0.0008870696 -0.0006859498 0.3591 0.534874
4629.9999999993 -0.0000133148 0.4962535509 0.1845056375 -1.3750741111 -0.0009142794 -0.0007007421 0.35596 0.529443
4634.9999999993 -0.0000204584 0.4916089124 0.1809610268 -1.3751566842 -0.0009437929 -0.0007174033 0.352707 0.523857
4639.9999999993 -0.0000276210 0.4868102658 0.1773280044 -1.3752749401 -0.0009759275 -0.0007361374 0.349326 0.518102
4644.9999999994 -0.0000348636 0.4818436072 0.1735956326 -1.3754291121 -0.0010110502 -0.0007571788 0.345798 0.512161
4649.9999999994 -0.0000422573 0.4766929521 0.1697517093 -1.3756197626 -0.0010495882 -0.0007808003 0.342101 0.506016
4654.9999999994 -0.0000498842 0.4713399981 0.1657825516 -1.3758478339 -0.0010920439 -0.0008073233 0.338212 0.499645
4659.9999999994 -0.0000578392 0.4657637049 0.1616727222 -1.3761147080 -0.0011390132 -0.0008371303 0.334101 0.493025
4664.9999999994 -0.0000662329 0.4599397674 0.1574046844 -1.3764222773 -0.0011912104 -0.0008706817 0.329735 0.486128
4669.9999999995 -0.0000751953 0.4538399491 0.1529583615 -1.3767730306 -0.0012494993 -0.0009085368 0.325075 0.478923
4674.9999999995 -0.0000848808 0.4474312308 0.1483105736 -1.3771701615 -0.0013149366 -0.0009513827 0.320074 0.471371
4679.9999999995 -0.0000954750 0.4406747114 0.1434343110 -1.3776177052 -0.0013888288 -0.0010000713 0.314673 0.46343
4684.9999999995 -0.0001072047 0.4335241724 0.1382977853 -1.3781207166 -0.0014728106 -0.0010556716 0.308803 0.455049
4689.9999999995 -0.0001203507 0.4259241780 0.1328631774 -1.3786855052 -0.0015689541 -0.0011195404 0.302375 0.446166
4694.9999999995 -0.0001352675 0.4178075251 0.1270849614 -1.3793199480 -0.0016799228 -0.0011934227 0.295279 0.436708
4699.9999999996 -0.0001524092 0.4090917625 0.1209076248 -1.3800339153 -0.0018091943 -0.0012795958 0.28737 0.426585
4704.9999999996 -0.0001723699 0.3996743539 0.1142625113 -1.3808398578 -0.0019613879 -0.0013810811 0.278461 0.415687
4709.9999999996 -0.0001959408 0.3894258134 0.1070633585 -1.3817536312 -0.0021427605 -0.0015019629 0.268298 0.403875
4714.9999999996 -0.0002241994 0.3781797321 0.0991998410 -1.3827956766 -0.0023619769 -0.0016478815 0.256529 0.390974
4719.9999999996 -0.0002586471 0.3657178898 0.0905279737 -1.3839927497 -0.0026313465 -0.0018268216 0.242657 0.376756
4724.9999999997 -0.0003014295 0.3517473193 0.0808554008 -1.3853805144 -0.0029688836 -0.0020504200 0.225943 0.360921
4729.9999999997 -0.0003557035 0.3358636475 0.0699180074 -1.3870075475 -0.0034018938 -0.0023362269 0.205242 0.343064
4734.9999999997 -0.0004262650 0.3174898839 0.0573411047 -1.3889417194 -0.0039735452 -0.0027118239 0.178681 0.322626
4739.9999999997 -0.0005206735 0.2957687005 0.0425716073 -1.3912807305 -0.0047556720 -0.0032227842 0.142954 0.298817
4744.9999999997 -0.0006513393 0.2693604214 0.0247519250 -1.3941701815 -0.0058755963 -0.0039491862 0.0916341 0.270495
4749.9999999997 -0.0008395530 0.2360342133 0.0024674855 -1.3978357852 -0.0075770826 -0.0050426648 0.0104536 0.236047
4754.9999999998 -0.0011233697 0.1917683170 -0.0268010278 -1.4026423903 -0.0103689376 -0.0068150901 -0.138858 0.193632
4759.9999999998 -0.0015758741 0.1286746636 -0.0679140082 -1.4092016499 -0.0153560419 -0.0099289200 -0.485637 0.145497
4764.9999999998 -0.0025241936 0.0319699471 -0.1297485437 -1.4187328386 -0.0237146363 -0.0150188525 -1.32921 0.133629
4769.9999999998 -0.0065768784 -0.0953011543 -0.2077092452 -1.4382513862 -0.0224321325 -0.0126956484 -2.00096 0.228529
4774.9999999998 -0.0066377789 -0.1609849804 -0.2531004312 -1.4657463284 -0.0084185372 -0.0087624021 -2.1373 0.29996
4779.9999999999 -0.0069053770 -0.2016469389 -0.2977995989 -1.5072656290 -0.0076187248 -0.0080309063 -2.166 0.359647
4784.9999999999 -0.0038079773 -0.2358356817 -0.3355709631 -1.5354573898 -0.0065489966 -0.0068951051 -2.18339 0.410154
4789.9999999999 -0.0013492862 -0.2687226735 -0.3689807641 -1.5489617951 -0.0066766990 -0.0062557975 -2.20025 0.456463
4794.9999999999 -0.0009396617 -0.3022769863 -0.3993706950 -1.5535227357 -0.0068008710 -0.0056143347 -2.21869 0.500868
4799.9999999999 -0.0017756883 -0.3360498065 -0.4254577765 -1.5590699531 -0.0067528168 -0.0045196717 -2.23932 0.542166
4804.9999999999 -0.0018210359 -0.3686879408 -0.4454719344 -1.5668272155 -0.0063579648 -0.0033081051 -2.26216 0.578253
4810.0000000000 -0.0011221641 -0.3986413360 -0.4600568029 -1.5727238733 -0.0056332365 -0.0024143053 -2.28479 0.608742
4815.0000000000 -0.0001782095 -0.4238694283 -0.4707500209 -1.5750868367 -0.0043791072 -0.0018249430 -2.30384 0.633459
4820.0000000000 0.0009413711 -0.4418356076 -0.4787010575 -1.5726706212 -0.0028184349 -0.0013375647 -2.31617 0.651439
4825.0000000000 0.0012000069 -0.4527804196 -0.4839860894 -1.5668563416 -0.0016316223 -0.0007733362 -2.32289 0.662761
4830.0000000000 0.0008928982 -0.4587852194 -0.4864671300 -1.5615192424 -0.0008172146 -0.0002250769 -2.32692 0.668681
4835.0000000001 0.0005473980 -0.4613505435 -0.4863488767 -1.5579371264 -0.0002399101 0.0002648490 -2.32982 0.670358
4840.0000000001 0.0002962725 -0.4614498402 -0.4839616284 -1.5558645523 0.0001804387 0.0006806142 -2.33239 0.668696
4845.0000000001 0.0001335976 -0.4597286403 -0.4796868678 -1.5548176659 0.0004961077 0.0010198787 -2.33495 0.664417
4850.0000000001 0.0000281902 -0.4566121958 -0.4738846536 -1.5544292474 0.0007442513 0.0012934796 -2.33763 0.658074
4855.0000000001 -0.0000459361 -0.4523642716 -0.4668394425 -1.5544808743 0.0009527183 0.0015198777 -2.34045 0.650056
4860.0000000001 -0.0001048621 -0.4471297081 -0.4587374583 -1.5548597312 0.0011415099 0.0017189691 -2.34338 0.640597
4865.0000000002 -0.0001569807 -0.4409703950 -0.4496705476 -1.5555131699 0.0013242126 0.0019081479 -2.34643 0.629808
4870.0000000002 -0.0002062412 -0.4338921239 -0.4396523822 -1.5564183021 0.0015101207 0.0021012624 -2.3496 0.617703
4875.0000000002 -0.0002545884 -0.4258603202 -0.4286346307 -1.5575662001 0.0017064666 0.0023094754 -2.35295 0.604222
4880.0000000002 -0.0003033742 -0.4168052927 -0.4165163211 -1.5589557099 0.0019203715 0.0025429875 -2.35654 0.589247
4885.0000000002 -0.0003540778 -0.4066184366 -0.4031436096 -1.5605924700 0.0021605557 0.0028131025 -2.36049 0.572594
4890.0000000003 -0.0004086990 -0.3951398605 -0.3882984368 -1.5624905951 0.0024391365 0.0031346417 -2.36493 0.553996
4895.0000000003 -0.0004700969 -0.3821356339 -0.3716732909 -1.5646760911 0.0027741103 0.0035292141 -2.37007 0.533075
4900.0000000003 -0.0005424961 -0.3672588143 -0.3528251574 -1.5671922612 0.0031935998 0.0040305523 -2.37624 0.509279
4905.0000000003 -0.0006324497 -0.3499805271 -0.3310925505 -1.5701085843 0.0037441143 0.0046945766 -2.38392 0.481777
4910.0000000003 -0.0007508189 -0.3294596690 -0.3054384804 -1.5735365093 0.0045081552 0.0056205251 -2.39401 0.449262
4915.0000000003 -0.0009170782 -0.3042748405 -0.2741289941 -1.5776599489 0.0056453857 0.0069999271 -2.40827 0.409548
4920.0000000004 -0.0011691883 -0.2718144934 -0.2340071541 -1.5827984537 0.0074993160 0.0092424939 -2.4308 0.358668
4925.0000000004 -0.0015865454 -0.2267361334 -0.1786744370 -1.5895449226 0.0108937414 0.0133231529 -2.47419 0.288676
4930.0000000004 -0.0023421056 -0.1571898003 -0.0940450874 -1.5990502189 0.0176206168 0.0213697401 -2.60243 0.183175
4935.0000000004 -0.0043754418 -0.0501727844 0.0357373114 -1.6141159344 0.0225404276 0.0273584334 2.52267 0.0615992
4940.0000000004 -0.0036430423 0.0224028075 0.1278003008 -1.6345661126 0.0059640945 0.0099719589 1.39726 0.129749
4945.0000000005 -0.0026799006 0.0463476409 0.1695473003 -1.6561358174 0.0053338339 0.0079010627 1.30395 0.175768
4950.0000000005 -0.0014104769 0.0746251196 0.2100908074 -1.6660012625 0.0057648215 0.0081108539 1.22949 0.222951
4955.0000000005 -0.0013861099 0.1038345485 0.2515855776 -1.6734900275 0.0059186396 0.0083586111 1.17937 0.272171
4960.0000000005 -0.0014026747 0.1338075128 0.2940290978 -1.6804085493 0.0060155305 0.0084219168 1.14372 0.323044
4965.0000000005 -0.0015954335 0.1636679942 0.3359498189 -1.6874616344 0.0058991747 0.0081645969 1.11746 0.373697
4970.0000000005 -0.0018555027 0.1925573866 0.3762288252 -1.6953646229 0.0056930660 0.0077759970 1.09775 0.422642
4975.0000000006 -0.0020967853 0.2204234663 0.4143699871 -1.7042680391 0.0055506004 0.0072844785 1.08192 0.46935
4980.0000000006 -0.0021607268 0.2477210872 0.4495314177 -1.7137376417 0.0054827765 0.0065768839 1.06714 0.513268
4985.0000000006 -0.0017876856 0.2745996670 0.4806182804 -1.7223974830 0.0053523816 0.0057071581 1.05171 0.553533
4990.0000000006 -0.0009185735 0.3003695204 0.5072407972 -1.7281053655 0.0049688741 0.0048552584 1.03616 0.589504
4995.0000000006 0.0003342666 0.3232630942 0.5296587198 -1.7289724107 0.0041296127 0.0040790253 1.02282 0.620514
5000.0000000007 0.0015022435 0.3411689272 0.5481300861 -1.7238963559 0.0030365507 0.0033024003 1.01405 0.645634
5005.0000000007 0.0017710740 0.3540769453 0.5626757885 -1.7153196065 0.0021678663 0.0025293626 1.00913 0.664812
5010.0000000007 0.0014915968 0.3632852993 0.5735547999 -1.7070422385 0.0015462899 0.0018398158 1.00618 0.678927
5015.0000000007 0.0011189855 0.3698367402 0.5812746468 -1.7005097665 0.0010961866 0.0012672436 1.00415 0.688955
5020.0000000007 0.0008100205 0.3744551675 0.5864554791 -1.6957109388 0.0007678778 0.0008238517 1.00254 0.695807
5025.0000000007 0.0005894195 0.3776762644 0.5897263803 -1.6922378148 0.0005336894 0.0005003952 1.00118 0.700297
5030.0000000008 0.0004423425 0.3799164693 0.5916319736 -1.6896783245 0.0003720257 0.0002736149 0.999959 0.703111
5035.0000000008 0.0003471715 0.3814867908 0.5925878989 -1.6877182038 0.0002625176 0.0001165763 0.998817 0.704764
5040.0000000008 0.0002858510 0.3826029638 0.5928823345 -1.6861444335 0.0001878573 0.0000059793 0.997713 0.705616
5045.0000000008 0.0002459180 0.3834053598 0.5927025025 -1.6848204964 0.0001353034 -0.0000751550 0.99662 0.705901
5050.0000000008 0.0002194819 0.3839818929 0.5921660124 -1.6836603485 0.0000964695 -0.0001378957 0.995521 0.705764
5055.0000000009 0.0002016739 0.3843872875 0.5913467504 -1.6826094273 0.0000662624 -0.0001889253 0.994407 0.705298
5060.0000000009 0.0001894798 0.3846566650 0.5902928665 -1.6816326042 0.0000417604 -0.0002320757 0.993271 0.704561
5065.0000000009 0.0001810248 0.3848140982 0.5890379178 -1.6807068091 0.0000213418 -0.0002695063 0.99211 0.703596
5070.0000000009 0.0001751469 0.3848775250 0.5876071335 -1.6798164583 0.0000040955 -0.0003024836 0.99092 0.702434
5075.0000000009 0.0001711317 0.3848613240 0.5860206286 -1.6789505848 -0.0000105365 -0.0003318374 0.9897 0.701098
5080.0000000009 0.0001685383 0.3847775392 0.5842949322 -1.6781010581 -0.0000229529 -0.0003581946 0.988446 0.69961
5085.0000000010 0.0001670847 0.3846364164 0.5824437136 -1.6772615197 -0.0000334834 -0.0003820792 0.987156 0.697987
5090.0000000010 0.0001665771 0.3844466470 0.5804781967 -1.6764267790 -0.0000424228 -0.0004039455 0.985828 0.696243
5095.0000000010 0.0001668667 0.3842155170 0.5784074884 -1.6755924894 -0.0000500384 -0.0004241845 0.984459 0.69439
5100.0000000010 0.0001678278 0.3839490434 0.5762388933 -1.6747549845 -0.0000565697 -0.0004431248 0.983046 0.692436
5105.0000000010 0.0001693460 0.3836521159 0.5739782222 -1.6739111953 -0.0000622278 -0.0004610350 0.981589 0.690391
5110.0000000011 0.0001713132 0.3833286368 0.5716300760 -1.6730586083 -0.0000671967 -0.0004781306 0.980083 0.68826
5115.0000000011 0.0001736252 0.3829816494 0.5691980932 -1.6721952404 -0.0000716361 -0.0004945819 0.978529 0.686048
5120.0000000011 0.0001761808 0.3826134492 0.5666851552 -1.6713196217 -0.0000756859 -0.0005105223 0.976924 0.683758
5125.0000000011 0.0001788814 0.3822256738 0.5640935516 -1.6704307818 -0.0000794695 -0.0005260555 0.975268 0.681394
5130.0000000011 0.0001816306 0.3818193770 0.5614251132 -1.6695282382 -0.0000830973 -0.0005412616 0.973558 0.678958
5135.0000000011 0.0001843343 0.3813950880 0.5586813203 -1.6686119843 -0.0000866688 -0.0005562012 0.971796 0.676452
5140.0000000012 0.0001869011 0.3809528629 0.5558633925 -1.6676824783 -0.0000902739 -0.0005709180 0.96998 0.673876
5145.0000000012 0.0001892424 0.3804923297 0.5529723663 -1.6667406281 -0.0000939937 -0.0005854417 0.968111 0.671232
5150.0000000012 0.0001912737 0.3800127312 0.5500091627 -1.6657877751 -0.0000979010 -0.0005997889 0.96619 0.668521
5155.0000000012 0.0001929154 0.3795129677 0.5469746469 -1.6648256718 -0.0001020600 -0.0006139653 0.964216 0.665741
5160.0000000012 0.0001940935 0.3789916398 0.5438696805 -1.6638564551 -0.0001065263 -0.0006279668 0.962192 0.662894
5165.0000000013 0.0001947417 0.3784470925 0.5406951673 -1.6628826136 -0.0001113464 -0.0006417808 0.960119 0.65998
5170.0000000013 0.0001948016 0.3778774608 0.5374520902 -1.6619069485 -0.0001165576 -0.0006553884 0.957999 0.656998
5175.0000000013 0.0001942246 0.3772807164 0.5341415405 -1.6609325289 -0.0001221880 -0.0006687655 0.955834 0.653948
5180.0000000013 0.0001929726 0.3766547141 0.5307647377 -1.6599626414 -0.0001282562 -0.0006818852 0.953626 0.65083
5185.0000000013 0.0001910188 0.3759972387 0.5273230401 -1.6590007358 -0.0001347715 -0.0006947191 0.951379 0.647645
5190.0000000013 0.0001883481 0.3753060498 0.5238179453 -1.6580503665 -0.0001417348 -0.0007072401 0.949094 0.644391
5195.0000000014 0.0001849579 0.3745789246 0.5202510802 -1.6571151324 -0.0001491383 -0.0007194238 0.946776 0.64107
5200.0000000014 0.0001808573 0.3738136969 0.5166241816 -1.6561986163 -0.0001569673 -0.0007312510 0.944426 0.637681
5205.0000000014 0.0001760673 0.3730082907 0.5129390670 -1.6553043256 -0.0001652006 -0.0007427091 0.942049 0.634225
5210.0000000014 0.0001706198 0.3721607498 0.5091975956 -1.6544356353 -0.0001738117 -0.0007537940 0.939647 0.630703
5215.0000000014 0.0001645563 0.3712692589 0.5054016229 -1.6535957363 -0.0001827708 -0.0007645116 0.937223 0.627114
5220.0000000015 0.0001579271 0.3703321590 0.5015529480 -1.6527875885 -0.0001920456 -0.0007748786 0.934779 0.623459
5225.0000000015 0.0001507897 0.3693479550 0.4976532557 -1.6520138822 -0.0002016030 -0.0007849240 0.932319 0.619739
5230.0000000015 0.0001432066 0.3683153163 0.4937040562 -1.6512770068 -0.0002114105 -0.0007946889 0.929844 0.615954
5235.0000000015 0.0001352443 0.3672330694 0.4897066220 -1.6505790275 -0.0002214379 -0.0008042270 0.927357 0.612105
5240.0000000015 0.0001269710 0.3661001851 0.4856619264 -1.6499216721 -0.0002316580 -0.0008136043 0.924857 0.608191
5245.0000000015 0.0001184552 0.3649157587 0.4815705821 -1.6493063255 -0.0002420483 -0.0008228989 0.922346 0.604213
5250.0000000016 0.0001097638 0.3636789856 0.4774327834 -1.6487340327 -0.0002525914 -0.0008322000 0.919825 0.60017
5255.0000000016 0.0001009611 0.3623891318 0.4732482522 -1.6482055099 -0.0002632765 -0.0008416072 0.917292 0.596062
5260.0000000016 0.0000921068 0.3610455015 0.4690161879 -1.6477211621 -0.0002740992 -0.0008512297 0.914747 0.591887
5265.0000000016 0.0000832558 0.3596474016 0.4647352216 -1.6472811069 -0.0002850628 -0.0008611853 0.912189 0.587644
5270.0000000016 0.0000744564 0.3581941039 0.4604033752 -1.6468852032 -0.0002961782 -0.0008715999 0.909614 0.58333
5275.0000000017 0.0000657504 0.3566848056 0.4560180233 -1.6465330838 -0.0003074643 -0.0008826065 0.907021 0.578944
5280.0000000017 0.0000571718 0.3551185883 0.4515758581 -1.6462241913 -0.0003189483 -0.0008943450 0.904404 0.574482
5285.0000000017 0.0000487474 0.3534943758 0.4470728549 -1.6459578155 -0.0003306662 -0.0009069622 0.90176 0.569941
5290.0000000017 0.0000404957 0.3518108908 0.4425042373 -1.6457331329 -0.0003426626 -0.0009206120 0.899084 0.565315
5295.0000000017 0.0000324274 0.3500666091 0.4378644400 -1.6455492459 -0.0003549915 -0.0009354563 0.896369 0.5606
5300.0000000017 0.0000245453 0.3482597120 0.4331470662 -1.6454052230 -0.0003677168 -0.0009516661 0.893608 0.555789
5305.0000000018 0.0000168441 0.3463880360 0.4283448373 -1.6453001385 -0.0003809126 -0.0009694232 0.890793 0.550876
5310.0000000018 0.0000093111 0.3444490175 0.4234495332 -1.6452331110 -0.0003946649 -0.0009889231 0.887916 0.545852
5315.0000000018 0.0000019256 0.3424396329 0.4184519165 -1.6452033425 -0.0004090720 -0.0010103775 0.884967 0.54071
5320.0000000018 -0.0000053407 0.3403563316 0.4133416411 -1.6452101562 -0.0004242465 -0.0010340190 0.881933 0.535438
5325.0000000018 -0.0000125235 0.3381949591 0.4081071362 -1.6452530349 -0.0004403177 -0.0010601058 0.878804 0.530026
5330.0000000019 -0.0000196664 0.3359506691 0.4027354631 -1.6453316592 -0.0004574335 -0.0010889279 0.875563 0.52446
5335.0000000019 -0.0000268213 0.3336178201 0.3972121365 -1.6454459467 -0.0004757645 -0.0011208152 0.872196 0.518728
5340.0000000019 -0.0000340486 0.3311898526 0.3915209016 -1.6455960945 -0.0004955080 -0.0011561472 0.868684 0.512811
5345.0000000019 -0.0000414181 0.3286591412 0.3856434570 -1.6457826236 -0.0005168941 -0.0011953654 0.865006 0.506693
5350.0000000019 -0.0000490109 0.3260168144 0.3795591074 -1.6460064300 -0.0005401923 -0.0012389885 0.861138 0.500352
5355.0000000019 -0.0000569203 0.3232525330 0.3732443292 -1.6462688426 -0.0005657216 -0.0012876324 0.857051 0.493765
5360.0000000020 -0.0000652552 0.3203542136 0.3666722227 -1.6465716924 -0.0005938630 -0.0013420362 0.852714 0.486904
5365.0000000020 -0.0000741432 0.3173076803 0.3598118178 -1.6469173968 -0.0006250753 -0.0014030951 0.848088 0.479738
5370.0000000020 -0.0000837356 0.3140962213 0.3526271870 -1.6473090645 -0.0006599177 -0.0014719046 0.843125 0.472231
5375.0000000020 -0.0000942142 0.3107000169 0.3450763016 -1.6477506287 -0.0006990795 -0.0015498204 0.837771 0.464341
5380.0000000020 -0.0001058005 0.3070953934 0.3371095408 -1.6482470201 -0.0007434203 -0.0016385386 0.831955 0.456016
5385.0000000021 -0.0001187685 0.3032538356 0.3286677245 -1.6488043938 -0.0007940272 -0.0017402075 0.825593 0.447197
5390.0000000021 -0.0001334628 0.2991406613 0.3196794807 -1.6494304319 -0.0008522946 -0.0018575850 0.818576 0.437813
5395.0000000021 -0.0001503249 0.2947132124 0.3100576669 -1.6501347549 -0.0009200400 -0.0019942645 0.810765 0.427775
5400.0000000021 -0.0001699302 0.2899183404 0.2996944165 -1.6509294860 -0.0009996741 -0.0021550062 0.801977 0.416976
5405.0000000021 -0.0001930438 0.2846888399 0.2884541419 -1.6518300447 -0.0010944585 -0.0023462359 0.791968 0.405282
5410.0000000022 -0.0002207047 0.2789382685 0.2761634208 -1.6528562780 -0.0012089045 -0.0025768154 0.780399 0.392521
5415.0000000022 -0.0002543567 0.2725532198 0.2625959827 -1.6540341141 -0.0013494142 -0.0028592714 0.766794 0.378473
5420.0000000022 -0.0002960569 0.2653814322 0.2474497303 -1.6553980350 -0.0015253450 -0.0032118291 0.750446 0.362848
5425.0000000022 -0.0003488209 0.2572128130 0.2303102827 -1.6569948804 -0.0017508590 -0.0036619203 0.730272 0.345255
5430.0000000022 -0.0004172123 0.2477478156 0.2105906260 -1.6588898865 -0.0020483029 -0.0042525509 0.704506 0.325157
5435.0000000022 -0.0005083922 0.2365419366 0.1874259949 -1.6611766148 -0.0024547705 -0.0050545620 0.670064 0.301796
5440.0000000023 -0.0006340591 0.2229019726 0.1594791710 -1.6639939052 -0.0030357993 -0.0061919588 0.621032 0.274078
5445.0000000023 -0.0008141793 0.2056768408 0.1245522874 -1.6675559563 -0.0039164066 -0.0078985622 0.544507 0.24045
5450.0000000023 -0.0010842878 0.1827980888 0.0787465831 -1.6722073813 -0.0053570394 -0.0106541220 0.40676 0.199038
5455.0000000023 -0.0015113880 0.1502069639 0.0145418542 -1.6785234781 -0.0079320744 -0.0154937078 0.0965113 0.150909
5460.0000000023 -0.0023430745 0.0999744062 -0.0823898411 -1.6875912561 -0.0124581949 -0.0237946699 -0.68927 0.129549
5465.0000000024 -0.0062274772 0.0291133176 -0.2139903736 -1.7051771081 -0.0139925853 -0.0244006575 -1.43558 0.215962
5470.0000000024 -0.0060098839 -0.0113307023 -0.2928587301 -1.7318283279 -0.0032047236 -0.0116400179 -1.60947 0.293078
5475.0000000024 -0.0073190800 -0.0245443759 -0.3523370122 -1.7731079808 -0.0026798472 -0.0110608133 -1.64035 0.353191
5480.0000000024 -0.0041178958 -0.0355267386 -0.4031021359 -1.8032792641 -0.0021936722 -0.0093337940 -1.6587 0.404665
5485.0000000024 -0.0015719128 -0.0470756305 -0.4487848636 -1.8184391532 -0.0026169930 -0.0088005094 -1.67531 0.451247
5490.0000000024 -0.0008830907 -0.0607289604 -0.4921531950 -1.8234908487 -0.0030309061 -0.0083355443 -1.69357 0.495886
5495.0000000025 -0.0016920707 -0.0766703318 -0.5321657451 -1.8286636477 -0.0035396858 -0.0074256224 -1.71388 0.53766
5500.0000000025 -0.0018690097 -0.0947814425 -0.5665261103 -1.8363627307 -0.0038470819 -0.0061803927 -1.73656 0.5744
5505.0000000025 -0.0012112188 -0.1135209676 -0.5947878670 -1.8425965980 -0.0037256425 -0.0050314698 -1.75939 0.605524
5510.0000000025 -0.0003055375 -0.1304571928 -0.6173150092 -1.8453964701 -0.0030070803 -0.0039025927 -1.77906 0.630949
5515.0000000025 0.0008439948 -0.1426948370 -0.6338685144 -1.8435622094 -0.0018908029 -0.0027005304 -1.79222 0.649732
5520.0000000026 0.0012153260 -0.1499906346 -0.6445310283 -1.8379100096 -0.0010945073 -0.0015963376 -1.79944 0.661753
5525.0000000026 0.0009363478 -0.1542154987 -0.6501796698 -1.8323975164 -0.0006351519 -0.0006928499 -1.80368 0.668219
5530.0000000026 0.0005833814 -0.1566512074 -0.6517611296 -1.8286104440 -0.0003637570 0.0000376910 -1.80667 0.670322
5535.0000000026 0.0003203072 -0.1580235836 -0.6500636955 -1.8263879443 -0.0001986075 0.0006228208 -1.80926 0.668995
5540.0000000026 0.0001487949 -0.1587298312 -0.6457540218 -1.8252443791 -0.0000901474 0.0010864611 -1.81182 0.664976
5545.0000000026 0.0000381476 -0.1589747328 -0.6393721735 -1.8247943247 -0.0000097835 0.0014561343 -1.8145 0.65884
5550.0000000027 -0.0000387163 -0.1588536259 -0.6313132535 -1.8248038384 0.0000585233 0.0017617700 -1.8173 0.650992
5555.0000000027 -0.0000989691 -0.1584033583 -0.6218264416 -1.8251503894 0.0001228529 0.0020311018 -1.82023 0.641685
5560.0000000027 -0.0001517240 -0.1576334905 -0.6110346777 -1.8257762137 0.0001866438 0.0022866398 -1.82327 0.63104
5565.0000000027 -0.0002013008 -0.1565428718 -0.5989621238 -1.8266560089 0.0002511608 0.0025455486 -1.82643 0.619081
5570.0000000027 -0.0002497901 -0.1551260739 -0.5855570546 -1.8277796830 0.0003170920 0.0028213795 -1.82977 0.605757
5575.0000000028 -0.0002985711 -0.1533737427 -0.5707039759 -1.8291453207 0.0003854417 0.0031265058 -1.83334 0.590954
5580.0000000028 -0.0003490909 -0.1512696770 -0.5542230045 -1.8307577722 0.0004580090 0.0034747514 -1.83725 0.574496
5585.0000000028 -0.0004032818 -0.1487859642 -0.5358555019 -1.8326301122 0.0005377377 0.0038843201 -1.84163 0.556128
5590.0000000028 -0.0004638956 -0.1458761467 -0.5152330371 -1.8347868776 0.0006292014 0.0043816941 -1.8467 0.535486
5595.0000000028 -0.0005349812 -0.1424649927 -0.4918216080 -1.8372692178 0.0007395411 0.0050079671 -1.85275 0.51204
5600.0000000028 -0.0006227799 -0.1384313504 -0.4648221142 -1.8401432927 0.0008804237 0.0058307509 -1.86025 0.484998
5605.0000000029 -0.0007375540 -0.1335761703 -0.4329834626 -1.8435150743 0.0010723360 0.0069690316 -1.87003 0.453119
5610.0000000029 -0.0008975399 -0.1275566868 -0.3942230861 -1.8475586792 0.0013547254 0.0086503167 -1.88373 0.414346
5615.0000000029 -0.0011379633 -0.1197360767 -0.3447777546 -1.8525746612 0.0018124366 0.0113562792 -1.90505 0.364977
5620.0000000029 -0.0015320930 -0.1088004371 -0.2770919383 -1.8591166845 0.0026503739 0.0162247788 -1.94495 0.297687
5625.0000000029 -0.0022374172 -0.0917840846 -0.1745140051 -1.8682567897 0.0043370946 0.0258550756 -2.05498 0.197179
5630.0000000030 -0.0040375217 -0.0647206817 -0.0135436966 -1.8824426005 0.0059859696 0.0358258216 -2.93531 0.0661226
5635.0000000030 -0.0034104239 -0.0447845890 0.1150935907 -1.9028678172 0.0007148990 0.0132014881 1.94188 0.1235
5640.0000000030 -0.0030344590 -0.0449874160 0.1648367277 -1.9249399688 0.0005334113 0.0093936684 1.83723 0.170865
5645.0000000030 -0.0014243229 -0.0409578099 0.2138486114 -1.9357331988 0.0009443519 0.0098840927 1.76003 0.217736
5650.0000000030 -0.0013964486 -0.0363963337 0.2642251484 -1.9433007178 0.0009465015 0.0101626286 1.70768 0.26672
5655.0000000030 -0.0013957573 -0.0316634594 0.3158976081 -1.9502811175 0.0009979845 0.0103119567 1.6707 0.317481
5660.0000000031 -0.0015719901 -0.0267488012 0.3672753680 -1.9572917303 0.0010296470 0.0100613007 1.6435 0.368248
5665.0000000031 -0.0018299984 -0.0218447690 0.4168349042 -1.9651011313 0.0010424445 0.0096296211 1.62315 0.417407
5670.0000000031 -0.0020795167 -0.0168108190 0.4640641571 -1.9739198531 0.0011479013 0.0091411507 1.60701 0.464369
5675.0000000031 -0.0021745568 -0.0108756713 0.5085038446 -1.9833958358 0.0014284460 0.0085138614 1.59218 0.50862
5680.0000000031 -0.0018551439 -0.0032977410 0.5492921013 -1.9922527658 0.0017587388 0.0077092942 1.5768 0.549302
5685.0000000032 -0.0010317381 0.0056533602 0.5857202796 -1.9983785382 0.0018883863 0.0067925982 1.56114 0.585748
5690.0000000032 0.0001863124 0.0144415017 0.6171581863 -1.9998429702 0.0015971380 0.0057221263 1.5474 0.617327
5695.0000000032 0.0014162355 0.0210233207 0.6427565548 -1.9953667266 0.0010345371 0.0045055523 1.5381 0.6431
5700.0000000032 0.0017816409 0.0251427645 0.6623970685 -1.9869458614 0.0006433835 0.0033819548 1.53286 0.662874
5705.0000000032 0.0015324214 0.0277919677 0.6769075711 -1.9785183103 0.0004352835 0.0024532796 1.52976 0.677478
5710.0000000032 0.0011580870 0.0296669198 0.6872538604 -1.9717793045 0.0003248901 0.0017130238 1.52766 0.687894
5715.0000000033 0.0008395725 0.0311135128 0.6943423361 -1.9668076399 0.0002591223 0.0011473146 1.52602 0.695039
5720.0000000033 0.0006097408 0.0322928248 0.6989968923 -1.9632102146 0.0002161553 0.0007353482 1.52463 0.699742
5725.0000000033 0.0004557344 0.0332973340 0.7019136556 -1.9605671481 0.0001881953 0.0004469392 1.52339 0.702703
5730.0000000033 0.0003559014 0.0341908138 0.7036259742 -1.9585523459 0.0001709177 0.0002484550 1.52224 0.704456
5735.0000000033 0.0002915972 0.0350177576 0.7045068466 -1.9569428267 0.0001609095 0.0001103353 1.52113 0.705377
5740.0000000034 0.0002497725 0.0358074652 0.7048000512 -1.9555951748 0.0001555412 0.0000106552 1.52003 0.705709
5745.0000000034 0.0002221211 0.0365781973 0.7046589196 -1.9544189763 0.0001530074 -0.0000650638 1.51893 0.705608
5750.0000000034 0.0002035152 0.0373409930 0.7041793646 -1.9533569730 0.0001521801 -0.0001256399 1.51782 0.705169
5755.0000000034 0.0001907830 0.0381025432 0.7034232698 -1.9523723666 0.0001524063 -0.0001761521 1.51668 0.704454
5760.0000000034 0.0001819521 0.0388671117 0.7024332067 -1.9514410456 0.0001533371 -0.0002194504 1.51552 0.703508
5765.0000000034 0.0001757990 0.0396377205 0.7012408462 -1.9505467784 0.0001548030 -0.0002571737 1.51433 0.70236
5770.0000000035 0.0001715709 0.0404168163 0.6998713430 -1.9496781975 0.0001567287 -0.0002903609 1.51311 0.701037
5775.0000000035 0.0001688033 0.0412065937 0.6983454362 -1.9488269243 0.0001590796 -0.0003197730 1.51186 0.69956
5780.0000000035 0.0001672012 0.0420091125 0.6966804195 -1.9479864422 0.0001618315 -0.0003460392 1.51057 0.697946
5785.0000000035 0.0001665630 0.0428263079 0.6948906479 -1.9471514536 0.0001649563 -0.0003697081 1.50924 0.696209
5790.0000000035 0.0001667362 0.0436599580 0.6929879023 -1.9463175327 0.0001684186 -0.0003912594 1.50788 0.694362
5795.0000000036 0.0001675927 0.0445116450 0.6909817317 -1.9454809482 0.0001721752 -0.0004111045 1.50647 0.692414
5800.0000000036 0.0001690171 0.0453827217 0.6888797920 -1.9446385753 0.0001761777 -0.0004295887 1.50501 0.690373
5805.0000000036 0.0001709001 0.0462742911 0.6866881664 -1.9437878496 0.0001803747 -0.0004469962 1.50351 0.688246
5810.0000000036 0.0001731370 0.0471871926 0.6844116486 -1.9429267408 0.0001847125 -0.0004635591 1.50196 0.686036
5815.0000000036 0.0001756263 0.0481219962 0.6820539807 -1.9420537345 0.0001891368 -0.0004794666 1.50036 0.683749
5820.0000000036 0.0001782690 0.0490789975 0.6796180475 -1.9411678177 0.0001935924 -0.0004948734 1.49871 0.681388
5825.0000000037 0.0001809683 0.0500582154 0.6771060309 -1.9402684669 0.0001980238 -0.0005099062 1.497 0.678954
5830.0000000037 0.0001836300 0.0510593902 0.6745195368 -1.9393556356 0.0002023751 -0.0005246691 1.49524 0.676449
5835.0000000037 0.0001861626 0.0520819826 0.6718597001 -1.9384297425 0.0002065904 -0.0005392465 1.49343 0.673875
5840.0000000037 0.0001884774 0.0531251746 0.6691272757 -1.9374916570 0.0002106142 -0.0005537060 1.49157 0.671233
5845.0000000037 0.0001904899 0.0541878730 0.6663227190 -1.9365426820 0.0002143920 -0.0005680999 1.48965 0.668522
5850.0000000038 0.0001921201 0.0552687158 0.6634462596 -1.9355845324 0.0002178710 -0.0005824663 1.48768 0.665744
5855.0000000038 0.0001932942 0.0563660834 0.6604979685 -1.9346193083 0.0002210012 -0.0005968305 1.48566 0.662899
5860.0000000038 0.0001939453 0.0574781142 0.6574778193 -1.9336494621 0.0002237359 -0.0006112061 1.4836 0.659985
5865.0000000038 0.0001940149 0.0586027247 0.6543857442 -1.9326777607 0.0002260332 -0.0006255964 1.48148 0.657005
5870.0000000038 0.0001934539 0.0597376349 0.6512216819 -1.9317072403 0.0002278567 -0.0006399956 1.47932 0.653956
5875.0000000038 0.0001922238 0.0608803991 0.6479856195 -1.9307411571 0.0002291765 -0.0006543904 1.47712 0.650839
5880.0000000039 0.0001902971 0.0620284399 0.6446776243 -1.9297829327 0.0002299701 -0.0006687621 1.47488 0.647655
5885.0000000039 0.0001876584 0.0631790873 0.6412978680 -1.9288360967 0.0002302230 -0.0006830881 1.4726 0.644402
5890.0000000039 0.0001843040 0.0643296196 0.6378466394 -1.9279042261 0.0002299291 -0.0006973443 1.47028 0.641082
5895.0000000039 0.0001802425 0.0654773071 0.6343243478 -1.9269908858 0.0002290912 -0.0007115070 1.46794 0.637695
5900.0000000039 0.0001754941 0.0666194560 0.6307315151 -1.9260995687 0.0002277209 -0.0007255552 1.46556 0.63424
5905.0000000040 0.0001700898 0.0677534520 0.6270687576 -1.9252336394 0.0002258384 -0.0007394724 1.46317 0.630718
5910.0000000040 0.0001640706 0.0688768027 0.6233367578 -1.9243962821 0.0002234720 -0.0007532489 1.46075 0.627131
5915.0000000040 0.0001574858 0.0699871763 0.6195362271 -1.9235904539 0.0002206577 -0.0007668831 1.45831 0.623477
5920.0000000040 0.0001503923 0.0710824374 0.6156678602 -1.9228188459 0.0002174379 -0.0007803834 1.45585 0.619758
5925.0000000040 0.0001428520 0.0721606780 0.6117322833 -1.9220838514 0.0002138609 -0.0007937689 1.45338 0.615974
5930.0000000040 0.0001349309 0.0732202425 0.6077299972 -1.9213875427 0.0002099792 -0.0008070707 1.45089 0.612125
5935.0000000041 0.0001266966 0.0742597479 0.6036613169 -1.9207316572 0.0002058490 -0.0008203322 1.4484 0.608212
5940.0000000041 0.0001182172 0.0752780971 0.5995263096 -1.9201175914 0.0002015286 -0.0008336090 1.44589 0.604234
5945.0000000041 0.0001095595 0.0762744876 0.5953247324 -1.9195464038 0.0001970771 -0.0008469695 1.44337 0.600191
5950.0000000041 0.0001007874 0.0772484128 0.5910559706 -1.9190188250 0.0001925536 -0.0008604939 1.44084 0.596083
5955.0000000041 0.0000919607 0.0781996596 0.5867189785 -1.9185352756 0.0001880163 -0.0008742744 1.43829 0.591907
5960.0000000042 0.0000831340 0.0791283007 0.5823122216 -1.9180958889 0.0001835213 -0.0008884141 1.43574 0.587664
5965.0000000042 0.0000743559 0.0800346824 0.5778336223 -1.9177005397 0.0001791219 -0.0009030270 1.43316 0.58335
5970.0000000042 0.0000656679 0.0809194100 0.5732805064 -1.9173488764 0.0001748681 -0.0009182377 1.43057 0.578963
5975.0000000042 0.0000571046 0.0817833301 0.5686495524 -1.9170403564 0.0001708066 -0.0009341806 1.42796 0.574501
5980.0000000042 0.0000486926 0.0826275114 0.5639367402 -1.9167742841 0.0001669795 -0.0009510006 1.42531 0.569958
5985.0000000042 0.0000404508 0.0834532245 0.5591372984 -1.9165498491 0.0001634254 -0.0009688534 1.42264 0.565331
5990.0000000043 0.0000323900 0.0842619215 0.5542456493 -1.9163661664 0.0001601785 -0.0009879061 1.41992 0.560614
5995.0000000043 0.0000245132 0.0850552158 0.5492553479 -1.9162223157 0.0001572691 -0.0010083387 1.41716 0.555802
6000.0000000043 0.0000168155 0.0858348635 0.5441590125 -1.9161173813 0.0001547241 -0.0010303460 1.41435 0.550887
6005.0000000043 0.0000092842 0.0866027463 0.5389482451 -1.9160504911 0.0001525669 -0.0010541404 1.41147 0.545862
6010.0000000043 0.0000018989 0.0873608565 0.5336135358 -1.9160208550 0.0001508185 -0.0010799546 1.40852 0.540717
6015.0000000044 -0.0000053684 0.0881112854 0.5281441493 -1.9160278033 0.0001494977 -0.0011080469 1.40549 0.535444
6020.0000000044 -0.0000125534 0.0888562144 0.5225279863 -1.9160708249 0.0001486219 -0.0011387056 1.40236 0.530029
6025.0000000044 -0.0000196996 0.0895979102 0.5167514146 -1.9161496058 0.0001482080 -0.0011722564 1.39912 0.524461
6030.0000000044 -0.0000268586 0.0903387251 0.5107990625 -1.9162640679 0.0001482735 -0.0012090710 1.39575 0.518726
6035.0000000044 -0.0000340906 0.0910811014 0.5046535638 -1.9164144125 0.0001488372 -0.0012495773 1.39224 0.512807
6040.0000000044 -0.0000414657 0.0918275825 0.4982952434 -1.9166011642 0.0001499208 -0.0012942732 1.38856 0.506686
6045.0000000045 -0.0000490646 0.0925808299 0.4917017263 -1.9168252221 0.0001515503 -0.0013437438 1.38469 0.500342
6050.0000000045 -0.0000569808 0.0933436483 0.4848474490 -1.9170879186 0.0001537574 -0.0013986831 1.3806 0.493751
6055.0000000045 -0.0000653232 0.0941190204 0.4777030462 -1.9173910876 0.0001565819 -0.0014599228 1.37626 0.486887
6060.0000000045 -0.0000742194 0.0949101522 0.4702345744 -1.9177371503 0.0001600740 -0.0015284691 1.37164 0.479717
6065.0000000045 -0.0000838209 0.0957205321 0.4624025195 -1.9181292194 0.0001642971 -0.0016055527 1.36667 0.472206
6070.0000000046 -0.0000943098 0.0965540081 0.4541605182 -1.9185712331 0.0001693323 -0.0016926947 1.36132 0.464311
6075.0000000046 -0.0001059076 0.0974148860 0.4454536902 -1.9190681281 0.0001752830 -0.0017917972 1.3555 0.455981
6080.0000000046 -0.0001188889 0.0983080587 0.4362164365 -1.9196260673 0.0001822820 -0.0019052688 1.34913 0.447157
6085.0000000046 -0.0001335990 0.0992391740 0.4263694900 -1.9202527430 0.0001905005 -0.0020362011 1.34211 0.437766
6090.0000000046 -0.0001504800 0.1002148571 0.4158159022 -1.9209577890 0.0002001613 -0.0021886230 1.3343 0.427722
6095.0000000046 -0.0001701083 0.1012430106 0.4044354818 -1.9217533467 0.0002115566 -0.0023678745 1.32551 0.416915
6100.0000000047 -0.0001932507 0.1023332234 0.3920769310 -1.9226548599 0.0002250748 -0.0025811681 1.31549 0.405212
6105.0000000047 -0.0002209486 0.1034973420 0.3785464632 -1.9236822100 0.0002412397 -0.0028384593 1.30391 0.39244
6110.0000000047 -0.0002546492 0.1047502857 0.3635908859 -1.9248613732 0.0002607705 -0.0031538360 1.29029 0.378379
6115.0000000047 -0.0002964149 0.1061112382 0.3468716668 -1.9262269009 0.0002846762 -0.0035478214 1.27393 0.362739
6120.0000000047 -0.0003492696 0.1076054431 0.3279237217 -1.9278257356 0.0003144083 -0.0040513545 1.25373 0.345127
6125.0000000048 -0.0004177914 0.1092669947 0.3060870631 -1.9297232708 0.0003521181 -0.0047130283 1.22792 0.325005
6130.0000000048 -0.0005091655 0.1111433330 0.2803874802 -1.9320133172 0.0004011036 -0.0056130634 1.1934 0.301612
6135.0000000048 -0.0006351335 0.1133027551 0.2493149471 -1.9348351213 0.0004666133 -0.0068922616 1.14424 0.273853
6140.0000000048 -0.0008157434 0.1158473635 0.2103803569 -1.9384035812 0.0005572926 -0.0088170091 1.06745 0.240168
6145.0000000048 -0.0010866864 0.1189352370 0.1591520807 -1.9430645534 0.0006874536 -0.0119362126 0.929022 0.198683
6150.0000000048 -0.0015153290 0.1228112781 0.0870424040 -1.9493955720 0.0008770846 -0.0174402461 0.616574 0.150529
6155.0000000049 -0.0023535532 0.1277701699 -0.0223839729 -1.9584911428 0.0011063351 -0.0269179949 -0.173429 0.129716
6160.0000000049 -0.0062610573 0.1321474437 -0.1718404350 -1.9761981069 0.0000566718 -0.0279960767 -0.915238 0.216777
6165.0000000049 -0.0060519634 0.1366638526 -0.2597473497 -2.0028966454 0.0030683535 -0.0116787348 -1.08645 0.293506
6170.0000000049 -0.0072895512 0.1549642269 -0.3178313024 -2.0441993376 0.0032031564 -0.0108983420 -1.11714 0.353597
6175.0000000049 -0.0040946522 0.1708107452 -0.3672169281 -2.0742207242 0.0027606062 -0.0091753239 -1.13542 0.404999
6180.0000000050 -0.0015522065 0.1836148704 -0.4125446312 -2.0892524361 0.0021279790 -0.0089289475 -1.15204 0.451561
6185.0000000050 -0.0008857389 0.1934423559 -0.4569242994 -2.0942563050 0.0015351998 -0.0087327848 -1.17032 0.496185
6190.0000000050 -0.0016999718 0.1995974678 -0.4995307043 -2.0994576135 0.0006374545 -0.0081956437 -1.19066 0.537931
6195.0000000050 -0.0018668819 0.2010480259 -0.5383120779 -2.1071702556 -0.0002483632 -0.0072685967 -1.21336 0.57463
6200.0000000050 -0.0012065813 0.1989268391 -0.5721172539 -2.1133867308 -0.0007125873 -0.0062114026 -1.23617 0.605714
6205.0000000050 -0.0002983017 0.1955242639 -0.6000436899 -2.1161638523 -0.0006500900 -0.0048717906 -1.2558 0.631096
6210.0000000051 0.0008503166 0.1932189793 -0.6204392112 -2.1142949503 -0.0002843141 -0.0032730451 -1.26889 0.64983
6215.0000000051 0.0012143160 0.1922406384 -0.6332738491 -2.1086319949 -0.0001488925 -0.0019218676 -1.27607 0.66181
6220.0000000051 0.0009333037 0.1914078862 -0.6402448218 -2.1031316777 -0.0002036634 -0.0009119614 -1.28029 0.668244
6225.0000000051 0.0005808610 0.1900880743 -0.6428079141 -2.0993589784 -0.0003342358 -0.0001450451 -1.28328 0.670325
6230.0000000051 0.0003186403 0.1880488763 -0.6420057589 -2.0971469423 -0.0004837834 0.0004432686 -1.28586 0.66898
6235.0000000052 0.0001477707 0.1852808643 -0.6386124704 -2.0960100102 -0.0006215246 0.0008983268 -1.28842 0.664947
6240.0000000052 0.0000375202 0.1818771776 -0.6331968049 -2.0955640000 -0.0007365816 0.0012582027 -1.29109 0.6588
6245.0000000052 -0.0000391200 0.1779527788 -0.6261474880 -2.0955760361 -0.0008300948 0.0015567931 -1.29389 0.650944
6250.0000000052 -0.0000992482 0.1736001116 -0.6176978529 -2.0959242630 -0.0009089547 0.0018221082 -1.29682 0.641629
6255.0000000052 -0.0001519282 0.1688720967 -0.6079584951 -2.0965512798 -0.0009814345 0.0020753181 -1.29986 0.630976
6260.0000000052 -0.0002014535 0.1637815902 -0.5969492978 -2.0974319593 -0.0010550083 0.0023318897 -1.30302 0.61901
6265.0000000053 -0.0002499038 0.1583072722 -0.5846223941 -2.0985562947 -0.0011358447 0.0026038897 -1.30635 0.605677
6270.0000000053 -0.0002986547 0.1523993833 -0.5708727534 -2.0999224220 -0.0012292544 0.0029025389 -1.30992 0.590865
6275.0000000053 -0.0003491536 0.1459819143 -0.5555361033 -2.1015352350 -0.0013405916 0.0032407278 -1.31383 0.574396
6280.0000000053 -0.0004033349 0.1389496011 -0.5383739716 -2.1034078582 -0.0014764163 0.0036357310 -1.31822 0.556016
6285.0000000053 -0.0004639540 0.1311582850 -0.5190432785 -2.1055648922 -0.0016460254 0.0041128348 -1.32329 0.535358
6290.0000000054 -0.0005350663 0.1224058242 -0.4970427354 -2.1080475756 -0.0018638130 0.0047113109 -1.32933 0.511893
6295.0000000054 -0.0006229255 0.1123970744 -0.4716177345 -2.1109222019 -0.0021535414 0.0054957555 -1.33684 0.484826
6300.0000000054 -0.0007378183 0.1006779178 -0.4415817805 -2.1142949636 -0.0025570854 0.0065798760 -1.34663 0.452913
6305.0000000054 -0.0008980337 0.0865020160 -0.4049532785 -2.1183403792 -0.0031543140 0.0081813450 -1.36035 0.414089
6310.0000000054 -0.0011389161 0.0685351096 -0.3581406992 -2.1233597988 -0.0041132774 0.0107619874 -1.38172 0.364639
6315.0000000054 -0.0015340026 0.0441272824 -0.2939105955 -2.1299085602 -0.0058272891 0.0154156408 -1.42177 0.297205
6320.0000000055 -0.0022414374 0.0074979531 -0.1962833800 -2.1390620836 -0.0091927512 0.0246360269 -1.53262 0.196427
6325.0000000055 -0.0040534069 -0.0496200430 -0.0430483688 -2.1532839574 -0.0127106418 0.0339963741 -2.42699 0.065691
6330.0000000055 -0.0034175723 -0.0964471973 0.0776774971 -2.1736985391 -0.0059582054 0.0116898212 2.46357 0.123838
6335.0000000055 -0.0030130294 -0.1214269182 0.1205608554 -2.1957458530 -0.0042279559 0.0084132149 2.35977 0.171112
6340.0000000055 -0.0014204977 -0.1424250806 0.1650477493 -2.2064700583 -0.0041225115 0.0090343834 2.28275 0.218004
6345.0000000056 -0.0013954171 -0.1636560628 0.2109714106 -2.2140222582 -0.0042603735 0.0092783108 2.23056 0.267006
6350.0000000056 -0.0013956674 -0.1853797031 0.2580992938 -2.2209984913 -0.0042876350 0.0094296219 2.19367 0.317775
6355.0000000056 -0.0015730105 -0.2067900118 0.3050493065 -2.2280119140 -0.0041344545 0.0092278220 2.16653 0.368534
6360.0000000056 -0.0018313302 -0.2273023225 0.3504192928 -2.2358236567 -0.0039080454 0.0088605266 2.14623 0.417684
6365.0000000056 -0.0020791285 -0.2465363732 0.3938368530 -2.2446448493 -0.0035719083 0.0084897197 2.1301 0.464637
6370.0000000056 -0.0021726887 -0.2635931665 0.4352832093 -2.2541130316 -0.0030152060 0.0080857351 2.1153 0.508874
6375.0000000057 -0.0018507465 -0.2774006483 0.4743859173 -2.2629553057 -0.0023270470 0.0075534609 2.09993 0.549539
6380.0000000057 -0.0010259277 -0.2878420389 0.5103942771 -2.2690575687 -0.0017576148 0.0068229578 2.08429 0.585965
6385.0000000057 0.0001940166 -0.2959359236 0.5419904822 -2.2704923262 -0.0014758971 0.0057482184 2.07058 0.617521
6390.0000000057 0.0014210156 -0.3030251565 0.5674193452 -2.2659838982 -0.0013547751 0.0044132542 2.0613 0.643264
6395.0000000057 0.0017811181 -0.3092663689 0.5864621651 -2.2575543010 -0.0011313474 0.0032460510 2.05608 0.663011
6400.0000000058 0.0015303553 -0.3142153804 0.6003336211 -2.2491344329 -0.0008473748 0.0023388446 2.05299 0.677593
6405.0000000058 0.0011561553 -0.3177543254 0.6102163899 -2.2424057508 -0.0005733006 0.0016433930 2.05089 0.687991
6410.0000000058 0.0008381266 -0.3200379119 0.6170673672 -2.2374425772 -0.0003479536 0.0011212762 2.04925 0.695123
6415.0000000058 0.0006087405 -0.3213386536 0.6216800541 -2.2338512448 -0.0001796718 0.0007436068 2.04786 0.699818
6420.0000000058 0.0004550605 -0.3219240543 0.6247030192 -2.2312123304 -0.0000600565 0.0004803277 2.04663 0.702772
6425.0000000058 0.0003554461 -0.3220049742 0.6266294304 -2.2292003240 0.0000239602 0.0003001437 2.04548 0.704522
6430.0000000059 0.0002912843 -0.3217288790 0.6278039822 -2.2275927074 0.0000841765 0.0001757664 2.04437 0.705441
6435.0000000059 0.0002495540 -0.3211919208 0.6284519858 -2.2262463729 0.0001292505 0.0000869215 2.04327 0.705773
6440.0000000059 0.0002219683 -0.3204547111 0.6287150406 -2.2250710963 0.0001648366 0.0000201929 2.04217 0.705673
6445.0000000059 0.0002034103 -0.3195554948 0.6286815206 -2.2240097335 0.0001943528 -0.0000326010 2.04106 0.705235
6450.0000000059 0.0001907153 -0.3185193248 0.6284082329 -2.2230255565 0.0002197643 -0.0000761731 2.03992 0.704522
6455.0000000060 0.0001819147 -0.3173637339 0.6279340959 -2.2220944971 0.0002421887 -0.0001131584 2.03876 0.703577
6460.0000000060 0.0001757879 -0.3161018995 0.6272879956 -2.2212003508 0.0002622959 -0.0001450566 2.03757 0.702432
6465.0000000060 0.0001715835 -0.3147442497 0.6264929040 -2.2203317663 0.0002805386 -0.0001728026 2.03635 0.701111
6470.0000000060 0.0001688382 -0.3132992294 0.6255678521 -2.2194803750 0.0002972664 -0.0001970714 2.0351 0.699637
6475.0000000060 0.0001672576 -0.3117736821 0.6245288263 -2.2186396655 0.0003127720 -0.0002184189 2.03382 0.698025
6480.0000000060 0.0001666407 -0.3101730929 0.6233892093 -2.2178043426 0.0003273050 -0.0002373334 2.03249 0.696291
6485.0000000061 0.0001668351 -0.3085017980 0.6221600801 -2.2169699812 0.0003410739 -0.0002542476 2.03112 0.694447
6490.0000000061 0.0001677132 -0.3067631903 0.6208504891 -2.2161328494 0.0003542469 -0.0002695389 2.02971 0.692502
6495.0000000061 0.0001691594 -0.3049599157 0.6194677356 -2.2152898207 0.0003669543 -0.0002835299 2.02826 0.690464
6500.0000000061 0.0001710649 -0.3030940519 0.6180176330 -2.2144383281 0.0003792934 -0.0002964922 2.02676 0.68834
6505.0000000061 0.0001733251 -0.3011672605 0.6165047483 -2.2135763384 0.0003913337 -0.0003086535 2.02521 0.686134
6510.0000000062 0.0001758382 -0.2991809120 0.6149326034 -2.2127023337 0.0004031226 -0.0003202046 2.02361 0.68385
6515.0000000062 0.0001785054 -0.2971361856 0.6133038412 -2.2118152976 0.0004146896 -0.0003313071 2.02195 0.681492
6520.0000000062 0.0001812299 -0.2950341496 0.6116203580 -2.2109147028 0.0004260499 -0.0003420983 2.02025 0.679062
6525.0000000062 0.0001839176 -0.2928758256 0.6098834117 -2.2100004994 0.0004372070 -0.0003526965 2.01849 0.67656
6530.0000000062 0.0001864766 -0.2906622425 0.6080937123 -2.2090731033 0.0004481548 -0.0003632027 2.01668 0.67399
6535.0000000062 0.0001888183 -0.2883944808 0.6062515012 -2.2081333813 0.0004588787 -0.0003737032 2.01482 0.671351
6540.0000000063 0.0001908578 -0.2860737104 0.6043566223 -2.2071826348 0.0004693577 -0.0003842707 2.0129 0.668644
6545.0000000063 0.0001925151 -0.2837012217 0.6024085894 -2.2062225781 0.0004795649 -0.0003949645 2.01093 0.66587
6550.0000000063 0.0001937160 -0.2812784495 0.6004066498 -2.2052553119 0.0004894693 -0.0004058319 2.00891 0.663028
6555.0000000063 0.0001943934 -0.2788069909 0.5983498452 -2.2042832905 0.0004990374 -0.0004169078 2.00684 0.660118
6560.0000000063 0.0001944886 -0.2762886156 0.5962370702 -2.2033092841 0.0005082339 -0.0004282161 2.00473 0.657141
6565.0000000064 0.0001939520 -0.2737252677 0.5940671271 -2.2023363338 0.0005170244 -0.0004397699 2.00257 0.654096
6570.0000000064 0.0001927448 -0.2711190608 0.5918387770 -2.2013677020 0.0005253759 -0.0004515727 2.00036 0.650983
6575.0000000064 0.0001908394 -0.2684722642 0.5895507855 -2.2004068184 0.0005332593 -0.0004636194 1.99812 0.647802
6580.0000000064 0.0001882199 -0.2657872812 0.5872019623 -2.1994572215 0.0005406503 -0.0004758976 1.99584 0.644553
6585.0000000064 0.0001848825 -0.2630666205 0.5847911941 -2.1985224994 0.0005475314 -0.0004883892 1.99352 0.641237
6590.0000000064 0.0001808356 -0.2603128594 0.5823174687 -2.1976062286 0.0005538926 -0.0005010720 1.99118 0.637853
6595.0000000065 0.0001760991 -0.2575286025 0.5797798904 -2.1967119147 0.0005597331 -0.0005139218 1.9888 0.634402
6600.0000000065 0.0001707039 -0.2547164345 0.5771776870 -2.1958429360 0.0005650620 -0.0005269140 1.9864 0.630884
6605.0000000065 0.0001646909 -0.2518788693 0.5745102057 -2.1950024904 0.0005698984 -0.0005400254 1.98398 0.6273
6610.0000000065 0.0001581097 -0.2490182978 0.5717769012 -2.1941935495 0.0005742725 -0.0005532366 1.98154 0.62365
6615.0000000065 0.0001510169 -0.2461369338 0.5689773138 -2.1934188185 0.0005782248 -0.0005665331 1.97908 0.619934
6620.0000000066 0.0001434746 -0.2432367615 0.5661110400 -2.1926807042 0.0005818065 -0.0005799070 1.97661 0.616154
6625.0000000066 0.0001355489 -0.2403194846 0.5631776960 -2.1919812923 0.0005850786 -0.0005933585 1.97412 0.612309
6630.0000000066 0.0001273076 -0.2373864792 0.5601768754 -2.1913223324 0.0005881110 -0.0006068965 1.97163 0.6084
6635.0000000066 0.0001188193 -0.2344387501 0.5571081021 -2.1907052323 0.0005909820 -0.0006205401 1.96912 0.604426
6640.0000000066 0.0001101507 -0.2314768932 0.5539707806 -2.1901310603 0.0005937768 -0.0006343181 1.9666 0.600388
6645.0000000066 0.0001013660 -0.2285010622 0.5507641436 -2.1896005561 0.0005965868 -0.0006482702 1.96406 0.596283
6650.0000000067 0.0000925256 -0.2255109420 0.5474871988 -2.1891141471 0.0005995081 -0.0006624468 1.96152 0.592113
6655.0000000067 0.0000836841 -0.2225057258 0.5441386756 -2.1886719725 0.0006026409 -0.0006769089 1.95896 0.587874
6660.0000000067 0.0000748906 -0.2194840984 0.5407169715 -2.1882739110 0.0006060884 -0.0006917281 1.95639 0.583565
6665.0000000067 0.0000661869 -0.2164442229 0.5372200990 -2.1879196136 0.0006099561 -0.0007069867 1.9538 0.579184
6670.0000000067 0.0000576078 -0.2133837299 0.5336456326 -2.1876085385 0.0006143512 -0.0007227776 1.95118 0.574726
6675.0000000068 0.0000491804 -0.2102997093 0.5299906551 -2.1873399893 0.0006193829 -0.0007392046 1.94854 0.570189
6680.0000000068 0.0000409238 -0.2071887013 0.5262517023 -2.1871131535 0.0006251619 -0.0007563828 1.94587 0.565569
6685.0000000068 0.0000328491 -0.2040466873 0.5224247052 -2.1869271420 0.0006318012 -0.0007744391 1.94315 0.560859
6690.0000000068 0.0000249597 -0.2008690768 0.5185049276 -2.1867810293 0.0006394168 -0.0007935136 1.94039 0.556054
6695.0000000068 0.0000172508 -0.1976506896 0.5144868976 -2.1866738929 0.0006481287 -0.0008137607 1.93758 0.551147
6700.0000000068 0.0000097102 -0.1943857316 0.5103643305 -2.1866048522 0.0006580628 -0.0008353514 1.93471 0.54613
6705.0000000069 0.0000023177 -0.1910677601 0.5061300398 -2.1865731074 0.0006693528 -0.0008584758 1.93176 0.540994
6710.0000000069 -0.0000049543 -0.1876896389 0.5017758337 -2.1865779773 0.0006821432 -0.0008833465 1.92873 0.53573
6715.0000000069 -0.0000121413 -0.1842434771 0.4972923923 -2.1866189379 0.0006965919 -0.0009102028 1.92561 0.530326
6720.0000000069 -0.0000192863 -0.1807205500 0.4926691210 -2.1866956602 0.0007128751 -0.0009393163 1.92238 0.524769
6725.0000000069 -0.0000264406 -0.1771111980 0.4878939730 -2.1868080502 0.0007311916 -0.0009709972 1.91902 0.519046
6730.0000000070 -0.0000336640 -0.1734046966 0.4829532345 -2.1869562899 0.0007517696 -0.0010056036 1.91551 0.51314
6735.0000000070 -0.0000410259 -0.1695890922 0.4778312603 -2.1871408831 0.0007748738 -0.0010435519 1.91184 0.507034
6740.0000000070 -0.0000486064 -0.1656509950 0.4725101483 -2.1873627049 0.0008008157 -0.0010853307 1.90798 0.500706
6745.0000000070 -0.0000564984 -0.1615753168 0.4669693346 -2.1876230599 0.0008299655 -0.0011315190 1.90391 0.494133
6750.0000000070 -0.0000648095 -0.1573449395 0.4611850869 -2.1879237505 0.0008627676 -0.0011828095 1.89959 0.487288
6755.0000000070 -0.0000736664 -0.1529402941 0.4551298636 -2.1882671603 0.0008997617 -0.0012400384 1.89498 0.480139
6760.0000000071 -0.0000832189 -0.1483388218 0.4487714970 -2.1886563577 0.0009416089 -0.0013042270 1.89003 0.472652
6765.0000000071 -0.0000936468 -0.1435142802 0.4420721410 -2.1890952277 0.0009891281 -0.0013766353 1.8847 0.464784
6770.0000000071 -0.0001051693 -0.1384358391 0.4349868991 -2.1895886420 0.0010433445 -0.0014588368 1.87891 0.456484
6775.0000000071 -0.0001180571 -0.1330668905 0.4274620137 -2.1901426827 0.0011055567 -0.0015528213 1.87258 0.447695
6780.0000000071 -0.0001326505 -0.1273634584 0.4194324407 -2.1907649405 0.0011774312 -0.0016611404 1.8656 0.438343
6785.0000000072 -0.0001493849 -0.1212720431 0.4108185502 -2.1914649184 0.0012611369 -0.0017871163 1.85784 0.428344
6790.0000000072 -0.0001688271 -0.1147266456 0.4015215550 -2.1922545873 0.0013595430 -0.0019351482 1.84911 0.41759
6795.0000000072 -0.0001917305 -0.1076445766 0.3914170486 -2.1931491638 0.0014765149 -0.0021111741 1.83917 0.405949
6800.0000000072 -0.0002191163 -0.0999204185 0.3803456556 -2.1941682201 0.0016173699 -0.0023233843 1.8277 0.393252
6805.0000000072 -0.0002524020 -0.0914170951 0.3680991436 -2.1953373027 0.0017896021 -0.0025833605 1.81422 0.379281
6810.0000000072 -0.0002936045 -0.0819522585 0.3543991503 -2.1966903500 0.0020040745 -0.0029079603 1.79804 0.363751
6815.0000000073 -0.0003456753 -0.0712767906 0.3388634102 -2.1982734070 0.0022770678 -0.0033225717 1.77811 0.346278
6820.0000000073 -0.0004130732 -0.0590394057 0.3209498145 -2.2001505091 0.0026339743 -0.0038670203 1.75271 0.326335
6825.0000000073 -0.0005027798 -0.0447253844 0.2998589160 -2.2024133375 0.0031163606 -0.0046069505 1.71886 0.303176
6830.0000000073 -0.0006261747 -0.0275439582 0.2743532302 -2.2051976727 0.0037964326 -0.0056573539 1.67086 0.275732
6835.0000000073 -0.0008026331 -0.0062058518 0.2423965886 -2.2087125294 0.0048090564 -0.0072352910 1.59639 0.242476
6840.0000000074 -0.0010665690 0.0215529325 0.2003714933 -2.2132934369 0.0064278328 -0.0097873167 1.46364 0.201527
6845.0000000074 -0.0014824303 0.0600488981 0.1412721651 -2.2194994601 0.0092377454 -0.0142878332 1.16888 0.153505
6850.0000000074 -0.0022696367 0.1174976210 0.0514548134 -2.2283665049 0.0140656865 -0.0221935476 0.412765 0.12827
6855.0000000074 -0.0059480528 0.1959021062 -0.0751301432 -2.2450874194 0.0147001510 -0.0249990112 -0.366209 0.209815
6860.0000000074 -0.0056960448 0.2455637189 -0.1540067222 -2.2714180918 0.0083309507 -0.0087476318 -0.560148 0.289861
6865.0000000074 -0.0074892575 0.2904457668 -0.1954326174 -2.3123260635 0.0083398863 -0.0079536370 -0.592286 0.350075
6870.0000000075 -0.0042574132 0.3292652874 -0.2307049293 -2.3434331612 0.0070291834 -0.0065824569 -0.611173 0.402045
6875.0000000075 -0.0016821960 0.3632330585 -0.2635371671 -2.3593564646 0.0063394924 -0.0066622804 -0.627657 0.448765
6880.0000000075 -0.0008630705 0.3941230026 -0.2970204659 -2.3646765445 0.0057424475 -0.0067887145 -0.645816 0.493512
6885.0000000075 -0.0016477642 0.4210726325 -0.3308512787 -2.3696783252 0.0047267742 -0.0067896359 -0.665982 0.535504
6890.0000000075 -0.0018887016 0.4421019201 -0.3638212589 -2.3773304276 0.0034874539 -0.0064514127 -0.68857 0.572556
6895.0000000076 -0.0012547346 0.4574613512 -0.3943645484 -2.3837230360 0.0025342109 -0.0057910778 -0.711461 0.603982
6900.0000000076 -0.0003657501 0.4686742162 -0.4206137260 -2.3867352984 0.0019013793 -0.0046372338 -0.731407 0.629739
6905.0000000076 0.0007919480 0.4770192864 -0.4399217696 -2.3851867168 0.0014197826 -0.0030707797 -0.744962 0.648906
6910.0000000076 0.0012188677 0.4827511860 -0.4519201271 -2.3796378213 0.0008656437 -0.0018028197 -0.752424 0.661272
6915.0000000076 0.0009562866 0.4856784094 -0.4586407351 -2.3740518081 0.0003110247 -0.0009358444 -0.756774 0.668008
6920.0000000076 0.0006006364 0.4859652035 -0.4617070345 -2.3701681752 -0.0001892178 -0.0003240782 -0.759806 0.670325
6925.0000000077 0.0003319956 0.4839256528 -0.4621658089 -2.3678732215 -0.0006174095 0.0001191792 -0.762402 0.669165
6930.0000000077 0.0001562345 0.4799366821 -0.4607099487 -2.3666824786 -0.0009686402 0.0004500649 -0.764961 0.665277
6935.0000000077 0.0000430560 0.4743658007 -0.4577977333 -2.3662021605 -0.0012517871 0.0007077592 -0.767626 0.659243
6940.0000000077 -0.0000351120 0.4675122048 -0.4537174216 -2.3661908035 -0.0014844401 0.0009215981 -0.770425 0.651481
6945.0000000077 -0.0000959689 0.4595786727 -0.4486313861 -2.3665210828 -0.0016865886 0.0011128689 -0.773345 0.642248
6950.0000000078 -0.0001489842 0.4506717639 -0.4426133553 -2.3671326895 -0.0018761818 0.0012961318 -0.776377 0.631674
6955.0000000078 -0.0001986638 0.4408168947 -0.4356770752 -2.3679991235 -0.0020676394 0.0014812649 -0.779534 0.619785
6960.0000000078 -0.0002471719 0.4299751109 -0.4277939523 -2.3691097250 -0.0022724717 0.0016757202 -0.782855 0.606536
6965.0000000078 -0.0002959010 0.4180538519 -0.4188999684 -2.3704622127 -0.0025009075 0.0018865337 -0.786409 0.591816
6970.0000000078 -0.0003462816 0.4049084282 -0.4088933115 -2.3720610550 -0.0027639170 0.0021220645 -0.790295 0.575452
6975.0000000078 -0.0004002112 0.3903326521 -0.3976234479 -2.3739188148 -0.0030755491 0.0023937513 -0.794651 0.557193
6980.0000000079 -0.0004603873 0.3740362180 -0.3848702981 -2.3760592981 -0.0034560034 0.0027184321 -0.799673 0.536683
6985.0000000079 -0.0005307716 0.3556028455 -0.3703085073 -2.3785225820 -0.0039365001 0.0031222019 -0.805654 0.513402
6990.0000000079 -0.0006174533 0.3344151274 -0.3534447879 -2.3813731795 -0.0045682796 0.0036477879 -0.813056 0.486577
6995.0000000079 -0.0007304062 0.3095137625 -0.3335009048 -2.3847143712 -0.0054411910 0.0043700443 -0.822685 0.454996
7000.0000000079 -0.0008872779 0.2793134736 -0.3091764804 -2.3887155162 -0.0067260736 0.0054316146 -0.8361 0.416661
7005.0000000080 -0.0011220041 0.2409722540 -0.2781186547 -2.3936680532 -0.0087818994 0.0071338121 -0.856837 0.367991
7010.0000000080 -0.0015049630 0.1888352741 -0.2356025541 -2.4001069592 -0.0124502400 0.0101884729 -0.895142 0.301939
7015.0000000080 -0.0021868329 0.1104983020 -0.1711750031 -2.4090666606 -0.0196843253 0.0162505845 -0.997571 0.203742
7020.0000000080 -0.0038706954 -0.0131466117 -0.0689794751 -2.4228438157 -0.0281508307 0.0232147378 -1.75913 0.0702211
7025.0000000080 -0.0033444440 -0.1189634698 0.0168094368 -2.4432303740 -0.0117262379 0.0079804821 3.00122 0.120145
7030.0000000080 -0.0032081122 -0.1630643556 0.0421969004 -2.4653825185 -0.0078514894 0.0050641530 2.88837 0.168436
7035.0000000081 -0.0014336454 -0.2034266532 0.0700349164 -2.4766816930 -0.0080760528 0.0057612587 2.81003 0.215145
7040.0000000081 -0.0013937949 -0.2446899353 0.0991553379 -2.4842875360 -0.0083149161 0.0058963123 2.75659 0.264017
7045.0000000081 -0.0013925752 -0.2870282776 0.1290845382 -2.4912957041 -0.0084313174 0.0060240296 2.71897 0.314719
7050.0000000081 -0.0015635912 -0.3291057391 0.1590815737 -2.4982943499 -0.0082133402 0.0059371882 2.69133 0.365537
7055.0000000081 -0.0018187805 -0.3696574130 0.1881950774 -2.5060681728 -0.0078372081 0.0057331584 2.67069 0.414806
7060.0000000082 -0.0020698080 -0.4081512992 0.2162394040 -2.5148484575 -0.0073689185 0.0055745568 2.65439 0.461895
7065.0000000082 -0.0021771797 -0.4438357067 0.2436400474 -2.5243130530 -0.0066984423 0.0055007795 2.63956 0.506311
7070.0000000082 -0.0018847360 -0.4755896184 0.2706429258 -2.5332498955 -0.0058416262 0.0053917450 2.62423 0.547205
7075.0000000082 -0.0010846689 -0.5028843147 0.2967119351 -2.5395674289 -0.0049795169 0.0050632500 2.60854 0.583893
7080.0000000082 0.0001146280 -0.5259202276 0.3202603620 -2.5413159540 -0.0041949907 0.0043022274 2.59462 0.615759
7085.0000000082 0.0013701393 -0.5449968839 0.3390672439 -2.5371411096 -0.0034249520 0.0032082958 2.58505 0.641863
7090.0000000083 0.0017868694 -0.5601708250 0.3527118957 -2.5288156980 -0.0026478140 0.0022919360 2.57966 0.661965
7095.0000000083 0.0015537995 -0.5716037770 0.3624490162 -2.5203112831 -0.0019425921 0.0016355269 2.57648 0.676831
7100.0000000083 0.0011794236 -0.5797885281 0.3693844701 -2.5134617575 -0.0013502160 0.0011617491 2.57434 0.687459
7105.0000000083 0.0008562375 -0.5853327986 0.3742852051 -2.5083942796 -0.0008864898 0.0008158668 2.57268 0.694769
7110.0000000083 0.0006215853 -0.5888712616 0.3777102317 -2.5047256969 -0.0005453577 0.0005678180 2.57128 0.699596
7115.0000000084 0.0004638373 -0.5909662929 0.3800935800 -2.5020331036 -0.0003051004 0.0003957069 2.57003 0.702647
7120.0000000084 0.0003614286 -0.5920549672 0.3817629131 -2.4999845531 -0.0001387681 0.0002789176 2.56887 0.704466
7125.0000000084 0.0002954510 -0.5924443743 0.3829483359 -2.4983518248 -0.0000221888 0.0001995057 2.56776 0.705436
7130.0000000084 0.0002525599 -0.5923356682 0.3838009512 -2.4969877346 0.0000626539 0.0001439680 2.56666 0.705808
7135.0000000084 0.0002242286 -0.5918555910 0.3844158232 -2.4957994090 0.0001276834 0.0001032729 2.56556 0.70574
7140.0000000084 0.0002051871 -0.5910835461 0.3848520690 -2.4947280319 0.0001801739 0.0000718710 2.56445 0.70533
7145.0000000085 0.0001921756 -0.5900708304 0.3851473596 -2.4937358158 0.0002243235 0.0000465523 2.56331 0.704643
7150.0000000085 0.0001831656 -0.5888527464 0.3853272001 -2.4927980159 0.0002624966 0.0000255285 2.56215 0.703722
7155.0000000085 0.0001768981 -0.5874555156 0.3854103404 -2.4918979930 0.0002960644 0.0000078005 2.56096 0.702599
7160.0000000085 0.0001725978 -0.5858998765 0.3854116569 -2.4910241161 0.0003259056 -0.0000072321 2.55975 0.701299
7165.0000000085 0.0001697865 -0.5842028121 0.3853435449 -2.4901678327 0.0003526694 -0.0000199869 2.55849 0.699845
7170.0000000086 0.0001681612 -0.5823783640 0.3852165366 -2.4893225055 0.0003768920 -0.0000308026 2.55721 0.698252
7175.0000000086 0.0001675160 -0.5804380759 0.3850395756 -2.4884827460 0.0003990372 -0.0000399792 2.55588 0.696537
7180.0000000086 0.0001676960 -0.5783913282 0.3848201756 -2.4876440538 0.0004195050 -0.0000477891 2.55452 0.694711
7185.0000000086 0.0001685722 -0.5762456540 0.3845645565 -2.4868026317 0.0004386330 -0.0000544765 2.55311 0.692783
7190.0000000086 0.0001700280 -0.5740070480 0.3842777867 -2.4859552932 0.0004566983 -0.0000602576 2.55166 0.690763
7195.0000000086 0.0001719539 -0.5716802562 0.3839639234 -2.4850994156 0.0004739238 -0.0000653205 2.55015 0.688656
7200.0000000087 0.0001742447 -0.5692690284 0.3836261448 -2.4842329126 0.0004904855 -0.0000698290 2.5486 0.686466
7205.0000000087 0.0001767984 -0.5667763303 0.3832668628 -2.4833542159 0.0005065218 -0.0000739260 2.547 0.684199
7210.0000000087 0.0001795152 -0.5642045142 0.3828878175 -2.4824622619 0.0005221403 -0.0000777377 2.54535 0.681858
7215.0000000087 0.0001822980 -0.5615554567 0.3824901530 -2.4815564789 0.0005374240 -0.0000813767 2.54365 0.679443
7220.0000000087 0.0001850518 -0.5588306700 0.3820744786 -2.4806367759 0.0005524360 -0.0000849442 2.54189 0.676958
7225.0000000088 0.0001876839 -0.5560313945 0.3816409211 -2.4797035312 0.0005672222 -0.0000885321 2.54008 0.674404
7230.0000000088 0.0001901049 -0.5531586780 0.3811891708 -2.4787575789 0.0005818137 -0.0000922231 2.53821 0.671781
7235.0000000088 0.0001922289 -0.5502134448 0.3807185249 -2.4778001919 0.0005962289 -0.0000960916 2.53629 0.66909
7240.0000000088 0.0001939746 -0.5471965569 0.3802279292 -2.4768330617 0.0006104745 -0.0001002034 2.53432 0.666331
7245.0000000088 0.0001952667 -0.5441088675 0.3797160218 -2.4758582719 0.0006245472 -0.0001046159 2.5323 0.663505
7250.0000000088 0.0001960366 -0.5409512683 0.3791811771 -2.4748782668 0.0006384352 -0.0001093772 2.53023 0.660611
7255.0000000089 0.0001962242 -0.5377247281 0.3786215506 -2.4738958130 0.0006521197 -0.0001145263 2.52811 0.657649
7260.0000000089 0.0001957785 -0.5344303233 0.3780351265 -2.4729139555 0.0006655766 -0.0001200929 2.52594 0.654619
7265.0000000089 0.0001946592 -0.5310692603 0.3774197642 -2.4719359685 0.0006787784 -0.0001260972 2.52374 0.651521
7270.0000000089 0.0001928371 -0.5276428871 0.3767732452 -2.4709653004 0.0006916961 -0.0001325500 2.52149 0.648356
7275.0000000089 0.0001902950 -0.5241526959 0.3760933196 -2.4700055162 0.0007043014 -0.0001394533 2.5192 0.645122
7280.0000000090 0.0001870277 -0.5206003153 0.3753777484 -2.4690602370 0.0007165683 -0.0001468006 2.51688 0.64182
7285.0000000090 0.0001830424 -0.5169874919 0.3746243444 -2.4681330786 0.0007284759 -0.0001545779 2.51453 0.638451
7290.0000000090 0.0001783582 -0.5133160625 0.3738310073 -2.4672275917 0.0007400092 -0.0001627647 2.51215 0.635014
7295.0000000090 0.0001730050 -0.5095879174 0.3729957535 -2.4663472036 0.0007511621 -0.0001713351 2.50974 0.631511
7300.0000000090 0.0001670232 -0.5058049547 0.3721167393 -2.4654951652 0.0007619379 -0.0001802590 2.50731 0.627941
7305.0000000090 0.0001604621 -0.5019690287 0.3711922780 -2.4646745029 0.0007723507 -0.0001895041 2.50486 0.624305
7310.0000000091 0.0001533781 -0.4980818927 0.3702208480 -2.4638879777 0.0007824270 -0.0001990368 2.5024 0.620604
7315.0000000091 0.0001458337 -0.4941451381 0.3692010952 -2.4631380524 0.0007922052 -0.0002088241 2.49992 0.616838
7320.0000000091 0.0001378952 -0.4901601317 0.3681318271 -2.4624268668 0.0008017365 -0.0002188345 2.49742 0.613007
7325.0000000091 0.0001296312 -0.4861279528 0.3670120001 -2.4617562225 0.0008110847 -0.0002290399 2.49492 0.609113
7330.0000000091 0.0001211107 -0.4820493319 0.3658407013 -2.4611275757 0.0008203256 -0.0002394164 2.4924 0.605154
7335.0000000092 0.0001124016 -0.4779245913 0.3646171247 -2.4605420391 0.0008295463 -0.0002499455 2.48988 0.60113
7340.0000000092 0.0001035693 -0.4737535906 0.3633405421 -2.4600003916 0.0008388447 -0.0002606145 2.48734 0.597042
7345.0000000092 0.0000946748 -0.4695356755 0.3620102712 -2.4595030944 0.0008483283 -0.0002714177 2.48479 0.592887
7350.0000000092 0.0000857745 -0.4652696316 0.3606256404 -2.4590503147 0.0008581135 -0.0002823566 2.48223 0.588665
7355.0000000092 0.0000769183 -0.4609536422 0.3591859513 -2.4586419530 0.0008683246 -0.0002934406 2.47965 0.584374
7360.0000000092 0.0000681496 -0.4565852507 0.3576904393 -2.4582776757 0.0008790933 -0.0003046867 2.47705 0.580011
7365.0000000093 0.0000595043 -0.4521613247 0.3561382332 -2.4579569504 0.0008905580 -0.0003161205 2.47444 0.575573
7370.0000000093 0.0000510107 -0.4476780228 0.3545283130 -2.4576790834 0.0009028640 -0.0003277759 2.47179 0.571057
7375.0000000093 0.0000426891 -0.4431307600 0.3528594669 -2.4574432588 0.0009161634 -0.0003396958 2.46912 0.566458
7380.0000000093 0.0000345520 -0.4385141725 0.3511302466 -2.4572485783 0.0009306158 -0.0003519319 2.46641 0.561771
7385.0000000093 0.0000266039 -0.4338220767 0.3493389202 -2.4570941009 0.0009463897 -0.0003645460 2.46365 0.556991
7390.0000000094 0.0000188412 -0.4290474223 0.3474834223 -2.4569788829 0.0009636637 -0.0003776096 2.46085 0.552111
7395.0000000094 0.0000112526 -0.4241822351 0.3455613014 -2.4569020169 0.0009826291 -0.0003912059 2.45798 0.547123
7400.0000000094 0.0000038193 -0.4192175470 0.3435696605 -2.4568626704 0.0010034926 -0.0004054301 2.45504 0.542018
7405.0000000094 -0.0000034854 -0.4141433089 0.3415050928 -2.4568601241 0.0010264805 -0.0004203911 2.45203 0.536787
7410.0000000094 -0.0000106955 -0.4089482823 0.3393636076 -2.4568938098 0.0010518433 -0.0004362137 2.44892 0.531419
7415.0000000094 -0.0000178530 -0.4036199041 0.3371405460 -2.4569633487 0.0010798612 -0.0004530409 2.4457 0.525902
7420.0000000095 -0.0000250077 -0.3981441184 0.3348304817 -2.4570685899 0.0011108523 -0.0004710371 2.44236 0.520221
7425.0000000095 -0.0000322180 -0.3925051668 0.3324271041 -2.4572096521 0.0011451813 -0.0004903923 2.43888 0.514362
7430.0000000095 -0.0000395514 -0.3866853268 0.3299230778 -2.4573869670 0.0011832710 -0.0005113272 2.43524 0.508306
7435.0000000095 -0.0000470861 -0.3806645854 0.3273098715 -2.4576013284 0.0012256172 -0.0005341006 2.43141 0.502033
7440.0000000095 -0.0000549123 -0.3744202306 0.3245775491 -2.4578539483 0.0012728071 -0.0005590173 2.42738 0.495521
7445.0000000096 -0.0000631346 -0.3679263366 0.3217145082 -2.4581465224 0.0013255431 -0.0005864406 2.4231 0.488743
7450.0000000096 -0.0000718756 -0.3611531139 0.3187071537 -2.4584813099 0.0013846739 -0.0006168072 2.41855 0.48167
7455.0000000096 -0.0000812800 -0.3540660790 0.3155394816 -2.4588612330 0.0014512356 -0.0006506474 2.41367 0.474266
7460.0000000096 -0.0000915213 -0.3466249883 0.3121925453 -2.4592900013 0.0015265061 -0.0006886127 2.40841 0.46649
7465.0000000096 -0.0001028095 -0.3387824518 0.3086437606 -2.4597722733 0.0016120796 -0.0007315132 2.40271 0.458295
7470.0000000096 -0.0001154039 -0.3304821103 0.3048659902 -2.4603138678 0.0017099685 -0.0007803694 2.39649 0.449624
7475.0000000097 -0.0001296289 -0.3216562067 0.3008263193 -2.4609220443 0.0018227464 -0.0008364852 2.38964 0.440408
7480.0000000097 -0.0001458979 -0.3122222974 0.2964843926 -2.4616058821 0.0019537529 -0.0009015522 2.38204 0.430564
7485.0000000097 -0.0001647473 -0.3020787255 0.2917901143 -2.4623767998 0.0021073912 -0.0009778037 2.37352 0.419992
7490.0000000097 -0.0001868864 -0.2910982617 0.2866804051 -2.4632492799 0.0022895738 -0.0010682440 2.36384 0.408563
7495.0000000097 -0.0002132730 -0.2791189732 0.2810745224 -2.4642418983 0.0025084051 -0.0011770029 2.3527 0.396119
7500.0000000098 -0.0002452294 -0.2659307712 0.2748671329 -2.4653788188 0.0027752611 -0.0013098985 2.33967 0.382454
7505.0000000098 -0.0002846265 -0.2512550003 0.2679177470 -2.4666920129 0.0031065563 -0.0014753633 2.32411 0.3673
7510.0000000098 -0.0003341856 -0.2347123884 0.2600340314 -2.4682246489 0.0035267572 -0.0016860323 2.30506 0.350296
7515.0000000098 -0.0003979877 -0.2157706363 0.2509443465 -2.4700364233 0.0040737717 -0.0019616037 2.28097 0.330953
7520.0000000098 -0.0004823726 -0.1936544621 0.2402502609 -2.4722122430 0.0048091514 -0.0023342976 2.24922 0.308581
7525.0000000098 -0.0005975819 -0.1671819188 0.2273393971 -2.4748769006 0.0058387500 -0.0028600150 2.20488 0.282193
7530.0000000099 -0.0007608894 -0.1344448553 0.2112134797 -2.4782208416 0.0073579259 -0.0036430545 2.13765 0.250373
7535.0000000099 -0.0010027272 -0.0921324944 0.1901193330 -2.4825470907 0.0097584301 -0.0048955346 2.02205 0.211267
7540.0000000099 -0.0013790467 -0.0339941193 0.1606941657 -2.4883569590 0.0138836165 -0.0070831478 1.77927 0.16425
7545.0000000099 -0.0020364062 0.0522777673 0.1161694024 -2.4965331211 0.0212552693 -0.0110784796 1.14793 0.12739
7550.0000000099 -0.0046770120 0.1789289749 0.0490067151 -2.5104116991 0.0272094657 -0.0148472784 0.267333 0.185519
7555.0000000100 -0.0046361300 0.2771420284 -0.0060041629 -2.5358080156 0.0118758473 -0.0047959082 -0.0216612 0.277207
7560.0000000100 -0.0080026530 0.3368780397 -0.0209567303 -2.5739502839 0.0117065738 -0.0028211408 -0.0621286 0.337529
7565.0000000100 -0.0048497867 0.3903167216 -0.0326732895 -2.6088791532 0.0096039850 -0.0021859846 -0.083515 0.391682
7570.0000000100 -0.0022153566 0.4368687098 -0.0436822790 -2.6280259581 0.0089153654 -0.0025113710 -0.0996582 0.439047
7575.0000000100 -0.0008512075 0.4808526635 -0.0567871313 -2.6349164310 0.0084819993 -0.0028980360 -0.117552 0.484194
7580.0000000100 -0.0014603204 0.5219699361 -0.0720500775 -2.6393926069 0.0077174389 -0.0034039567 -0.137168 0.526919
7585.0000000101 -0.0019325554 0.5579552219 -0.0896747632 -2.6467078580 0.0065055542 -0.0038029998 -0.159358 0.565116
7590.0000000101 -0.0014104449 0.5877662737 -0.1084566835 -2.6536273447 0.0053222056 -0.0038123508 -0.182471 0.597689
7595.0000000101 -0.0005735980 0.6117966710 -0.1262008884 -2.6573733486 0.0042052164 -0.0032706191 -0.203426 0.624677
7600.0000000101 0.0005698815 0.6299359449 -0.1399225525 -2.6568832477 0.0030130144 -0.0021863327 -0.218573 0.645289
7605.0000000101 0.0012165691 0.6420618066 -0.1483925021 -2.6518455821 0.0018623228 -0.0012695954 -0.227131 0.658987
7610.0000000102 0.0009961108 0.6489059913 -0.1532982943 -2.6460051540 0.0009119301 -0.0007378065 -0.231988 0.666768
7615.0000000102 0.0006987935 0.6514310679 -0.1561466093 -2.6417363612 0.0001463946 -0.0004089881 -0.235259 0.669884
7620.0000000102 0.0003817452 0.6505035155 -0.1577501201 -2.6391202383 -0.0004870679 -0.0002369793 -0.237912 0.669358
7625.0000000102 0.0001891252 0.6468056872 -0.1586156093 -2.6377273734 -0.0009797547 -0.0001172362 -0.240483 0.66597
7630.0000000102 0.0000638607 0.6409105053 -0.1589781744 -2.6371148184 -0.0013701446 -0.0000310713 -0.243143 0.660334
7635.0000000102 -0.0000206528 0.6332449306 -0.1589565523 -2.6370172709 -0.0016893177 0.0000395335 -0.245938 0.652891
7640.0000000103 -0.0000845723 0.6241012550 -0.1585992494 -2.6372840755 -0.0019653787 0.0001044959 -0.248857 0.643938
7645.0000000103 -0.0001393137 0.6136328850 -0.1579209127 -2.6378430898 -0.0022223893 0.0001681326 -0.251888 0.633628
7650.0000000103 -0.0002057028 0.6018769250 -0.1569298334 -2.6386773181 -0.0024708058 0.0001550469 -0.255056 0.621999
7655.0000000103 -0.0002363350 0.5888277015 -0.1555926640 -2.6397406802 -0.0027494839 0.0002981249 -0.258337 0.609038
7660.0000000103 -0.0002865825 0.5743571227 -0.1539379560 -2.6410427851 -0.0030450985 0.0003655156 -0.261863 0.594628
7665.0000000104 -0.0003373085 0.5583138968 -0.1519365861 -2.6425965230 -0.0033804566 0.0004367775 -0.2657 0.578618
7670.0000000104 -0.0003907391 0.5404605932 -0.1495642682 -2.6444085885 -0.0037720117 0.0005142739 -0.269978 0.560774
7675.0000000104 -0.0004497543 0.5204603548 -0.1467802760 -2.6464993353 -0.0042436348 0.0006021003 -0.274881 0.540762
7680.0000000104 -0.0005173707 0.4978232641 -0.1435069230 -2.6489276355 -0.0048320571 0.0007074365 -0.28066 0.518095
7685.0000000104 -0.0006009572 0.4718371141 -0.1396565982 -2.6517048026 -0.0055966783 0.0008383635 -0.287769 0.492071
7690.0000000104 -0.0007130103 0.4413994172 -0.1350442350 -2.6549383078 -0.0066373811 0.0010102553 -0.296903 0.461595
7695.0000000105 -0.0008561166 0.4046813543 -0.1293866233 -2.6588136577 -0.0081481920 0.0012668561 -0.309453 0.424862
7700.0000000105 -0.0010711942 0.3584824903 -0.1221347223 -2.6635664594 -0.0105208793 0.0016660150 -0.328365 0.378717
7705.0000000105 -0.0014173986 0.2965535173 -0.1122141008 -2.6696743537 -0.0146602487 0.0023732080 -0.361743 0.317074
7710.0000000105 -0.0020230820 0.2053236810 -0.0972223582 -2.6780472525 -0.0227463119 0.0037837663 -0.44223 0.227178
7715.0000000105 -0.0033399107 0.0592801656 -0.0727187748 -2.6905521531 -0.0353044635 0.0059000755 -0.886857 0.0938198
7720.0000000106 -0.0036315419 -0.0949022591 -0.0471315690 -2.7107329412 -0.0188628099 0.0025667038 -2.68064 0.105961
7725.0000000106 -0.0038665941 -0.1531124751 -0.0457260938 -2.7327223134 -0.0091259813 0.0000905272 -2.85138 0.159795
7730.0000000106 -0.0015286484 -0.2013612244 -0.0425901365 -2.7465195004 -0.0098355049 0.0009382326 -2.93315 0.205816
7735.0000000106 -0.0014167825 -0.2514120895 -0.0380808891 -2.7543073166 -0.0100773989 0.0009307145 -2.99127 0.25428
7740.0000000106 -0.0013855694 -0.3028315148 -0.0334460351 -2.7614591019 -0.0103134925 0.0009766938 -3.03159 0.304673
7745.0000000106 -0.0016012472 -0.3544687017 -0.0285977227 -2.7684203565 -0.0101470147 0.0010202461 -3.06109 0.35562
7750.0000000107 -0.0017742705 -0.4045593358 -0.0237055003 -2.7760187426 -0.0097440737 0.0010311584 -3.08306 0.405253
7755.0000000107 -0.0020365903 -0.4523968795 -0.0187715399 -2.7846469128 -0.0092696106 0.0011044953 -3.10012 0.452786
7760.0000000107 -0.0021923160 -0.4975895753 -0.0131506527 -2.7940935006 -0.0086829006 0.0013469844 -3.11517 0.497763
7765.0000000107 -0.0019905454 -0.5393298616 -0.0059912233 -2.8033182877 -0.0079151399 0.0016871306 -3.13048 0.539363
7770.0000000107 -0.0012760494 -0.5768608936 0.0027203163 -2.8103334573 -0.0070250764 0.0018895928 3.13688 0.576867
7775.0000000108 -0.0001302754 -0.6095821619 0.0117249427 -2.8131522592 -0.0060045111 0.0017137925 3.12236 0.609695
7780.0000000108 0.0011781314 -0.6366784578 0.0189668072 -2.8100943904 -0.0048057007 0.0011654344 3.11181 0.636961
7785.0000000108 0.0017794871 -0.6577255563 0.0235928494 -2.8022151440 -0.0036399270 0.0007160997 3.10574 0.658149
7790.0000000108 0.0016259675 -0.6733988020 0.0265054084 -2.7935084667 -0.0026625831 0.0004728751 3.10225 0.67392
7795.0000000108 0.0012518987 -0.6846761724 0.0285217897 -2.7862844033 -0.0018767844 0.0003456500 3.09996 0.68527
7800.0000000108 0.0009773858 -0.6924678553 0.0300519119 -2.7808826280 -0.0012739819 0.0002556400 3.09822 0.69312
7805.0000000109 0.0006601589 -0.6976460901 0.0312861018 -2.7769918615 -0.0008228667 0.0002253486 3.09678 0.698347
7810.0000000109 0.0004788371 -0.7009277091 0.0323235354 -2.7741344563 -0.0005051550 0.0001989601 3.09551 0.701673
7815.0000000109 0.0004142404 -0.7028781916 0.0332951870 -2.7719120667 -0.0002919244 0.0001768694 3.09426 0.703666
7820.0000000109 0.0003066380 -0.7039212089 0.0341462586 -2.7702304073 -0.0001361208 0.0001666339 3.09312 0.704749
7825.0000000109 0.0002619872 -0.7043222344 0.0349614260 -2.7688134592 -0.0000285468 0.0001599191 3.09199 0.705189
7830.0000000110 0.0001871050 -0.7042408303 0.0357463107 -2.7675483478 0.0000490079 0.0001641152 3.09088 0.705147
7835.0000000110 0.0002281543 -0.7038144294 0.0365194042 -2.7664398105 0.0001250911 0.0001447602 3.08975 0.704761
7840.0000000110 0.0003641747 -0.7030818836 0.0372982969 -2.7654636908 0.0002545053 0.0001065311 3.08859 0.704071
7845.0000000110 0.0001852044 -0.7021030524 0.0380771441 -2.7645216760 0.0002132090 0.0001553995 3.08741 0.703135
7850.0000000110 0.0001783946 -0.7009385464 0.0388564690 -2.7636133333 0.0002521806 0.0001563844 3.08621 0.702015
7855.0000000110 0.0001738048 -0.6995892061 0.0396421228 -2.7627343871 0.0002864770 0.0001585299 3.08499 0.700711
7860.0000000111 0.0001574334 -0.6980848168 0.0403983392 -2.7619052500 0.0003157423 0.0001644478 3.08379 0.699253
7865.0000000111 0.0001679812 -0.6964443872 0.0411899561 -2.7610774377 0.0003407820 0.0001616278 3.08252 0.697661
7870.0000000111 0.0001660138 -0.6946811694 0.0420018586 -2.7602413396 0.0003644256 0.0001637686 3.0812 0.69595
7875.0000000111 0.0001686383 -0.6928051624 0.0428222713 -2.7594076605 0.0003839561 0.0001530375 3.07986 0.694127
7880.0000000111 0.0001707590 -0.6908248263 0.0436698849 -2.7585884803 0.0004070059 0.0001799333 3.07846 0.692204
7885.0000000112 0.0001698712 -0.6887405926 0.0445527903 -2.7577363733 0.0004267084 0.0001771593 3.077 0.69018
7890.0000000112 0.0001715015 -0.6865607088 0.0454489367 -2.7568821997 0.0004451321 0.0001812804 3.07549 0.688063
7895.0000000112 0.0001735772 -0.6842915388 0.0463663071 -2.7560184492 0.0004624502 0.0001855744 3.07394 0.685861
7900.0000000112 0.0001758362 -0.6819379585 0.0473051616 -2.7551437990 0.0004789149 0.0001898878 3.07233 0.683577
7905.0000000112 0.0001782337 -0.6795037221 0.0482656231 -2.7542574475 0.0004947281 0.0001942246 3.07068 0.681216
7910.0000000112 0.0001807030 -0.6769916539 0.0492477358 -2.7533588568 0.0005100604 0.0001985500 3.06898 0.678781
7915.0000000113 0.0001831573 -0.6744037992 0.0502513116 -2.7524478801 0.0005250522 0.0002028095 3.06722 0.676273
7920.0000000113 0.0001855039 -0.6717415798 0.0512758758 -2.7515248240 0.0005398123 0.0002069445 3.06541 0.673696
7925.0000000113 0.0001876512 -0.6690059430 0.0523206599 -2.7505904576 0.0005544223 0.0002108965 3.06354 0.671049
7930.0000000113 0.0001895121 -0.6661974860 0.0533846094 -2.7496459985 0.0005689415 0.0002146097 3.06163 0.668333
7935.0000000113 0.0001910051 -0.6633165537 0.0544663963 -2.7486930864 0.0005834118 0.0002180307 3.05966 0.665549
7940.0000000114 0.0001920556 -0.6603633166 0.0555644341 -2.7477337516 0.0005978615 0.0002211095 3.05765 0.662697
7945.0000000114 0.0001925965 -0.6573378342 0.0566768955 -2.7467703791 0.0006123069 0.0002238000 3.05558 0.659777
7950.0000000114 0.0001925695 -0.6542401100 0.0578017341 -2.7458056684 0.0006267541 0.0002260607 3.05347 0.656789
7955.0000000114 0.0001919254 -0.6510701393 0.0589367092 -2.7448425881 0.0006412004 0.0002278556 3.05132 0.653732
7960.0000000114 0.0001906257 -0.6478279507 0.0600794160 -2.7438843269 0.0006556356 0.0002291553 3.04912 0.650608
7965.0000000114 0.0001886427 -0.6445136389 0.0612273198 -2.7429342394 0.0006700434 0.0002299372 3.04688 0.647415
7970.0000000115 0.0001859605 -0.6411273899 0.0623777936 -2.7419957894 0.0006844040 0.0002301872 3.0446 0.644155
7975.0000000115 0.0001825752 -0.6376694950 0.0635281592 -2.7410724906 0.0006986954 0.0002298990 3.04229 0.640826
7980.0000000115 0.0001784947 -0.6341403552 0.0646757299 -2.7401678470 0.0007128959 0.0002290753 3.03995 0.63743
7985.0000000115 0.0001737382 -0.6305404742 0.0658178536 -2.7392852941 0.0007269866 0.0002277275 3.03759 0.633966
7990.0000000115 0.0001683361 -0.6268704410 0.0669519565 -2.7384281431 0.0007409525 0.0002258753 3.03519 0.630436
7995.0000000116 0.0001623283 -0.6231309029 0.0680755842 -2.7375995294 0.0007547855 0.0002235467 3.03278 0.626838
8000.0000000116 0.0001557633 -0.6193225286 0.0691864409 -2.7368023662 0.0007684854 0.0002207770 3.03034 0.623175
8005.0000000116 0.0001486967 -0.6154459640 0.0702824246 -2.7360393062 0.0007820617 0.0002176082 3.02789 0.619446
8010.0000000116 0.0001411893 -0.6115017806 0.0713616571 -2.7353127094 0.0007955347 0.0002140879 3.02542 0.615652
8015.0000000116 0.0001333060 -0.6074904199 0.0724225103 -2.7346246208 0.0008089364 0.0002102681 3.02294 0.611792
8020.0000000116 0.0001251133 -0.6034121335 0.0734636250 -2.7339767560 0.0008223107 0.0002062043 3.02044 0.607868
8025.0000000117 0.0001166783 -0.5992669218 0.0744839256 -2.7333704952 0.0008357140 0.0002019541 3.01794 0.603878
8030.0000000117 0.0001080666 -0.5950544719 0.0754826277 -2.7328068858 0.0008492153 0.0001975763 3.01542 0.599823
8035.0000000117 0.0000993412 -0.5907740969 0.0764592406 -2.7322866525 0.0008628952 0.0001931296 3.01289 0.595701
8040.0000000117 0.0000905610 -0.5864246757 0.0774135648 -2.7318102146 0.0008768465 0.0001886714 3.01034 0.591512
8045.0000000117 0.0000817798 -0.5820045961 0.0783456846 -2.7313777086 0.0008911729 0.0001842577 3.00778 0.587254
8050.0000000118 0.0000730453 -0.5775116990 0.0792559565 -2.7309890162 0.0009059892 0.0001799415 3.00521 0.582925
8055.0000000118 0.0000643985 -0.5729432254 0.0801449947 -2.7306437967 0.0009214206 0.0001757728 3.00261 0.578522
8060.0000000118 0.0000558732 -0.5682957639 0.0810136544 -2.7303415219 0.0009376028 0.0001717978 2.99999 0.574041
8065.0000000118 0.0000474954 -0.5635651984 0.0818630123 -2.7300815130 0.0009546820 0.0001680590 2.99734 0.56948
8070.0000000118 0.0000392835 -0.5587466543 0.0826943473 -2.7298629800 0.0009728154 0.0001645948 2.99466 0.564833
8075.0000000118 0.0000312479 -0.5538344413 0.0835091203 -2.7296850606 0.0009921724 0.0001614397 2.99194 0.560095
8080.0000000119 0.0000233908 -0.5488219897 0.0843089550 -2.7295468601 0.0010129355 0.0001586243 2.98917 0.55526
8085.0000000119 0.0000157069 -0.5437017798 0.0850956189 -2.7294474907 0.0010353026 0.0001561757 2.98634 0.550321
8090.0000000119 0.0000081830 -0.5384652577 0.0858710076 -2.7293861112 0.0010594898 0.0001541180 2.98345 0.545269
8095.0000000119 0.0000007981 -0.5331027372 0.0866371295 -2.7293619650 0.0010857345 0.0001524727 2.98049 0.540097
8100.0000000119 -0.0000064766 -0.5276032810 0.0873960954 -2.7293744192 0.0011143005 0.0001512591 2.97744 0.534793
8105.0000000120 -0.0000136774 -0.5219545573 0.0881501101 -2.7294230028 0.0011454828 0.0001504957 2.97429 0.529346
8110.0000000120 -0.0000216395 -0.5161398361 0.0889045371 -2.7295035542 0.0011795506 0.0001503516 2.97102 0.523741
8115.0000000120 -0.0000296457 -0.5101487871 0.0896567089 -2.7296253483 0.0012173812 0.0001509190 2.96762 0.517967
8120.0000000120 -0.0000358476 -0.5039549009 0.0904203096 -2.7297623936 0.0012588351 0.0001521103 2.96406 0.512002
8125.0000000120 -0.0000415271 -0.4975618772 0.0911829895 -2.7299580737 0.0013033896 0.0001537189 2.96034 0.505848
8130.0000000120 -0.0001208368 -0.4909226123 0.0919567820 -2.7302052703 0.0013183210 0.0001562794 2.95642 0.499461
8135.0000000121 -0.0000430063 -0.4840546706 0.0927392109 -2.7304666249 0.0014035902 0.0001536609 2.9523 0.492858
8140.0000000121 -0.0000655784 -0.4768646336 0.0935321943 -2.7307556704 0.0014715499 0.0001602929 2.94791 0.485951
8145.0000000121 -0.0000749322 -0.4693305574 0.0943406070 -2.7311061150 0.0015430327 0.0001634659 2.94323 0.478718
8150.0000000121 -0.0000851977 -0.4614199038 0.0951683279 -2.7315037963 0.0016223588 0.0001678576 2.93819 0.471132
8155.0000000121 -0.0000872991 -0.4532140157 0.0960167380 -2.7319944564 0.0017009343 0.0001733192 2.93282 0.463273
8160.0000000122 -0.0001065229 -0.4444501958 0.0968952190 -2.7324828423 0.0018058877 0.0001784095 2.92694 0.45489
8165.0000000122 -0.0000342847 -0.4351033325 0.0978416225 -2.7330002810 0.0019407102 0.0001961846 2.9204 0.445968
8170.0000000122 -0.0001397538 -0.4251382416 0.0987965000 -2.7336359486 0.0020630370 0.0001961133 2.91326 0.436467
8175.0000000122 -0.0001539626 -0.4144320937 0.0998034716 -2.7343608794 0.0022225114 0.0002065452 2.90527 0.42628
8180.0000000122 0.0000267385 -0.4028663797 0.1008662627 -2.7351655517 0.0024374940 0.0002498722 2.89626 0.415301
8185.0000000122 -0.0001986170 -0.3902724079 0.1019998853 -2.7360842427 0.0026306690 0.0002326266 2.88596 0.403381
8190.0000000123 -0.0002317401 -0.3764714681 0.1032046095 -2.7371305776 0.0028978544 0.0002470815 2.87403 0.390361
8195.0000000123 -0.0002172338 -0.3611201779 0.1045364532 -2.7381533314 0.0032762498 0.0002799021 2.85982 0.375946
8200.0000000123 -0.0003673791 -0.3439189632 0.1059506796 -2.7397372168 0.0037462493 0.0003387803 2.84275 0.359869
8205.0000000123 -0.0003674198 -0.3243631936 0.1075063965 -2.7413246909 0.0041745906 0.0003267188 2.82155 0.341715
8210.0000000123 -0.0004368206 -0.3018199182 0.1092443020 -2.7433343117 0.0048756423 0.0003619076 2.79431 0.320982
8215.0000000124 -0.0004627828 -0.2751682696 0.1112020532 -2.7457282119 0.0058492005 0.0004142432 2.75754 0.296789
8220.0000000124 -0.0005886014 -0.2427352229 0.1134866095 -2.7486268871 0.0072199979 0.0005010192 2.70425 0.267954
8225.0000000124 -0.0008504360 -0.2017504398 0.1161791199 -2.7524477832 0.0093220100 0.0005911841 2.61912 0.232811
8230.0000000124 -0.0011624938 -0.1473018803 0.1194666056 -2.7574091945 0.0127820341 0.0007396202 2.46016 0.189658
8235.0000000124 -0.0016318246 -0.0693925155 0.1236429349 -2.7642030258 0.0189854610 0.0009476803 2.08222 0.141785
8240.0000000124 -0.0027006301 0.0497246518 0.1289760898 -2.7741585150 0.0289278917 0.0011644233 1.20282 0.138229
8245.0000000125 -0.0065067791 0.1972704056 0.1322613032 -2.7951850189 0.0235475008 -0.0003737971 0.590622 0.237505
8250.0000000125 -0.0070762204 0.2709605714 0.1405205807 -2.8236027106 0.0117174181 0.0035466465 0.478418 0.305231
8255.0000000125 -0.0065643397 0.3279958716 0.1587934032 -2.8649485763 0.0103766042 0.0030994258 0.450873 0.364413
8260.0000000125 -0.0035829384 0.3758551888 0.1741854568 -2.8916935044 0.0090858073 0.0026308193 0.433972 0.414256
8265.0000000125 -0.0012220874 0.4209550021 0.1863943611 -2.9040417522 0.0088972023 0.0020344605 0.416841 0.460376
8270.0000000126 -0.0010070478 0.4651005409 0.1956669040 -2.9084101933 0.0086631286 0.0013932637 0.398221 0.504583
8275.0000000126 -0.0018324597 0.5071071498 0.2009685056 -2.9142867782 0.0080315569 0.0004507133 0.377316 0.545478
8280.0000000126 -0.0017724649 0.5449483047 0.2016165318 -2.9220400474 0.0070695830 -0.0003679289 0.354357 0.581049
8285.0000000126 -0.0010460830 0.5777012963 0.1990899698 -2.9276336528 0.0059793797 -0.0007353401 0.331878 0.611045
8290.0000000126 -0.0000715004 0.6042764291 0.1957816297 -2.9296149834 0.0045646656 -0.0005763278 0.313321 0.635201
8295.0000000126 0.0010090857 0.6231026086 0.1938354782 -2.9267442211 0.0029773753 -0.0002298067 0.301592 0.652556
8300.0000000127 0.0011866134 0.6346472260 0.1929809173 -2.9208292928 0.0017006553 -0.0001480272 0.295192 0.663339
8305.0000000127 0.0008619636 0.6406567824 0.1920921385 -2.9156220812 0.0007454210 -0.0002248342 0.291307 0.668835
8310.0000000127 0.0005224219 0.6424918742 0.1906412237 -2.9121838264 0.0000183150 -0.0003637137 0.288446 0.670179
8315.0000000127 0.0002797763 0.6411344909 0.1884517436 -2.9102146929 -0.0005401035 -0.0005132908 0.285883 0.668257
8320.0000000127 0.0001231507 0.6373152632 0.1855439328 -2.9092341106 -0.0009731138 -0.0006474339 0.283303 0.663775
8325.0000000128 0.0000211861 0.6315658738 0.1820211414 -2.9088884118 -0.0013179824 -0.0007582509 0.280602 0.657273
8330.0000000128 -0.0000512552 0.6242422007 0.1779969500 -2.9089702556 -0.0016075992 -0.0008485103 0.277769 0.649123
8335.0000000128 -0.0001094552 0.6155507851 0.1735570040 -2.9093735563 -0.0018686103 -0.0009256886 0.27482 0.63955
8340.0000000128 -0.0001612976 0.6055822430 0.1687462131 -2.9100490839 -0.0021208925 -0.0009980353 0.271758 0.628653
8345.0000000128 -0.0002104807 0.5943420316 0.1635702454 -2.9109754884 -0.0023790132 -0.0010727799 0.268564 0.61644
8350.0000000128 -0.0002588600 0.5817711237 0.1580018437 -2.9121445615 -0.0026546333 -0.0011558700 0.265191 0.602845
8355.0000000129 -0.0003077820 0.5677541325 0.1519860901 -2.9135556534 -0.0029590520 -0.0012525418 0.261564 0.587745
8360.0000000129 -0.0003587608 0.5521148482 0.1454417003 -2.9152149899 -0.0033057174 -0.0013682796 0.257575 0.57095
8365.0000000129 -0.0004138572 0.5345987189 0.1382568714 -2.9171375154 -0.0037130287 -0.0015100303 0.253073 0.552187
8370.0000000129 -0.0004760223 0.5148390110 0.1302781245 -2.9193504398 -0.0042082460 -0.0016878420 0.247844 0.531066
8375.0000000129 -0.0005496276 0.4922975090 0.1212888595 -2.9218988477 -0.0048341344 -0.0019174720 0.241562 0.507019
8380.0000000130 -0.0006414841 0.4661584964 0.1109700470 -2.9248549697 -0.0056618348 -0.0022252280 0.233702 0.479185
8385.0000000130 -0.0007629458 0.4351270957 0.0988254293 -2.9283347840 -0.0068183225 -0.0026580793 0.22333 0.446209
8390.0000000130 -0.0009345004 0.3970122745 0.0840280865 -2.9325302752 -0.0085508869 -0.0033070864 0.208573 0.405807
8395.0000000130 -0.0011963422 0.3477731439 0.0650734714 -2.9377765794 -0.0113949700 -0.0043676326 0.184976 0.353809
8400.0000000130 -0.0016328210 0.2791020639 0.0389117624 -2.9446985623 -0.0166383853 -0.0063040253 0.138525 0.281802
8405.0000000130 -0.0024291985 0.1726692697 -0.0011197184 -2.9545147713 -0.0269546525 -0.0100894202 -0.00648467 0.172673
8410.0000000131 -0.0046082273 0.0126850612 -0.0610295407 -2.9703112214 -0.0321772811 -0.0120370917 -1.36586 0.0623339
8415.0000000131 -0.0038575635 -0.0871736457 -0.1019652884 -2.9908697291 -0.0092853790 -0.0054656973 -2.27815 0.13415
8420.0000000131 -0.0024591707 -0.1283494235 -0.1256671623 -3.0119295237 -0.0086672106 -0.0041534182 -2.36675 0.179627
8425.0000000131 -0.0014101102 -0.1732533069 -0.1466592879 -3.0213020527 -0.0090556328 -0.0041594596 -2.43913 0.226993
8430.0000000131 -0.0013861647 -0.2193723250 -0.1680802337 -3.0287637821 -0.0093221852 -0.0042954435 -2.48781 0.276361
8435.0000000132 -0.0014136944 -0.2665632601 -0.1898952529 -3.0356658915 -0.0094067889 -0.0042844271 -2.5226 0.327286
8440.0000000132 -0.0016138715 -0.3132536234 -0.2112404320 -3.0427659552 -0.0091579815 -0.0041108137 -2.54829 0.377823
8445.0000000132 -0.0018749504 -0.3583061775 -0.2316516540 -3.0506851018 -0.0087931320 -0.0038688498 -2.56767 0.426668
8450.0000000132 -0.0021190899 -0.4013371851 -0.2506211641 -3.0596432972 -0.0084128309 -0.0034979130 -2.58338 0.473162
8455.0000000132 -0.0021105298 -0.4423609933 -0.2671997722 -3.0691665562 -0.0080059387 -0.0029075445 -2.59821 0.516797
8460.0000000132 -0.0017409657 -0.4809504181 -0.2804063173 -3.0777240360 -0.0074340128 -0.0022157093 -2.61375 0.556723
8465.0000000133 -0.0008346824 -0.5162579793 -0.2903587866 -3.0831293475 -0.0066538150 -0.0016902957 -2.62926 0.592309
8470.0000000133 0.0004430531 -0.5468279593 -0.2982246020 -3.0835471941 -0.0055072440 -0.0014596862 -2.64231 0.622863
8475.0000000133 0.0015587799 -0.5710128296 -0.3052215032 -3.0780461645 -0.0041736554 -0.0013287564 -2.65071 0.647469
8480.0000000133 0.0017604420 -0.5889794346 -0.3112765443 -3.0693784681 -0.0030554745 -0.0010852452 -2.6554 0.666176
8485.0000000133 0.0014607994 -0.6020063626 -0.3159810634 -3.0612192001 -0.0021902411 -0.0007968307 -2.65824 0.679894
8490.0000000134 0.0010897510 -0.6112339480 -0.3192782223 -3.0548413942 -0.0015289343 -0.0005279745 -2.66023 0.689598
8495.0000000134 0.0007877968 -0.6175861497 -0.3213574380 -3.0501720742 -0.0010354603 -0.0003116613 -2.6618 0.696192
8500.0000000134 0.0005740070 -0.6218304647 -0.3224988791 -3.0467927736 -0.0006811795 -0.0001520182 -2.66315 0.700485
8505.0000000134 0.0004320843 -0.6245875427 -0.3229634427 -3.0442969382 -0.0004354582 -0.0000390626 -2.66437 0.703146
8510.0000000134 0.0003403966 -0.6263217701 -0.3229514389 -3.0423789261 -0.0002673398 0.0000404046 -2.66552 0.704682
8515.0000000134 0.0002812998 -0.6273531054 -0.3226008059 -3.0408331231 -0.0001507087 0.0000977361 -2.66663 0.705438
8520.0000000135 0.0002427525 -0.6278886706 -0.3220007260 -3.0395282402 -0.0000666366 0.0001410565 -2.66773 0.705641
8525.0000000135 0.0002171705 -0.6280581074 -0.3212072878 -3.0383816218 -0.0000028167 0.0001755869 -2.66884 0.70543
8530.0000000135 0.0001998804 -0.6279425329 -0.3202560391 -3.0373408481 0.0000481613 0.0002044477 -2.66997 0.704894
8535.0000000135 0.0001879900 -0.6275945951 -0.3191705229 -3.0363721500 0.0000905297 0.0002294222 -2.67112 0.704091
8540.0000000135 0.0001797013 -0.6270509023 -0.3179674532 -3.0354533257 0.0001266505 0.0002515284 -2.67229 0.703062
8545.0000000136 0.0001739013 -0.6263390371 -0.3166595499 -3.0345693486 0.0001578829 0.0002713870 -2.6735 0.701836
8550.0000000136 0.0001699059 -0.6254811650 -0.3152569551 -3.0337096128 0.0001850957 0.0002894284 -2.67473 0.700438
8555.0000000136 0.0001672918 -0.6244957356 -0.3137679053 -3.0328662304 0.0002089350 0.0003059915 -2.676 0.698889
8560.0000000136 0.0001657868 -0.6233982522 -0.3121990764 -3.0320330187 0.0002299436 0.0003213627 -2.6773 0.697204
8565.0000000136 0.0001652013 -0.6222016678 -0.3105558167 -3.0312049282 0.0002486008 0.0003357855 -2.67865 0.695399
8570.0000000136 0.0001653885 -0.6209166735 -0.3088423565 -3.0303777391 0.0002653309 0.0003494621 -2.68003 0.693485
8575.0000000137 0.0001662229 -0.6195519748 -0.3070620141 -3.0295479070 0.0002805027 0.0003625546 -2.68146 0.691471
8580.0000000137 0.0001675898 -0.6181145690 -0.3052173912 -3.0287124855 0.0002944301 0.0003751874 -2.68293 0.689364
8585.0000000137 0.0001693804 -0.6166100092 -0.3033105487 -3.0278690857 0.0003073772 0.0003874528 -2.68445 0.687172
8590.0000000137 0.0001714904 -0.6150426386 -0.3013431548 -3.0270158511 0.0003195645 0.0003994160 -2.68601 0.684898
8595.0000000137 0.0001738185 -0.6134157879 -0.2993166058 -3.0261514398 0.0003311771 0.0004111209 -2.68763 0.682546
8600.0000000138 0.0001762661 -0.6117319357 -0.2972321225 -3.0252750091 0.0003423712 0.0004225942 -2.6893 0.68012
8605.0000000138 0.0001787377 -0.6099928379 -0.2950908265 -3.0243862018 0.0003532801 0.0004338491 -2.69102 0.677621
8610.0000000138 0.0001811401 -0.6081996334 -0.2928938028 -3.0234851328 0.0003640175 0.0004448874 -2.69279 0.675051
8615.0000000138 0.0001833834 -0.6063529336 -0.2906421502 -3.0225723748 0.0003746808 0.0004557018 -2.69462 0.672411
8620.0000000138 0.0001853814 -0.6044529001 -0.2883370235 -3.0216489413 0.0003853524 0.0004662773 -2.6965 0.669703
8625.0000000138 0.0001870521 -0.6024993159 -0.2859796684 -3.0207162672 0.0003961014 0.0004765927 -2.69843 0.666926
8630.0000000139 0.0001883191 -0.6004916521 -0.2835714498 -3.0197761835 0.0004069835 0.0004866217 -2.70041 0.664081
8635.0000000139 0.0001891123 -0.5984291304 -0.2811138725 -3.0188308882 0.0004180425 0.0004963347 -2.70243 0.661167
8640.0000000139 0.0001893696 -0.5963107836 -0.2786085956 -3.0178829107 0.0004293104 0.0005056998 -2.70451 0.658186
8645.0000000139 0.0001890374 -0.5941355115 -0.2760574390 -3.0169350706 0.0004408083 0.0005146849 -2.70663 0.655137
8650.0000000139 0.0001880720 -0.5919021341 -0.2734623821 -3.0159904309 0.0004525471 0.0005232586 -2.7088 0.65202
8655.0000000140 0.0001864405 -0.5896094396 -0.2708255544 -3.0150522469 0.0004645287 0.0005313922 -2.71101 0.648834
8660.0000000140 0.0001841212 -0.5872562267 -0.2681492189 -3.0141239108 0.0004767473 0.0005390615 -2.71325 0.64558
8665.0000000140 0.0001811044 -0.5848413402 -0.2654357470 -3.0132088937 0.0004891904 0.0005462475 -2.71553 0.642258
8670.0000000140 0.0001773921 -0.5823636995 -0.2626875866 -3.0123106859 0.0005018409 0.0005529386 -2.71785 0.638868
8675.0000000140 0.0001729979 -0.5798223180 -0.2599072241 -3.0114327387 0.0005146786 0.0005591314 -2.72019 0.63541
8680.0000000140 0.0001679467 -0.5772163144 -0.2570971405 -3.0105784069 0.0005276818 0.0005648314 -2.72256 0.631884
8685.0000000141 0.0001622734 -0.5745449137 -0.2542597637 -3.0097508953 0.0005408299 0.0005700545 -2.72496 0.628291
8690.0000000141 0.0001560222 -0.5718074398 -0.2513974175 -3.0089532102 0.0005541044 0.0005748265 -2.72738 0.624631
8695.0000000141 0.0001492449 -0.5690032984 -0.2485122696 -3.0081881174 0.0005674912 0.0005791839 -2.72981 0.620905
8700.0000000141 0.0001419996 -0.5661319523 -0.2456062787 -3.0074581069 0.0005809818 0.0005831737 -2.73226 0.617112
8705.0000000141 0.0001343487 -0.5631928881 -0.2426811441 -3.0067653663 0.0005945752 0.0005868528 -2.73473 0.613254
8710.0000000142 0.0001263578 -0.5601855777 -0.2397382569 -3.0061117622 0.0006082787 0.0005902873 -2.73722 0.609329
8715.0000000142 0.0001180931 -0.5571094337 -0.2367786550 -3.0054988308 0.0006221087 0.0005935521 -2.73971 0.605339
8720.0000000142 0.0001096207 -0.5539637613 -0.2338029827 -3.0049277759 0.0006360918 0.0005967298 -2.74222 0.601282
8725.0000000142 0.0001010043 -0.5507477067 -0.2308114551 -3.0043994762 0.0006502649 0.0005999092 -2.74474 0.597157
8730.0000000142 0.0000923045 -0.5474602046 -0.2278038278 -3.0039144984 0.0006646759 0.0006031850 -2.74728 0.592965
8735.0000000142 0.0000835769 -0.5440999238 -0.2247793715 -3.0034731182 0.0006793832 0.0006066565 -2.74983 0.588702
8740.0000000143 0.0000748716 -0.5406652131 -0.2217368514 -3.0030753453 0.0006944563 0.0006104265 -2.75239 0.584368
8745.0000000143 0.0000662324 -0.5371540461 -0.2186745105 -3.0027209544 0.0007099758 0.0006146009 -2.75498 0.579959
8750.0000000143 0.0000576958 -0.5335639664 -0.2155900560 -3.0024095186 0.0007260332 0.0006192880 -2.75759 0.575473
8755.0000000143 0.0000492909 -0.5298920311 -0.2124806475 -3.0021404463 0.0007427313 0.0006245985 -2.76023 0.570906
8760.0000000143 0.0000410391 -0.5261347535 -0.2093428862 -3.0019130190 0.0007601851 0.0006306454 -2.76291 0.566253
8765.0000000144 0.0000329535 -0.5222880418 -0.2061728021 -3.0017264315 0.0007785217 0.0006375441 -2.76562 0.561509
8770.0000000144 0.0000250397 -0.5183471345 -0.2029658392 -3.0015798312 0.0007978820 0.0006454136 -2.76838 0.556668
8775.0000000144 0.0000172948 -0.5143065285 -0.1997168358 -3.0014723586 0.0008184220 0.0006543776 -2.77119 0.551723
8780.0000000144 0.0000097082 -0.5101598989 -0.1964199978 -3.0014031868 0.0008403147 0.0006645657 -2.77407 0.546666
8785.0000000144 0.0000022614 -0.5059000069 -0.1930688626 -3.0013715616 0.0008637530 0.0006761160 -2.77702 0.541489
8790.0000000144 -0.0000050721 -0.5015185927 -0.1896562519 -3.0013768405 0.0008889531 0.0006891773 -2.78005 0.536181
8795.0000000145 -0.0000123266 -0.4970062491 -0.1861742083 -3.0014185319 0.0009161584 0.0007039128 -2.78318 0.530732
8800.0000000145 -0.0000195445 -0.4923522704 -0.1826139145 -3.0014963354 0.0009456457 0.0007205041 -2.78642 0.525127
8805.0000000145 -0.0000267766 -0.4875444704 -0.1789655881 -3.0016101823 0.0009777316 0.0007391565 -2.78979 0.519354
8810.0000000145 -0.0000340827 -0.4825689611 -0.1752183487 -3.0017602793 0.0010127817 0.0007601051 -2.7933 0.513395
8815.0000000145 -0.0000415325 -0.4774098816 -0.1713600490 -3.0019471548 0.0010512215 0.0007836230 -2.79698 0.507232
8820.0000000146 -0.0000492069 -0.4720490633 -0.1673770609 -3.0021717114 0.0010935509 0.0008100311 -2.80085 0.500845
8825.0000000146 -0.0000571997 -0.4664656141 -0.1632540059 -3.0024352856 0.0011403626 0.0008397109 -2.80493 0.494208
8830.0000000146 -0.0000656205 -0.4606353961 -0.1589734124 -3.0027397186 0.0011923664 0.0008731210 -2.80927 0.487296
8835.0000000146 -0.0000745981 -0.4545303658 -0.1545152810 -3.0030874429 0.0012504202 0.0009108180 -2.8139 0.480076
8840.0000000146 -0.0000842854 -0.4481177316 -0.1498565260 -3.0034815888 0.0013155728 0.0009534847 -2.81887 0.472511
8845.0000000146 -0.0000948665 -0.4413588661 -0.1449702562 -3.0039261214 0.0013891200 0.0010019675 -2.82423 0.464558
8850.0000000147 -0.0001065659 -0.4342078861 -0.1398248352 -3.0044260159 0.0014726822 0.0010573274 -2.83006 0.456166
8855.0000000147 -0.0001196617 -0.4266097751 -0.1343826420 -3.0049874897 0.0015683120 0.0011209106 -2.83643 0.447275
8860.0000000147 -0.0001345044 -0.4184978627 -0.1285984119 -3.0056183112 0.0016786466 0.0011944472 -2.84347 0.43781
8865.0000000147 -0.0001515427 -0.4097903880 -0.1224169816 -3.0063282191 0.0018071265 0.0012801939 -2.8513 0.427685
8870.0000000147 -0.0001713630 -0.4003857251 -0.1157701674 -3.0071295008 0.0019583188 0.0013811429 -2.86012 0.416787
8875.0000000148 -0.0001947458 -0.3901556135 -0.1085723561 -3.0080378028 0.0021384051 0.0015013359 -2.87018 0.404981
8880.0000000148 -0.0002227527 -0.3789353301 -0.1007141303 -3.0090732925 0.0023559388 0.0016463507 -2.88182 0.392091
8885.0000000148 -0.0002568613 -0.3665090318 -0.0920528028 -3.0102623550 0.0026230593 0.0018240763 -2.89552 0.377892
8890.0000000148 -0.0002991818 -0.3525872015 -0.0823979211 -3.0116401399 0.0029575134 0.0020459979 -2.91202 0.362087
8895.0000000148 -0.0003528146 -0.3367706449 -0.0714882517 -3.0132544871 0.0033861663 0.0023294164 -2.93242 0.344275
8900.0000000148 -0.0004224651 -0.3184904705 -0.0589536413 -3.0151721759 0.0039514250 0.0027014821 -2.95856 0.323901
8905.0000000149 -0.0005155399 -0.2969026634 -0.0442484959 -3.0174892331 0.0047237251 0.0032069750 -2.99365 0.300182
8910.0000000149 -0.0006441822 -0.2706908314 -0.0265283636 -3.0203485898 0.0058276232 0.0039244078 -3.0439 0.271988
8915.0000000149 -0.0008291962 -0.2376680826 -0.0044034656 -3.0239715239 0.0075009378 0.0050020688 -3.12307 0.237709
8920.0000000149 -0.0011077286 -0.1939029874 0.0245948141 -3.0287152758 0.0102387857 0.0067442351 3.01543 0.195457
8925.0000000149 -0.0015506584 -0.1317004493 0.0652206278 -3.0351780600 0.0151190896 0.0097992635 2.68178 0.146965
8930.0000000150 -0.0024559579 -0.0364777850 0.1262626247 -3.0445300984 0.0234069246 0.0148645416 1.85204 0.131426
8935.0000000150 -0.0065006875 0.0909965326 0.2047834971 -3.0633883715 0.0230942083 0.0132230439 1.15265 0.224091
8940.0000000150 -0.0064213797 0.1593153528 0.2510409183 -3.0905331576 0.0084380280 0.0086886859 1.00531 0.297326
8945.0000000150 -0.0069826677 0.2000224120 0.2958714966 -3.1318424453 0.0076638886 0.0080972314 0.976329 0.35714
8950.0000000150 -0.0038482631 0.2343021654 0.3338319037 -3.1603853828 0.0065366713 0.0069124336 0.958825 0.40785
8955.0000000150 -0.0013633992 0.2671639296 0.3673141853 -3.1741166729 0.0066799980 0.0062714162 0.941953 0.454198
8960.0000000151 -0.0009112121 0.3007656724 0.3978144541 -3.1786534675 0.0068111054 0.0056460840 0.923438 0.498715
8965.0000000151 -0.0017676275 0.3346108552 0.4241092561 -3.1841119978 0.0067694906 0.0045696417 0.902815 0.540216
8970.0000000151 -0.0018582511 0.3673501735 0.4443746957 -3.1919544108 0.0063814329 0.0033555064 0.880005 0.576554
8975.0000000151 -0.0011713910 0.3974426354 0.4591859623 -3.1980661876 0.0056695994 0.0024550490 0.857351 0.607299
8980.0000000151 -0.0002353506 0.4229053828 0.4700786180 -3.2006665188 0.0044383878 0.0018611010 0.838176 0.632315
8985.0000000152 0.0009033206 0.4411792097 0.4782191476 -3.1984970505 0.0028768372 0.0013768258 0.825664 0.65064
8990.0000000152 0.0012016501 0.4523755548 0.4837047403 -3.1927590800 0.0016744264 0.0008131269 0.818854 0.662279
8995.0000000152 0.0009048491 0.4585660995 0.4863749963 -3.1873789046 0.0008493180 0.0002608232 0.814819 0.668464
9000.0000000152 0.0005577786 0.4612709531 0.4864226009 -3.1837388242 0.0002640682 -0.0002343142 0.811932 0.670357
9005.0000000152 0.0003034215 0.4614750629 0.4841745094 -3.1816224152 -0.0001623079 -0.0006554456 0.809398 0.668868
9010.0000000152 0.0001384469 0.4598326270 0.4800133437 -3.1805459669 -0.0004824156 -0.0009994882 0.806867 0.664725
9015.0000000153 0.0000318637 0.4567764325 0.4743032163 -3.1801366415 -0.0007335819 -0.0012768712 0.80422 0.658489
9020.0000000153 -0.0000426698 0.4525767049 0.4673339696 -3.1801711932 -0.0009439157 -0.0015059331 0.801439 0.650559
9025.0000000153 -0.0001015876 0.4473832730 0.4592972672 -3.1805338669 -0.0011337287 -0.0017066565 0.798538 0.641175
9030.0000000153 -0.0001535106 0.4412615489 0.4502896920 -3.1811705511 -0.0013168715 -0.0018966115 0.795524 0.630454
9035.0000000153 -0.0002024988 0.4342197553 0.4403287584 -3.1820577343 -0.0015028090 -0.0020898148 0.792383 0.618414
9040.0000000154 -0.0002505313 0.4262251437 0.4293692722 -3.1831862159 -0.0016988480 -0.0022975369 0.789073 0.605001
9045.0000000154 -0.0002989518 0.4172096935 0.4173130657 -3.1845546256 -0.0019121005 -0.0025300012 0.785522 0.590097
9050.0000000154 -0.0003492079 0.4070667095 0.4040092218 -3.1861682816 -0.0021512007 -0.0027984371 0.781629 0.573521
9055.0000000154 -0.0004032510 0.3956388491 0.3892432709 -3.1880407799 -0.0024280927 -0.0031174695 0.77725 0.555014
9060.0000000154 -0.0004638705 0.3826959022 0.3727126846 -3.1901973170 -0.0027604670 -0.0035083328 0.772183 0.534201
9065.0000000154 -0.0005351836 0.3678967079 0.3539820003 -3.1926799574 -0.0031759027 -0.0040040761 0.766125 0.51054
9070.0000000155 -0.0006235630 0.3507219487 0.3324020356 -3.1955562497 -0.0037198851 -0.0046593317 0.758587 0.483215
9075.0000000155 -0.0007395384 0.3303474979 0.3069573904 -3.1989344939 -0.0044728290 -0.0055707368 0.748713 0.450946
9080.0000000155 -0.0009019240 0.3053848654 0.2759554202 -3.2029931134 -0.0055897204 -0.0069240620 0.734818 0.411596
9085.0000000155 -0.0011472611 0.2732934050 0.2363268785 -3.2080413351 -0.0074023928 -0.0091148418 0.712988 0.361303
9090.0000000155 -0.0015518125 0.2289009227 0.1818806343 -3.2146513057 -0.0107037321 -0.0130809101 0.671429 0.292363
9095.0000000156 -0.0022806043 0.1607318983 0.0989869556 -3.2239324678 -0.0172569581 -0.0209115093 0.551993 0.188767
9100.0000000156 -0.0042083050 0.0547674374 -0.0293853865 -3.2385166978 -0.0228300174 -0.0276992747 -0.492457 0.0621528
9105.0000000156 -0.0035035267 -0.0214715218 -0.1251752149 -3.2587828547 -0.0064162949 -0.0103524894 -1.74067 0.127003
9110.0000000156 -0.0027901561 -0.0456521713 -0.1673218397 -3.2804082774 -0.0052794351 -0.0078799420 -1.83715 0.173438
9115.0000000156 -0.0014024508 -0.0738827679 -0.2078026821 -3.2905166995 -0.0057722513 -0.0080992618 -1.9124 0.220546
9120.0000000156 -0.0013782590 -0.1031103636 -0.2492243453 -3.2979746573 -0.0059204623 -0.0083438427 -1.96308 0.269712
9125.0000000157 -0.0013860734 -0.1331132850 -0.2916303047 -3.3048564585 -0.0060257159 -0.0084231548 -1.999 0.320574
9130.0000000157 -0.0015700544 -0.1630493835 -0.3335876799 -3.3118232549 -0.0059160074 -0.0081772882 -2.02542 0.371303
9135.0000000157 -0.0018248911 -0.1920300522 -0.3739438148 -3.3196072774 -0.0057082164 -0.0077952258 -2.04521 0.420368
9140.0000000157 -0.0020658618 -0.2199624406 -0.4122096789 -3.3283781455 -0.0055586255 -0.0073173559 -2.06098 0.467226
9145.0000000157 -0.0021479843 -0.2472952891 -0.4475842686 -3.3377518719 -0.0054882894 -0.0066281442 -2.07557 0.511358
9150.0000000158 -0.0018150328 -0.2742170452 -0.4789484423 -3.3464526872 -0.0053659489 -0.0057630788 -2.09078 0.551894
9155.0000000158 -0.0009775897 -0.3000925121 -0.5058420481 -3.3523713520 -0.0050017029 -0.0049052096 -2.10624 0.58816
9160.0000000158 0.0002572849 -0.3232133805 -0.5285015614 -3.3535609199 -0.0041890682 -0.0041242679 -2.11968 0.6195
9165.0000000158 0.0014539158 -0.3414322571 -0.5472030177 -3.3488080587 -0.0030974338 -0.0033483993 -2.12865 0.644986
9170.0000000158 0.0017684540 -0.3546101112 -0.5619733698 -3.3403458479 -0.0022148214 -0.0025727249 -2.1337 0.664502
9175.0000000158 0.0015056547 -0.3640228474 -0.5730560306 -3.3320301944 -0.0015814188 -0.0018778978 -2.13672 0.6789
9180.0000000159 0.0011341202 -0.3707260545 -0.5809500880 -3.3254212924 -0.0011220913 -0.0012988316 -2.13879 0.689159
9185.0000000159 0.0008215644 -0.3754550139 -0.5862719789 -3.3205549525 -0.0007864369 -0.0008487994 -2.1404 0.696191
9190.0000000159 0.0005969476 -0.3787537386 -0.5896526238 -3.3170342195 -0.0005464466 -0.0005195528 -2.14176 0.700817
9195.0000000159 0.0004467139 -0.3810464319 -0.5916423074 -3.3144452929 -0.0003805285 -0.0002883255 -2.14298 0.703731
9200.0000000159 0.0003494127 -0.3826515780 -0.5926635509 -3.3124689534 -0.0002681649 -0.0001281923 -2.14411 0.705459
9205.0000000160 0.0002867800 -0.3837911518 -0.5930106835 -3.3108874956 -0.0001917279 -0.0000155872 -2.14519 0.706369
9210.0000000160 0.0002460880 -0.3846100324 -0.5928755299 -3.3095609747 -0.0001381277 0.0000667973 -2.14627 0.706701
9215.0000000160 0.0002192408 -0.3851990463 -0.5923787610 -3.3084011145 -0.0000986974 0.0001303090 -2.14735 0.706605
9220.0000000160 0.0002012349 -0.3856146481 -0.5915961320 -3.3073519684 -0.0000681507 0.0001818280 -2.14845 0.706176
9225.0000000160 0.0001889724 -0.3858929213 -0.5905768631 -3.3063775633 -0.0000434480 0.0002253108 -2.14957 0.705475
9230.0000000160 0.0001805262 -0.3860584489 -0.5893551031 -3.3054543202 -0.0000229013 0.0002629870 -2.15072 0.704543
9235.0000000161 0.0001747025 -0.3861294387 -0.5879564173 -3.3045663542 -0.0000055665 0.0002961582 -2.15189 0.703412
9240.0000000161 0.0001707676 -0.3861204266 -0.5864011345 -3.3037025239 0.0000091283 0.0003256698 -2.15309 0.702108
9245.0000000161 0.0001682701 -0.3860435697 -0.5847059468 -3.3028545970 0.0000215867 0.0003521549 -2.15433 0.70065
9250.0000000161 0.0001669233 -0.3859092152 -0.5828846644 -3.3020161504 0.0000321392 0.0003761407 -2.15561 0.699057
9255.0000000161 0.0001665318 -0.3857261546 -0.5809486391 -3.3011819441 0.0000410804 0.0003980840 -2.15692 0.697342
9260.0000000162 0.0001669471 -0.3855017748 -0.5789070909 -3.3003475848 0.0000486777 0.0004183789 -2.15828 0.695518
9265.0000000162 0.0001680448 -0.3852421924 -0.5767674210 -3.2995093549 0.0000551712 0.0004373577 -2.15968 0.693594
9270.0000000162 0.0001697117 -0.3849523930 -0.5745355178 -3.2986641282 0.0000607727 0.0004552928 -2.16112 0.691577
9275.0000000162 0.0001718410 -0.3846363698 -0.5722160410 -3.2978093269 0.0000656673 0.0004724035 -2.16261 0.689475
9280.0000000162 0.0001743297 -0.3842972516 -0.5698126695 -3.2969428978 0.0000700160 0.0004888635 -2.16415 0.687292
9285.0000000162 0.0001770773 -0.3839374129 -0.5673283083 -3.2960632961 0.0000739598 0.0005048094 -2.16574 0.685032
9290.0000000163 0.0001799856 -0.3835585646 -0.5647652560 -3.2951694736 0.0000776235 0.0005203477 -2.16739 0.682698
9295.0000000163 0.0001829583 -0.3831618268 -0.5621253389 -3.2942608688 0.0000811187 0.0005355612 -2.16909 0.680292
9300.0000000163 0.0001859010 -0.3827477884 -0.5594100208 -3.2933373970 0.0000845465 0.0005505123 -2.17084 0.677817
9305.0000000163 0.0001887212 -0.3823165574 -0.5566204949 -3.2923994407 0.0000879983 0.0005652470 -2.17264 0.675272
9310.0000000163 0.0001913294 -0.3818678048 -0.5537577627 -3.2914478381 0.0000915570 0.0005797962 -2.1745 0.672659
9315.0000000164 0.0001936392 -0.3814008075 -0.5508227028 -3.2904838677 0.0000952976 0.0005941781 -2.17642 0.669979
9320.0000000164 0.0001955687 -0.3809144893 -0.5478161330 -3.2895092293 0.0000992862 0.0006083990 -2.17838 0.667232
9325.0000000164 0.0001970414 -0.3804074635 -0.5447388651 -3.2885260194 0.0001035806 0.0006224551 -2.1804 0.664417
9330.0000000164 0.0001979878 -0.3798780760 -0.5415917520 -3.2875367001 0.0001082298 0.0006363338 -2.18247 0.661535
9335.0000000164 0.0001983462 -0.3793244514 -0.5383757281 -3.2865440628 0.0001132734 0.0006500154 -2.18458 0.658586
9340.0000000164 0.0001980643 -0.3787445389 -0.5350918411 -3.2855511841 0.0001187418 0.0006634745 -2.18675 0.655569
9345.0000000165 0.0001971001 -0.3781361598 -0.5317412751 -3.2845613775 0.0001246557 0.0006766822 -2.18895 0.652484
9350.0000000165 0.0001954229 -0.3774970553 -0.5283253639 -3.2835781386 0.0001310266 0.0006896078 -2.1912 0.649332
9355.0000000165 0.0001930140 -0.3768249323 -0.5248455947 -3.2826050870 0.0001378566 0.0007022209 -2.19348 0.646111
9360.0000000165 0.0001898669 -0.3761175078 -0.5213036010 -3.2816459059 0.0001451396 0.0007144936 -2.1958 0.642823
9365.0000000165 0.0001859875 -0.3753725499 -0.5177011460 -3.2807042796 0.0001528615 0.0007264025 -2.19815 0.639468
9370.0000000166 0.0001813938 -0.3745879146 -0.5140400949 -3.2797838326 0.0001610015 0.0007379303 -2.20053 0.636045
9375.0000000166 0.0001761153 -0.3737615759 -0.5103223786 -3.2788880707 0.0001695332 0.0007490681 -2.20294 0.632556
9380.0000000166 0.0001701918 -0.3728916512 -0.5065499491 -3.2780203259 0.0001784260 0.0007598168 -2.20537 0.629
9385.0000000166 0.0001636724 -0.3719764183 -0.5027247272 -3.2771837070 0.0001876465 0.0007701880 -2.20782 0.625379
9390.0000000166 0.0001566139 -0.3710143258 -0.4988485456 -3.2763810573 0.0001971601 0.0007802055 -2.21028 0.621692
9395.0000000166 0.0001490791 -0.3700039952 -0.4949230870 -3.2756149201 0.0002069324 0.0007899055 -2.21276 0.617942
9400.0000000167 0.0001411353 -0.3689442164 -0.4909498211 -3.2748875125 0.0002169306 0.0007993370 -2.21525 0.614127
9405.0000000167 0.0001328520 -0.3678339360 -0.4869299410 -3.2742007085 0.0002271251 0.0008085615 -2.21775 0.610248
9410.0000000167 0.0001242996 -0.3666722387 -0.4828643007 -3.2735560309 0.0002374904 0.0008176531 -2.22027 0.606306
9415.0000000167 0.0001155475 -0.3654583242 -0.4787533554 -3.2729546520 0.0002480061 0.0008266971 -2.22279 0.602299
9420.0000000167 0.0001066627 -0.3641914788 -0.4745971057 -3.2723974024 0.0002586581 0.0008357898 -2.22532 0.598229
9425.0000000168 0.0000977080 -0.3628710430 -0.4703950460 -3.2718847867 0.0002694389 0.0008450372 -2.22786 0.594093
9430.0000000168 0.0000887415 -0.3614963768 -0.4661461178 -3.2714170062 0.0002803483 0.0008545543 -2.23042 0.589891
9435.0000000168 0.0000798151 -0.3600668221 -0.4618486679 -3.2709939864 0.0002913937 0.0008644639 -2.23299 0.585621
9440.0000000168 0.0000709740 -0.3585816637 -0.4575004103 -3.2706154094 0.0003025905 0.0008748960 -2.23557 0.581281
9445.0000000168 0.0000622560 -0.3570400887 -0.4530983919 -3.2702807490 0.0003139623 0.0008859876 -2.23818 0.576867
9450.0000000168 0.0000536913 -0.3554411452 -0.4486389594 -3.2699893083 0.0003255412 0.0008978817 -2.2408 0.572377
9455.0000000169 0.0000453021 -0.3537836994 -0.4441177277 -3.2697402592 0.0003373679 0.0009107281 -2.24346 0.567806
9460.0000000169 0.0000371025 -0.3520663917 -0.4395295457 -3.2695326821 0.0003494920 0.0009246834 -2.24615 0.563149
9465.0000000169 0.0000290987 -0.3502875905 -0.4348684591 -3.2693656058 0.0003619727 0.0009399124 -2.24888 0.558401
9470.0000000169 0.0000212890 -0.3484453440 -0.4301276668 -3.2692380479 0.0003748789 0.0009565894 -2.25166 0.553556
9475.0000000169 0.0000136639 -0.3465373287 -0.4252994683 -3.2691490537 0.0003882906 0.0009749003 -2.2545 0.548605
9480.0000000170 0.0000062060 -0.3445607925 -0.4203751996 -3.2690977348 0.0004022993 0.0009950451 -2.25741 0.543542
9485.0000000170 -0.0000011093 -0.3425124928 -0.4153451521 -3.2690833074 0.0004170099 0.0010172420 -2.26039 0.538355
9490.0000000170 -0.0000083145 -0.3403886257 -0.4101984730 -3.2691051296 0.0004325422 0.0010417314 -2.26345 0.533036
9495.0000000170 -0.0000154492 -0.3381847461 -0.4049230401 -3.2691627393 0.0004490333 0.0010687816 -2.26663 0.527571
9500.0000000170 -0.0000225613 -0.3358956740 -0.3995053057 -3.2692558921 0.0004666405 0.0010986957 -2.26991 0.521949
9505.0000000170 -0.0000297064 -0.3335153834 -0.3939301019 -3.2693846012 0.0004855454 0.0011318200 -2.27333 0.516153
9510.0000000171 -0.0000369494 -0.3310368713 -0.3881803985 -3.2695491795 0.0005059583 0.0011685551 -2.27691 0.510166
9515.0000000171 -0.0000443648 -0.3284519970 -0.3822370002 -3.2697502860 0.0005281247 0.0012093687 -2.28066 0.50397
9520.0000000171 -0.0000520385 -0.3257512871 -0.3760781681 -3.2699889790 0.0005523336 0.0012548135 -2.28461 0.497543
9525.0000000171 -0.0000600701 -0.3229236927 -0.3696791447 -3.2702667766 0.0005789280 0.0013055481 -2.28879 0.490859
9530.0000000171 -0.0000685753 -0.3199562865 -0.3630115540 -3.2705857318 0.0006083186 0.0013623663 -2.29324 0.48389
9535.0000000172 -0.0000776905 -0.3168338793 -0.3560426386 -3.2709485226 0.0006410027 0.0014262335 -2.29799 0.476603
9540.0000000172 -0.0000875782 -0.3135385282 -0.3487342821 -3.2713585671 0.0006775887 0.0014983366 -2.3031 0.468958
9545.0000000172 -0.0000984342 -0.3100489013 -0.3410417442 -3.2718201702 0.0007188299 0.0015801507 -2.30863 0.460912
9550.0000000172 -0.0001104986 -0.3063394422 -0.3329120033 -3.2723387149 0.0007656710 0.0016735300 -2.31465 0.452409
9555.0000000172 -0.0001240705 -0.3023792599 -0.3242815590 -3.2729209157 0.0008193130 0.0017808353 -2.32126 0.443387
9560.0000000172 -0.0001395284 -0.2981306288 -0.3150734745 -3.2735751586 0.0008813057 0.0019051146 -2.32857 0.433766
9565.0000000173 -0.0001573603 -0.2935469276 -0.3051933281 -3.2743119654 0.0009536828 0.0020503639 -2.33675 0.423453
9570.0000000173 -0.0001782074 -0.2885697523 -0.2945235672 -3.2751446361 0.0010391618 0.0022219145 -2.34598 0.412331
9575.0000000173 -0.0002029292 -0.2831247852 -0.2829154657 -3.2760901580 0.0011414498 0.0024270207 -2.35656 0.400251
9580.0000000173 -0.0002327030 -0.2771157354 -0.2701773810 -3.2771705129 0.0012657236 0.0026757790 -2.36887 0.387026
9585.0000000173 -0.0002691800 -0.2704151949 -0.2560571264 -3.2784146047 0.0014194103 0.0029826145 -2.38346 0.372411
9590.0000000174 -0.0003147386 -0.2628503783 -0.2402146289 -3.2798611724 0.0016135056 0.0033687782 -2.40116 0.356081
9595.0000000174 -0.0003729068 -0.2541800000 -0.2221778683 -3.2815633248 0.0018649071 0.0038667375 -2.42327 0.337595
9600.0000000174 -0.0004490967 -0.2440550049 -0.2012685669 -3.2835958333 0.0022007746 0.0045283186 -2.45198 0.316341
9605.0000000174 -0.0005519301 -0.2319480426 -0.1764698111 -3.2860672998 0.0026672235 0.0054407994 -2.49121 0.291447
9610.0000000174 -0.0006957277 -0.2170179246 -0.1461741151 -3.2891412344 0.0033480417 0.0067611705 -2.54883 0.261656
9615.0000000174 -0.0009053493 -0.1978272641 -0.1076650448 -3.2930740075 0.0044084972 0.0087951578 -2.64318 0.225227
9620.0000000175 -0.0012256860 -0.1717025249 -0.0559617523 -3.2982843886 0.0062040189 0.0121890228 -2.82653 0.180592
9625.0000000175 -0.0017500501 -0.1332689170 0.0187570042 -3.3054835762 0.0094911668 0.0182816754 3.00177 0.134582
9630.0000000175 -0.0031635730 -0.0735247685 0.1323189382 -3.3164217948 0.0143063572 0.0268408428 2.07798 0.151374
9635.0000000175 -0.0054545883 -0.0049661969 0.2539876634 -3.3398419592 0.0094927935 0.0160076278 1.59035 0.254036
9640.0000000175 -0.0077173070 0.0174091989 0.3162529000 -3.3709176736 0.0027603811 0.0120434363 1.5158 0.316732
9645.0000000176 -0.0058995838 0.0300339155 0.3732518480 -3.4108094409 0.0023809032 0.0101321781 1.4905 0.374458
9650.0000000176 -0.0030974564 0.0407327275 0.4212578269 -3.4348066386 0.0023746708 0.0090757798 1.4744 0.423223
9655.0000000176 -0.0010106830 0.0532362520 0.4659598344 -3.4449456989 0.0027828685 0.0086378400 1.45704 0.468991
9660.0000000176 -0.0011447243 0.0678035241 0.5082480296 -3.4490679524 0.0032428044 0.0080415113 1.43817 0.512751
9665.0000000176 -0.0019027061 0.0847668773 0.5462323991 -3.4554993708 0.0037177079 0.0069372017 1.41684 0.552771
9670.0000000176 -0.0016580236 0.1034262517 0.5781142506 -3.4630692553 0.0038702658 0.0057081541 1.39377 0.587293
9675.0000000177 -0.0008884326 0.1218706664 0.6040839983 -3.4680395547 0.0035365272 0.0045900159 1.37172 0.616255
9680.0000000177 0.0001552141 0.1373068153 0.6242787701 -3.4692090642 0.0025832975 0.0034290371 1.3543 0.6392
9685.0000000177 0.0011163365 0.1474709878 0.6384334554 -3.4654654242 0.0015321644 0.0022409359 1.34379 0.655244
9690.0000000177 0.0011411454 0.1533862809 0.6469908247 -3.4594745878 0.0008893030 0.0012162261 1.33802 0.664924
9695.0000000177 0.0007921987 0.1568095739 0.6509289278 -3.4545894124 0.0005133970 0.0003853377 1.3344 0.66955
9700.0000000178 0.0004683872 0.1587675394 0.6511282337 -3.4514671486 0.0002895654 -0.0002848510 1.33163 0.670205
9705.0000000178 0.0002439852 0.1598402585 0.6483263149 -3.4497215403 0.0001497762 -0.0008189405 1.32907 0.667739
9710.0000000178 0.0000999412 0.1603386755 0.6431419778 -3.4488861771 0.0000539133 -0.0012419080 1.32647 0.662827
9715.0000000178 0.0000051034 0.1604184210 0.6360597337 -3.4486368435 -0.0000211133 -0.0015826508 1.32374 0.655977
9720.0000000178 -0.0000638030 0.1601479441 0.6274160691 -3.4487890629 -0.0000878663 -0.0018707538 1.32088 0.647532
9725.0000000178 -0.0001204300 0.1595510541 0.6174074443 -3.4492504795 -0.0001523254 -0.0021320852 1.31791 0.63769
9730.0000000179 -0.0001716495 0.1586319779 0.6061147484 -3.4499789265 -0.0002168805 -0.0023869388 1.31482 0.626529
9735.0000000179 -0.0002206681 0.1573875153 0.5935300875 -3.4509564096 -0.0002824584 -0.0026507980 1.31159 0.614043
9740.0000000179 -0.0002691692 0.1558107131 0.5795758836 -3.4521764786 -0.0003498217 -0.0029364463 1.30817 0.600154
9745.0000000179 -0.0003184954 0.1538896993 0.5641121193 -3.4536398428 -0.0004202690 -0.0032565011 1.30448 0.584726
9750.0000000179 -0.0003702465 0.1516039051 0.5469305020 -3.4553543091 -0.0004960380 -0.0036261175 1.30039 0.567553
9755.0000000180 -0.0004266365 0.1489184562 0.5277341154 -3.4573369973 -0.0005806832 -0.0040661850 1.29576 0.548343
9760.0000000180 -0.0004908577 0.1457761774 0.5060980732 -3.4596182556 -0.0006797034 -0.0046079434 1.29035 0.526674
9765.0000000180 -0.0005676833 0.1420850799 0.4813997704 -3.4622478574 -0.0008018045 -0.0053009803 1.2838 0.50193
9770.0000000180 -0.0006646451 0.1376964444 0.4526924601 -3.4653054042 -0.0009615817 -0.0062289421 1.27552 0.473171
9775.0000000180 -0.0007944966 0.1323623257 0.4184610760 -3.4689192629 -0.0011855478 -0.0075435848 1.26445 0.438896
9780.0000000180 -0.0009806466 0.1256445718 0.3761082147 -3.4733039442 -0.0015269029 -0.0095462432 1.24839 0.39654
9785.0000000181 -0.0012697939 0.1166977695 0.3207545658 -3.4788388834 -0.0021055760 -0.0129037047 1.22186 0.341324
9790.0000000181 -0.0017606262 0.1036990259 0.2421616070 -3.4862404797 -0.0032190703 -0.0192354849 1.1662 0.263431
9795.0000000181 -0.0026912571 0.0826708446 0.1182430392 -3.4969111634 -0.0053330744 -0.0312525848 0.960634 0.144277
9800.0000000181 -0.0048374541 0.0535713390 -0.0522857095 -3.5147175796 -0.0050551856 -0.0292842767 -0.773254 0.0748578
9805.0000000181 -0.0042546770 0.0446743228 -0.1367561529 -3.5355962064 0.0003132860 -0.0094540322 -1.25505 0.143868
9810.0000000182 -0.0019671526 0.0433502280 -0.1838950968 -3.5543414820 -0.0009014361 -0.0097181123 -1.33929 0.188936
9815.0000000182 -0.0014150740 0.0387566916 -0.2335472131 -3.5627794743 -0.0009563205 -0.0099677015 -1.40635 0.236741
9820.0000000182 -0.0013778744 0.0340441830 -0.2844821443 -3.5701298521 -0.0009863228 -0.0102666214 -1.45169 0.286512
9825.0000000182 -0.0014494377 0.0291136910 -0.3362755690 -3.5770120589 -0.0010371963 -0.0102498120 -1.48443 0.337534
9830.0000000182 -0.0016720322 0.0240774403 -0.3870399764 -3.5842862348 -0.0010536131 -0.0098983812 -1.50867 0.387788
9835.0000000182 -0.0019368463 0.0190717328 -0.4357048470 -3.5925069165 -0.0010856917 -0.0094431987 -1.52705 0.436122
9840.0000000183 -0.0021516951 0.0136975932 -0.4819046801 -3.6016807720 -0.0012589356 -0.0089137503 -1.54238 0.482099
9845.0000000183 -0.0021134513 0.0070665787 -0.5249954742 -3.6111399258 -0.0015848444 -0.0082095594 -1.55734 0.525043
9850.0000000183 -0.0015848869 -0.0012444998 -0.5641098336 -3.6191892592 -0.0018644225 -0.0073559483 -1.573 0.564111
9855.0000000183 -0.0005951075 -0.0104593700 -0.5986412659 -3.6236835837 -0.0018454364 -0.0063899696 -1.58827 0.598733
9860.0000000183 0.0007266433 -0.0186384995 -0.6278511596 -3.6228662756 -0.0013892841 -0.0052457087 -1.60047 0.628128
9865.0000000184 0.0016759449 -0.0242059890 -0.6510303145 -3.6163462366 -0.0008609102 -0.0040387181 -1.60796 0.65148
9870.0000000184 0.0017231200 -0.0276725286 -0.6685225560 -3.6075439851 -0.0005512942 -0.0029910911 -1.61217 0.669095
9875.0000000184 0.0013857980 -0.0299832531 -0.6812725639 -3.5996977954 -0.0003883840 -0.0021384792 -1.61478 0.681932
9880.0000000184 0.0010232104 -0.0316810242 -0.6902247067 -3.5936830300 -0.0002985385 -0.0014690949 -1.61666 0.690951
9885.0000000184 0.0007393585 -0.0330217080 -0.6962566021 -3.5893023892 -0.0002422449 -0.0009671701 -1.61819 0.697039
9890.0000000184 0.0005417281 -0.0341322646 -0.7001474227 -3.5861239162 -0.0002051303 -0.0006079871 -1.61951 0.700979
9895.0000000185 0.0004115254 -0.0350928902 -0.7025312571 -3.5837588505 -0.0001813488 -0.0003590173 -1.62071 0.703407
9900.0000000185 0.0003275507 -0.0359600304 -0.7038757782 -3.5819232593 -0.0001669565 -0.0001875094 -1.62184 0.704794
9905.0000000185 0.0002733171 -0.0367722769 -0.7044983834 -3.5804287809 -0.0001587876 -0.0000667453 -1.62295 0.705457
9910.0000000185 0.0002378195 -0.0375544496 -0.7046026367 -3.5791557112 -0.0001545130 0.0000221038 -1.62404 0.705603
9915.0000000185 0.0002141791 -0.0383217949 -0.7043157615 -3.5780286044 -0.0001525976 0.0000910399 -1.62515 0.705358
9920.0000000186 0.0001981551 -0.0390835122 -0.7037179565 -3.5769994341 -0.0001521115 0.0001471923 -1.62628 0.704802
9925.0000000186 0.0001871175 -0.0398452643 -0.7028621176 -3.5760371140 -0.0001525319 0.0001946073 -1.62743 0.703991
9930.0000000186 0.0001794303 -0.0406108006 -0.7017857691 -3.5751210798 -0.0001535889 0.0002355598 -1.6286 0.70296
9935.0000000186 0.0001740819 -0.0413829250 -0.7005176382 -3.5742372909 -0.0001551553 0.0002713973 -1.6298 0.701739
9940.0000000186 0.0001704504 -0.0421640140 -0.6990809619 -3.5733757239 -0.0001571751 0.0003030226 -1.63104 0.700351
9945.0000000186 0.0001681493 -0.0429562473 -0.6974950331 -3.5725288295 -0.0001596183 0.0003311341 -1.63231 0.698817
9950.0000000187 0.0001669269 -0.0437616743 -0.6957759305 -3.5716906232 -0.0001624588 0.0003563260 -1.63361 0.697151
9955.0000000187 0.0001666046 -0.0445822025 -0.6939369449 -3.5708561767 -0.0001656645 0.0003791196 -1.63495 0.695368
9960.0000000187 0.0001670416 -0.0454195606 -0.6919889283 -3.5700213514 -0.0001691954 0.0003999675 -1.63634 0.693478
9965.0000000187 0.0001681152 -0.0462752614 -0.6899406359 -3.5691826616 -0.0001730053 0.0004192545 -1.63777 0.691491
9970.0000000187 0.0001697127 -0.0471505748 -0.6877990603 -3.5683372086 -0.0001770433 0.0004373006 -1.63924 0.689413
9975.0000000188 0.0001717266 -0.0480465102 -0.6855697393 -3.5674826432 -0.0001812563 0.0004543683 -1.64076 0.687251
9980.0000000188 0.0001740534 -0.0489638080 -0.6832570219 -3.5666171432 -0.0001855899 0.0004706713 -1.64234 0.685009
9985.0000000188 0.0001765924 -0.0499029341 -0.6808642886 -3.5657393973 -0.0001899888 0.0004863841 -1.64396 0.682691
9990.0000000188 0.0001792455 -0.0508640771 -0.6783941288 -3.5648485911 -0.0001943973 0.0005016492 -1.64563 0.680298
9995.0000000188 0.0001819169 -0.0518471467 -0.6758484839 -3.5639443951 -0.0001987595 0.0005165837 -1.64736 0.677834


==> Figures/r-Ux-a5-z0.7.dat <==
0.3 -0.0000000626
0.299997 0.0000055450
0.299989 0.0000108682
0.299974 0.0000182741
0.299951 0.0000294060
0.299913 0.0000463390
0.299855 0.0000717136
0.299766 0.0001086748
0.299632 0.0001615114
0.299432 0.0002439426
0.299111 0.0004238384
0.298474 0.0009216225
0.297266 0.0012334185
0.296336 0.0007260490
0.295655 0.0006574800
0.295003 0.0006431877
0.294364 0.0006310016
0.293737 0.0006187411
0.293122 0.0006063792
0.29252 0.0005939606
0.291931 0.0005815245
0.291353 0.0005691030
0.290789 0.0005567227
0.290237 0.0005444049
0.289697 0.0005321671
0.289169 0.0005200233
0.288653 0.0005079848
0.28815 0.0004960604
0.287658 0.0004842569
0.287178 0.0004725798
0.28671 0.0004610328
0.286254 0.0004496189
0.285808 0.0004383398
0.285374 0.0004271969
0.284951 0.0004161905
0.284539 0.0004053206
0.284138 0.0003945868
0.283748 0.0003839884
0.283368 0.0003735242
0.282998 0.0003631930
0.282639 0.0003529934
0.28229 0.0003429238
0.281951 0.0003329824
0.281622 0.0003231676
0.281303 0.0003134774
0.280993 0.0003039101
0.280693 0.0002944637
0.280402 0.0002851363
0.280121 0.0002759260
0.279849 0.0002668309
0.279586 0.0002578492
0.279331 0.0002489789
0.279086 0.0002402182
0.278849 0.0002315653
0.278621 0.0002230185
0.278402 0.0002145759
0.278191 0.0002062358
0.277988 0.0001979965
0.277793 0.0001898563
0.277607 0.0001818137
0.277428 0.0001738671
0.277257 0.0001660148
0.277095 0.0001582553
0.27694 0.0001505872
0.276792 0.0001430090
0.276652 0.0001355192
0.27652 0.0001281165
0.276395 0.0001207994
0.276277 0.0001135668
0.276167 0.0001064171
0.276063 0.0000993492
0.275967 0.0000923619
0.275877 0.0000854538
0.275795 0.0000786237
0.275719 0.0000718706
0.27565 0.0000651933
0.275588 0.0000585906
0.275532 0.0000520614
0.275483 0.0000456047
0.27544 0.0000392193
0.275403 0.0000329044
0.275373 0.0000266587
0.275349 0.0000204815
0.275332 0.0000143716
0.27532 0.0000083281
0.275314 0.0000023501
0.275314 -0.0000035634
0.275321 -0.0000094131
0.275333 -0.0000152001
0.27535 -0.0000209252
0.275374 -0.0000265893
0.275403 -0.0000321931
0.275437 -0.0000377376
0.275478 -0.0000432234
0.275523 -0.0000486515
0.275574 -0.0000540226
0.275631 -0.0000593374
0.275693 -0.0000645968
0.275759 -0.0000698014
0.275832 -0.0000749520
0.275909 -0.0000800493
0.275991 -0.0000850940
0.276079 -0.0000900869
0.276171 -0.0000950285
0.276268 -0.0000999196
0.27637 -0.0001047608
0.276477 -0.0001095527
0.276589 -0.0001142961
0.276706 -0.0001189916
0.276827 -0.0001236397
0.276952 -0.0001282411
0.277083 -0.0001327963
0.277218 -0.0001373061
0.277357 -0.0001417709
0.277501 -0.0001461914
0.277649 -0.0001505681
0.277802 -0.0001549015
0.277959 -0.0001591923
0.27812 -0.0001634410
0.278285 -0.0001676480
0.278455 -0.0001718141
0.278629 -0.0001759395
0.278807 -0.0001800250
0.278989 -0.0001840709
0.279175 -0.0001880779
0.279365 -0.0001920463
0.279559 -0.0001959767
0.279757 -0.0001998695
0.279958 -0.0002037253
0.280164 -0.0002075445
0.280373 -0.0002113276
0.280586 -0.0002150750
0.280803 -0.0002187871
0.281024 -0.0002224645
0.281248 -0.0002261075
0.281476 -0.0002297167
0.281708 -0.0002332923
0.281943 -0.0002368349
0.282181 -0.0002403449
0.282423 -0.0002438226
0.282669 -0.0002472686
0.282918 -0.0002506831
0.28317 -0.0002540666
0.283426 -0.0002574195
0.283685 -0.0002607421
0.283948 -0.0002640350
0.284213 -0.0002672983
0.284482 -0.0002705325
0.284754 -0.0002737381
0.28503 -0.0002769152
0.285308 -0.0002800644
0.28559 -0.0002831859
0.285875 -0.0002862802
0.286163 -0.0002893475
0.286454 -0.0002923881
0.286748 -0.0002954026
0.287045 -0.0002983911
0.287344 -0.0003013540
0.287647 -0.0003042917
0.287953 -0.0003072044
0.288262 -0.0003100925
0.288574 -0.0003129563
0.288888 -0.0003157961
0.289205 -0.0003186123
0.289525 -0.0003214050
0.289848 -0.0003241747
0.290174 -0.0003269216
0.290502 -0.0003296461
0.290834 -0.0003323483
0.291167 -0.0003350287
0.291504 -0.0003376874
0.291843 -0.0003403248
0.292185 -0.0003429412
0.292529 -0.0003455368
0.292876 -0.0003481118
0.293226 -0.0003506667
0.293578 -0.0003532016
0.293932 -0.0003557167
0.294289 -0.0003582124
0.294649 -0.0003606889
0.295011 -0.0003631465
0.295376 -0.0003655854
0.295743 -0.0003680059
0.296112 -0.0003704081
0.296484 -0.0003727924
0.296858 -0.0003751590
0.297234 -0.0003775081
0.297613 -0.0003798400
0.297994 -0.0003821549
0.298378 -0.0003844529
0.298764 -0.0003867345
0.299152 -0.0003889996
0.299542 -0.0003912487
0.299934 -0.0003934819
0.300329 -0.0003956994
0.300726 -0.0003979015
0.301125 -0.0004000883
0.301527 -0.0004022600
0.30193 -0.0004044169
0.302336 -0.0004065592
0.302744 -0.0004086870
0.303154 -0.0004108007
0.303566 -0.0004129002
0.30398 -0.0004149860
0.304396 -0.0004170581
0.304815 -0.0004191167
0.305235 -0.0004211620
0.305657 -0.0004231943
0.306082 -0.0004252137
0.306508 -0.0004272203
0.306937 -0.0004292144
0.307367 -0.0004311961
0.3078 -0.0004331657
0.308234 -0.0004351232
0.30867 -0.0004370689
0.309109 -0.0004390029
0.309549 -0.0004409255
0.309991 -0.0004428366
0.310435 -0.0004447366
0.310881 -0.0004466256
0.311329 -0.0004485037
0.311778 -0.0004503712
0.31223 -0.0004522280
0.312683 -0.0004540745
0.313139 -0.0004559108
0.313596 -0.0004577370
0.314055 -0.0004595532
0.314515 -0.0004613597
0.314978 -0.0004631565
0.315442 -0.0004649438
0.315908 -0.0004667218
0.316376 -0.0004684905
0.316846 -0.0004702502
0.317317 -0.0004720009
0.31779 -0.0004737429
0.318265 -0.0004754761
0.318742 -0.0004772009
0.31922 -0.0004789172
0.3197 -0.0004806253
0.320182 -0.0004823252
0.320665 -0.0004840170
0.321151 -0.0004857010
0.321637 -0.0004873773
0.322126 -0.0004890458
0.322616 -0.0004907069
0.323108 -0.0004923605
0.323601 -0.0004940069
0.324096 -0.0004956460
0.324593 -0.0004972782
0.325092 -0.0004989033
0.325592 -0.0005005217
0.326093 -0.0005021333
0.326597 -0.0005037383
0.327101 -0.0005053368
0.327608 -0.0005069289
0.328116 -0.0005085148
0.328625 -0.0005100944
0.329137 -0.0005116680
0.329649 -0.0005132356
0.330164 -0.0005147973
0.33068 -0.0005163532
0.331197 -0.0005179035
0.331716 -0.0005194482
0.332237 -0.0005209874
0.332759 -0.0005225213
0.333282 -0.0005240498
0.333807 -0.0005255731
0.334334 -0.0005270914
0.334862 -0.0005286046
0.335392 -0.0005301129
0.335923 -0.0005316164
0.336456 -0.0005331151
0.33699 -0.0005346091
0.337526 -0.0005360986
0.338063 -0.0005375836
0.338602 -0.0005390642
0.339142 -0.0005405405
0.339683 -0.0005420125
0.340226 -0.0005434804
0.340771 -0.0005449442
0.341317 -0.0005464040
0.341865 -0.0005478599
0.342413 -0.0005493119
0.342964 -0.0005507602
0.343516 -0.0005522048
0.344069 -0.0005536458
0.344624 -0.0005550832
0.34518 -0.0005565172
0.345737 -0.0005579477
0.346296 -0.0005593750
0.346857 -0.0005607990
0.347419 -0.0005622198
0.347982 -0.0005636374
0.348547 -0.0005650521
0.349113 -0.0005664637
0.34968 -0.0005678725
0.350249 -0.0005692784
0.35082 -0.0005706815
0.351391 -0.0005720818
0.351965 -0.0005734796
0.352539 -0.0005748747
0.353115 -0.0005762673
0.353692 -0.0005776575
0.354271 -0.0005790452
0.354851 -0.0005804306
0.355433 -0.0005818137
0.356016 -0.0005831945
0.3566 -0.0005845732
0.357186 -0.0005859498
0.357773 -0.0005873243
0.358361 -0.0005886968
0.358951 -0.0005900673
0.359542 -0.0005914360
0.360134 -0.0005928028
0.360728 -0.0005941678
0.361323 -0.0005955311
0.36192 -0.0005968928
0.362518 -0.0005982527
0.363117 -0.0005996111
0.363718 -0.0006009680
0.36432 -0.0006023234
0.364923 -0.0006036774
0.365528 -0.0006050300
0.366134 -0.0006063812
0.366742 -0.0006077312
0.367351 -0.0006090799
0.367961 -0.0006104274
0.368572 -0.0006117738
0.369185 -0.0006131191
0.369799 -0.0006144633
0.370415 -0.0006158065
0.371032 -0.0006171487
0.37165 -0.0006184901
0.372269 -0.0006198305
0.37289 -0.0006211701
0.373513 -0.0006225089
0.374136 -0.0006238469
0.374761 -0.0006251843
0.375387 -0.0006265209
0.376015 -0.0006278569
0.376644 -0.0006291923
0.377274 -0.0006305272
0.377906 -0.0006318616
0.378539 -0.0006331954
0.379173 -0.0006345289
0.379809 -0.0006358619
0.380446 -0.0006371945
0.381084 -0.0006385269
0.381724 -0.0006398589
0.382364 -0.0006411907
0.383007 -0.0006425222
0.38365 -0.0006438536
0.384295 -0.0006451848
0.384942 -0.0006465159
0.385589 -0.0006478470
0.386238 -0.0006491779
0.386888 -0.0006505089
0.38754 -0.0006518398
0.388193 -0.0006531708
0.388847 -0.0006545019
0.389503 -0.0006558331
0.39016 -0.0006571645
0.390818 -0.0006584960
0.391478 -0.0006598277
0.392139 -0.0006611597
0.392801 -0.0006624919
0.393464 -0.0006638245
0.394129 -0.0006651573
0.394796 -0.0006664905
0.395463 -0.0006678241
0.396132 -0.0006691581
0.396802 -0.0006704925
0.397474 -0.0006718274
0.398147 -0.0006731628
0.398821 -0.0006744987
0.399497 -0.0006758352
0.400174 -0.0006771723
0.400852 -0.0006785099
0.401532 -0.0006798482
0.402213 -0.0006811871
0.402895 -0.0006825267
0.403579 -0.0006838671
0.404264 -0.0006852081
0.40495 -0.0006865499
0.405638 -0.0006878925
0.406327 -0.0006892359
0.407017 -0.0006905801
0.407709 -0.0006919252
0.408402 -0.0006932711
0.409096 -0.0006946180
0.409792 -0.0006959657
0.410489 -0.0006973144
0.411188 -0.0006986641
0.411887 -0.0007000148
0.412588 -0.0007013665
0.413291 -0.0007027192
0.413995 -0.0007040730
0.4147 -0.0007054278
0.415407 -0.0007067838
0.416115 -0.0007081409
0.416824 -0.0007094991
0.417534 -0.0007108584
0.418247 -0.0007122190
0.41896 -0.0007135808
0.419675 -0.0007149438
0.420391 -0.0007163080
0.421108 -0.0007176735
0.421827 -0.0007190402
0.422547 -0.0007204083
0.423269 -0.0007217777
0.423992 -0.0007231484
0.424716 -0.0007245205
0.425442 -0.0007258940
0.426169 -0.0007272688
0.426897 -0.0007286451
0.427627 -0.0007300228
0.428358 -0.0007314019
0.429091 -0.0007327825
0.429825 -0.0007341646
0.43056 -0.0007355482
0.431297 -0.0007369333
0.432035 -0.0007383200
0.432774 -0.0007397082
0.433515 -0.0007410979
0.434258 -0.0007424893
0.435001 -0.0007438822
0.435746 -0.0007452768
0.436493 -0.0007466730
0.437241 -0.0007480709
0.43799 -0.0007494704
0.438741 -0.0007508716
0.439493 -0.0007522745
0.440246 -0.0007536791
0.441001 -0.0007550854
0.441757 -0.0007564935
0.442515 -0.0007579033
0.443274 -0.0007593149
0.444035 -0.0007607283
0.444797 -0.0007621434
0.44556 -0.0007635604
0.446325 -0.0007649793
0.447091 -0.0007663999
0.447859 -0.0007678224
0.448628 -0.0007692468
0.449398 -0.0007706731
0.45017 -0.0007721013
0.450943 -0.0007735313
0.451718 -0.0007749633
0.452494 -0.0007763973
0.453272 -0.0007778332
0.454051 -0.0007792710
0.454831 -0.0007807108
0.455613 -0.0007821526
0.456397 -0.0007835964
0.457182 -0.0007850423
0.457968 -0.0007864901
0.458756 -0.0007879400
0.459545 -0.0007893919
0.460335 -0.0007908459
0.461128 -0.0007923020
0.461921 -0.0007937601
0.462716 -0.0007952204
0.463513 -0.0007966827
0.464311 -0.0007981472
0.46511 -0.0007996138
0.465911 -0.0008010825
0.466713 -0.0008025534
0.467517 -0.0008040265
0.468322 -0.0008055017
0.469129 -0.0008069791
0.469937 -0.0008084587
0.470747 -0.0008099405
0.471558 -0.0008114246
0.472371 -0.0008129108
0.473185 -0.0008143993
0.474001 -0.0008158900
0.474818 -0.0008173830
0.475637 -0.0008188783
0.476457 -0.0008203758
0.477279 -0.0008218756
0.478102 -0.0008233778
0.478926 -0.0008248822
0.479753 -0.0008263889
0.48058 -0.0008278980
0.481409 -0.0008294093
0.48224 -0.0008309231
0.483072 -0.0008324391
0.483906 -0.0008339576
0.484741 -0.0008354784
0.485578 -0.0008370015
0.486416 -0.0008385271
0.487256 -0.0008400551
0.488098 -0.0008415854
0.488941 -0.0008431182
0.489785 -0.0008446533
0.490631 -0.0008461910
0.491478 -0.0008477310
0.492328 -0.0008492735
0.493178 -0.0008508184
0.49403 -0.0008523658
0.494884 -0.0008539156
0.495739 -0.0008554679
0.496596 -0.0008570227
0.497454 -0.0008585800
0.498314 -0.0008601398
0.499176 -0.0008617021
0.500039 -0.0008632668
0.500903 -0.0008648341
0.50177 -0.0008664039
0.502637 -0.0008679763
0.503507 -0.0008695511
0.504378 -0.0008711285
0.50525 -0.0008727085
0.506124 -0.0008742910
0.507 -0.0008758760
0.507877 -0.0008774637
0.508756 -0.0008790539
0.509636 -0.0008806466
0.510518 -0.0008822420
0.511402 -0.0008838399
0.512287 -0.0008854404
0.513174 -0.0008870435
0.514062 -0.0008886492
0.514952 -0.0008902575
0.515844 -0.0008918685
0.516737 -0.0008934820
0.517632 -0.0008950982
0.518529 -0.0008967169
0.519427 -0.0008983383
0.520326 -0.0008999624
0.521228 -0.0009015891
0.522131 -0.0009032184
0.523035 -0.0009048503
0.523942 -0.0009064849
0.52485 -0.0009081222
0.525759 -0.0009097621
0.52667 -0.0009114047
0.527583 -0.0009130499
0.528498 -0.0009146978
0.529414 -0.0009163483
0.530331 -0.0009180016
0.531251 -0.0009196575
0.532172 -0.0009213160
0.533095 -0.0009229773
0.534019 -0.0009246412
0.534945 -0.0009263078
0.535873 -0.0009279771
0.536802 -0.0009296490
0.537733 -0.0009313237
0.538666 -0.0009330010
0.5396 -0.0009346810
0.540537 -0.0009363637
0.541474 -0.0009380491
0.542414 -0.0009397372
0.543355 -0.0009414280
0.544298 -0.0009431214
0.545243 -0.0009448176
0.546189 -0.0009465164
0.547137 -0.0009482179
0.548086 -0.0009499221
0.549038 -0.0009516290
0.549991 -0.0009533386
0.550946 -0.0009550509
0.551902 -0.0009567658
0.55286 -0.0009584834
0.55382 -0.0009602037
0.554782 -0.0009619267
0.555745 -0.0009636524
0.556711 -0.0009653807
0.557677 -0.0009671117
0.558646 -0.0009688453
0.559616 -0.0009705817
0.560588 -0.0009723206
0.561562 -0.0009740623
0.562538 -0.0009758066
0.563515 -0.0009775535
0.564494 -0.0009793031
0.565475 -0.0009810553
0.566457 -0.0009828101
0.567442 -0.0009845676
0.568428 -0.0009863277
0.569416 -0.0009880904
0.570405 -0.0009898557
0.571397 -0.0009916237
0.57239 -0.0009933942
0.573385 -0.0009951673
0.574381 -0.0009969430
0.57538 -0.0009987212
0.57638 -0.0010005021
0.577382 -0.0010022854
0.578386 -0.0010040714
0.579391 -0.0010058598
0.580399 -0.0010076508
0.581408 -0.0010094443
0.582419 -0.0010112404
0.583432 -0.0010130389
0.584446 -0.0010148399
0.585463 -0.0010166434
0.586481 -0.0010184493
0.587501 -0.0010202577
0.588522 -0.0010220685
0.589546 -0.0010238818
0.590572 -0.0010256974
0.591599 -0.0010275155
0.592628 -0.0010293359
0.593659 -0.0010311587
0.594691 -0.0010329839
0.595726 -0.0010348114
0.596762 -0.0010366412
0.5978 -0.0010384733
0.59884 -0.0010403077
0.599882 -0.0010421444
0.600926 -0.0010439833
0.601972 -0.0010458244
0.603019 -0.0010476678
0.604068 -0.0010495133
0.605119 -0.0010513610
0.606172 -0.0010532108
0.607227 -0.0010550628
0.608284 -0.0010569169
0.609342 -0.0010587730
0.610402 -0.0010606312
0.611465 -0.0010624914
0.612529 -0.0010643536
0.613595 -0.0010662178
0.614662 -0.0010680840
0.615732 -0.0010699520
0.616804 -0.0010718220
0.617877 -0.0010736938
0.618952 -0.0010755674
0.620029 -0.0010774429
0.621108 -0.0010793201
0.622189 -0.0010811990
0.623272 -0.0010830797
0.624357 -0.0010849620
0.625443 -0.0010868459
0.626532 -0.0010887314
0.627622 -0.0010906185
0.628714 -0.0010925072
0.629808 -0.0010943973
0.630904 -0.0010962888
0.632002 -0.0010981817
0.633102 -0.0011000760
0.634204 -0.0011019716
0.635307 -0.0011038685
0.636413 -0.0011057666
0.63752 -0.0011076659
0.638629 -0.0011095663
0.63974 -0.0011114677
0.640853 -0.0011133702
0.641968 -0.0011152737
0.643085 -0.0011171781
0.644204 -0.0011190834
0.645325 -0.0011209894
0.646447 -0.0011228962
0.647572 -0.0011248037
0.648698 -0.0011267119
0.649827 -0.0011286206
0.650957 -0.0011305298
0.652089 -0.0011324395
0.653223 -0.0011343495
0.654359 -0.0011362598
0.655497 -0.0011381704
0.656636 -0.0011400811
0.657778 -0.0011419919
0.658922 -0.0011439027
0.660067 -0.0011458135
0.661215 -0.0011477241
0.662364 -0.0011496345
0.663515 -0.0011515445
0.664668 -0.0011534542
0.665823 -0.0011553633
0.66698 -0.0011572719
0.668139 -0.0011591799
0.6693 -0.0011610870
0.670463 -0.0011629933
0.671627 -0.0011648986
0.672794 -0.0011668029
0.673962 -0.0011687059
0.675132 -0.0011706077
0.676305 -0.0011725081
0.677479 -0.0011744070
0.678655 -0.0011763043
0.679833 -0.0011781998
0.681012 -0.0011800935
0.682194 -0.0011819851
0.683378 -0.0011838747
0.684563 -0.0011857620
0.685751 -0.0011876469
0.68694 -0.0011895293
0.688131 -0.0011914090
0.689324 -0.0011932859
0.690519 -0.0011951598
0.691715 -0.0011970306
0.692914 -0.0011988981
0.694114 -0.0012007622
0.695317 -0.0012026227
0.696521 -0.0012044794
0.697727 -0.0012063321
0.698935 -0.0012081807
0.700145 -0.0012100250
0.701356 -0.0012118648
0.70257 -0.0012136999
0.703785 -0.0012155300
0.705002 -0.0012173551
0.706221 -0.0012191749
0.707442 -0.0012209891
0.708664 -0.0012227976
0.709888 -0.0012246001
0.711115 -0.0012263964
0.712342 -0.0012281862
0.713572 -0.0012299694
0.714804 -0.0012317456
0.716037 -0.0012335146
0.717272 -0.0012352761
0.718509 -0.0012370299
0.719747 -0.0012387756
0.720987 -0.0012405131
0.722229 -0.0012422419
0.723473 -0.0012439619
0.724719 -0.0012456726
0.725966 -0.0012473737
0.727215 -0.0012490650
0.728465 -0.0012507461
0.729717 -0.0012524167
0.730971 -0.0012540763
0.732227 -0.0012557247
0.733484 -0.0012573614
0.734743 -0.0012589861
0.736003 -0.0012605984
0.737265 -0.0012621978
0.738529 -0.0012637839
0.739794 -0.0012653564
0.741061 -0.0012669147
0.742329 -0.0012684585
0.743599 -0.0012699872
0.74487 -0.0012715004
0.746143 -0.0012729975
0.747417 -0.0012744781
0.748693 -0.0012759417
0.74997 -0.0012773877
0.751249 -0.0012788155
0.752529 -0.0012802246
0.75381 -0.0012816145
0.755093 -0.0012829844
0.756378 -0.0012843338
0.757663 -0.0012856621
0.75895 -0.0012869686
0.760238 -0.0012882527
0.761528 -0.0012895135
0.762818 -0.0012907506
0.76411 -0.0012919630
0.765403 -0.0012931501
0.766698 -0.0012943110
0.767993 -0.0012954451
0.76929 -0.0012965514
0.770587 -0.0012976292
0.771886 -0.0012986775
0.773186 -0.0012996955
0.774487 -0.0013006823
0.775788 -0.0013016369
0.777091 -0.0013025583
0.778394 -0.0013034456
0.779699 -0.0013042977
0.781004 -0.0013051136
0.78231 -0.0013058922
0.783617 -0.0013066323
0.784925 -0.0013073328
0.786233 -0.0013079926
0.787542 -0.0013086103
0.788851 -0.0013091848
0.790161 -0.0013097148
0.791471 -0.0013101989
0.792782 -0.0013106357
0.794094 -0.0013110240
0.795405 -0.0013113621
0.796717 -0.0013116486
0.79803 -0.0013118820
0.799342 -0.0013120607
0.800655 -0.0013121831
0.801967 -0.0013122475
0.80328 -0.0013122523
0.804593 -0.0013121955
0.805906 -0.0013120755
0.807218 -0.0013118902
0.80853 -0.0013116380
0.809842 -0.0013113166
0.811154 -0.0013109242
0.812465 -0.0013104586
0.813776 -0.0013099177
0.815086 -0.0013092993
0.816395 -0.0013086011
0.817704 -0.0013078207
0.819012 -0.0013069559
0.820319 -0.0013060041
0.821624 -0.0013049628
0.822929 -0.0013038295
0.824233 -0.0013026014
0.825535 -0.0013012759
0.826836 -0.0012998501
0.828136 -0.0012983213
0.829434 -0.0012966864
0.83073 -0.0012949424
0.832024 -0.0012930864
0.833317 -0.0012911151
0.834607 -0.0012890252
0.835896 -0.0012868136
0.837182 -0.0012844768
0.838465 -0.0012820114
0.839746 -0.0012794139
0.841025 -0.0012766807
0.842301 -0.0012738080
0.843573 -0.0012707923
0.844843 -0.0012676296
0.846109 -0.0012643162
0.847372 -0.0012608480
0.848631 -0.0012572211
0.849887 -0.0012534315
0.851139 -0.0012494749
0.852387 -0.0012453473
0.85363 -0.0012410444
0.854869 -0.0012365620
0.856104 -0.0012318958
0.857334 -0.0012270414
0.858559 -0.0012219945
0.859778 -0.0012167506
0.860993 -0.0012113055
0.862201 -0.0012056547
0.863404 -0.0011997937
0.864601 -0.0011937183
0.865792 -0.0011874241
0.866977 -0.0011809067
0.868154 -0.0011741619
0.869325 -0.0011671854
0.870489 -0.0011599732
0.871646 -0.0011525211
0.872795 -0.0011448253
0.873936 -0.0011368818
0.875069 -0.0011286870
0.876193 -0.0011202374
0.87731 -0.0011115295
0.878417 -0.0011025602
0.879515 -0.0010933265
0.880604 -0.0010838256
0.881683 -0.0010740551
0.882752 -0.0010640126
0.883811 -0.0010536963
0.88486 -0.0010431044
0.885898 -0.0010322356
0.886924 -0.0010210890
0.88794 -0.0010096639
0.888944 -0.0009979600
0.889936 -0.0009859776
0.890916 -0.0009737172
0.891884 -0.0009611798
0.892838 -0.0009483668
0.89378 -0.0009352802
0.894709 -0.0009219223
0.895624 -0.0009082960
0.896526 -0.0008944045
0.897413 -0.0008802518
0.898286 -0.0008658420
0.899145 -0.0008511800
0.899989 -0.0008362710
0.900818 -0.0008211207
0.901631 -0.0008057354
0.902429 -0.0007901217
0.903211 -0.0007742866
0.903978 -0.0007582376
0.904728 -0.0007419826
0.905461 -0.0007255298
0.906179 -0.0007088878
0.906879 -0.0006920655
0.907563 -0.0006750719
0.908229 -0.0006579165
0.908879 -0.0006406089
0.90951 -0.0006231587
0.910125 -0.0006055759
0.910722 -0.0005878704
0.9113 -0.0005700521
0.911862 -0.0005521311
0.912405 -0.0005341173
0.91293 -0.0005160206
0.913437 -0.0004978507
0.913925 -0.0004796172
0.914396 -0.0004613295
0.914848 -0.0004429968
0.915282 -0.0004246282
0.915697 -0.0004062321
0.916094 -0.0003878170
0.916472 -0.0003693909
0.916832 -0.0003509615
0.917174 -0.0003325361
0.917497 -0.0003141217
0.917802 -0.0002957248
0.918089 -0.0002773516
0.918357 -0.0002590079
0.918607 -0.0002406991
0.918838 -0.0002224303
0.919051 -0.0002042060
0.919246 -0.0001860306
0.919423 -0.0001679079
0.919582 -0.0001498416
0.919723 -0.0001318349
0.919845 -0.0001138907
0.91995 -0.0000960118
0.920037 -0.0000782006
0.920106 -0.0000604592
0.920158 -0.0000427898
0.920192 -0.0000251940
0.920208 -0.0000076737
0.920207 0.0000097696
0.920188 0.0000271343
0.920152 0.0000444191
0.920099 0.0000616224
0.920029 0.0000787427
0.919941 0.0000957785
0.919837 0.0001127281
0.919716 0.0001295897
0.919578 0.0001463613
0.919423 0.0001630406
0.919251 0.0001796254
0.919063 0.0001961127
0.918859 0.0002124996
0.918638 0.0002287826
0.918401 0.0002449579
0.918148 0.0002610212
0.917879 0.0002769678
0.917594 0.0002927923
0.917293 0.0003084889
0.916976 0.0003240513
0.916644 0.0003394725
0.916297 0.0003547447
0.915935 0.0003698595
0.915557 0.0003848080
0.915165 0.0003995803
0.914758 0.0004141658
0.914336 0.0004285532
0.9139 0.0004427303
0.91345 0.0004566841
0.912986 0.0004704009
0.912509 0.0004838659
0.912018 0.0004970638
0.911515 0.0005099783
0.910998 0.0005225924
0.910469 0.0005348881
0.909928 0.0005468469
0.909375 0.0005584496
0.908811 0.0005696762
0.908236 0.0005805064
0.90765 0.0005909190
0.907054 0.0006008927
0.906448 0.0006104059
0.905833 0.0006194367
0.905209 0.0006279633
0.904576 0.0006359637
0.903937 0.0006434166
0.903289 0.0006503007
0.902636 0.0006565956
0.901976 0.0006622815
0.901311 0.0006673398
0.900641 0.0006717530
0.899967 0.0006755049
0.89929 0.0006785812
0.89861 0.0006809693
0.897928 0.0006826586
0.897245 0.0006836408
0.896561 0.0006839099
0.895877 0.0006834628
0.895194 0.0006822988
0.894512 0.0006804201
0.893833 0.0006778320
0.893157 0.0006745426
0.892484 0.0006705632
0.891815 0.0006659080
0.891152 0.0006605941
0.890494 0.0006546416
0.889843 0.0006480734
0.889198 0.0006409148
0.888561 0.0006331939
0.887932 0.0006249407
0.887311 0.0006161875
0.886699 0.0006069681
0.886097 0.0005973180
0.885505 0.0005872739
0.884923 0.0005768733
0.884351 0.0005661544
0.88379 0.0005551560
0.883241 0.0005439167
0.882702 0.0005324752
0.882176 0.0005208697
0.881661 0.0005091376
0.881157 0.0004973157
0.880666 0.0004854396
0.880186 0.0004735438
0.879719 0.0004616612
0.879263 0.0004498236
0.878819 0.0004380608
0.878387 0.0004264011
0.877966 0.0004148709
0.877557 0.0004034949
0.877159 0.0003922959
0.876772 0.0003812948
0.876396 0.0003705107
0.876031 0.0003599607
0.875676 0.0003496602
0.875332 0.0003396228
0.874997 0.0003298603
0.874672 0.0003203826
0.874356 0.0003111983
0.874049 0.0003023141
0.873751 0.0002937354
0.873462 0.0002854659
0.87318 0.0002775082
0.872907 0.0002698634
0.87264 0.0002625315
0.872381 0.0002555111
0.872129 0.0002488000
0.871884 0.0002423950
0.871644 0.0002362917
0.871411 0.0002304851
0.871183 0.0002249694
0.870961 0.0002197381
0.870744 0.0002147839
0.870531 0.0002100991
0.870323 0.0002056754
0.87012 0.0002015042
0.86992 0.0001975765
0.869725 0.0001938827
0.869533 0.0001904134
0.869344 0.0001871586
0.869158 0.0001841084
0.868976 0.0001812526
0.868796 0.0001785810
0.868618 0.0001760834
0.868443 0.0001737495
0.868271 0.0001715694
0.8681 0.0001695328
0.867932 0.0001676299
0.867765 0.0001658508
0.8676 0.0001641860
0.867437 0.0001626261
0.867275 0.0001611618
0.867114 0.0001597842
0.866955 0.0001584847
0.866797 0.0001572550
0.866641 0.0001560869
0.866485 0.0001549726
0.866331 0.0001539049
0.866177 0.0001528765
0.866025 0.0001518808
0.865874 0.0001509113
0.865723 0.0001499620
0.865574 0.0001490273
0.865425 0.0001481018
0.865278 0.0001471806
0.865131 0.0001462590
0.864985 0.0001453330
0.86484 0.0001443986
0.864697 0.0001434522
0.864554 0.0001424907
0.864412 0.0001415114
0.864271 0.0001405116
0.864131 0.0001394891
0.863992 0.0001384422
0.863854 0.0001373693
0.863717 0.0001362691
0.863582 0.0001351405
0.863447 0.0001339830
0.863314 0.0001327960
0.863182 0.0001315793
0.863051 0.0001303329
0.862921 0.0001290571
0.862793 0.0001277522
0.862666 0.0001264190
0.86254 0.0001250583
0.862416 0.0001236709
0.862293 0.0001222581
0.862172 0.0001208210
0.862052 0.0001193611
0.861933 0.0001178798
0.861816 0.0001163787
0.8617 0.0001148595
0.861586 0.0001133238
0.861474 0.0001117735
0.861363 0.0001102104
0.861254 0.0001086364
0.861146 0.0001070532
0.86104 0.0001054629
0.860935 0.0001038673
0.860832 0.0001022683
0.860731 0.0001006678
0.860631 0.0000990675
0.860533 0.0000974694
0.860437 0.0000958751
0.860342 0.0000942863
0.860248 0.0000927049
0.860156 0.0000911322
0.860066 0.0000895699
0.859977 0.0000880194
0.85989 0.0000864821
0.859805 0.0000849593
0.859721 0.0000834523
0.859638 0.0000819622
0.859557 0.0000804900
0.859477 0.0000790368
0.859399 0.0000776034
0.859322 0.0000761907
0.859247 0.0000747993
0.859173 0.0000734299
0.8591 0.0000720830
0.859029 0.0000707592
0.858959 0.0000694588
0.85889 0.0000681821
0.858823 0.0000669293
0.858757 0.0000657006
0.858692 0.0000644961
0.858628 0.0000633158
0.858566 0.0000621597
0.858504 0.0000610277
0.858444 0.0000599195
0.858385 0.0000588349
0.858326 0.0000577738
0.858269 0.0000567357
0.858213 0.0000557203
0.858158 0.0000547272
0.858104 0.0000537560
0.858051 0.0000528062
0.857999 0.0000518773
0.857947 0.0000509687
0.857897 0.0000500800
0.857848 0.0000492105
0.857799 0.0000483598
0.857751 0.0000475271
0.857704 0.0000467120
0.857658 0.0000459139
0.857613 0.0000451320
0.857568 0.0000443659
0.857524 0.0000436150
0.857481 0.0000428787
0.857439 0.0000421563
0.857397 0.0000414474
0.857356 0.0000407514
0.857316 0.0000400678
0.857276 0.0000393960
0.857237 0.0000387355
0.857199 0.0000380859
0.857162 0.0000374468
0.857125 0.0000368176
0.857088 0.0000361980
0.857052 0.0000355875
0.857017 0.0000349859
0.856983 0.0000343927
0.856949 0.0000338076
0.856916 0.0000332303
0.856883 0.0000326607
0.856851 0.0000320983
0.856819 0.0000315430
0.856788 0.0000309945
0.856757 0.0000304528
0.856727 0.0000299175
0.856698 0.0000293886
0.856669 0.0000288660
0.85664 0.0000283495
0.856612 0.0000278390
0.856585 0.0000273345
0.856558 0.0000268358
0.856532 0.0000263431
0.856506 0.0000258562
0.85648 0.0000253751
0.856455 0.0000248998
0.856431 0.0000244303
0.856407 0.0000239667
0.856383 0.0000235089
0.85636 0.0000230569
0.856337 0.0000226109
0.856315 0.0000221708
0.856293 0.0000217367
0.856272 0.0000213086
0.856251 0.0000208865
0.856231 0.0000204706
0.856211 0.0000200609
0.856191 0.0000196573
0.856172 0.0000192600
0.856153 0.0000188690
0.856134 0.0000184843
0.856116 0.0000181060
0.856098 0.0000177340
0.856081 0.0000173685
0.856064 0.0000170094
0.856047 0.0000166568
0.856031 0.0000163107
0.856015 0.0000159710
0.855999 0.0000156378
0.855984 0.0000153111
0.855969 0.0000149908
0.855954 0.0000146769
0.85594 0.0000143694
0.855926 0.0000140683
0.855912 0.0000137735
0.855899 0.0000134849
0.855886 0.0000132026
0.855873 0.0000129265
0.85586 0.0000126564
0.855848 0.0000123923
0.855836 0.0000121342
0.855824 0.0000118820
0.855812 0.0000116355
0.855801 0.0000113947
0.85579 0.0000111595
0.855779 0.0000109297
0.855768 0.0000107053
0.855758 0.0000104862
0.855748 0.0000102723
0.855738 0.0000100634
0.855728 0.0000098594
0.855719 0.0000096602
0.855709 0.0000094658
0.8557 0.0000092759
0.855691 0.0000090905
0.855682 0.0000089094
0.855673 0.0000087325
0.855665 0.0000085597
0.855657 0.0000083909
0.855649 0.0000082259
0.855641 0.0000080647
0.855633 0.0000079071
0.855625 0.0000077530
0.855618 0.0000076023
0.85561 0.0000074550
0.855603 0.0000073108
0.855596 0.0000071696
0.855589 0.0000070315
0.855582 0.0000068962
0.855576 0.0000067637
0.855569 0.0000066340
0.855563 0.0000065068
0.855557 0.0000063821
0.85555 0.0000062599
0.855544 0.0000061400
0.855539 0.0000060224
0.855533 0.0000059070
0.855527 0.0000057937
0.855521 0.0000056826
0.855516 0.0000055734
0.855511 0.0000054662
0.855505 0.0000053609
0.8555 0.0000052574
0.855495 0.0000051557
0.85549 0.0000050558
0.855486 0.0000049576
0.855481 0.0000048611
0.855476 0.0000047662
0.855472 0.0000046729
0.855467 0.0000045811
0.855463 0.0000044909
0.855459 0.0000044022
0.855454 0.0000043150
0.85545 0.0000042292
0.855446 0.0000041449
0.855442 0.0000040620
0.855439 0.0000039805
0.855435 0.0000039004
0.855431 0.0000038216
0.855428 0.0000037442
0.855424 0.0000036681
0.855421 0.0000035934
0.855417 0.0000035200
0.855414 0.0000034478
0.855411 0.0000033770
0.855408 0.0000033075
0.855404 0.0000032392
0.855401 0.0000031722
0.855399 0.0000031064
0.855396 0.0000030419
0.855393 0.0000029786
0.85539 0.0000029165
0.855387 0.0000028557
0.855385 0.0000027960
0.855382 0.0000027376
0.85538 0.0000026803
0.855377 0.0000026242
0.855375 0.0000025693
0.855372 0.0000025155
0.85537 0.0000024629
0.855368 0.0000024113
0.855366 0.0000023609
0.855363 0.0000023117
0.855361 0.0000022634
0.855359 0.0000022163
0.855357 0.0000021702
0.855355 0.0000021252
0.855353 0.0000020812
0.855352 0.0000020382
0.85535 0.0000019962
0.855348 0.0000019552
0.855346 0.0000019151
0.855344 0.0000018760
0.855343 0.0000018379
0.855341 0.0000018006
0.85534 0.0000017642
0.855338 0.0000017287
0.855336 0.0000016940
0.855335 0.0000016602
0.855334 0.0000016272
0.855332 0.0000015950
0.855331 0.0000015635
0.855329 0.0000015329
0.855328 0.0000015029
0.855327 0.0000014737
0.855325 0.0000014452
0.855324 0.0000014174
0.855323 0.0000013902
0.855322 0.0000013637
0.855321 0.0000013378
0.855319 0.0000013126
0.855318 0.0000012879
0.855317 0.0000012638
0.855316 0.0000012403
0.855315 0.0000012173
0.855314 0.0000011948
0.855313 0.0000011729
0.855312 0.0000011514
0.855311 0.0000011304
0.85531 0.0000011099
0.855309 0.0000010899
0.855308 0.0000010703
0.855308 0.0000010511
0.855307 0.0000010323
0.855306 0.0000010140
0.855305 0.0000009960
0.855304 0.0000009784
0.855303 0.0000009612
0.855303 0.0000009443
0.855302 0.0000009278
0.855301 0.0000009116
0.855301 0.0000008958
0.8553 0.0000008802
0.855299 0.0000008650
0.855298 0.0000008501
0.855298 0.0000008355
0.855297 0.0000008212
0.855297 0.0000008072
0.855296 0.0000007934
0.855295 0.0000007799
0.855295 0.0000007667
0.855294 0.0000007537
0.855294 0.0000007410
0.855293 0.0000007285
0.855293 0.0000007163
0.855292 0.0000007044
0.855291 0.0000006926
0.855291 0.0000006811
0.85529 0.0000006698
0.85529 0.0000006588
0.85529 0.0000006479
0.855289 0.0000006373
0.855289 0.0000006269
0.855288 0.0000006167
0.855288 0.0000006067
0.855287 0.0000005970
0.855287 0.0000005874
0.855287 0.0000005780
0.855286 0.0000005688
0.855286 0.0000005598
0.855285 0.0000005510
0.855285 0.0000005424
0.855285 0.0000005340
0.855284 0.0000005257
0.855284 0.0000005177
0.855284 0.0000005098
0.855283 0.0000005021
0.855283 0.0000004945
0.855283 0.0000004872
0.855282 0.0000004800
0.855282 0.0000004729
0.855282 0.0000004661
0.855282 0.0000004594
0.855281 0.0000004528
0.855281 0.0000004464
0.855281 0.0000004402
0.855281 0.0000004341
0.85528 0.0000004281
0.85528 0.0000004223
0.85528 0.0000004166
0.85528 0.0000004111
0.855279 0.0000004057
0.855279 0.0000004004
0.855279 0.0000003953
0.855279 0.0000003903
0.855279 0.0000003854
0.855278 0.0000003807
0.855278 0.0000003760
0.855278 0.0000003715
0.855278 0.0000003671
0.855278 0.0000003628
0.855277 0.0000003586
0.855277 0.0000003545
0.855277 0.0000003505
0.855277 0.0000003466
0.855277 0.0000003428
0.855277 0.0000003391
0.855277 0.0000003355
0.855276 0.0000003320
0.855276 0.0000003286
0.855276 0.0000003253
0.855276 0.0000003220
0.855276 0.0000003188
0.855276 0.0000003157
0.855276 0.0000003127
0.855275 0.0000003098
0.855275 0.0000003069
0.855275 0.0000003041
0.855275 0.0000003013
0.855275 0.0000002986
0.855275 0.0000002960
0.855275 0.0000002935
0.855275 0.0000002910
0.855275 0.0000002885
0.855274 0.0000002862
0.855274 0.0000002838
0.855274 0.0000002816
0.855274 0.0000002793
0.855274 0.0000002772
0.855274 0.0000002751
0.855274 0.0000002730
0.855274 0.0000002710
0.855274 0.0000002690
0.855274 0.0000002670
0.855274 0.0000002651
0.855273 0.0000002633
0.855273 0.0000002615
0.855273 0.0000002597
0.855273 0.0000002580
0.855273 0.0000002563
0.855273 0.0000002546
0.855273 0.0000002530
0.855273 0.0000002514
0.855273 0.0000002498
0.855273 0.0000002483
0.855273 0.0000002468
0.855273 0.0000002453
0.855273 0.0000002439
0.855273 0.0000002425
0.855273 0.0000002412
0.855273 0.0000002398
0.855272 0.0000002385
0.855272 0.0000002372
0.855272 0.0000002360
0.855272 0.0000002348
0.855272 0.0000002336
0.855272 0.0000002324
0.855272 0.0000002313
0.855272 0.0000002301
0.855272 0.0000002291
0.855272 0.0000002280
0.855272 0.0000002270
0.855272 0.0000002259
0.855272 0.0000002249
0.855272 0.0000002240
0.855272 0.0000002230
0.855272 0.0000002221
0.855272 0.0000002212
0.855272 0.0000002203
0.855272 0.0000002195
0.855272 0.0000002186
0.855272 0.0000002178
0.855272 0.0000002170
0.855272 0.0000002162
0.855272 0.0000002155
0.855272 0.0000002147
0.855271 0.0000002140
0.855271 0.0000002133
0.855271 0.0000002126
0.855271 0.0000002120
0.855271 0.0000002113
0.855271 0.0000002107
0.855271 0.0000002101
0.855271 0.0000002095
0.855271 0.0000002089
0.855271 0.0000002083
0.855271 0.0000002077
0.855271 0.0000002072
0.855271 0.0000002067
0.855271 0.0000002062
0.855271 0.0000002057
0.855271 0.0000002052
0.855271 0.0000002047
0.855271 0.0000002042
0.855271 0.0000002038
0.855271 0.0000002034
0.855271 0.0000002029
0.855271 0.0000002025
0.855271 0.0000002021
0.855271 0.0000002017
0.855271 0.0000002013
0.855271 0.0000002010
0.855271 0.0000002006
0.855271 0.0000002003
0.855271 0.0000001999
0.855271 0.0000001996
0.855271 0.0000001992
0.855271 0.0000001989
0.855271 0.0000001986
0.855271 0.0000001983
0.855271 0.0000001980
0.855271 0.0000001977
0.855271 0.0000001975
0.855271 0.0000001972
0.855271 0.0000001969
0.855271 0.0000001967
0.855271 0.0000001964
0.855271 0.0000001962
0.855271 0.0000001959
0.855271 0.0000001957
0.855271 0.0000001954
0.855271 0.0000001952
0.855271 0.0000001950
0.855271 0.0000001948
0.855271 0.0000001946
0.855271 0.0000001944
0.855271 0.0000001942
0.855271 0.0000001940
0.855271 0.0000001938
0.855271 0.0000001936
0.855271 0.0000001934
0.855271 0.0000001932
0.855271 0.0000001931
0.855271 0.0000001929
0.855271 0.0000001927
0.855271 0.0000001926
0.855271 0.0000001924
0.855271 0.0000001923
0.855271 0.0000001921
0.855271 0.0000001920
0.855271 0.0000001918
0.855271 0.0000001917
0.855271 0.0000001916
0.855271 0.0000001914
0.855271 0.0000001913
0.855271 0.0000001912
0.855271 0.0000001910
0.855271 0.0000001909
0.855271 0.0000001908
0.855271 0.0000001907
0.855271 0.0000001906
0.855271 0.0000001905
0.855271 0.0000001904
0.855271 0.0000001903
0.855271 0.0000001902
0.855271 0.0000001901
0.855271 0.0000001900
0.855271 0.0000001899
0.855271 0.0000001898
0.855271 0.0000001897
0.855271 0.0000001896
0.855271 0.0000001895
0.855271 0.0000001894
0.855271 0.0000001894
0.855271 0.0000001893
0.855271 0.0000001892
0.855271 0.0000001891
0.855271 0.0000001891
0.855271 0.0000001890
0.855271 0.0000001889
0.855271 0.0000001889
0.855271 0.0000001888
0.855271 0.0000001887
0.855271 0.0000001887
0.855271 0.0000001886
0.855271 0.0000001886
0.855271 0.0000001885
0.855271 0.0000001884
0.855271 0.0000001884
0.855271 0.0000001883
0.85527 0.0000001883
0.85527 0.0000001882
0.85527 0.0000001882
0.85527 0.0000001882
0.85527 0.0000001881
0.85527 0.0000001881
0.85527 0.0000001880
0.85527 0.0000001880
0.85527 0.0000001879
0.85527 0.0000001879
0.85527 0.0000001879
0.85527 0.0000001878
0.85527 0.0000001878
0.85527 0.0000001878
0.85527 0.0000001877
0.85527 0.0000001877
0.85527 0.0000001877
0.85527 0.0000001876
0.85527 0.0000001876
0.85527 0.0000001876
0.85527 0.0000001876
0.85527 0.0000001875
0.85527 0.0000001875
0.85527 0.0000001875
0.85527 0.0000001875
0.85527 0.0000001874
0.85527 0.0000001874
0.85527 0.0000001874
0.85527 0.0000001874
0.85527 0.0000001873
0.85527 0.0000001873
0.85527 0.0000001873
0.85527 0.0000001873
0.85527 0.0000001873
0.85527 0.0000001872
0.85527 0.0000001872
0.85527 0.0000001872
0.85527 0.0000001872
0.85527 0.0000001872
0.85527 0.0000001871
0.85527 0.0000001871
0.85527 0.0000001871
0.85527 0.0000001871
0.85527 0.0000001871
0.85527 0.0000001871
0.85527 0.0000001871
0.85527 0.0000001870
0.85527 0.0000001870
0.85527 0.0000001870
0.85527 0.0000001870
0.85527 0.0000001870
0.85527 0.0000001870
0.85527 0.0000001870
0.85527 0.0000001870
0.85527 0.0000001869
0.85527 0.0000001869
0.85527 0.0000001869
0.85527 0.0000001869
0.85527 0.0000001869
0.85527 0.0000001869
0.85527 0.0000001869
0.85527 0.0000001869
0.85527 0.0000001869
0.85527 0.0000001869
0.85527 0.0000001868
0.85527 0.0000001868
0.85527 0.0000001868
0.85527 0.0000001868
0.85527 0.0000001868
0.85527 0.0000001868
0.85527 0.0000001868
0.85527 0.0000001868
0.85527 0.0000001868
0.85527 0.0000001868
0.85527 0.0000001868
0.85527 0.0000001868
0.85527 0.0000001868
0.85527 0.0000001868
0.85527 0.0000001867
0.85527 0.0000001867
0.85527 0.0000001867
0.85527 0.0000001867
0.85527 0.0000001867
0.85527 0.0000001867
0.85527 0.0000001867
0.85527 0.0000001867
0.85527 0.0000001867
0.85527 0.0000001867
0.85527 0.0000001867
0.85527 0.0000001867
0.85527 0.0000001867
0.85527 0.0000001867
0.85527 0.0000001867
0.85527 0.0000001867
0.85527 0.0000001867
0.85527 0.0000001867
0.85527 0.0000001867
0.85527 0.0000001867
0.85527 0.0000001867
0.85527 0.0000001867
0.85527 0.0000001867
0.85527 0.0000001867
0.85527 0.0000001867
0.85527 0.0000001867
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866
0.85527 0.0000001866


==> Figures/r-drag-prescribedU=0.00003-e100.dat <==
0.300003 0.0046219754 0.0000000000 0.0000000000
0.300303 1.7593888596 0.0000000683 0.0000000969
0.300603 2.7919034885 0.0000001009 0.0000001476
0.300903 2.5010569197 0.0000000823 0.0000001217
0.301203 2.1830857251 0.0000000662 0.0000001000
0.301503 1.8645215454 0.0000000536 0.0000000821
0.301803 1.5541985874 0.0000000439 0.0000000675
0.302103 1.2546305036 0.0000000363 0.0000000555
0.302403 0.9664183407 0.0000000305 0.0000000457
0.302703 0.6895897063 0.0000000259 0.0000000377
0.303003 0.4239818867 0.0000000224 0.0000000312
0.303303 0.1693535852 0.0000000196 0.0000000260
0.303603 -0.0745784793 0.0000000174 0.0000000217
0.303903 -0.3081242219 0.0000000156 0.0000000182
0.304203 -0.5316114471 0.0000000143 0.0000000154
0.304503 -0.7453796581 0.0000000131 0.0000000131
0.304803 -0.9497752222 0.0000000122 0.0000000112
0.305103 -1.1451474702 0.0000000114 0.0000000096
0.305403 -1.3318455281 0.0000000107 0.0000000084
0.305703 -1.5102157534 0.0000000101 0.0000000073
0.306003 -1.6805996769 0.0000000096 0.0000000065
0.306303 -1.8433323696 0.0000000092 0.0000000057
0.306603 -1.9987411659 0.0000000088 0.0000000051
0.306903 -2.1471446873 0.0000000084 0.0000000046
0.307203 -2.2888521150 0.0000000080 0.0000000042
0.307503 -2.4241626716 0.0000000077 0.0000000039
0.307803 -2.5533652762 0.0000000074 0.0000000035
0.308103 -2.6767383427 0.0000000071 0.0000000033
0.308403 -2.7945496959 0.0000000068 0.0000000030
0.308703 -2.9070565839 0.0000000065 0.0000000028
0.309003 -3.0145057688 0.0000000062 0.0000000027
0.309303 -3.1171336801 0.0000000060 0.0000000025
0.309603 -3.2151666174 0.0000000057 0.0000000024
0.309903 -3.3088209928 0.0000000055 0.0000000022
0.310203 -3.3983036020 0.0000000053 0.0000000021
0.310503 -3.4838119178 0.0000000051 0.0000000020
0.310803 -3.5655343987 0.0000000049 0.0000000019
0.311103 -3.6436508087 0.0000000047 0.0000000018
0.311403 -3.7183325413 0.0000000045 0.0000000017
0.311703 -3.7897429469 0.0000000043 0.0000000016
0.312003 -3.8580376593 0.0000000041 0.0000000015
0.312303 -3.9233649178 0.0000000039 0.0000000015
0.312603 -3.9858658857 0.0000000038 0.0000000014
0.312903 -4.0456749614 0.0000000036 0.0000000013
0.313203 -4.1029200813 0.0000000035 0.0000000013
0.313503 -4.1577230148 0.0000000033 0.0000000012
0.313803 -4.2101996494 0.0000000032 0.0000000012
0.314103 -4.2604602661 0.0000000030 0.0000000011
0.314403 -4.3086098047 0.0000000029 0.0000000011
0.314703 -4.3547481188 0.0000000028 0.0000000010
0.315003 -4.3989702204 0.0000000027 0.0000000010
0.315303 -4.4413665146 0.0000000026 0.0000000009
0.315603 -4.4820230236 0.0000000024 0.0000000009
0.315903 -4.5210216014 0.0000000023 0.0000000009
0.316203 -4.5584401379 0.0000000022 0.0000000008
0.316503 -4.5943527545 0.0000000022 0.0000000008
0.316803 -4.6288299900 0.0000000021 0.0000000008
0.317103 -4.6619389775 0.0000000020 0.0000000007
0.317403 -4.6937436133 0.0000000019 0.0000000007
0.317703 -4.7243047167 0.0000000018 0.0000000007
0.318003 -4.7536801832 0.0000000017 0.0000000006
0.318303 -4.7819251289 0.0000000017 0.0000000006
0.318603 -4.8090920283 0.0000000016 0.0000000006
0.318903 -4.8352308450 0.0000000015 0.0000000006
0.319203 -4.8603891563 0.0000000015 0.0000000005
0.319503 -4.8846122707 0.0000000014 0.0000000005
0.319803 -4.9079433402 0.0000000013 0.0000000005
0.320103 -4.9304234664 0.0000000013 0.0000000005
0.320403 -4.9520918015 0.0000000012 0.0000000005
0.320703 -4.9729856439 0.0000000012 0.0000000004
0.321003 -4.9931405296 0.0000000011 0.0000000004
0.321303 -5.0125903178 0.0000000011 0.0000000004
0.321603 -5.0313672733 0.0000000010 0.0000000004
0.321903 -5.0495021440 0.0000000010 0.0000000004
0.322203 -5.0670242350 0.0000000010 0.0000000004
0.322503 -5.0839614781 0.0000000009 0.0000000003
0.322803 -5.1003404989 0.0000000009 0.0000000003
0.323103 -5.1161866795 0.0000000008 0.0000000003
0.323403 -5.1315242188 0.0000000008 0.0000000003
0.323703 -5.1463761890 0.0000000008 0.0000000003
0.324003 -5.1607645905 0.0000000007 0.0000000003
0.324303 -5.1747104022 0.0000000007 0.0000000003
0.324603 -5.1882336312 0.0000000007 0.0000000003
0.324903 -5.2013533587 0.0000000006 0.0000000002
0.325203 -5.2140877842 0.0000000006 0.0000000002
0.325503 -5.2264542675 0.0000000006 0.0000000002
0.325803 -5.2384693682 0.0000000006 0.0000000002
0.326103 -5.2501488839 0.0000000005 0.0000000002
0.326403 -5.2615078859 0.0000000005 0.0000000002
0.326703 -5.2725607536 0.0000000005 0.0000000002
0.327003 -5.2833212068 0.0000000005 0.0000000002
0.327303 -5.2938023370 0.0000000005 0.0000000002
0.327603 -5.3040166366 0.0000000004 0.0000000002
0.327903 -5.3139760268 0.0000000004 0.0000000002
0.328203 -5.3236918846 0.0000000004 0.0000000002
0.328503 -5.3331750680 0.0000000004 0.0000000001
0.328803 -5.3424359400 0.0000000004 0.0000000001
0.329103 -5.3514843916 0.0000000004 0.0000000001
0.329403 -5.3603298642 0.0000000003 0.0000000001
0.329703 -5.3689813696 0.0000000003 0.0000000001
0.330003 -5.3774475105 0.0000000003 0.0000000001
0.330303 -5.3857364990 0.0000000003 0.0000000001
0.330603 -5.3938561749 0.0000000003 0.0000000001
0.330903 -5.4018140225 0.0000000003 0.0000000001
0.331203 -5.4096171875 0.0000000003 0.0000000001
0.331503 -5.4172724918 0.0000000003 0.0000000001
0.331803 -5.4247864489 0.0000000002 0.0000000001
0.332103 -5.4321652779 0.0000000002 0.0000000001
0.332403 -5.4394149168 0.0000000002 0.0000000001
0.332703 -5.4465410355 0.0000000002 0.0000000001
0.333003 -5.4535490482 0.0000000002 0.0000000001
0.333303 -5.4604441246 0.0000000002 0.0000000001
0.333603 -5.4672312015 0.0000000002 0.0000000001
0.333903 -5.4739149931 0.0000000002 0.0000000001
0.334203 -5.4805000013 0.0000000002 0.0000000001
0.334503 -5.4869905253 0.0000000002 0.0000000001
0.334803 -5.4933906705 0.0000000002 0.0000000001
0.335103 -5.4997043580 0.0000000002 0.0000000001
0.335403 -5.5059353323 0.0000000001 0.0000000001
0.335703 -5.5120871694 0.0000000001 0.0000000001
0.336003 -5.5181632848 0.0000000001 0.0000000001
0.336303 -5.5241669403 0.0000000001 0.0000000000
0.336603 -5.5301012511 0.0000000001 0.0000000000
0.336903 -5.5359691927 0.0000000001 0.0000000000
0.337203 -5.5417736069 0.0000000001 0.0000000000
0.337503 -5.5475172076 0.0000000001 0.0000000000
0.337803 -5.5532025874 0.0000000001 0.0000000000
0.338103 -5.5588322219 0.0000000001 0.0000000000
0.338403 -5.5644084762 0.0000000001 0.0000000000
0.338703 -5.5699336089 0.0000000001 0.0000000000
0.339003 -5.5754097774 0.0000000001 0.0000000000
0.339303 -5.5808390423 0.0000000001 0.0000000000
0.339603 -5.5862233716 0.0000000001 0.0000000000
0.339903 -5.5915646453 0.0000000001 0.0000000000
0.340203 -5.5968646589 0.0000000001 0.0000000000
0.340503 -5.6021251275 0.0000000001 0.0000000000
0.340803 -5.6073476891 0.0000000001 0.0000000000
0.341103 -5.6125339083 0.0000000001 0.0000000000
0.341403 -5.6176852797 0.0000000001 0.0000000000
0.341703 -5.6228032306 0.0000000001 0.0000000000
0.342003 -5.6278891245 0.0000000001 0.0000000000
0.342303 -5.6329442636 0.0000000001 0.0000000000
0.342603 -5.6379698918 0.0000000001 0.0000000000
0.342903 -5.6429671971 0.0000000001 0.0000000000
0.343203 -5.6479373142 0.0000000000 0.0000000000
0.343503 -5.6528813270 0.0000000000 0.0000000000
0.343803 -5.6578002706 0.0000000000 0.0000000000
0.344103 -5.6626951338 0.0000000000 0.0000000000
0.344403 -5.6675668610 0.0000000000 0.0000000000
0.344703 -5.6724163540 0.0000000000 0.0000000000
0.345003 -5.6772444743 0.0000000000 0.0000000000
0.345303 -5.6820520447 0.0000000000 0.0000000000
0.345603 -5.6868398509 0.0000000000 0.0000000000
0.345903 -5.6916086435 0.0000000000 0.0000000000
0.346203 -5.6963591391 0.0000000000 0.0000000000
0.346503 -5.7010920223 0.0000000000 0.0000000000
0.346803 -5.7058079468 0.0000000000 0.0000000000
0.347103 -5.7105075369 0.0000000000 0.0000000000
0.347403 -5.7151913888 0.0000000000 0.0000000000
0.347703 -5.7198600720 0.0000000000 0.0000000000
0.348003 -5.7245141301 0.0000000000 0.0000000000
0.348303 -5.7291540824 0.0000000000 0.0000000000
0.348603 -5.7337804247 0.0000000000 0.0000000000
0.348903 -5.7383936305 0.0000000000 0.0000000000
0.349203 -5.7429941518 0.0000000000 0.0000000000
0.349503 -5.7475824203 0.0000000000 0.0000000000
0.349803 -5.7521588483 0.0000000000 0.0000000000
0.350103 -5.7567238292 0.0000000000 0.0000000000
0.350403 -5.7612777388 0.0000000000 0.0000000000
0.350703 -5.7658209360 0.0000000000 0.0000000000
0.351003 -5.7703537631 0.0000000000 0.0000000000
0.351303 -5.7748765471 0.0000000000 0.0000000000
0.351603 -5.7793896003 0.0000000000 0.0000000000
0.351903 -5.7838932206 0.0000000000 0.0000000000
0.352203 -5.7883876924 0.0000000000 0.0000000000
0.352503 -5.7928732872 0.0000000000 0.0000000000
0.352803 -5.7973502643 0.0000000000 0.0000000000
0.353103 -5.8018188709 0.0000000000 0.0000000000
0.353403 -5.8062793432 0.0000000000 0.0000000000
0.353703 -5.8107319064 0.0000000000 0.0000000000
0.354003 -5.8151767755 0.0000000000 0.0000000000
0.354303 -5.8196141557 0.0000000000 0.0000000000
0.354603 -5.8240442428 0.0000000000 0.0000000000
0.354903 -5.8284672236 0.0000000000 0.0000000000
0.355203 -5.8328832761 0.0000000000 0.0000000000
0.355503 -5.8372925706 0.0000000000 0.0000000000
0.355803 -5.8416952691 0.0000000000 0.0000000000
0.356103 -5.8460915263 0.0000000000 0.0000000000
0.356403 -5.8504814898 0.0000000000 0.0000000000
0.356703 -5.8548653003 0.0000000000 0.0000000000
0.357003 -5.8592430920 0.0000000000 0.0000000000
0.357303 -5.8636149928 0.0000000000 0.0000000000
0.357603 -5.8679811248 0.0000000000 0.0000000000
0.357903 -5.8723416042 0.0000000000 0.0000000000
0.358203 -5.8766965420 0.0000000000 0.0000000000
0.358503 -5.8810460437 0.0000000000 0.0000000000
0.358803 -5.8853902100 0.0000000000 0.0000000000
0.359103 -5.8897291371 0.0000000000 0.0000000000
0.359403 -5.8940629161 0.0000000000 0.0000000000
0.359703 -5.8983916344 0.0000000000 0.0000000000
0.360003 -5.9027153747 0.0000000000 0.0000000000
0.360303 -5.9070342162 0.0000000000 0.0000000000
0.360603 -5.9113482340 0.0000000000 0.0000000000
0.360903 -5.9156574998 0.0000000000 0.0000000000
0.361203 -5.9199620818 0.0000000000 0.0000000000
0.361503 -5.9242620447 0.0000000000 0.0000000000
0.361803 -5.9285574504 0.0000000000 0.0000000000
0.362103 -5.9328483575 0.0000000000 0.0000000000
0.362403 -5.9371348219 0.0000000000 0.0000000000
0.362703 -5.9414168966 0.0000000000 0.0000000000
0.363003 -5.9456946322 0.0000000000 0.0000000000
0.363303 -5.9499680766 0.0000000000 0.0000000000
0.363603 -5.9542372754 0.0000000000 0.0000000000
0.363903 -5.9585022718 0.0000000000 0.0000000000
0.364203 -5.9627631070 0.0000000000 0.0000000000
0.364503 -5.9670198198 0.0000000000 0.0000000000
0.364803 -5.9712724474 0.0000000000 0.0000000000
0.365103 -5.9755210247 0.0000000000 0.0000000000
0.365403 -5.9797655852 0.0000000000 0.0000000000
0.365703 -5.9840061602 0.0000000000 0.0000000000
0.366003 -5.9882427796 0.0000000000 0.0000000000
0.366303 -5.9924754718 0.0000000000 0.0000000000
0.366603 -5.9967042634 0.0000000000 0.0000000000
0.366903 -6.0009291797 0.0000000000 0.0000000000
0.367203 -6.0051502446 -0.0000000000 0.0000000000
0.367503 -6.0093674806 -0.0000000000 0.0000000000
0.367803 -6.0135809092 -0.0000000000 0.0000000000
0.368103 -6.0177905503 -0.0000000000 0.0000000000
0.368403 -6.0219964230 -0.0000000000 0.0000000000
0.368703 -6.0261985449 0.0000000000 0.0000000000
0.369003 -6.0303969329 0.0000000000 0.0000000000
0.369303 -6.0345916027 0.0000000000 0.0000000000
0.369603 -6.0387825691 0.0000000000 0.0000000000
0.369903 -6.0429698459 0.0000000000 0.0000000000
0.370203 -6.0471534462 0.0000000000 0.0000000000
0.370503 -6.0513333820 0.0000000000 0.0000000000
0.370803 -6.0555096647 0.0000000000 0.0000000000
0.371103 -6.0596823048 0.0000000000 0.0000000000
0.371403 -6.0638513121 0.0000000000 0.0000000000
0.371703 -6.0680166957 0.0000000000 0.0000000000
0.372003 -6.0721784642 0.0000000000 0.0000000000
0.372303 -6.0763366251 0.0000000000 0.0000000000
0.372603 -6.0804911858 0.0000000000 0.0000000000
0.372903 -6.0846421528 0.0000000000 0.0000000000
0.373203 -6.0887895321 0.0000000000 0.0000000000
0.373503 -6.0929333292 0.0000000000 0.0000000000
0.373803 -6.0970735490 0.0000000000 0.0000000000
0.374103 -6.1012101961 0.0000000000 0.0000000000
0.374403 -6.1053432744 0.0000000000 0.0000000000
0.374703 -6.1094727875 0.0000000000 0.0000000000
0.375003 -6.1135987385 0.0000000000 0.0000000000
0.375303 -6.1177211301 0.0000000000 0.0000000000
0.375603 -6.1218399646 0.0000000000 0.0000000000
0.375903 -6.1259552439 0.0000000000 0.0000000000
0.376203 -6.1300669697 0.0000000000 0.0000000000
0.376503 -6.1341751431 0.0000000000 0.0000000000
0.376803 -6.1382797651 0.0000000000 0.0000000000
0.377103 -6.1423808362 0.0000000000 0.0000000000
0.377403 -6.1464783568 0.0000000000 0.0000000000
0.377703 -6.1505723267 0.0000000000 0.0000000000
0.378003 -6.1546627458 0.0000000000 0.0000000000
0.378303 -6.1587496135 0.0000000000 0.0000000000
0.378603 -6.1628329289 0.0000000000 0.0000000000
0.378903 -6.1669126911 0.0000000000 0.0000000000
0.379203 -6.1709888987 0.0000000000 0.0000000000
0.379503 -6.1750615503 0.0000000000 0.0000000000
0.379803 -6.1791306441 -0.0000000000 0.0000000000
0.380103 -6.1831961782 -0.0000000000 0.0000000000
0.380403 -6.1872581505 -0.0000000000 0.0000000000
0.380703 -6.1913165588 0.0000000000 0.0000000000
0.381003 -6.1953714004 0.0000000000 0.0000000000
0.381303 -6.1994226729 -0.0000000000 0.0000000000
0.381603 -6.2034703733 0.0000000000 0.0000000000
0.381903 -6.2075144986 0.0000000000 0.0000000000
0.382203 -6.2115550459 0.0000000000 0.0000000000
0.382503 -6.2155920117 0.0000000000 0.0000000000
0.382803 -6.2196253927 0.0000000000 0.0000000000
0.383103 -6.2236551853 0.0000000000 0.0000000000
0.383403 -6.2276813859 0.0000000000 0.0000000000
0.383703 -6.2317039907 0.0000000000 0.0000000000
0.384003 -6.2357229957 0.0000000000 0.0000000000
0.384303 -6.2397383970 -0.0000000000 0.0000000000
0.384603 -6.2437501903 0.0000000000 -0.0000000000
0.384903 -6.2477583715 0.0000000000 0.0000000000
0.385203 -6.2517629362 0.0000000000 0.0000000000
0.385503 -6.2557638800 -0.0000000000 0.0000000000
0.385803 -6.2597611984 -0.0000000000 0.0000000000
0.386103 -6.2637548867 -0.0000000000 0.0000000000
0.386403 -6.2677449403 -0.0000000000 0.0000000000
0.386703 -6.2717313543 -0.0000000000 0.0000000000
0.387003 -6.2757141239 -0.0000000000 0.0000000000
0.387303 -6.2796932441 -0.0000000000 0.0000000000
0.387603 -6.2836687100 -0.0000000000 0.0000000000
0.387903 -6.2876405165 0.0000000000 0.0000000000
0.388203 -6.2916086583 -0.0000000000 0.0000000000
0.388503 -6.2955731304 -0.0000000000 0.0000000000
0.388803 -6.2995339274 0.0000000000 0.0000000000
0.389103 -6.3034910439 0.0000000000 0.0000000000
0.389403 -6.3074444746 0.0000000000 -0.0000000000
0.389703 -6.3113942141 0.0000000000 -0.0000000000
0.390003 -6.3153402567 0.0000000000 0.0000000000
0.390303 -6.3192825970 0.0000000000 -0.0000000000
0.390603 -6.3232212293 0.0000000000 0.0000000000
0.390903 -6.3271561480 0.0000000000 0.0000000000
0.391203 -6.3310873474 0.0000000000 0.0000000000
0.391503 -6.3350148217 0.0000000000 0.0000000000
0.391803 -6.3389385650 -0.0000000000 0.0000000000
0.392103 -6.3428585716 0.0000000000 0.0000000000
0.392403 -6.3467748356 0.0000000000 0.0000000000
0.392703 -6.3506873511 0.0000000000 0.0000000000
0.393003 -6.3545961120 -0.0000000000 0.0000000000
0.393303 -6.3585011123 -0.0000000000 0.0000000000
0.393603 -6.3624023461 -0.0000000000 0.0000000000
0.393903 -6.3662998073 -0.0000000000 0.0000000000
0.394203 -6.3701934897 -0.0000000000 0.0000000000
0.394503 -6.3740833871 -0.0000000000 0.0000000000
0.394803 -6.3779694935 0.0000000000 0.0000000000
0.395103 -6.3818518026 -0.0000000000 0.0000000000
0.395403 -6.3857303082 -0.0000000000 0.0000000000
0.395703 -6.3896050039 -0.0000000000 0.0000000000
0.396003 -6.3934758835 -0.0000000000 0.0000000000
0.396303 -6.3973429406 -0.0000000000 0.0000000000
0.396603 -6.4012061689 -0.0000000000 0.0000000000
0.396903 -6.4050655621 -0.0000000000 0.0000000000
0.397203 -6.4089211135 -0.0000000000 0.0000000000
0.397503 -6.4127728170 -0.0000000000 0.0000000000
0.397803 -6.4166206658 -0.0000000000 0.0000000000
0.398103 -6.4204646537 -0.0000000000 0.0000000000
0.398403 -6.4243047740 -0.0000000000 0.0000000000
0.398703 -6.4281410202 -0.0000000000 0.0000000000
0.399003 -6.4319733857 -0.0000000000 0.0000000000
0.399303 -6.4358018640 0.0000000000 0.0000000000
0.399603 -6.4396264484 -0.0000000000 0.0000000000
0.399903 -6.4434471324 -0.0000000000 0.0000000000
0.400203 -6.4472639091 -0.0000000000 0.0000000000
0.400503 -6.4510767720 -0.0000000000 0.0000000000
0.400803 -6.4548857144 -0.0000000000 0.0000000000
0.401103 -6.4586907294 -0.0000000000 0.0000000000
0.401403 -6.4624918105 -0.0000000000 0.0000000000
0.401703 -6.4662889508 -0.0000000000 0.0000000000
0.402003 -6.4700821435 -0.0000000000 0.0000000000
0.402303 -6.4738713818 -0.0000000000 0.0000000000
0.402603 -6.4776566589 -0.0000000000 0.0000000000
0.402903 -6.4814379680 -0.0000000000 0.0000000000
0.403203 -6.4852153021 -0.0000000000 0.0000000000
0.403503 -6.4889886545 -0.0000000000 0.0000000000
0.403803 -6.4927580182 -0.0000000000 0.0000000000
0.404103 -6.4965233862 -0.0000000000 0.0000000000
0.404403 -6.5002847516 -0.0000000000 0.0000000000
0.404703 -6.5040421076 -0.0000000000 0.0000000000
0.405003 -6.5077954470 -0.0000000000 0.0000000000
0.405303 -6.5115447629 -0.0000000000 0.0000000000
0.405603 -6.5152900484 -0.0000000000 0.0000000000
0.405903 -6.5190312962 -0.0000000000 0.0000000000
0.406203 -6.5227684995 -0.0000000000 0.0000000000
0.406503 -6.5265016511 -0.0000000000 0.0000000000
0.406803 -6.5302307440 -0.0000000000 0.0000000000
0.407103 -6.5339557710 -0.0000000000 0.0000000000
0.407403 -6.5376767250 -0.0000000000 0.0000000000
0.407703 -6.5413935990 -0.0000000000 0.0000000000
0.408003 -6.5451063857 0.0000000000 0.0000000000
0.408303 -6.5488150779 -0.0000000000 0.0000000000
0.408603 -6.5525196686 -0.0000000000 0.0000000000
0.408903 -6.5562201504 -0.0000000000 -0.0000000000
0.409203 -6.5599165161 -0.0000000000 0.0000000000
0.409503 -6.5636087586 0.0000000000 0.0000000000
0.409803 -6.5672968706 0.0000000000 0.0000000000
0.410103 -6.5709808447 -0.0000000000 0.0000000000
0.410403 -6.5746606737 -0.0000000000 0.0000000000
0.410703 -6.5783363504 -0.0000000000 0.0000000000
0.411003 -6.5820078673 -0.0000000000 -0.0000000000
0.411303 -6.5856752171 -0.0000000000 0.0000000000
0.411603 -6.5893383925 -0.0000000000 0.0000000000
0.411903 -6.5929973861 0.0000000000 0.0000000000
0.412203 -6.5966521906 -0.0000000000 0.0000000000
0.412503 -6.6003027985 -0.0000000000 0.0000000000
0.412803 -6.6039492023 -0.0000000000 0.0000000000
0.413103 -6.6075913947 -0.0000000000 0.0000000000
0.413403 -6.6112293683 -0.0000000000 0.0000000000
0.413703 -6.6148631154 -0.0000000000 0.0000000000
0.414003 -6.6184926287 -0.0000000000 0.0000000000
0.414303 -6.6221179007 -0.0000000000 0.0000000000
0.414603 -6.6257389237 -0.0000000000 0.0000000000
0.414903 -6.6293556904 -0.0000000000 0.0000000000
0.415203 -6.6329681931 -0.0000000000 0.0000000000
0.415503 -6.6365764242 -0.0000000000 0.0000000000
0.415803 -6.6401803763 -0.0000000000 0.0000000000
0.416103 -6.6437800416 -0.0000000000 0.0000000000
0.416403 -6.6473754126 -0.0000000000 0.0000000000
0.416703 -6.6509664816 -0.0000000000 0.0000000000
0.417003 -6.6545532410 -0.0000000000 0.0000000000
0.417303 -6.6581356831 -0.0000000000 0.0000000000
0.417603 -6.6617138003 -0.0000000000 0.0000000000
0.417903 -6.6652875847 -0.0000000000 0.0000000000
0.418203 -6.6688570288 -0.0000000000 0.0000000000
0.418503 -6.6724221247 -0.0000000000 0.0000000000
0.418803 -6.6759828648 -0.0000000000 0.0000000000
0.419103 -6.6795392412 -0.0000000000 0.0000000000
0.419403 -6.6830912462 -0.0000000000 0.0000000000
0.419703 -6.6866388719 -0.0000000000 0.0000000000
0.420003 -6.6901821107 -0.0000000000 0.0000000000
0.420303 -6.6937209545 -0.0000000000 0.0000000000
0.420603 -6.6972553956 -0.0000000000 0.0000000000
0.420903 -6.7007854261 -0.0000000000 0.0000000000
0.421203 -6.7043110381 -0.0000000000 0.0000000000
0.421503 -6.7078322238 -0.0000000000 0.0000000000
0.421803 -6.7113489751 -0.0000000000 0.0000000000
0.422103 -6.7148612842 -0.0000000000 0.0000000000
0.422403 -6.7183691431 -0.0000000000 0.0000000000
0.422703 -6.7218725439 -0.0000000000 0.0000000000
0.423003 -6.7253714785 -0.0000000000 0.0000000000
0.423303 -6.7288659389 -0.0000000000 0.0000000000
0.423603 -6.7323559172 -0.0000000000 0.0000000000
0.423903 -6.7358414052 -0.0000000000 0.0000000000
0.424203 -6.7393223951 -0.0000000000 0.0000000000
0.424503 -6.7427988785 -0.0000000000 0.0000000000
0.424803 -6.7462708476 -0.0000000000 0.0000000000
0.425103 -6.7497382941 -0.0000000000 0.0000000000
0.425403 -6.7532012099 -0.0000000000 0.0000000000
0.425703 -6.7566595870 -0.0000000000 0.0000000000
0.426003 -6.7601134171 -0.0000000000 -0.0000000000
0.426303 -6.7635626920 -0.0000000000 0.0000000000
0.426603 -6.7670074036 -0.0000000000 0.0000000000
0.426903 -6.7704475437 -0.0000000000 0.0000000000
0.427203 -6.7738831040 -0.0000000000 0.0000000000
0.427503 -6.7773140762 -0.0000000000 0.0000000000
0.427803 -6.7807404522 -0.0000000000 0.0000000000
0.428103 -6.7841622236 -0.0000000000 0.0000000000
0.428403 -6.7875793821 -0.0000000000 0.0000000000
0.428703 -6.7909919195 -0.0000000000 0.0000000000
0.429003 -6.7943998272 -0.0000000000 0.0000000000
0.429303 -6.7978030972 -0.0000000000 0.0000000000
0.429603 -6.8012017208 -0.0000000000 0.0000000000
0.429903 -6.8045956898 -0.0000000000 0.0000000000
0.430203 -6.8079849957 -0.0000000000 -0.0000000000
0.430503 -6.8113696301 0.0000000000 -0.0000000000
0.430803 -6.8147495846 -0.0000000000 0.0000000000
0.431103 -6.8181248506 -0.0000000000 0.0000000000
0.431403 -6.8214954198 -0.0000000000 0.0000000000
0.431703 -6.8248612836 -0.0000000000 0.0000000000
0.432003 -6.8282224334 -0.0000000000 0.0000000000
0.432303 -6.8315788609 -0.0000000000 0.0000000000
0.432603 -6.8349305573 -0.0000000000 0.0000000000
0.432903 -6.8382775141 -0.0000000000 0.0000000000
0.433203 -6.8416197227 -0.0000000000 0.0000000000
0.433503 -6.8449571745 -0.0000000000 0.0000000000
0.433803 -6.8482898609 -0.0000000000 0.0000000000
0.434103 -6.8516177732 -0.0000000000 0.0000000000
0.434403 -6.8549409027 -0.0000000000 0.0000000000
0.434703 -6.8582592408 -0.0000000000 0.0000000000
0.435003 -6.8615727788 -0.0000000000 0.0000000000
0.435303 -6.8648815078 0.0000000000 -0.0000000000
0.435603 -6.8681854192 0.0000000000 -0.0000000000
0.435903 -6.8714845043 0.0000000000 -0.0000000000
0.436203 -6.8747787541 0.0000000000 -0.0000000000
0.436503 -6.8780681599 0.0000000000 0.0000000000
0.436803 -6.8813527129 0.0000000000 0.0000000000
0.437103 -6.8846324043 0.0000000000 -0.0000000000
0.437403 -6.8879072251 -0.0000000000 -0.0000000000
0.437703 -6.8911771665 0.0000000000 -0.0000000000
0.438003 -6.8944422196 -0.0000000000 -0.0000000000
0.438303 -6.8977023754 0.0000000000 -0.0000000000
0.438603 -6.9009576250 0.0000000000 -0.0000000000
0.438903 -6.9042079595 0.0000000000 -0.0000000000
0.439203 -6.9074533699 0.0000000000 -0.0000000000
0.439503 -6.9106938471 0.0000000000 -0.0000000000
0.439803 -6.9139293822 0.0000000000 -0.0000000000
0.440103 -6.9171599660 0.0000000000 -0.0000000000
0.440403 -6.9203855896 0.0000000000 -0.0000000000
0.440703 -6.9236062438 0.0000000000 -0.0000000000
0.441003 -6.9268219196 -0.0000000000 -0.0000000000
0.441303 -6.9300326077 0.0000000000 0.0000000000
0.441603 -6.9332382992 -0.0000000000 -0.0000000000
0.441903 -6.9364389847 0.0000000000 0.0000000000
0.442203 -6.9396346551 -0.0000000000 -0.0000000000
0.442503 -6.9428253013 -0.0000000000 0.0000000000
0.442803 -6.9460109139 -0.0000000000 0.0000000000
0.443103 -6.9491914837 -0.0000000000 0.0000000000
0.443403 -6.9523670015 -0.0000000000 0.0000000000
0.443703 -6.9555374580 0.0000000000 0.0000000000
0.444003 -6.9587028438 -0.0000000000 0.0000000000
0.444303 -6.9618631496 0.0000000000 0.0000000000
0.444603 -6.9650183661 -0.0000000000 0.0000000000
0.444903 -6.9681684838 -0.0000000000 0.0000000000
0.445203 -6.9713134935 -0.0000000000 0.0000000000
0.445503 -6.9744533856 -0.0000000000 0.0000000000
0.445803 -6.9775881508 -0.0000000000 0.0000000000
0.446103 -6.9807177795 -0.0000000000 0.0000000000
0.446403 -6.9838422623 -0.0000000000 0.0000000000
0.446703 -6.9869615896 -0.0000000000 0.0000000000
0.447003 -6.9900757520 -0.0000000000 0.0000000000
0.447303 -6.9931847400 -0.0000000000 0.0000000000
0.447603 -6.9962885438 -0.0000000000 0.0000000000
0.447903 -6.9993871540 -0.0000000000 0.0000000000
0.448203 -7.0024805609 -0.0000000000 0.0000000000
0.448503 -7.0055687549 -0.0000000000 0.0000000000
0.448803 -7.0086517263 -0.0000000000 0.0000000000
0.449103 -7.0117294654 -0.0000000000 0.0000000000
0.449403 -7.0148019627 -0.0000000000 0.0000000000
0.449703 -7.0178692082 -0.0000000000 0.0000000000
0.450003 -7.0209311923 -0.0000000000 0.0000000000
0.450303 -7.0239879051 0.0000000000 0.0000000000
0.450603 -7.0270393370 0.0000000000 0.0000000000
0.450903 -7.0300854781 0.0000000000 -0.0000000000
0.451203 -7.0331263185 0.0000000000 0.0000000000
0.451503 -7.0361618484 -0.0000000000 -0.0000000000
0.451803 -7.0391920579 0.0000000000 0.0000000000
0.452103 -7.0422169371 -0.0000000000 0.0000000000
0.452403 -7.0452364760 -0.0000000000 0.0000000000
0.452703 -7.0482506648 -0.0000000000 0.0000000000
0.453003 -7.0512594934 -0.0000000000 -0.0000000000
0.453303 -7.0542629518 -0.0000000000 0.0000000000
0.453603 -7.0572610300 0.0000000000 0.0000000000
0.453903 -7.0602537180 -0.0000000000 -0.0000000000
0.454203 -7.0632410056 -0.0000000000 0.0000000000
0.454503 -7.0662228829 -0.0000000000 -0.0000000000
0.454803 -7.0691993396 -0.0000000000 0.0000000000
0.455103 -7.0721703657 -0.0000000000 -0.0000000000
0.455403 -7.0751359509 0.0000000000 0.0000000000
0.455703 -7.0780960851 0.0000000000 -0.0000000000
0.456003 -7.0810507581 0.0000000000 -0.0000000000
0.456303 -7.0839999596 -0.0000000000 0.0000000000
0.456603 -7.0869436793 -0.0000000000 0.0000000000
0.456903 -7.0898819071 -0.0000000000 0.0000000000
0.457203 -7.0928146325 -0.0000000000 0.0000000000
0.457503 -7.0957418452 -0.0000000000 0.0000000000
0.457803 -7.0986635349 -0.0000000000 0.0000000000
0.458103 -7.1015796912 -0.0000000000 0.0000000000
0.458403 -7.1044903036 -0.0000000000 0.0000000000
0.458703 -7.1073953618 -0.0000000000 0.0000000000
0.459003 -7.1102948553 -0.0000000000 0.0000000000
0.459303 -7.1131887736 -0.0000000000 0.0000000000
0.459603 -7.1160771062 -0.0000000000 0.0000000000
0.459903 -7.1189598426 -0.0000000000 0.0000000000
0.460203 -7.1218369721 -0.0000000000 0.0000000000
0.460503 -7.1247084843 -0.0000000000 0.0000000000
0.460803 -7.1275743685 -0.0000000000 0.0000000000
0.461103 -7.1304346140 -0.0000000000 0.0000000000
0.461403 -7.1332892103 -0.0000000000 0.0000000000
0.461703 -7.1361381466 -0.0000000000 0.0000000000
0.462003 -7.1389814122 -0.0000000000 0.0000000000
0.462303 -7.1418189964 -0.0000000000 0.0000000000
0.462603 -7.1446508885 -0.0000000000 0.0000000000
0.462903 -7.1474770775 -0.0000000000 0.0000000000
0.463203 -7.1502975528 -0.0000000000 0.0000000000
0.463503 -7.1531123034 -0.0000000000 0.0000000000
0.463803 -7.1559213186 -0.0000000000 0.0000000000
0.464103 -7.1587245874 -0.0000000000 0.0000000000
0.464403 -7.1615220989 -0.0000000000 0.0000000000
0.464703 -7.1643138421 -0.0000000000 0.0000000000
0.465003 -7.1670998061 -0.0000000000 -0.0000000000
0.465303 -7.1698799799 -0.0000000000 0.0000000000
0.465603 -7.1726543524 -0.0000000000 0.0000000000
0.465903 -7.1754229127 -0.0000000000 0.0000000000
0.466203 -7.1781856495 -0.0000000000 0.0000000000
0.466503 -7.1809425519 -0.0000000000 0.0000000000
0.466803 -7.1836936087 -0.0000000000 0.0000000000
0.467103 -7.1864388087 -0.0000000000 -0.0000000000
0.467403 -7.1891781407 -0.0000000000 0.0000000000
0.467703 -7.1919115935 -0.0000000000 0.0000000000
0.468003 -7.1946391559 -0.0000000000 -0.0000000000
0.468303 -7.1973608166 0.0000000000 -0.0000000000
0.468603 -7.2000765644 0.0000000000 -0.0000000000
0.468903 -7.2027863878 0.0000000000 -0.0000000000
0.469203 -7.2054902755 0.0000000000 -0.0000000000
0.469503 -7.2081882162 0.0000000000 -0.0000000000
0.469803 -7.2108801985 0.0000000000 -0.0000000000
0.470103 -7.2135662108 -0.0000000000 0.0000000000
0.470403 -7.2162462418 0.0000000000 0.0000000000
0.470703 -7.2189202799 0.0000000000 0.0000000000
0.471003 -7.2215883137 -0.0000000000 0.0000000000
0.471303 -7.2242503315 0.0000000000 0.0000000000
0.471603 -7.2269063218 0.0000000000 0.0000000000
0.471903 -7.2295562730 0.0000000000 -0.0000000000
0.472203 -7.2322001735 0.0000000000 -0.0000000000
0.472503 -7.2348380115 0.0000000000 -0.0000000000
0.472803 -7.2374697754 0.0000000000 -0.0000000000
0.473103 -7.2400954535 0.0000000000 0.0000000000
0.473403 -7.2427150341 0.0000000000 -0.0000000000
0.473703 -7.2453285052 -0.0000000000 -0.0000000000
0.474003 -7.2479358552 0.0000000000 0.0000000000
0.474303 -7.2505370722 0.0000000000 -0.0000000000
0.474603 -7.2531321442 0.0000000000 0.0000000000
0.474903 -7.2557210596 -0.0000000000 -0.0000000000
0.475203 -7.2583038062 -0.0000000000 -0.0000000000
0.475503 -7.2608803721 0.0000000000 0.0000000000
0.475803 -7.2634507453 0.0000000000 -0.0000000000
0.476103 -7.2660149139 0.0000000000 0.0000000000
0.476403 -7.2685728658 0.0000000000 -0.0000000000
0.476703 -7.2711245889 0.0000000000 -0.0000000000
0.477003 -7.2736700710 0.0000000000 -0.0000000000
0.477303 -7.2762093001 0.0000000000 -0.0000000000
0.477603 -7.2787422640 -0.0000000000 -0.0000000000
0.477903 -7.2812689505 0.0000000000 -0.0000000000
0.478203 -7.2837893473 0.0000000000 -0.0000000000
0.478503 -7.2863034422 -0.0000000000 -0.0000000000
0.478803 -7.2888112229 0.0000000000 0.0000000000
0.479103 -7.2913126771 0.0000000000 0.0000000000
0.479403 -7.2938077924 -0.0000000000 -0.0000000000
0.479703 -7.2962965564 0.0000000000 0.0000000000
0.480003 -7.2987789568 -0.0000000000 0.0000000000
0.480303 -7.3012549810 -0.0000000000 0.0000000000
0.480603 -7.3037246166 -0.0000000000 0.0000000000
0.480903 -7.3061878510 -0.0000000000 0.0000000000
0.481203 -7.3086446718 0.0000000000 0.0000000000
0.481503 -7.3110950664 -0.0000000000 0.0000000000
0.481803 -7.3135390221 -0.0000000000 0.0000000000
0.482103 -7.3159765263 -0.0000000000 0.0000000000
0.482403 -7.3184075664 -0.0000000000 0.0000000000
0.482703 -7.3208321296 -0.0000000000 0.0000000000
0.483003 -7.3232502032 -0.0000000000 0.0000000000
0.483303 -7.3256617745 -0.0000000000 0.0000000000
0.483603 -7.3280668306 -0.0000000000 0.0000000000
0.483903 -7.3304653587 -0.0000000000 0.0000000000
0.484203 -7.3328573459 0.0000000000 0.0000000000
0.484503 -7.3352427794 -0.0000000000 0.0000000000
0.484803 -7.3376216461 -0.0000000000 0.0000000000
0.485103 -7.3399939332 -0.0000000000 0.0000000000
0.485403 -7.3423596277 -0.0000000000 -0.0000000000
0.485703 -7.3447187165 -0.0000000000 0.0000000000
0.486003 -7.3470711865 -0.0000000000 0.0000000000
0.486303 -7.3494170247 -0.0000000000 0.0000000000
0.486603 -7.3517562179 -0.0000000000 0.0000000000
0.486903 -7.3540887530 -0.0000000000 0.0000000000
0.487203 -7.3564146167 -0.0000000000 0.0000000000
0.487503 -7.3587337958 -0.0000000000 0.0000000000
0.487803 -7.3610462771 -0.0000000000 0.0000000000
0.488103 -7.3633520473 -0.0000000000 0.0000000000
0.488403 -7.3656510930 -0.0000000000 0.0000000000
0.488703 -7.3679434008 -0.0000000000 0.0000000000
0.489003 -7.3702289574 -0.0000000000 0.0000000000
0.489303 -7.3725077494 -0.0000000000 0.0000000000
0.489603 -7.3747797631 -0.0000000000 0.0000000000
0.489903 -7.3770449852 -0.0000000000 0.0000000000
0.490203 -7.3793034021 -0.0000000000 0.0000000000
0.490503 -7.3815550002 -0.0000000000 0.0000000000
0.490803 -7.3837997659 -0.0000000000 0.0000000000
0.491103 -7.3860376856 0.0000000000 -0.0000000000
0.491403 -7.3882687455 0.0000000000 -0.0000000000
0.491703 -7.3904929320 -0.0000000000 -0.0000000000
0.492003 -7.3927102313 -0.0000000000 -0.0000000000
0.492303 -7.3949206297 -0.0000000000 -0.0000000000
0.492603 -7.3971241132 0.0000000000 0.0000000000
0.492903 -7.3993206680 0.0000000000 -0.0000000000
0.493203 -7.4015102803 0.0000000000 0.0000000000
0.493503 -7.4036929360 0.0000000000 -0.0000000000
0.493803 -7.4058686213 -0.0000000000 0.0000000000
0.494103 -7.4080373222 -0.0000000000 0.0000000000
0.494403 -7.4101990245 0.0000000000 0.0000000000
0.494703 -7.4123537142 -0.0000000000 0.0000000000
0.495003 -7.4145013772 -0.0000000000 0.0000000000
0.495303 -7.4166419994 -0.0000000000 -0.0000000000
0.495603 -7.4187755665 -0.0000000000 0.0000000000
0.495903 -7.4209020643 0.0000000000 0.0000000000
0.496203 -7.4230214786 0.0000000000 0.0000000000
0.496503 -7.4251337951 0.0000000000 -0.0000000000
0.496803 -7.4272389994 0.0000000000 -0.0000000000
0.497103 -7.4293370772 0.0000000000 -0.0000000000
0.497403 -7.4314280140 0.0000000000 -0.0000000000
0.497703 -7.4335117954 0.0000000000 -0.0000000000
0.498003 -7.4355884069 0.0000000000 -0.0000000000
0.498303 -7.4376578341 0.0000000000 -0.0000000000
0.498603 -7.4397200622 0.0000000000 0.0000000000
0.498903 -7.4417750768 0.0000000000 -0.0000000000
0.499203 -7.4438228632 0.0000000000 0.0000000000
0.499503 -7.4458634067 0.0000000000 -0.0000000000
0.499803 -7.4478966926 0.0000000000 -0.0000000000
0.500103 -7.4499227061 0.0000000000 -0.0000000000
0.500403 -7.4519414325 -0.0000000000 -0.0000000000
0.500703 -7.4539528569 -0.0000000000 -0.0000000000
0.501003 -7.4559569645 -0.0000000000 0.0000000000
0.501303 -7.4579537404 -0.0000000000 0.0000000000
0.501603 -7.4599431695 0.0000000000 -0.0000000000
0.501903 -7.4619252370 0.0000000000 0.0000000000
0.502203 -7.4638999277 0.0000000000 0.0000000000
0.502503 -7.4658672267 0.0000000000 -0.0000000000
0.502803 -7.4678271188 0.0000000000 0.0000000000
0.503103 -7.4697795889 0.0000000000 -0.0000000000
0.503403 -7.4717246218 0.0000000000 -0.0000000000
0.503703 -7.4736622022 0.0000000000 0.0000000000
0.504003 -7.4755923150 0.0000000000 0.0000000000
0.504303 -7.4775149448 0.0000000000 -0.0000000000
0.504603 -7.4794300763 0.0000000000 0.0000000000
0.504903 -7.4813376940 0.0000000000 0.0000000000
0.505203 -7.4832377827 0.0000000000 -0.0000000000
0.505503 -7.4851303267 0.0000000000 0.0000000000
0.505803 -7.4870153106 0.0000000000 0.0000000000
0.506103 -7.4888927189 0.0000000000 0.0000000000
0.506403 -7.4907625360 0.0000000000 0.0000000000
0.506703 -7.4926247462 0.0000000000 -0.0000000000
0.507003 -7.4944793338 -0.0000000000 0.0000000000
0.507303 -7.4963262833 0.0000000000 0.0000000000
0.507603 -7.4981655788 0.0000000000 0.0000000000
0.507903 -7.4999972045 0.0000000000 0.0000000000
0.508203 -7.5018211446 0.0000000000 0.0000000000
0.508503 -7.5036373832 -0.0000000000 0.0000000000
0.508803 -7.5054459045 0.0000000000 0.0000000000
0.509103 -7.5072466924 -0.0000000000 0.0000000000
0.509403 -7.5090397310 0.0000000000 0.0000000000
0.509703 -7.5108250042 0.0000000000 0.0000000000
0.510003 -7.5126024959 0.0000000000 0.0000000000
0.510303 -7.5143721901 -0.0000000000 0.0000000000
0.510603 -7.5161340705 -0.0000000000 0.0000000000
0.510903 -7.5178881209 -0.0000000000 0.0000000000
0.511203 -7.5196343252 0.0000000000 -0.0000000000
0.511503 -7.5213726669 0.0000000000 -0.0000000000
0.511803 -7.5231031299 0.0000000000 -0.0000000000
0.512103 -7.5248256976 0.0000000000 -0.0000000000
0.512403 -7.5265403537 0.0000000000 -0.0000000000
0.512703 -7.5282470817 0.0000000000 -0.0000000000
0.513003 -7.5299458651 0.0000000000 -0.0000000000
0.513303 -7.5316366874 -0.0000000000 -0.0000000000
0.513603 -7.5333195319 -0.0000000000 0.0000000000
0.513903 -7.5349943821 -0.0000000000 0.0000000000
0.514203 -7.5366612212 0.0000000000 0.0000000000
0.514503 -7.5383200325 0.0000000000 0.0000000000
0.514803 -7.5399707993 -0.0000000000 0.0000000000
0.515103 -7.5416135048 0.0000000000 0.0000000000
0.515403 -7.5432481320 0.0000000000 0.0000000000
0.515703 -7.5448746642 0.0000000000 0.0000000000
0.516003 -7.5464930843 0.0000000000 0.0000000000
0.516303 -7.5481033754 0.0000000000 -0.0000000000
0.516603 -7.5497055205 0.0000000000 0.0000000000
0.516903 -7.5512995024 0.0000000000 0.0000000000
0.517203 -7.5528853041 0.0000000000 0.0000000000
0.517503 -7.5544629084 0.0000000000 0.0000000000
0.517803 -7.5560322982 0.0000000000 0.0000000000
0.518103 -7.5575934560 0.0000000000 0.0000000000
0.518403 -7.5591463648 0.0000000000 0.0000000000
0.518703 -7.5606910070 0.0000000000 0.0000000000
0.519003 -7.5622273654 0.0000000000 -0.0000000000
0.519303 -7.5637554225 0.0000000000 0.0000000000
0.519603 -7.5652751608 0.0000000000 0.0000000000
0.519903 -7.5667865628 0.0000000000 0.0000000000
0.520203 -7.5682896110 0.0000000000 0.0000000000
0.520503 -7.5697842877 0.0000000000 0.0000000000
0.520803 -7.5712705754 0.0000000000 0.0000000000
0.521103 -7.5727484562 0.0000000000 0.0000000000
0.521403 -7.5742179125 0.0000000000 0.0000000000
0.521703 -7.5756789264 0.0000000000 0.0000000000
0.522003 -7.5771314802 0.0000000000 0.0000000000
0.522303 -7.5785755559 0.0000000000 0.0000000000
0.522603 -7.5800111357 0.0000000000 0.0000000000
0.522903 -7.5814382015 0.0000000000 0.0000000000
0.523203 -7.5828567353 0.0000000000 0.0000000000
0.523503 -7.5842667191 0.0000000000 0.0000000000
0.523803 -7.5856681348 0.0000000000 -0.0000000000
0.524103 -7.5870609642 0.0000000000 0.0000000000
0.524403 -7.5884451891 0.0000000000 0.0000000000
0.524703 -7.5898207912 -0.0000000000 -0.0000000000
0.525003 -7.5911877524 -0.0000000000 0.0000000000
0.525303 -7.5925460541 0.0000000000 0.0000000000
0.525603 -7.5938956781 0.0000000000 0.0000000000
0.525903 -7.5952366060 0.0000000000 0.0000000000
0.526203 -7.5965688191 0.0000000000 0.0000000000
0.526503 -7.5978922991 0.0000000000 0.0000000000
0.526803 -7.5992070273 -0.0000000000 -0.0000000000
0.527103 -7.6005129852 0.0000000000 0.0000000000
0.527403 -7.6018101540 0.0000000000 0.0000000000
0.527703 -7.6030985150 -0.0000000000 0.0000000000
0.528003 -7.6043780496 -0.0000000000 -0.0000000000
0.528303 -7.6056487389 0.0000000000 0.0000000000
0.528603 -7.6069105640 0.0000000000 0.0000000000
0.528903 -7.6081635060 0.0000000000 0.0000000000
0.529203 -7.6094075461 0.0000000000 0.0000000000
0.529503 -7.6106426652 0.0000000000 -0.0000000000
0.529803 -7.6118688442 0.0000000000 0.0000000000
0.530103 -7.6130860642 0.0000000000 0.0000000000
0.530403 -7.6142943059 0.0000000000 0.0000000000
0.530703 -7.6154935502 0.0000000000 0.0000000000
0.531003 -7.6166837778 0.0000000000 0.0000000000
0.531303 -7.6178649696 -0.0000000000 -0.0000000000
0.531603 -7.6190371061 0.0000000000 -0.0000000000
0.531903 -7.6202001680 -0.0000000000 0.0000000000
0.532203 -7.6213541360 -0.0000000000 0.0000000000
0.532503 -7.6224989904 -0.0000000000 0.0000000000
0.532803 -7.6236347119 -0.0000000000 0.0000000000
0.533103 -7.6247612809 -0.0000000000 0.0000000000
0.533403 -7.6258786777 -0.0000000000 0.0000000000
0.533703 -7.6269868827 -0.0000000000 0.0000000000
0.534003 -7.6280858763 -0.0000000000 0.0000000000
0.534303 -7.6291756387 -0.0000000000 0.0000000000
0.534603 -7.6302561500 -0.0000000000 0.0000000000
0.534903 -7.6313273906 -0.0000000000 0.0000000000
0.535203 -7.6323893404 0.0000000000 0.0000000000
0.535503 -7.6334419795 -0.0000000000 -0.0000000000
0.535803 -7.6344852880 0.0000000000 0.0000000000
0.536103 -7.6355192459 -0.0000000000 0.0000000000
0.536403 -7.6365438331 -0.0000000000 0.0000000000
0.536703 -7.6375590294 -0.0000000000 0.0000000000
0.537003 -7.6385648146 -0.0000000000 0.0000000000
0.537303 -7.6395611687 -0.0000000000 0.0000000000
0.537603 -7.6405480713 -0.0000000000 0.0000000000
0.537903 -7.6415255021 -0.0000000000 0.0000000000
0.538203 -7.6424934407 -0.0000000000 0.0000000000
0.538503 -7.6434518668 -0.0000000000 0.0000000000
0.538803 -7.6444007599 0.0000000000 0.0000000000
0.539103 -7.6453400995 -0.0000000000 0.0000000000
0.539403 -7.6462698651 0.0000000000 0.0000000000
0.539703 -7.6471900361 -0.0000000000 0.0000000000
0.540003 -7.6481005918 -0.0000000000 0.0000000000
0.540303 -7.6490015116 -0.0000000000 0.0000000000
0.540603 -7.6498927748 -0.0000000000 0.0000000000
0.540903 -7.6507743605 -0.0000000000 -0.0000000000
0.541203 -7.6516462480 0.0000000000 0.0000000000
0.541503 -7.6525084163 -0.0000000000 -0.0000000000
0.541803 -7.6533608446 -0.0000000000 0.0000000000
0.542103 -7.6542035120 -0.0000000000 0.0000000000
0.542403 -7.6550363973 0.0000000000 0.0000000000
0.542703 -7.6558594796 -0.0000000000 -0.0000000000
0.543003 -7.6566727378 0.0000000000 0.0000000000
0.543303 -7.6574761507 -0.0000000000 0.0000000000
0.543603 -7.6582696971 -0.0000000000 0.0000000000
0.543903 -7.6590533558 -0.0000000000 0.0000000000
0.544203 -7.6598271055 -0.0000000000 0.0000000000
0.544503 -7.6605909249 0.0000000000 0.0000000000
0.544803 -7.6613447926 0.0000000000 0.0000000000
0.545103 -7.6620886872 -0.0000000000 -0.0000000000
0.545403 -7.6628225872 0.0000000000 0.0000000000
0.545703 -7.6635464712 -0.0000000000 -0.0000000000
0.546003 -7.6642603176 0.0000000000 0.0000000000
0.546303 -7.6649641047 -0.0000000000 0.0000000000
0.546603 -7.6656578110 -0.0000000000 0.0000000000
0.546903 -7.6663414148 -0.0000000000 0.0000000000
0.547203 -7.6670148943 -0.0000000000 0.0000000000
0.547503 -7.6676782277 -0.0000000000 0.0000000000
0.547803 -7.6683313933 -0.0000000000 0.0000000000
0.548103 -7.6689743691 -0.0000000000 0.0000000000
0.548403 -7.6696071334 -0.0000000000 0.0000000000
0.548703 -7.6702296640 -0.0000000000 0.0000000000
0.549003 -7.6708419391 -0.0000000000 0.0000000000
0.549303 -7.6714439365 -0.0000000000 0.0000000000
0.549603 -7.6720356343 -0.0000000000 0.0000000000
0.549903 -7.6726170102 -0.0000000000 0.0000000000
0.550203 -7.6731880422 -0.0000000000 0.0000000000
0.550503 -7.6737487080 -0.0000000000 0.0000000000
0.550803 -7.6742989854 -0.0000000000 0.0000000000
0.551103 -7.6748388520 -0.0000000000 0.0000000000
0.551403 -7.6753682856 -0.0000000000 0.0000000000
0.551703 -7.6758872637 -0.0000000000 -0.0000000000
0.552003 -7.6763957640 -0.0000000000 0.0000000000
0.552303 -7.6768937640 -0.0000000000 0.0000000000
0.552603 -7.6773812412 -0.0000000000 0.0000000000
0.552903 -7.6778581730 0.0000000000 0.0000000000
0.553203 -7.6783245368 -0.0000000000 0.0000000000
0.553503 -7.6787803102 -0.0000000000 -0.0000000000
0.553803 -7.6792254703 0.0000000000 0.0000000000
0.554103 -7.6796599944 -0.0000000000 0.0000000000
0.554403 -7.6800838600 -0.0000000000 -0.0000000000
0.554703 -7.6804970441 -0.0000000000 -0.0000000000
0.555003 -7.6808995239 -0.0000000000 -0.0000000000
0.555303 -7.6812912766 -0.0000000000 0.0000000000
0.555603 -7.6816722792 -0.0000000000 0.0000000000
0.555903 -7.6820425090 0.0000000000 0.0000000000
0.556203 -7.6824019428 -0.0000000000 -0.0000000000
0.556503 -7.6827505577 -0.0000000000 0.0000000000
0.556803 -7.6830883305 -0.0000000000 0.0000000000
0.557103 -7.6834152384 -0.0000000000 0.0000000000
0.557403 -7.6837312580 -0.0000000000 0.0000000000
0.557703 -7.6840363663 -0.0000000000 0.0000000000
0.558003 -7.6843305400 0.0000000000 0.0000000000
0.558303 -7.6846137560 -0.0000000000 0.0000000000
0.558603 -7.6848859909 -0.0000000000 -0.0000000000
0.558903 -7.6851472215 -0.0000000000 -0.0000000000
0.559203 -7.6853974244 -0.0000000000 0.0000000000
0.559503 -7.6856365763 -0.0000000000 0.0000000000
0.559803 -7.6858646537 -0.0000000000 0.0000000000
0.560103 -7.6860816332 0.0000000000 0.0000000000
0.560403 -7.6862874914 -0.0000000000 0.0000000000
0.560703 -7.6864822048 -0.0000000000 0.0000000000
0.561003 -7.6866657497 0.0000000000 0.0000000000
0.561303 -7.6868381028 -0.0000000000 0.0000000000
0.561603 -7.6869992402 -0.0000000000 0.0000000000
0.561903 -7.6871491385 -0.0000000000 -0.0000000000
0.562203 -7.6872877740 -0.0000000000 0.0000000000
0.562503 -7.6874151229 -0.0000000000 -0.0000000000
0.562803 -7.6875311615 -0.0000000000 0.0000000000
0.563103 -7.6876358662 -0.0000000000 0.0000000000
0.563403 -7.6877292131 -0.0000000000 -0.0000000000
0.563703 -7.6878111785 -0.0000000000 0.0000000000
0.564003 -7.6878817384 0.0000000000 0.0000000000
0.564303 -7.6879408691 0.0000000000 0.0000000000
0.564603 -7.6879885466 -0.0000000000 -0.0000000000
0.564903 -7.6880247470 -0.0000000000 -0.0000000000
0.565203 -7.6880494465 -0.0000000000 -0.0000000000
0.565503 -7.6880626209 -0.0000000000 -0.0000000000
0.565803 -7.6880642464 -0.0000000000 0.0000000000
0.566103 -7.6880542989 -0.0000000000 0.0000000000
0.566403 -7.6880327545 -0.0000000000 0.0000000000
0.566703 -7.6879995889 -0.0000000000 0.0000000000
0.567003 -7.6879547782 -0.0000000000 0.0000000000
0.567303 -7.6878982982 -0.0000000000 0.0000000000
0.567603 -7.6878301249 -0.0000000000 0.0000000000
0.567903 -7.6877502340 -0.0000000000 0.0000000000
0.568203 -7.6876586014 -0.0000000000 0.0000000000
0.568503 -7.6875552030 -0.0000000000 -0.0000000000
0.568803 -7.6874400144 -0.0000000000 0.0000000000
0.569103 -7.6873130116 -0.0000000000 0.0000000000
0.569403 -7.6871741702 -0.0000000000 0.0000000000
0.569703 -7.6870234660 -0.0000000000 -0.0000000000
0.570003 -7.6868608747 -0.0000000000 -0.0000000000
0.570303 -7.6866863720 -0.0000000000 -0.0000000000
0.570603 -7.6864999336 -0.0000000000 0.0000000000
0.570903 -7.6863015353 -0.0000000000 -0.0000000000
0.571203 -7.6860911526 -0.0000000000 -0.0000000000
0.571503 -7.6858687613 -0.0000000000 -0.0000000000
0.571803 -7.6856343369 -0.0000000000 0.0000000000
0.572103 -7.6853878551 -0.0000000000 -0.0000000000
0.572403 -7.6851292916 -0.0000000000 -0.0000000000
0.572703 -7.6848586218 -0.0000000000 -0.0000000000
0.573003 -7.6845758216 0.0000000000 0.0000000000
0.573303 -7.6842808663 -0.0000000000 0.0000000000
0.573603 -7.6839737316 0.0000000000 0.0000000000
0.573903 -7.6836543932 -0.0000000000 -0.0000000000
0.574203 -7.6833228265 -0.0000000000 0.0000000000
0.574503 -7.6829790071 -0.0000000000 -0.0000000000
0.574803 -7.6826229106 -0.0000000000 0.0000000000
0.575103 -7.6822545126 0.0000000000 0.0000000000
0.575403 -7.6818737886 -0.0000000000 0.0000000000
0.575703 -7.6814807141 -0.0000000000 0.0000000000
0.576003 -7.6810752648 0.0000000000 0.0000000000
0.576303 -7.6806574162 -0.0000000000 -0.0000000000
0.576603 -7.6802271437 0.0000000000 0.0000000000
0.576903 -7.6797844231 -0.0000000000 0.0000000000
0.577203 -7.6793292298 -0.0000000000 0.0000000000
0.577503 -7.6788615394 0.0000000000 0.0000000000
0.577803 -7.6783813275 -0.0000000000 0.0000000000
0.578103 -7.6778885696 0.0000000000 0.0000000000
0.578403 -7.6773832414 -0.0000000000 0.0000000000
0.578703 -7.6768653184 -0.0000000000 -0.0000000000
0.579003 -7.6763347761 -0.0000000000 -0.0000000000
0.579303 -7.6757915903 -0.0000000000 -0.0000000000
0.579603 -7.6752357366 0.0000000000 0.0000000000
0.579903 -7.6746671904 0.0000000000 0.0000000000
0.580203 -7.6740859276 0.0000000000 0.0000000000
0.580503 -7.6734919237 0.0000000000 -0.0000000000
0.580803 -7.6728851545 0.0000000000 0.0000000000
0.581103 -7.6722655955 0.0000000000 0.0000000000
0.581403 -7.6716332225 0.0000000000 0.0000000000
0.581703 -7.6709880112 0.0000000000 0.0000000000
0.582003 -7.6703299374 0.0000000000 0.0000000000
0.582303 -7.6696589768 0.0000000000 0.0000000000
0.582603 -7.6689751051 0.0000000000 0.0000000000
0.582903 -7.6682782983 -0.0000000000 0.0000000000
0.583203 -7.6675685320 -0.0000000000 0.0000000000
0.583503 -7.6668457821 -0.0000000000 -0.0000000000
0.583803 -7.6661100246 -0.0000000000 0.0000000000
0.584103 -7.6653612353 0.0000000000 0.0000000000
0.584403 -7.6645993901 -0.0000000000 0.0000000000
0.584703 -7.6638244651 -0.0000000000 0.0000000000
0.585003 -7.6630364361 -0.0000000000 0.0000000000
0.585303 -7.6622352792 -0.0000000000 0.0000000000
0.585603 -7.6614209705 -0.0000000000 0.0000000000
0.585903 -7.6605934860 -0.0000000000 0.0000000000
0.586203 -7.6597528019 -0.0000000000 0.0000000000
0.586503 -7.6588988943 0.0000000000 0.0000000000
0.586803 -7.6580317394 -0.0000000000 0.0000000000
0.587103 -7.6571513134 -0.0000000000 0.0000000000
0.587403 -7.6562575927 -0.0000000000 0.0000000000
0.587703 -7.6553505536 -0.0000000000 -0.0000000000
0.588003 -7.6544301724 0.0000000001 0.0000000000
0.588303 -7.6534964255 0.0000000001 0.0000000000
0.588603 -7.6525492893 0.0000000001 -0.0000000000
0.588903 -7.6515887404 0.0000000000 -0.0000000000
0.589203 -7.6506147553 0.0000000000 -0.0000000000
0.589503 -7.6496273107 0.0000000000 -0.0000000000
0.589803 -7.6486263831 0.0000000000 -0.0000000000
0.590103 -7.6476119493 0.0000000000 0.0000000000
0.590403 -7.6465839860 0.0000000000 0.0000000000
0.590703 -7.6455424700 0.0000000000 0.0000000000
0.591003 -7.6444873783 0.0000000000 0.0000000000
0.591303 -7.6434186878 0.0000000000 0.0000000000
0.591603 -7.6423363754 0.0000000000 0.0000000000
0.591903 -7.6412404182 0.0000000000 0.0000000000
0.592203 -7.6401307933 0.0000000000 0.0000000000
0.592503 -7.6390074779 0.0000000000 0.0000000000
0.592803 -7.6378704493 0.0000000000 0.0000000000
0.593103 -7.6367196847 0.0000000000 0.0000000000
0.593403 -7.6355551617 0.0000000000 0.0000000000
0.593703 -7.6343768575 0.0000000000 0.0000000000
0.594003 -7.6331847498 0.0000000000 0.0000000000
0.594303 -7.6319788161 0.0000000000 0.0000000000
0.594603 -7.6307590342 0.0000000000 0.0000000000
0.594903 -7.6295253817 0.0000000000 0.0000000000
0.595203 -7.6282778366 0.0000000000 0.0000000000
0.595503 -7.6270163768 0.0000000000 0.0000000000
0.595803 -7.6257409803 0.0000000000 0.0000000000
0.596103 -7.6244516250 0.0000000000 0.0000000000
0.596403 -7.6231482894 0.0000000000 0.0000000000
0.596703 -7.6218309515 0.0000000000 0.0000000000
0.597003 -7.6204995897 0.0000000000 0.0000000000
0.597303 -7.6191541825 0.0000000000 0.0000000000
0.597603 -7.6177947085 0.0000000000 0.0000000000
0.597903 -7.6164211462 0.0000000000 0.0000000000
0.598203 -7.6150334743 0.0000000000 0.0000000000
0.598503 -7.6136316718 0.0000000000 0.0000000000
0.598803 -7.6122157175 0.0000000000 0.0000000000
0.599103 -7.6107855904 0.0000000000 0.0000000000
0.599403 -7.6093412697 0.0000000000 0.0000000000
0.599703 -7.6078827346 0.0000000000 0.0000000000
0.600003 -7.6064099645 0.0000000000 0.0000000000
0.600303 -7.6049229387 0.0000000000 0.0000000000
0.600603 -7.6034216369 0.0000000000 0.0000000000
0.600903 -7.6019060388 0.0000000000 0.0000000000
0.601203 -7.6003761240 0.0000000000 0.0000000000
0.601503 -7.5988318726 0.0000000000 0.0000000000
0.601803 -7.5972732645 0.0000000000 0.0000000000
0.602103 -7.5957002799 0.0000000000 0.0000000000
0.602403 -7.5941128991 0.0000000000 0.0000000000
0.602703 -7.5925111024 0.0000000000 0.0000000000
0.603003 -7.5908948703 0.0000000000 0.0000000000
0.603303 -7.5892641835 0.0000000000 0.0000000000
0.603603 -7.5876190228 0.0000000000 0.0000000000
0.603903 -7.5859593690 0.0000000000 0.0000000000
0.604203 -7.5842852032 0.0000000000 0.0000000000
0.604503 -7.5825965065 0.0000000000 0.0000000000
0.604803 -7.5808932603 0.0000000000 0.0000000000
0.605103 -7.5791754460 0.0000000000 0.0000000000
0.605403 -7.5774430451 0.0000000000 0.0000000000
0.605703 -7.5756960395 0.0000000000 0.0000000000
0.606003 -7.5739344109 0.0000000000 0.0000000000
0.606303 -7.5721581414 0.0000000000 0.0000000000
0.606603 -7.5703672132 0.0000000000 0.0000000000
0.606903 -7.5685616085 -0.0000000000 0.0000000000
0.607203 -7.5667413098 0.0000000000 0.0000000000
0.607503 -7.5649062998 0.0000000000 0.0000000000
0.607803 -7.5630565613 0.0000000000 0.0000000000
0.608103 -7.5611920771 0.0000000000 0.0000000000
0.608403 -7.5593128304 0.0000000000 0.0000000000
0.608703 -7.5574188044 0.0000000000 0.0000000000
0.609003 -7.5555099825 0.0000000000 0.0000000000
0.609303 -7.5535863484 0.0000000000 0.0000000000
0.609603 -7.5516478857 0.0000000000 0.0000000000
0.609903 -7.5496945785 0.0000000000 0.0000000000
0.610203 -7.5477264108 0.0000000000 0.0000000000
0.610503 -7.5457433669 0.0000000000 0.0000000000
0.610803 -7.5437454312 0.0000000000 0.0000000000
0.611103 -7.5417325884 0.0000000000 0.0000000000
0.611403 -7.5397048232 0.0000000000 0.0000000000
0.611703 -7.5376621207 0.0000000000 0.0000000000
0.612003 -7.5356044660 0.0000000000 0.0000000000
0.612303 -7.5335318445 0.0000000000 0.0000000000
0.612603 -7.5314442417 0.0000000000 0.0000000000
0.612903 -7.5293416434 0.0000000000 0.0000000000
0.613203 -7.5272240354 0.0000000000 0.0000000000
0.613503 -7.5250914040 0.0000000000 -0.0000000000
0.613803 -7.5229437354 0.0000000000 0.0000000000
0.614103 -7.5207810161 0.0000000000 0.0000000000
0.614403 -7.5186032328 0.0000000000 0.0000000000
0.614703 -7.5164103725 0.0000000000 0.0000000000
0.615003 -7.5142024223 0.0000000000 0.0000000000
0.615303 -7.5119793695 0.0000000000 0.0000000000
0.615603 -7.5097412015 -0.0000000000 0.0000000000
0.615903 -7.5074879062 -0.0000000000 0.0000000000
0.616203 -7.5052194715 -0.0000000000 0.0000000000
0.616503 -7.5029358856 -0.0000000000 0.0000000000
0.616803 -7.5006371368 -0.0000000000 0.0000000000
0.617103 -7.4983232137 -0.0000000000 0.0000000000
0.617403 -7.4959941051 -0.0000000000 0.0000000000
0.617703 -7.4936498001 -0.0000000000 0.0000000000
0.618003 -7.4912902879 -0.0000000000 0.0000000000
0.618303 -7.4889155579 -0.0000000000 0.0000000000
0.618603 -7.4865255999 -0.0000000000 0.0000000000
0.618903 -7.4841204038 -0.0000000000 -0.0000000000
0.619203 -7.4816999598 -0.0000000000 0.0000000000
0.619503 -7.4792642582 -0.0000000000 0.0000000000
0.619803 -7.4768132896 -0.0000000000 0.0000000000
0.620103 -7.4743470450 -0.0000000000 0.0000000000
0.620403 -7.4718655153 -0.0000000000 0.0000000000
0.620703 -7.4693686919 -0.0000000000 0.0000000000
0.621003 -7.4668565664 -0.0000000000 0.0000000000
0.621303 -7.4643291306 -0.0000000000 0.0000000000
0.621603 -7.4617863764 0.0000000000 0.0000000000
0.621903 -7.4592282963 -0.0000000000 0.0000000000
0.622203 -7.4566548828 -0.0000000000 -0.0000000000
0.622503 -7.4540661285 -0.0000000000 0.0000000000
0.622803 -7.4514620266 0.0000000000 0.0000000000
0.623103 -7.4488425704 0.0000000000 0.0000000000
0.623403 -7.4462077533 0.0000000000 0.0000000000
0.623703 -7.4435575692 0.0000000000 0.0000000000
0.624003 -7.4408920121 0.0000000000 0.0000000000
0.624303 -7.4382110762 0.0000000000 0.0000000000
0.624603 -7.4355147562 0.0000000000 0.0000000000
0.624903 -7.4328030469 -0.0000000000 0.0000000000
0.625203 -7.4300759433 0.0000000000 0.0000000000
0.625503 -7.4273334408 0.0000000000 0.0000000000
0.625803 -7.4245755349 0.0000000000 0.0000000000
0.626103 -7.4218022216 0.0000000000 0.0000000000
0.626403 -7.4190134969 0.0000000000 0.0000000000
0.626703 -7.4162093573 0.0000000000 0.0000000000
0.627003 -7.4133897994 0.0000000000 0.0000000000
0.627303 -7.4105548201 0.0000000000 0.0000000000
0.627603 -7.4077044167 0.0000000000 0.0000000000
0.627903 -7.4048385865 0.0000000000 0.0000000000
0.628203 -7.4019573275 0.0000000000 0.0000000000
0.628503 -7.3990606375 0.0000000000 0.0000000000
0.628803 -7.3961485149 0.0000000000 0.0000000000
0.629103 -7.3932209582 0.0000000000 0.0000000000
0.629403 -7.3902779663 0.0000000000 0.0000000000
0.629703 -7.3873195383 -0.0000000000 0.0000000000
0.630003 -7.3843456736 -0.0000000000 -0.0000000000
0.630303 -7.3813563719 -0.0000000000 0.0000000000
0.630603 -7.3783516331 -0.0000000000 -0.0000000000
0.630903 -7.3753314575 -0.0000000000 0.0000000000
0.631203 -7.3722958456 -0.0000000000 0.0000000000
0.631503 -7.3692447981 -0.0000000000 0.0000000000
0.631803 -7.3661783163 -0.0000000000 -0.0000000000
0.632103 -7.3630964014 -0.0000000000 -0.0000000000
0.632403 -7.3599990551 -0.0000000000 -0.0000000000
0.632703 -7.3568862793 -0.0000000000 -0.0000000000
0.633003 -7.3537580763 -0.0000000000 0.0000000000
0.633303 -7.3506144486 -0.0000000000 -0.0000000000
0.633603 -7.3474553989 -0.0000000000 0.0000000000
0.633903 -7.3442809303 -0.0000000000 -0.0000000000
0.634203 -7.3410910462 -0.0000000000 0.0000000000
0.634503 -7.3378857503 -0.0000000000 -0.0000000000
0.634803 -7.3346650464 -0.0000000000 0.0000000000
0.635103 -7.3314289388 -0.0000000000 0.0000000000
0.635403 -7.3281774320 -0.0000000000 -0.0000000000
0.635703 -7.3249105309 -0.0000000000 0.0000000000
0.636003 -7.3216282404 -0.0000000000 -0.0000000000
0.636303 -7.3183305660 -0.0000000000 -0.0000000000
0.636603 -7.3150175133 -0.0000000000 0.0000000000
0.636903 -7.3116890883 -0.0000000000 -0.0000000000
0.637203 -7.3083452972 -0.0000000000 -0.0000000000
0.637503 -7.3049861465 -0.0000000000 0.0000000000
0.637803 -7.3016116430 -0.0000000000 0.0000000000
0.638103 -7.2982217939 -0.0000000000 0.0000000000
0.638403 -7.2948166065 -0.0000000000 -0.0000000000
0.638703 -7.2913960884 -0.0000000000 0.0000000000
0.639003 -7.2879602477 -0.0000000000 -0.0000000000
0.639303 -7.2845090926 -0.0000000000 -0.0000000000
0.639603 -7.2810426315 -0.0000000000 -0.0000000000
0.639903 -7.2775608733 -0.0000000000 -0.0000000000
0.640203 -7.2740638271 -0.0000000000 0.0000000000
0.640503 -7.2705515022 0.0000000000 0.0000000000
0.640803 -7.2670239083 -0.0000000000 -0.0000000000
0.641103 -7.2634810554 -0.0000000000 -0.0000000000
0.641403 -7.2599229536 -0.0000000000 -0.0000000000
0.641703 -7.2563496134 -0.0000000000 -0.0000000000
0.642003 -7.2527610457 -0.0000000000 -0.0000000000
0.642303 -7.2491572613 -0.0000000000 0.0000000000
0.642603 -7.2455382718 -0.0000000000 -0.0000000000
0.642903 -7.2419040886 -0.0000000000 -0.0000000000
0.643203 -7.2382547237 -0.0000000000 -0.0000000000
0.643503 -7.2345901892 -0.0000000000 -0.0000000000
0.643803 -7.2309104975 -0.0000000000 -0.0000000000
0.644103 -7.2272156613 -0.0000000000 -0.0000000000
0.644403 -7.2235056936 -0.0000000000 -0.0000000000
0.644703 -7.2197806075 -0.0000000000 -0.0000000000
0.645003 -7.2160404166 -0.0000000000 -0.0000000000
0.645303 -7.2122851347 -0.0000000000 -0.0000000000
0.645603 -7.2085147757 -0.0000000000 -0.0000000000
0.645903 -7.2047293540 -0.0000000000 -0.0000000000
0.646203 -7.2009288840 -0.0000000000 0.0000000000
0.646503 -7.1971133806 -0.0000000000 -0.0000000000
0.646803 -7.1932828588 -0.0000000000 -0.0000000000
0.647103 -7.1894373340 -0.0000000000 -0.0000000000
0.647403 -7.1855768217 -0.0000000000 -0.0000000000
0.647703 -7.1817013377 -0.0000000000 0.0000000000
0.648003 -7.1778108980 -0.0000000000 -0.0000000000
0.648303 -7.1739055191 -0.0000000000 -0.0000000000
0.648603 -7.1699852174 -0.0000000000 0.0000000000
0.648903 -7.1660500097 -0.0000000000 0.0000000000
0.649203 -7.1620999132 -0.0000000000 0.0000000000
0.649503 -7.1581349449 -0.0000000000 -0.0000000000
0.649803 -7.1541551225 -0.0000000000 -0.0000000000
0.650103 -7.1501604638 -0.0000000000 0.0000000000
0.650403 -7.1461509866 -0.0000000000 0.0000000000
0.650703 -7.1421267092 -0.0000000000 0.0000000000
0.651003 -7.1380876500 0.0000000000 0.0000000000
0.651303 -7.1340338276 0.0000000000 0.0000000000
0.651603 -7.1299652610 -0.0000000000 0.0000000000
0.651903 -7.1258819693 0.0000000000 0.0000000000
0.652203 -7.1217839717 0.0000000000 0.0000000000
0.652503 -7.1176712877 -0.0000000000 -0.0000000000
0.652803 -7.1135439371 -0.0000000000 -0.0000000000
0.653103 -7.1094019399 -0.0000000000 0.0000000000
0.653403 -7.1052453161 -0.0000000000 0.0000000000
0.653703 -7.1010740862 0.0000000000 0.0000000000
0.654003 -7.0968882706 -0.0000000000 -0.0000000000
0.654303 -7.0926878902 0.0000000000 0.0000000000
0.654603 -7.0884729657 -0.0000000000 -0.0000000000
0.654903 -7.0842435184 -0.0000000000 0.0000000000
0.655203 -7.0799995696 -0.0000000000 0.0000000000
0.655503 -7.0757411407 -0.0000000000 -0.0000000000
0.655803 -7.0714682535 -0.0000000000 0.0000000000
0.656103 -7.0671809297 -0.0000000000 0.0000000000
0.656403 -7.0628791914 0.0000000000 0.0000000000
0.656703 -7.0585630608 0.0000000000 0.0000000000
0.657003 -7.0542325602 -0.0000000000 0.0000000000
0.657303 -7.0498877122 -0.0000000000 0.0000000000
0.657603 -7.0455285394 -0.0000000000 0.0000000000
0.657903 -7.0411550646 -0.0000000000 0.0000000000
0.658203 -7.0367673110 0.0000000000 0.0000000000
0.658503 -7.0323653015 0.0000000000 0.0000000000
0.658803 -7.0279490595 0.0000000000 0.0000000000
0.659103 -7.0235186084 0.0000000000 0.0000000000
0.659403 -7.0190739718 0.0000000000 0.0000000000
0.659703 -7.0146151733 0.0000000000 0.0000000000
0.660003 -7.0101422368 0.0000000000 0.0000000000
0.660303 -7.0056551863 0.0000000000 0.0000000000
0.660603 -7.0011540458 -0.0000000000 0.0000000000
0.660903 -6.9966388395 -0.0000000000 0.0000000000
0.661203 -6.9921095917 0.0000000000 0.0000000000
0.661503 -6.9875663269 0.0000000000 0.0000000000
0.661803 -6.9830090696 -0.0000000000 0.0000000000
0.662103 -6.9784378444 0.0000000000 0.0000000000
0.662403 -6.9738526760 0.0000000000 0.0000000000
0.662703 -6.9692535894 0.0000000000 0.0000000000
0.663003 -6.9646406094 0.0000000000 0.0000000000
0.663303 -6.9600137609 0.0000000000 0.0000000000
0.663603 -6.9553730692 0.0000000000 0.0000000000
0.663903 -6.9507185595 0.0000000000 0.0000000000
0.664203 -6.9460502568 0.0000000000 -0.0000000000
0.664503 -6.9413681866 0.0000000000 0.0000000000
0.664803 -6.9366723743 0.0000000000 -0.0000000000
0.665103 -6.9319628453 0.0000000000 0.0000000000
0.665403 -6.9272396251 0.0000000000 0.0000000000
0.665703 -6.9225027393 0.0000000000 0.0000000000
0.666003 -6.9177522135 0.0000000000 0.0000000000
0.666303 -6.9129880733 0.0000000000 0.0000000000
0.666603 -6.9082103446 0.0000000000 0.0000000000
0.666903 -6.9034190529 0.0000000000 0.0000000000
0.667203 -6.8986142242 0.0000000000 0.0000000000
0.667503 -6.8937958842 0.0000000000 0.0000000000
0.667803 -6.8889640587 0.0000000000 0.0000000000
0.668103 -6.8841187736 0.0000000000 0.0000000000
0.668403 -6.8792600548 0.0000000000 0.0000000000
0.668703 -6.8743879282 0.0000000000 0.0000000000
0.669003 -6.8695024196 0.0000000000 0.0000000000
0.669303 -6.8646035550 0.0000000000 0.0000000000
0.669603 -6.8596913602 0.0000000000 0.0000000000
0.669903 -6.8547658612 0.0000000000 0.0000000000
0.670203 -6.8498270838 0.0000000000 0.0000000000
0.670503 -6.8448750539 0.0000000000 0.0000000000
0.670803 -6.8399097974 0.0000000000 0.0000000000
0.671103 -6.8349313401 0.0000000000 0.0000000000
0.671403 -6.8299397078 0.0000000000 0.0000000000
0.671703 -6.8249349264 0.0000000000 0.0000000000
0.672003 -6.8199170214 0.0000000000 0.0000000000
0.672303 -6.8148860188 0.0000000000 0.0000000000
0.672603 -6.8098419441 0.0000000000 -0.0000000000
0.672903 -6.8047848229 0.0000000000 0.0000000000
0.673203 -6.7997146808 0.0000000000 0.0000000000
0.673503 -6.7946315434 0.0000000000 0.0000000000
0.673803 -6.7895354362 0.0000000000 0.0000000000
0.674103 -6.7844263844 0.0000000000 0.0000000000
0.674403 -6.7793044134 0.0000000000 0.0000000000
0.674703 -6.7741695485 0.0000000000 0.0000000000
0.675003 -6.7690218150 0.0000000000 0.0000000000
0.675303 -6.7638612377 0.0000000000 0.0000000000
0.675603 -6.7586878419 0.0000000000 0.0000000000
0.675903 -6.7535016525 0.0000000000 0.0000000000
0.676203 -6.7483026942 0.0000000000 0.0000000000
0.676503 -6.7430909918 0.0000000000 0.0000000000
0.676803 -6.7378665700 -0.0000000000 -0.0000000000
0.677103 -6.7326294533 -0.0000000000 0.0000000000
0.677403 -6.7273796662 -0.0000000000 -0.0000000000
0.677703 -6.7221172329 -0.0000000000 -0.0000000000
0.678003 -6.7168421778 -0.0000000000 -0.0000000000
0.678303 -6.7115545249 -0.0000000000 -0.0000000000
0.678603 -6.7062542981 -0.0000000000 0.0000000000
0.678903 -6.7009415213 -0.0000000000 0.0000000000
0.679203 -6.6956162182 -0.0000000000 0.0000000000
0.679503 -6.6902784125 -0.0000000000 0.0000000000
0.679803 -6.6849281275 -0.0000000000 -0.0000000000
0.680103 -6.6795653865 -0.0000000000 0.0000000000
0.680403 -6.6741902127 -0.0000000000 0.0000000000
0.680703 -6.6688026292 -0.0000000000 0.0000000000
0.681003 -6.6634026587 -0.0000000000 0.0000000000
0.681303 -6.6579903239 -0.0000000000 -0.0000000000
0.681603 -6.6525656475 -0.0000000000 0.0000000000
0.681903 -6.6471286518 -0.0000000000 0.0000000000
0.682203 -6.6416793589 -0.0000000000 0.0000000000
0.682503 -6.6362177910 -0.0000000000 0.0000000000
0.682803 -6.6307439699 -0.0000000000 0.0000000000
0.683103 -6.6252579174 -0.0000000000 0.0000000000
0.683403 -6.6197596548 -0.0000000000 -0.0000000000
0.683703 -6.6142492036 0.0000000000 0.0000000000
0.684003 -6.6087265848 -0.0000000000 0.0000000000
0.684303 -6.6031918195 -0.0000000000 0.0000000000
0.684603 -6.5976449284 -0.0000000000 0.0000000000
0.684903 -6.5920859321 0.0000000000 0.0000000000
0.685203 -6.5865148509 -0.0000000000 0.0000000000
0.685503 -6.5809317050 -0.0000000000 -0.0000000000
0.685803 -6.5753365143 -0.0000000000 -0.0000000000
0.686103 -6.5697292987 -0.0000000000 0.0000000000
0.686403 -6.5641100776 0.0000000000 0.0000000000
0.686703 -6.5584788703 -0.0000000000 0.0000000000
0.687003 -6.5528356961 -0.0000000000 0.0000000000
0.687303 -6.5471805737 -0.0000000000 -0.0000000000
0.687603 -6.5415135218 -0.0000000000 -0.0000000000
0.687903 -6.5358345589 -0.0000000000 0.0000000000
0.688203 -6.5301437032 -0.0000000000 0.0000000000
0.688503 -6.5244409727 0.0000000000 0.0000000000
0.688803 -6.5187263851 -0.0000000000 0.0000000000
0.689103 -6.5129999579 -0.0000000000 -0.0000000000
0.689403 -6.5072617084 0.0000000000 0.0000000000
0.689703 -6.5015116536 -0.0000000000 0.0000000000
0.690003 -6.4957498103 -0.0000000000 0.0000000000
0.690303 -6.4899761951 -0.0000000000 0.0000000000
0.690603 -6.4841908242 0.0000000000 0.0000000000
0.690903 -6.4783937137 -0.0000000000 0.0000000000
0.691203 -6.4725848795 0.0000000000 0.0000000000
0.691503 -6.4667643369 -0.0000000000 0.0000000000
0.691803 -6.4609321013 -0.0000000000 -0.0000000000
0.692103 -6.4550881877 -0.0000000000 -0.0000000000
0.692403 -6.4492326108 -0.0000000000 -0.0000000000
0.692703 -6.4433653852 -0.0000000000 0.0000000000
0.693003 -6.4374865251 0.0000000000 0.0000000000
0.693303 -6.4315960443 -0.0000000000 0.0000000000
0.693603 -6.4256939567 0.0000000000 0.0000000000
0.693903 -6.4197802755 0.0000000000 0.0000000000
0.694203 -6.4138550140 0.0000000000 0.0000000000
0.694503 -6.4079181849 0.0000000000 0.0000000000
0.694803 -6.4019698010 0.0000000000 0.0000000000
0.695103 -6.3960098744 0.0000000000 0.0000000000
0.695403 -6.3900384172 0.0000000000 0.0000000000
0.695703 -6.3840554410 0.0000000000 0.0000000000
0.696003 -6.3780609575 0.0000000000 0.0000000000
0.696303 -6.3720549777 -0.0000000000 0.0000000000
0.696603 -6.3660375124 0.0000000000 0.0000000000
0.696903 -6.3600085723 0.0000000000 0.0000000000
0.697203 -6.3539681677 0.0000000000 0.0000000000
0.697503 -6.3479163085 -0.0000000000 -0.0000000000
0.697803 -6.3418530045 -0.0000000000 -0.0000000000
0.698103 -6.3357782650 -0.0000000000 -0.0000000000
0.698403 -6.3296920992 -0.0000000000 -0.0000000000
0.698703 -6.3235945158 -0.0000000000 -0.0000000000
0.699003 -6.3174855234 -0.0000000000 -0.0000000000
0.699303 -6.3113651301 -0.0000000000 -0.0000000000
0.699603 -6.3052333440 -0.0000000000 0.0000000000
0.699903 -6.2990901724 -0.0000000000 0.0000000000
0.700203 -6.2929356228 -0.0000000000 -0.0000000000
0.700503 -6.2867697021 -0.0000000000 -0.0000000000
0.700803 -6.2805924169 -0.0000000000 0.0000000000
0.701103 -6.2744037738 -0.0000000000 0.0000000000
0.701403 -6.2682037786 -0.0000000000 0.0000000000
0.701703 -6.2619924371 -0.0000000000 0.0000000000
0.702003 -6.2557697548 -0.0000000000 0.0000000000
0.702303 -6.2495357368 -0.0000000000 0.0000000000
0.702603 -6.2432903878 -0.0000000000 -0.0000000000
0.702903 -6.2370337124 -0.0000000000 0.0000000000
0.703203 -6.2307657146 -0.0000000000 0.0000000000
0.703503 -6.2244863984 -0.0000000000 0.0000000000
0.703803 -6.2181957673 -0.0000000000 -0.0000000000
0.704103 -6.2118938245 -0.0000000000 -0.0000000000
0.704403 -6.2055805729 -0.0000000000 -0.0000000000
0.704703 -6.1992560150 -0.0000000000 -0.0000000000
0.705003 -6.1929201530 -0.0000000000 0.0000000000
0.705303 -6.1865729890 -0.0000000000 0.0000000000
0.705603 -6.1802145245 -0.0000000000 -0.0000000000
0.705903 -6.1738447607 0.0000000000 0.0000000000
0.706203 -6.1674636987 -0.0000000000 -0.0000000000
0.706503 -6.1610713390 -0.0000000000 0.0000000000
0.706803 -6.1546676819 -0.0000000000 0.0000000000
0.707103 -6.1482527275 0.0000000000 0.0000000000
0.707403 -6.1418264753 0.0000000000 0.0000000000
0.707703 -6.1353889246 0.0000000000 0.0000000000
0.708003 -6.1289400746 0.0000000000 0.0000000000
0.708303 -6.1224799237 0.0000000000 0.0000000000
0.708603 -6.1160084704 0.0000000000 0.0000000000
0.708903 -6.1095257126 0.0000000000 0.0000000000
0.709203 -6.1030316480 0.0000000000 0.0000000000
0.709503 -6.0965262740 0.0000000000 0.0000000000
0.709803 -6.0900095875 0.0000000000 0.0000000000
0.710103 -6.0834815852 0.0000000000 0.0000000000
0.710403 -6.0769422635 0.0000000000 0.0000000000
0.710703 -6.0703916183 0.0000000000 0.0000000000
0.711003 -6.0638296454 0.0000000000 0.0000000000
0.711303 -6.0572563401 0.0000000000 0.0000000000
0.711603 -6.0506716973 0.0000000000 0.0000000000
0.711903 -6.0440757119 0.0000000000 0.0000000000
0.712203 -6.0374683780 0.0000000000 0.0000000000
0.712503 -6.0308496898 0.0000000000 0.0000000000
0.712803 -6.0242196408 0.0000000000 0.0000000000
0.713103 -6.0175782244 0.0000000000 0.0000000000
0.713403 -6.0109254336 0.0000000000 0.0000000000
0.713703 -6.0042612612 0.0000000000 0.0000000000
0.714003 -5.9975856993 0.0000000000 0.0000000000
0.714303 -5.9908987400 0.0000000000 0.0000000000
0.714603 -5.9842003749 0.0000000000 0.0000000000
0.714903 -5.9774905954 0.0000000000 0.0000000000
0.715203 -5.9707693925 0.0000000000 0.0000000000
0.715503 -5.9640367567 0.0000000000 0.0000000000
0.715803 -5.9572926784 0.0000000000 0.0000000000
0.716103 -5.9505371476 0.0000000000 0.0000000000
0.716403 -5.9437701538 0.0000000000 0.0000000000
0.716703 -5.9369916865 0.0000000000 0.0000000000
0.717003 -5.9302017344 0.0000000000 0.0000000000
0.717303 -5.9234002863 0.0000000000 0.0000000000
0.717603 -5.9165873304 0.0000000000 0.0000000000
0.717903 -5.9097628547 0.0000000000 0.0000000000
0.718203 -5.9029268467 0.0000000000 0.0000000000
0.718503 -5.8960792938 0.0000000000 0.0000000000
0.718803 -5.8892201828 0.0000000000 0.0000000000
0.719103 -5.8823495002 0.0000000000 0.0000000000
0.719403 -5.8754672325 0.0000000000 0.0000000000
0.719703 -5.8685733654 0.0000000000 0.0000000000
0.720003 -5.8616678845 0.0000000000 0.0000000000
0.720303 -5.8547507751 0.0000000000 0.0000000000
0.720603 -5.8478220220 0.0000000000 -0.0000000000
0.720903 -5.8408816097 -0.0000000000 0.0000000000
0.721203 -5.8339295225 0.0000000000 0.0000000000
0.721503 -5.8269657443 0.0000000000 0.0000000000
0.721803 -5.8199902584 0.0000000000 0.0000000000
0.722103 -5.8130030483 0.0000000000 0.0000000000
0.722403 -5.8060040965 0.0000000000 0.0000000000
0.722703 -5.7989933857 0.0000000000 0.0000000000
0.723003 -5.7919708981 0.0000000000 0.0000000000
0.723303 -5.7849366153 0.0000000000 0.0000000000
0.723603 -5.7778905190 0.0000000000 0.0000000000
0.723903 -5.7708325902 -0.0000000000 0.0000000000
0.724203 -5.7637628097 0.0000000000 0.0000000000
0.724503 -5.7566811580 0.0000000000 -0.0000000000
0.724803 -5.7495876151 0.0000000000 0.0000000000
0.725103 -5.7424821609 -0.0000000000 0.0000000000
0.725403 -5.7353647747 0.0000000000 0.0000000000
0.725703 -5.7282354356 0.0000000000 0.0000000000
0.726003 -5.7210941224 -0.0000000000 -0.0000000000
0.726303 -5.7139408134 -0.0000000000 0.0000000000
0.726603 -5.7067754867 0.0000000000 0.0000000000
0.726903 -5.6995981200 0.0000000000 0.0000000000
0.727203 -5.6924086906 0.0000000000 0.0000000000
0.727503 -5.6852071756 0.0000000000 0.0000000000
0.727803 -5.6779935516 0.0000000000 0.0000000000
0.728103 -5.6707677949 0.0000000000 0.0000000000
0.728403 -5.6635298815 0.0000000000 0.0000000000
0.728703 -5.6562797871 0.0000000000 0.0000000000
0.729003 -5.6490174869 0.0000000000 0.0000000000
0.729303 -5.6417429559 0.0000000000 0.0000000000
0.729603 -5.6344561687 0.0000000000 0.0000000000
0.729903 -5.6271570995 0.0000000000 0.0000000000
0.730203 -5.6198457222 0.0000000000 0.0000000000
0.730503 -5.6125220103 0.0000000000 0.0000000000
0.730803 -5.6051859371 -0.0000000000 -0.0000000000
0.731103 -5.5978374754 -0.0000000000 -0.0000000000
0.731403 -5.5904765978 -0.0000000000 -0.0000000000
0.731703 -5.5831032763 -0.0000000000 -0.0000000000
0.732003 -5.5757174828 -0.0000000000 0.0000000000
0.732303 -5.5683191887 -0.0000000000 0.0000000000
0.732603 -5.5609083652 -0.0000000000 -0.0000000000
0.732903 -5.5534849829 -0.0000000000 0.0000000000
0.733203 -5.5460490124 -0.0000000000 0.0000000000
0.733503 -5.5386004237 -0.0000000000 -0.0000000000
0.733803 -5.5311391863 -0.0000000000 -0.0000000000
0.734103 -5.5236652698 -0.0000000000 0.0000000000
0.734403 -5.5161786431 -0.0000000000 0.0000000000
0.734703 -5.5086792748 -0.0000000000 0.0000000000
0.735003 -5.5011671333 -0.0000000000 0.0000000000
0.735303 -5.4936421863 -0.0000000000 -0.0000000000
0.735603 -5.4861044016 -0.0000000000 0.0000000000
0.735903 -5.4785537463 -0.0000000000 -0.0000000000
0.736203 -5.4709901873 -0.0000000000 -0.0000000000
0.736503 -5.4634136911 -0.0000000000 -0.0000000000
0.736803 -5.4558242238 -0.0000000000 -0.0000000000
0.737103 -5.4482217512 -0.0000000000 0.0000000000
0.737403 -5.4406062388 -0.0000000000 -0.0000000000
0.737703 -5.4329776515 -0.0000000000 -0.0000000000
0.738003 -5.4253359541 -0.0000000000 -0.0000000000
0.738303 -5.4176811110 -0.0000000000 -0.0000000000
0.738603 -5.4100130860 -0.0000000000 0.0000000000
0.738903 -5.4023318429 -0.0000000000 -0.0000000000
0.739203 -5.3946373448 -0.0000000000 -0.0000000000
0.739503 -5.3869295546 -0.0000000000 0.0000000000
0.739803 -5.3792084349 -0.0000000000 -0.0000000000
0.740103 -5.3714739478 -0.0000000000 0.0000000000
0.740403 -5.3637260550 -0.0000000000 -0.0000000000
0.740703 -5.3559647180 -0.0000000000 0.0000000000
0.741003 -5.3481898978 -0.0000000000 0.0000000000
0.741303 -5.3404015551 -0.0000000000 -0.0000000000
0.741603 -5.3325996501 -0.0000000000 -0.0000000000
0.741903 -5.3247841428 -0.0000000000 0.0000000000
0.742203 -5.3169549927 -0.0000000000 -0.0000000000
0.742503 -5.3091121590 -0.0000000000 -0.0000000000
0.742803 -5.3012556004 -0.0000000000 -0.0000000000
0.743103 -5.2933852755 -0.0000000000 0.0000000000
0.743403 -5.2855011421 -0.0000000000 -0.0000000000
0.743703 -5.2776031581 -0.0000000000 0.0000000000
0.744003 -5.2696912805 -0.0000000000 0.0000000000
0.744303 -5.2617654664 -0.0000000000 0.0000000000
0.744603 -5.2538256722 0.0000000000 0.0000000000
0.744903 -5.2458718541 0.0000000000 0.0000000000
0.745203 -5.2379039677 0.0000000000 0.0000000000
0.745503 -5.2299219684 0.0000000000 0.0000000000
0.745803 -5.2219258113 0.0000000000 0.0000000000
0.746103 -5.2139154507 0.0000000000 0.0000000000
0.746403 -5.2058908409 0.0000000000 -0.0000000000
0.746703 -5.1978519357 0.0000000000 -0.0000000000
0.747003 -5.1897986884 0.0000000000 0.0000000000
0.747303 -5.1817310520 0.0000000000 0.0000000000
0.747603 -5.1736489791 0.0000000000 0.0000000000
0.747903 -5.1655524219 0.0000000000 0.0000000000
0.748203 -5.1574413322 0.0000000000 -0.0000000000
0.748503 -5.1493156613 0.0000000000 0.0000000000
0.748803 -5.1411753602 0.0000000000 0.0000000000
0.749103 -5.1330203795 0.0000000000 -0.0000000000
0.749403 -5.1248506693 0.0000000000 0.0000000000
0.749703 -5.1166661794 0.0000000000 0.0000000000
0.750003 -5.1084668591 0.0000000000 -0.0000000000
0.750303 -5.1002526573 -0.0000000000 0.0000000000
0.750603 -5.0920235225 0.0000000000 -0.0000000000
0.750903 -5.0837794028 -0.0000000000 -0.0000000000
0.751203 -5.0755202459 0.0000000000 -0.0000000000
0.751503 -5.0672459990 0.0000000000 0.0000000000
0.751803 -5.0589566088 -0.0000000000 0.0000000000
0.752103 -5.0506520219 -0.0000000000 0.0000000000
0.752403 -5.0423321842 -0.0000000000 -0.0000000000
0.752703 -5.0339970411 0.0000000000 0.0000000000
0.753003 -5.0256465379 -0.0000000000 0.0000000000
0.753303 -5.0172806191 -0.0000000000 0.0000000000
0.753603 -5.0088992290 -0.0000000000 0.0000000000
0.753903 -5.0005023113 -0.0000000000 -0.0000000000
0.754203 -4.9920898095 -0.0000000000 0.0000000000
0.754503 -4.9836616664 -0.0000000000 -0.0000000000
0.754803 -4.9752178244 -0.0000000000 -0.0000000000
0.755103 -4.9667582257 0.0000000000 0.0000000000
0.755403 -4.9582828116 0.0000000000 0.0000000000
0.755703 -4.9497915234 -0.0000000000 0.0000000000
0.756003 -4.9412843017 -0.0000000000 0.0000000000
0.756303 -4.9327610867 -0.0000000000 -0.0000000000
0.756603 -4.9242218180 -0.0000000000 -0.0000000000
0.756903 -4.9156664349 0.0000000000 0.0000000000
0.757203 -4.9070948763 -0.0000000000 0.0000000000
0.757503 -4.8985070805 -0.0000000000 0.0000000000
0.757803 -4.8899029852 -0.0000000000 0.0000000000
0.758103 -4.8812825280 -0.0000000000 0.0000000000
0.758403 -4.8726456455 -0.0000000000 -0.0000000000
0.758703 -4.8639922744 0.0000000000 0.0000000000
0.759003 -4.8553223505 0.0000000000 -0.0000000000
0.759303 -4.8466358092 0.0000000000 0.0000000000
0.759603 -4.8379325855 -0.0000000000 -0.0000000000
0.759903 -4.8292126139 0.0000000000 0.0000000000
0.760203 -4.8204758283 0.0000000000 0.0000000000
0.760503 -4.8117221622 0.0000000000 -0.0000000000
0.760803 -4.8029515485 0.0000000000 -0.0000000000
0.761103 -4.7941639196 0.0000000000 0.0000000000
0.761403 -4.7853592076 0.0000000000 -0.0000000000
0.761703 -4.7765373438 -0.0000000000 0.0000000000
0.762003 -4.7676982592 0.0000000000 0.0000000000
0.762303 -4.7588418840 -0.0000000000 0.0000000000
0.762603 -4.7499681483 0.0000000000 -0.0000000000
0.762903 -4.7410769813 -0.0000000000 0.0000000000
0.763203 -4.7321683117 -0.0000000000 -0.0000000000
0.763503 -4.7232420680 -0.0000000000 0.0000000000
0.763803 -4.7142981778 -0.0000000000 0.0000000000
0.764103 -4.7053365682 0.0000000000 -0.0000000000
0.764403 -4.6963571660 -0.0000000000 -0.0000000000
0.764703 -4.6873598972 -0.0000000000 0.0000000000
0.765003 -4.6783446873 0.0000000000 0.0000000000
0.765303 -4.6693114613 0.0000000000 0.0000000000
0.765603 -4.6602601436 -0.0000000000 -0.0000000000
0.765903 -4.6511906580 0.0000000000 0.0000000000
0.766203 -4.6421029278 -0.0000000000 0.0000000000
0.766503 -4.6329968757 -0.0000000000 0.0000000000
0.766803 -4.6238724238 -0.0000000000 0.0000000000
0.767103 -4.6147294936 -0.0000000000 0.0000000000
0.767403 -4.6055680060 -0.0000000000 0.0000000000
0.767703 -4.5963878813 -0.0000000000 -0.0000000000
0.768003 -4.5871890394 0.0000000000 0.0000000000
0.768303 -4.5779713992 0.0000000000 0.0000000000
0.768603 -4.5687348794 0.0000000000 -0.0000000000
0.768903 -4.5594793977 0.0000000000 0.0000000000
0.769203 -4.5502048716 -0.0000000000 -0.0000000000
0.769503 -4.5409112177 -0.0000000000 -0.0000000000
0.769803 -4.5315983520 -0.0000000000 -0.0000000000
0.770103 -4.5222661898 -0.0000000000 -0.0000000000
0.770403 -4.5129146460 -0.0000000000 -0.0000000000
0.770703 -4.5035436346 -0.0000000000 -0.0000000000
0.771003 -4.4941530690 -0.0000000000 -0.0000000000
0.771303 -4.4847428622 -0.0000000000 -0.0000000000
0.771603 -4.4753129262 -0.0000000000 -0.0000000000
0.771903 -4.4658631725 -0.0000000000 -0.0000000000
0.772203 -4.4563935118 -0.0000000000 -0.0000000000
0.772503 -4.4469038543 -0.0000000000 -0.0000000000
0.772803 -4.4373941094 -0.0000000000 -0.0000000000
0.773103 -4.4278641858 -0.0000000000 -0.0000000000
0.773403 -4.4183139916 -0.0000000000 -0.0000000000
0.773703 -4.4087434340 -0.0000000000 -0.0000000000
0.774003 -4.3991524198 -0.0000000000 -0.0000000000
0.774303 -4.3895408547 -0.0000000000 -0.0000000000
0.774603 -4.3799086440 -0.0000000000 -0.0000000000
0.774903 -4.3702556920 -0.0000000000 -0.0000000000
0.775203 -4.3605819026 -0.0000000000 -0.0000000000
0.775503 -4.3508871786 -0.0000000000 -0.0000000000
0.775803 -4.3411714223 -0.0000000000 -0.0000000000
0.776103 -4.3314345350 -0.0000000000 -0.0000000000
0.776403 -4.3216764176 -0.0000000000 -0.0000000000
0.776703 -4.3118969698 -0.0000000000 -0.0000000000
0.777003 -4.3020960908 -0.0000000000 -0.0000000000
0.777303 -4.2922736789 -0.0000000000 -0.0000000000
0.777603 -4.2824296316 -0.0000000000 -0.0000000000
0.777903 -4.2725638458 -0.0000000000 -0.0000000000
0.778203 -4.2626762172 -0.0000000000 -0.0000000000
0.778503 -4.2527666411 -0.0000000000 -0.0000000000
0.778803 -4.2428350116 -0.0000000000 -0.0000000000
0.779103 -4.2328812223 -0.0000000000 -0.0000000000
0.779403 -4.2229051656 -0.0000000000 -0.0000000000
0.779703 -4.2129067334 -0.0000000000 -0.0000000000
0.780003 -4.2028858165 -0.0000000000 -0.0000000000
0.780303 -4.1928423049 -0.0000000000 -0.0000000000
0.780603 -4.1827760876 -0.0000000000 0.0000000000
0.780903 -4.1726870529 -0.0000000000 -0.0000000000
0.781203 -4.1625750879 -0.0000000000 -0.0000000000
0.781503 -4.1524400791 -0.0000000000 -0.0000000000
0.781803 -4.1422819120 -0.0000000000 0.0000000000
0.782103 -4.1321004712 -0.0000000000 -0.0000000000
0.782403 -4.1218956404 -0.0000000000 -0.0000000000
0.782703 -4.1116673023 -0.0000000000 -0.0000000000
0.783003 -4.1014153385 -0.0000000000 -0.0000000000
0.783303 -4.0911396299 -0.0000000000 -0.0000000000
0.783603 -4.0808400564 -0.0000000000 -0.0000000000
0.783903 -4.0705164966 -0.0000000000 -0.0000000000
0.784203 -4.0601688284 -0.0000000000 -0.0000000000
0.784503 -4.0497969286 -0.0000000000 -0.0000000000
0.784803 -4.0394006730 -0.0000000000 -0.0000000000
0.785103 -4.0289799362 -0.0000000000 0.0000000000
0.785403 -4.0185345920 -0.0000000000 -0.0000000000
0.785703 -4.0080645130 -0.0000000000 -0.0000000000
0.786003 -3.9975695707 -0.0000000000 -0.0000000000
0.786303 -3.9870496357 -0.0000000000 0.0000000000
0.786603 -3.9765045772 -0.0000000000 -0.0000000000
0.786903 -3.9659342637 -0.0000000000 -0.0000000000
0.787203 -3.9553385622 -0.0000000000 -0.0000000000
0.787503 -3.9447173387 -0.0000000000 -0.0000000000
0.787803 -3.9340704581 -0.0000000000 -0.0000000000
0.788103 -3.9233977842 -0.0000000000 0.0000000000
0.788403 -3.9126991794 -0.0000000000 0.0000000000
0.788703 -3.9019745051 -0.0000000000 0.0000000000
0.789003 -3.8912236216 -0.0000000000 -0.0000000000
0.789303 -3.8804463876 -0.0000000000 -0.0000000000
0.789603 -3.8696426609 -0.0000000000 -0.0000000000
0.789903 -3.8588122977 -0.0000000000 -0.0000000000
0.790203 -3.8479551532 -0.0000000000 -0.0000000000
0.790503 -3.8370710812 -0.0000000000 -0.0000000000
0.790803 -3.8261599344 -0.0000000000 -0.0000000000
0.791103 -3.8152215642 -0.0000000000 -0.0000000000
0.791403 -3.8042558206 -0.0000000000 -0.0000000000
0.791703 -3.7932625523 -0.0000000000 -0.0000000000
0.792003 -3.7822416066 -0.0000000000 -0.0000000000
0.792303 -3.7711928294 -0.0000000000 -0.0000000000
0.792603 -3.7601160652 -0.0000000000 -0.0000000000
0.792903 -3.7490111573 -0.0000000000 -0.0000000000
0.793203 -3.7378779472 -0.0000000000 -0.0000000000
0.793503 -3.7267162753 -0.0000000000 -0.0000000000
0.793803 -3.7155259802 -0.0000000000 -0.0000000000
0.794103 -3.7043068993 -0.0000000000 -0.0000000000
0.794403 -3.6930588683 -0.0000000000 -0.0000000000
0.794703 -3.6817817211 -0.0000000000 -0.0000000000
0.795003 -3.6704752905 -0.0000000000 -0.0000000000
0.795303 -3.6591394076 -0.0000000000 0.0000000000
0.795603 -3.6477739020 -0.0000000000 0.0000000000
0.795903 -3.6363786017 -0.0000000000 -0.0000000000
0.796203 -3.6249533330 -0.0000000000 0.0000000000
0.796503 -3.6134979206 -0.0000000000 -0.0000000000
0.796803 -3.6020121876 -0.0000000000 -0.0000000000
0.797103 -3.5904959551 -0.0000000000 -0.0000000000
0.797403 -3.5789490428 -0.0000000000 -0.0000000000
0.797703 -3.5673712686 -0.0000000000 -0.0000000000
0.798003 -3.5557624484 -0.0000000000 -0.0000000000
0.798303 -3.5441223962 -0.0000000000 -0.0000000000
0.798603 -3.5324509247 -0.0000000000 -0.0000000000
0.798903 -3.5207478443 -0.0000000000 0.0000000000
0.799203 -3.5090129637 -0.0000000000 -0.0000000000
0.799503 -3.4972460898 -0.0000000000 -0.0000000000
0.799803 -3.4854470275 -0.0000000000 -0.0000000000
0.800103 -3.4736155796 -0.0000000000 -0.0000000000
0.800403 -3.4617515470 -0.0000000000 -0.0000000000
0.800703 -3.4498547288 -0.0000000000 -0.0000000000
0.801003 -3.4379249216 -0.0000000000 -0.0000000000
0.801303 -3.4259619204 -0.0000000000 -0.0000000000
0.801603 -3.4139655177 -0.0000000000 -0.0000000000
0.801903 -3.4019355041 -0.0000000000 -0.0000000000
0.802203 -3.3898716679 -0.0000000000 -0.0000000000
0.802503 -3.3777737952 -0.0000000000 -0.0000000000
0.802803 -3.3656416699 -0.0000000000 -0.0000000000
0.803103 -3.3534750737 -0.0000000000 -0.0000000000
0.803403 -3.3412737859 -0.0000000000 -0.0000000000
0.803703 -3.3290375833 -0.0000000000 -0.0000000000
0.804003 -3.3167662406 -0.0000000000 -0.0000000000
0.804303 -3.3044595299 -0.0000000000 -0.0000000000
0.804603 -3.2921172209 -0.0000000000 -0.0000000000
0.804903 -3.2797390808 -0.0000000000 -0.0000000000
0.805203 -3.2673248741 -0.0000000000 -0.0000000000
0.805503 -3.2548743629 -0.0000000000 -0.0000000000
0.805803 -3.2423873067 -0.0000000000 -0.0000000000
0.806103 -3.2298634622 -0.0000000000 -0.0000000000
0.806403 -3.2173025835 -0.0000000000 -0.0000000000
0.806703 -3.2047044218 -0.0000000000 -0.0000000000
0.807003 -3.1920687256 -0.0000000000 -0.0000000000
0.807303 -3.1793952405 -0.0000000000 -0.0000000000
0.807603 -3.1666837091 -0.0000000000 -0.0000000000
0.807903 -3.1539338713 -0.0000000000 -0.0000000000
0.808203 -3.1411454638 -0.0000000000 0.0000000000
0.808503 -3.1283182204 -0.0000000000 -0.0000000000
0.808803 -3.1154518717 -0.0000000000 -0.0000000000
0.809103 -3.1025461451 -0.0000000000 -0.0000000000
0.809403 -3.0896007649 -0.0000000000 -0.0000000000
0.809703 -3.0766154519 -0.0000000000 -0.0000000000
0.810003 -3.0635899239 -0.0000000000 -0.0000000000
0.810303 -3.0505238949 -0.0000000000 0.0000000000
0.810603 -3.0374170759 -0.0000000000 -0.0000000000
0.810903 -3.0242691742 -0.0000000000 -0.0000000000
0.811203 -3.0110798930 -0.0000000000 -0.0000000000
0.811503 -2.9978489319 -0.0000000000 -0.0000000000
0.811803 -2.9845759872 -0.0000000000 -0.0000000000
0.812103 -2.9712607516 -0.0000000000 -0.0000000000
0.812403 -2.9579029138 -0.0000000000 0.0000000000
0.812703 -2.9445021585 -0.0000000000 -0.0000000000
0.813003 -2.9310581666 -0.0000000000 -0.0000000000
0.813303 -2.9175706148 -0.0000000000 0.0000000000
0.813603 -2.9040391754 0.0000000000 0.0000000000
0.813903 -2.8904635163 -0.0000000000 0.0000000000
0.814203 -2.8768433017 0.0000000000 -0.0000000000
0.814503 -2.8631781908 0.0000000000 -0.0000000000
0.814803 -2.8494678389 0.0000000000 -0.0000000000
0.815103 -2.8357118964 -0.0000000000 -0.0000000000
0.815403 -2.8219100089 0.0000000000 0.0000000000
0.815703 -2.8080618176 0.0000000000 -0.0000000000
0.816003 -2.7941669584 0.0000000000 -0.0000000000
0.816303 -2.7802250625 -0.0000000000 -0.0000000000
0.816603 -2.7662357559 0.0000000000 0.0000000000
0.816903 -2.7521986592 0.0000000000 0.0000000000
0.817203 -2.7381133882 0.0000000000 0.0000000000
0.817503 -2.7239795527 0.0000000000 0.0000000000
0.817803 -2.7097967574 0.0000000000 0.0000000000
0.818103 -2.6955646011 0.0000000000 -0.0000000000
0.818403 -2.6812826768 0.0000000000 0.0000000000
0.818703 -2.6669505717 -0.0000000000 -0.0000000000
0.819003 -2.6525678671 0.0000000000 0.0000000000
0.819303 -2.6381341379 -0.0000000000 -0.0000000000
0.819603 -2.6236489526 0.0000000000 -0.0000000000
0.819903 -2.6091118737 0.0000000000 0.0000000000
0.820203 -2.5945224566 -0.0000000000 0.0000000000
0.820503 -2.5798802502 -0.0000000000 -0.0000000000
0.820803 -2.5651847964 0.0000000000 -0.0000000000
0.821103 -2.5504356302 0.0000000000 0.0000000000
0.821403 -2.5356322791 0.0000000000 0.0000000000
0.821703 -2.5207742632 0.0000000000 -0.0000000000
0.822003 -2.5058610952 0.0000000000 0.0000000000
0.822303 -2.4908922798 -0.0000000000 -0.0000000000
0.822603 -2.4758673141 -0.0000000000 -0.0000000000
0.822903 -2.4607856867 -0.0000000000 0.0000000000
0.823203 -2.4456468781 -0.0000000000 -0.0000000000
0.823503 -2.4304503595 -0.0000000000 -0.0000000000
0.823803 -2.4151955936 0.0000000000 0.0000000000
0.824103 -2.3998820344 0.0000000000 0.0000000000
0.824403 -2.3845091269 0.0000000000 0.0000000000
0.824703 -2.3690763062 0.0000000000 0.0000000000
0.825003 -2.3535829979 -0.0000000000 -0.0000000000
0.825303 -2.3380286178 0.0000000000 0.0000000000
0.825603 -2.3224125709 -0.0000000000 -0.0000000000
0.825903 -2.3067342521 -0.0000000000 -0.0000000000
0.826203 -2.2909930454 -0.0000000000 -0.0000000000
0.826503 -2.2751883234 -0.0000000000 -0.0000000000
0.826803 -2.2593194473 -0.0000000000 -0.0000000000
0.827103 -2.2433857668 -0.0000000000 -0.0000000000
0.827403 -2.2273866192 -0.0000000000 -0.0000000000
0.827703 -2.2113213296 -0.0000000000 -0.0000000000
0.828003 -2.1951892102 -0.0000000000 -0.0000000000
0.828303 -2.1789895603 -0.0000000000 -0.0000000000
0.828603 -2.1627216654 -0.0000000000 -0.0000000000
0.828903 -2.1463847971 -0.0000000000 -0.0000000000
0.829203 -2.1299782127 -0.0000000000 -0.0000000000
0.829503 -2.1135011547 -0.0000000000 -0.0000000000
0.829803 -2.0969528503 -0.0000000000 -0.0000000000
0.830103 -2.0803325109 -0.0000000000 -0.0000000000
0.830403 -2.0636393318 -0.0000000000 -0.0000000000
0.830703 -2.0468724915 -0.0000000000 -0.0000000000
0.831003 -2.0300311513 -0.0000000000 -0.0000000000
0.831303 -2.0131144545 -0.0000000000 -0.0000000000
0.831603 -1.9961215262 -0.0000000000 -0.0000000000
0.831903 -1.9790514724 -0.0000000000 -0.0000000000
0.832203 -1.9619033795 -0.0000000000 -0.0000000000
0.832503 -1.9446763143 -0.0000000000 -0.0000000000
0.832803 -1.9273693229 -0.0000000000 -0.0000000000
0.833103 -1.9099814293 -0.0000000000 -0.0000000000
0.833403 -1.8925116354 -0.0000000000 -0.0000000000
0.833703 -1.8749589192 -0.0000000000 -0.0000000000
0.834003 -1.8573222344 -0.0000000000 -0.0000000000
0.834303 -1.8396005085 -0.0000000000 -0.0000000000
0.834603 -1.8217926479 -0.0000000000 -0.0000000000
0.834903 -1.8038975272 -0.0000000000 -0.0000000000
0.835203 -1.7859139972 -0.0000000000 -0.0000000000
0.835503 -1.7678408802 -0.0000000000 -0.0000000000
0.835803 -1.7496769637 -0.0000000000 -0.0000000000
0.836103 -1.7314210106 -0.0000000000 -0.0000000000
0.836403 -1.7130717468 -0.0000000000 -0.0000000000
0.836703 -1.6946278664 -0.0000000000 -0.0000000000
0.837003 -1.6760880309 -0.0000000000 0.0000000000
0.837303 -1.6574508631 -0.0000000000 -0.0000000000
0.837603 -1.6387149484 -0.0000000000 -0.0000000000
0.837903 -1.6198788371 -0.0000000000 -0.0000000000
0.838203 -1.6009410329 -0.0000000000 -0.0000000000
0.838503 -1.5818999980 -0.0000000000 -0.0000000000
0.838803 -1.5627541500 -0.0000000000 -0.0000000000
0.839103 -1.5435018671 -0.0000000000 -0.0000000000
0.839403 -1.5241414716 -0.0000000000 -0.0000000000
0.839703 -1.5046712374 -0.0000000000 -0.0000000000
0.840003 -1.4850893933 -0.0000000000 -0.0000000000
0.840303 -1.4653940949 -0.0000000000 0.0000000000
0.840603 -1.4455834548 -0.0000000000 -0.0000000000
0.840903 -1.4256555204 -0.0000000000 -0.0000000000
0.841203 -1.4056082740 -0.0000000000 -0.0000000000
0.841503 -1.3854396383 -0.0000000000 -0.0000000000
0.841803 -1.3651474585 -0.0000000000 -0.0000000000
0.842103 -1.3447295088 -0.0000000000 -0.0000000000
0.842403 -1.3241834926 -0.0000000000 -0.0000000000
0.842703 -1.3035070195 -0.0000000000 -0.0000000000
0.843003 -1.2826976258 -0.0000000000 -0.0000000000
0.843303 -1.2617527539 -0.0000000000 -0.0000000000
0.843603 -1.2406697493 -0.0000000000 -0.0000000000
0.843903 -1.2194458608 -0.0000000000 -0.0000000000
0.844203 -1.1980782314 -0.0000000000 -0.0000000000
0.844503 -1.1765638908 -0.0000000000 -0.0000000000
0.844803 -1.1548997541 -0.0000000000 -0.0000000000
0.845103 -1.1330826078 -0.0000000000 -0.0000000000
0.845403 -1.1111091096 -0.0000000000 -0.0000000000
0.845703 -1.0889757758 -0.0000000000 -0.0000000000
0.846003 -1.0666789707 -0.0000000000 -0.0000000000
0.846303 -1.0442149020 -0.0000000000 0.0000000000
0.846603 -1.0215796101 -0.0000000000 -0.0000000000
0.846903 -0.9987689558 -0.0000000000 -0.0000000000
0.847203 -0.9757786109 -0.0000000000 -0.0000000000
0.847503 -0.9526040375 -0.0000000000 0.0000000000
0.847803 -0.9292404801 -0.0000000000 -0.0000000000
0.848103 -0.9056829503 -0.0000000000 -0.0000000000
0.848403 -0.8819262072 -0.0000000000 -0.0000000000
0.848703 -0.8579647408 -0.0000000000 -0.0000000000
0.849003 -0.8337927528 -0.0000000000 -0.0000000000
0.849303 -0.8094041274 -0.0000000000 -0.0000000000
0.849603 -0.7847924145 -0.0000000000 -0.0000000000
0.849903 -0.7599508005 -0.0000000000 -0.0000000000
0.850203 -0.7348720756 -0.0000000000 -0.0000000000
0.850503 -0.7095486040 -0.0000000000 -0.0000000000
0.850803 -0.6839722835 -0.0000000000 -0.0000000000
0.851103 -0.6581345083 -0.0000000000 -0.0000000000
0.851403 -0.6320261213 -0.0000000000 0.0000000000
0.851703 -0.6056373636 -0.0000000000 -0.0000000000
0.852003 -0.5789578119 -0.0000000000 -0.0000000000
0.852303 -0.5519763222 -0.0000000000 -0.0000000000
0.852603 -0.5246809518 -0.0000000000 -0.0000000000
0.852903 -0.4970588751 -0.0000000000 -0.0000000000
0.853203 -0.4690962973 -0.0000000000 -0.0000000000
0.853503 -0.4407783338 -0.0000000000 -0.0000000000
0.853803 -0.4120889012 -0.0000000000 -0.0000000000
0.854103 -0.3830105711 -0.0000000000 -0.0000000000
0.854403 -0.3535244071 -0.0000000000 -0.0000000000
0.854703 -0.3236097836 -0.0000000000 -0.0000000000
0.855003 -0.2932441515 -0.0000000000 -0.0000000000
0.855303 -0.2624027997 -0.0000000000 -0.0000000000
0.855603 -0.2310585486 -0.0000000000 -0.0000000000
0.855903 -0.1991813929 -0.0000000000 -0.0000000000
0.856203 -0.1667380841 -0.0000000000 -0.0000000000
0.856503 -0.1336916188 -0.0000000000 0.0000000000
0.856803 -0.1000006383 -0.0000000000 -0.0000000000
0.857103 -0.0656186839 -0.0000000000 -0.0000000000
0.857403 -0.0304932916 -0.0000000000 -0.0000000000
0.857703 0.0054351194 -0.0000000000 -0.0000000000
0.858003 0.0422346393 -0.0000000000 -0.0000000000
0.858303 0.0799836182 -0.0000000000 -0.0000000000
0.858603 0.1187728934 -0.0000000000 -0.0000000000
0.858903 0.1587086751 -0.0000000000 -0.0000000000
0.859203 0.1999162884 -0.0000000000 -0.0000000000
0.859503 0.2425451646 -0.0000000000 -0.0000000000
0.859803 0.2867755664 -0.0000000000 -0.0000000000
0.860103 0.3328278457 -0.0000000000 -0.0000000000
0.860403 0.3809754509 -0.0000000000 -0.0000000000
0.860703 0.4315636718 -0.0000000000 -0.0000000000
0.861003 0.4850374305 -0.0000000000 -0.0000000000
0.861303 0.5419838587 -0.0000000000 -0.0000000000
0.861603 0.6032001462 -0.0000000000 -0.0000000000
0.861903 0.6698068255 -0.0000000000 -0.0000000000
0.862203 0.7434480557 -0.0000000000 -0.0000000000
0.862503 0.8266718831 -0.0000000000 -0.0000000000
0.862803 0.9237216758 -0.0000000000 -0.0000000000
0.863103 1.0423989158 -0.0000000000 -0.0000000000
0.863403 1.1992833663 -0.0000000000 -0.0000000000
0.863703 1.4389063481 -0.0000000000 -0.0000000000
0.864003 1.9489618643 -0.0000000000 0.0000000000
0.864303 5.0296696017 0.0000000000 0.0000000000
0.864603 8.6106855037 0.0000000000 0.0000000000
0.864903 9.8776920085 0.0000000000 0.0000000000
0.865203 10.6673464508 0.0000000000 0.0000000000
0.865503 11.2365973495 -0.0000000000 -0.0000000000
0.865803 11.6784213456 -0.0000000000 0.0000000000
0.866103 12.0371136664 -0.0000000000 0.0000000000
0.866403 12.3372769326 -0.0000000000 0.0000000000
0.866703 12.5940065069 -0.0000000000 0.0000000000
0.867003 12.8172761316 0.0000000000 0.0000000000
0.867303 13.0141025833 -0.0000000000 0.0000000000
0.867603 13.1897064862 -0.0000000000 0.0000000000
0.867903 13.3481551984 0.0000000000 0.0000000000
0.868203 13.4927199066 0.0000000000 0.0000000000
0.868503 13.6260755896 -0.0000000000 0.0000000000
0.868803 13.7504187793 -0.0000000000 0.0000000000
0.869103 13.8675452109 -0.0000000000 0.0000000000
0.869403 13.9789083090 -0.0000000000 0.0000000000
0.869703 14.0856717754 -0.0000000000 0.0000000000
0.870003 14.1887575241 -0.0000000000 0.0000000000
0.870303 14.2888873550 0.0000000000 0.0000000000
0.870603 14.3866212682 -0.0000000000 0.0000000000
0.870903 14.4824005841 0.0000000000 0.0000000000
0.871203 14.5765785356 0.0000000000 0.0000000000
0.871503 14.6694497574 0.0000000000 0.0000000000
0.871803 14.7612838401 0.0000000000 0.0000000000
0.872103 14.8523612273 -0.0000000000 0.0000000000
0.872403 14.9430276721 -0.0000000000 0.0000000000
0.872703 15.0337590170 0.0000000000 0.0000000000
0.873003 15.1252741825 0.0000000000 0.0000000000
0.873303 15.2187128240 0.0000000000 0.0000000000
0.873603 15.3159453488 0.0000000000 0.0000000000
0.873903 15.4201755160 -0.0000000000 0.0000000000
0.874203 15.5371539699 -0.0000000000 0.0000000000
0.874503 15.6774949799 -0.0000000000 -0.0000000000
0.874803 15.8583757081 0.0000000000 0.0000000000
0.875103 16.0167410272 0.0000000000 0.0000000000
0.875403 12.7653722575 -0.0000000000 -0.0000000000
0.875703 12.5056351082 -0.0000000000 -0.0000000000
0.876003 8.7106007632 0.0000000001 0.0000000000
0.876303 9.0356246901 0.0000000006 0.0000000004
0.876603 5.1400454280 -0.0000000038 -0.0000000031
0.876903 4.9785475904 0.0000000030 0.0000000046
0.877203 4.9237650673 0.0000000310 0.0000000273
0.877503 4.6400354783 0.0000000524 0.0000000560
0.877803 4.1549223672 0.0000026578 0.0000022644
0.878103 3.6071459767 0.0000037524 0.0000031371
0.878403 4.1188583604 -0.0000306106 -0.0000235444
0.878703 3.8654912854 -0.0001887356 -0.0001573709
0.879003 8.6559221731 0.0011289341 0.0009123284
0.879303 4.8517150711 0.0028176170 0.0022779881
0.879603 1.7574970655 0.0104700920 0.0094311280
0.879903 10.0573469334 -0.0088896660 0.0041173810
0.880203 5.8313678950 -0.0047124216 0.1440851246
0.880503 5.4885031012 -0.7891353048 -0.1664929027
0.880803 10.9908510108 -5.9461612220 -1.5919082236
0.881103 14.0432379802 -7.4372577329 -4.0798529540
0.881403 11.7466706464 3.0814881370 3.3269253672
0.881703 12.3431631885 2.0041395651 3.7098413605
0.882003 11.0108842137 -7.1921780924 -5.6053752388
0.882303 10.9178096069 -7.5224144941 -7.6752773039
0.882603 9.2414500743 3.8434164156 1.7876070552
0.882903 9.0749441075 6.8690908248 4.6827844249
0.883203 12.3122810689 8.9872797074 7.9572058468
0.883503 8.2779425910 6.6913650355 5.8535683669
0.883803 10.4784867524 -2.9980505632 0.6850672277
0.884103 9.8961695887 -5.8029858251 -2.6911166557
0.884403 13.3347121251 4.0908169480 1.0312493152
0.884703 12.1994671866 3.7269111344 3.2719629509
0.885003 13.6484784853 2.5780770881 2.8633786615
0.885303 11.9337781112 -9.0044147011 -6.6610503799
0.885603 15.5792812667 -4.7065332276 -2.7599826149
0.885903 16.1596350598 -1.2587623710 -0.7358156339
0.886203 13.2889714750 1.2589907572 -0.3934976725
0.886503 11.6973986010 -4.2340750035 -5.1937431719
0.886803 17.1609774120 1.8141770403 -1.6573666621
0.887103 14.4790101149 3.1814094442 0.7803788374
0.887403 13.2496800980 7.7587419057 5.5046131161
0.887703 15.7796077136 2.9511428389 2.0454442333
0.888003 10.6362650737 -4.2459311716 -4.1626430196
0.888303 11.8616440450 -5.2207245963 -6.2225809619
0.888603 6.8831486142 -0.1899892225 -0.7601704563
0.888903 6.8305354175 0.8855233184 0.7394805216
0.889203 2.0625157481 1.2075254068 0.8541055140
0.889503 5.7477146989 -7.2244884773 -8.5090166115
0.889803 8.2610362705 -6.9994071281 -8.8214732634


==> Figures/r-drag-prescribedU=0.00003-e50.dat <==
0.300003 0.0046219754 0.0000000000 0.0000000000
0.300153 0.1434588146 0.0000000037 0.0000000066
0.300303 1.7593888596 0.0000000683 0.0000000969
0.300453 2.9120082021 0.0000001081 0.0000001616
0.300603 2.7919034885 0.0000001009 0.0000001476
0.300753 2.6526571688 0.0000000916 0.0000001342
0.300903 2.5010569197 0.0000000823 0.0000001217
0.301053 2.3431962622 0.0000000737 0.0000001103
0.301203 2.1830857251 0.0000000662 0.0000001000
0.301353 2.0230879154 0.0000000595 0.0000000906
0.301503 1.8645215454 0.0000000536 0.0000000821
0.301653 1.7080996808 0.0000000484 0.0000000744
0.301803 1.5541985874 0.0000000439 0.0000000675
0.301953 1.4030110396 0.0000000398 0.0000000612
0.302103 1.2546305036 0.0000000363 0.0000000555
0.302253 1.1090964242 0.0000000332 0.0000000503
0.302403 0.9664183407 0.0000000305 0.0000000457
0.302553 0.8265887006 0.0000000280 0.0000000415
0.302703 0.6895897063 0.0000000259 0.0000000377
0.302853 0.5553970298 0.0000000240 0.0000000343
0.303003 0.4239818867 0.0000000224 0.0000000312
0.303153 0.2953122466 0.0000000209 0.0000000285
0.303303 0.1693535852 0.0000000196 0.0000000260
0.303453 0.0460693886 0.0000000184 0.0000000237
0.303603 -0.0745784793 0.0000000174 0.0000000217
0.303753 -0.1926294916 0.0000000165 0.0000000199
0.303903 -0.3081242219 0.0000000156 0.0000000182
0.304053 -0.4211041426 0.0000000149 0.0000000167
0.304203 -0.5316114471 0.0000000143 0.0000000154
0.304353 -0.6396888927 0.0000000137 0.0000000141
0.304503 -0.7453796581 0.0000000131 0.0000000131
0.304653 -0.8487272169 0.0000000126 0.0000000121
0.304803 -0.9497752222 0.0000000122 0.0000000112
0.304953 -1.0485674028 0.0000000118 0.0000000104
0.305103 -1.1451474702 0.0000000114 0.0000000096
0.305253 -1.2395590343 0.0000000111 0.0000000090
0.305403 -1.3318455281 0.0000000107 0.0000000084
0.305553 -1.4220501400 0.0000000104 0.0000000078
0.305703 -1.5102157534 0.0000000101 0.0000000073
0.305853 -1.5963848930 0.0000000099 0.0000000069
0.306003 -1.6805996769 0.0000000096 0.0000000065
0.306153 -1.7629017746 0.0000000094 0.0000000061
0.306303 -1.8433323696 0.0000000092 0.0000000057
0.306453 -1.9219321271 0.0000000090 0.0000000054
0.306603 -1.9987411659 0.0000000088 0.0000000051
0.306753 -2.0737990339 0.0000000086 0.0000000049
0.306903 -2.1471446873 0.0000000084 0.0000000046
0.307053 -2.2188164732 0.0000000082 0.0000000044
0.307203 -2.2888521150 0.0000000080 0.0000000042
0.307353 -2.3572887002 0.0000000079 0.0000000040
0.307503 -2.4241626716 0.0000000077 0.0000000039
0.307653 -2.4895098193 0.0000000075 0.0000000037
0.307803 -2.5533652762 0.0000000074 0.0000000035
0.307953 -2.6157635142 0.0000000072 0.0000000034
0.308103 -2.6767383427 0.0000000071 0.0000000033
0.308253 -2.7363229083 0.0000000069 0.0000000032
0.308403 -2.7945496959 0.0000000068 0.0000000030
0.308553 -2.8514505312 0.0000000066 0.0000000029
0.308703 -2.9070565839 0.0000000065 0.0000000028
0.308853 -2.9613983724 0.0000000064 0.0000000027
0.309003 -3.0145057688 0.0000000062 0.0000000027
0.309153 -3.0664080052 0.0000000061 0.0000000026
0.309303 -3.1171336801 0.0000000060 0.0000000025
0.309453 -3.1667107660 0.0000000059 0.0000000024
0.309603 -3.2151666174 0.0000000057 0.0000000024
0.309753 -3.2625279786 0.0000000056 0.0000000023
0.309903 -3.3088209928 0.0000000055 0.0000000022
0.310053 -3.3540712112 0.0000000054 0.0000000022
0.310203 -3.3983036020 0.0000000053 0.0000000021
0.310353 -3.4415425603 0.0000000052 0.0000000020
0.310503 -3.4838119178 0.0000000051 0.0000000020
0.310653 -3.5251349524 0.0000000050 0.0000000019
0.310803 -3.5655343987 0.0000000049 0.0000000019
0.310953 -3.6050324581 0.0000000048 0.0000000018
0.311103 -3.6436508087 0.0000000047 0.0000000018
0.311253 -3.6814106156 0.0000000046 0.0000000017
0.311403 -3.7183325413 0.0000000045 0.0000000017
0.311553 -3.7544367558 0.0000000044 0.0000000017
0.311703 -3.7897429469 0.0000000043 0.0000000016
0.311853 -3.8242703303 0.0000000042 0.0000000016
0.312003 -3.8580376593 0.0000000041 0.0000000015
0.312153 -3.8910632354 0.0000000040 0.0000000015
0.312303 -3.9233649178 0.0000000039 0.0000000015
0.312453 -3.9549601332 0.0000000038 0.0000000014
0.312603 -3.9858658857 0.0000000038 0.0000000014
0.312753 -4.0160987661 0.0000000037 0.0000000014
0.312903 -4.0456749614 0.0000000036 0.0000000013
0.313053 -4.0746102641 0.0000000035 0.0000000013
0.313203 -4.1029200813 0.0000000035 0.0000000013
0.313353 -4.1306194438 0.0000000034 0.0000000013
0.313503 -4.1577230148 0.0000000033 0.0000000012
0.313653 -4.1842450987 0.0000000032 0.0000000012
0.313803 -4.2101996494 0.0000000032 0.0000000012
0.313953 -4.2356002791 0.0000000031 0.0000000012
0.314103 -4.2604602661 0.0000000030 0.0000000011
0.314253 -4.2847925630 0.0000000030 0.0000000011
0.314403 -4.3086098047 0.0000000029 0.0000000011
0.314553 -4.3319243159 0.0000000028 0.0000000011
0.314703 -4.3547481188 0.0000000028 0.0000000010
0.314853 -4.3770929405 0.0000000027 0.0000000010
0.315003 -4.3989702204 0.0000000027 0.0000000010
0.315153 -4.4203911169 0.0000000026 0.0000000010
0.315303 -4.4413665146 0.0000000026 0.0000000009
0.315453 -4.4619070311 0.0000000025 0.0000000009
0.315603 -4.4820230236 0.0000000024 0.0000000009
0.315753 -4.5017245952 0.0000000024 0.0000000009
0.315903 -4.5210216014 0.0000000023 0.0000000009
0.316053 -4.5399236561 0.0000000023 0.0000000008
0.316203 -4.5584401379 0.0000000022 0.0000000008
0.316353 -4.5765801957 0.0000000022 0.0000000008
0.316503 -4.5943527545 0.0000000022 0.0000000008
0.316653 -4.6117665213 0.0000000021 0.0000000008
0.316803 -4.6288299900 0.0000000021 0.0000000008
0.316953 -4.6455514473 0.0000000020 0.0000000007
0.317103 -4.6619389775 0.0000000020 0.0000000007
0.317253 -4.6780004679 0.0000000019 0.0000000007
0.317403 -4.6937436133 0.0000000019 0.0000000007
0.317553 -4.7091759213 0.0000000019 0.0000000007
0.317703 -4.7243047167 0.0000000018 0.0000000007
0.317853 -4.7391371463 0.0000000018 0.0000000007
0.318003 -4.7536801832 0.0000000017 0.0000000006
0.318153 -4.7679406312 0.0000000017 0.0000000006
0.318303 -4.7819251289 0.0000000017 0.0000000006
0.318453 -4.7956401543 0.0000000016 0.0000000006
0.318603 -4.8090920283 0.0000000016 0.0000000006
0.318753 -4.8222869188 0.0000000016 0.0000000006
0.318903 -4.8352308450 0.0000000015 0.0000000006
0.319053 -4.8479296802 0.0000000015 0.0000000006
0.319203 -4.8603891563 0.0000000015 0.0000000005
0.319353 -4.8726148668 0.0000000014 0.0000000005
0.319503 -4.8846122707 0.0000000014 0.0000000005
0.319653 -4.8963866954 0.0000000014 0.0000000005
0.319803 -4.9079433402 0.0000000013 0.0000000005
0.319953 -4.9192872797 0.0000000013 0.0000000005
0.320103 -4.9304234664 0.0000000013 0.0000000005
0.320253 -4.9413567343 0.0000000013 0.0000000005
0.320403 -4.9520918015 0.0000000012 0.0000000005
0.320553 -4.9626332730 0.0000000012 0.0000000004
0.320703 -4.9729856439 0.0000000012 0.0000000004
0.320853 -4.9831533018 0.0000000012 0.0000000004
0.321003 -4.9931405296 0.0000000011 0.0000000004
0.321153 -5.0029515078 0.0000000011 0.0000000004
0.321303 -5.0125903178 0.0000000011 0.0000000004
0.321453 -5.0220609432 0.0000000011 0.0000000004
0.321603 -5.0313672733 0.0000000010 0.0000000004
0.321753 -5.0405131047 0.0000000010 0.0000000004
0.321903 -5.0495021440 0.0000000010 0.0000000004
0.322053 -5.0583380099 0.0000000010 0.0000000004
0.322203 -5.0670242350 0.0000000010 0.0000000004
0.322353 -5.0755642686 0.0000000009 0.0000000003
0.322503 -5.0839614781 0.0000000009 0.0000000003
0.322653 -5.0922191515 0.0000000009 0.0000000003
0.322803 -5.1003404989 0.0000000009 0.0000000003
0.322953 -5.1083286548 0.0000000009 0.0000000003
0.323103 -5.1161866795 0.0000000008 0.0000000003
0.323253 -5.1239175615 0.0000000008 0.0000000003
0.323403 -5.1315242188 0.0000000008 0.0000000003
0.323553 -5.1390095005 0.0000000008 0.0000000003
0.323703 -5.1463761890 0.0000000008 0.0000000003
0.323853 -5.1536270013 0.0000000008 0.0000000003
0.324003 -5.1607645905 0.0000000007 0.0000000003
0.324153 -5.1677915474 0.0000000007 0.0000000003
0.324303 -5.1747104022 0.0000000007 0.0000000003
0.324453 -5.1815236258 0.0000000007 0.0000000003
0.324603 -5.1882336312 0.0000000007 0.0000000003
0.324753 -5.1948427750 0.0000000007 0.0000000002
0.324903 -5.2013533587 0.0000000006 0.0000000002
0.325053 -5.2077676300 0.0000000006 0.0000000002
0.325203 -5.2140877842 0.0000000006 0.0000000002
0.325353 -5.2203159653 0.0000000006 0.0000000002
0.325503 -5.2264542675 0.0000000006 0.0000000002
0.325653 -5.2325047359 0.0000000006 0.0000000002
0.325803 -5.2384693682 0.0000000006 0.0000000002
0.325953 -5.2443501156 0.0000000006 0.0000000002
0.326103 -5.2501488839 0.0000000005 0.0000000002
0.326253 -5.2558675346 0.0000000005 0.0000000002
0.326403 -5.2615078859 0.0000000005 0.0000000002
0.326553 -5.2670717140 0.0000000005 0.0000000002
0.326703 -5.2725607536 0.0000000005 0.0000000002
0.326853 -5.2779766994 0.0000000005 0.0000000002
0.327003 -5.2833212068 0.0000000005 0.0000000002
0.327153 -5.2885958928 0.0000000005 0.0000000002
0.327303 -5.2938023370 0.0000000005 0.0000000002
0.327453 -5.2989420825 0.0000000004 0.0000000002
0.327603 -5.3040166366 0.0000000004 0.0000000002
0.327753 -5.3090274718 0.0000000004 0.0000000002
0.327903 -5.3139760268 0.0000000004 0.0000000002
0.328053 -5.3188637068 0.0000000004 0.0000000002
0.328203 -5.3236918846 0.0000000004 0.0000000002
0.328353 -5.3284619016 0.0000000004 0.0000000001
0.328503 -5.3331750680 0.0000000004 0.0000000001
0.328653 -5.3378326639 0.0000000004 0.0000000001
0.328803 -5.3424359400 0.0000000004 0.0000000001
0.328953 -5.3469861180 0.0000000004 0.0000000001
0.329103 -5.3514843916 0.0000000004 0.0000000001
0.329253 -5.3559319272 0.0000000003 0.0000000001
0.329403 -5.3603298642 0.0000000003 0.0000000001
0.329553 -5.3646793158 0.0000000003 0.0000000001
0.329703 -5.3689813696 0.0000000003 0.0000000001
0.329853 -5.3732370884 0.0000000003 0.0000000001
0.330003 -5.3774475105 0.0000000003 0.0000000001
0.330153 -5.3816136503 0.0000000003 0.0000000001
0.330303 -5.3857364990 0.0000000003 0.0000000001
0.330453 -5.3898170251 0.0000000003 0.0000000001
0.330603 -5.3938561749 0.0000000003 0.0000000001
0.330753 -5.3978548729 0.0000000003 0.0000000001
0.330903 -5.4018140225 0.0000000003 0.0000000001
0.331053 -5.4057345066 0.0000000003 0.0000000001
0.331203 -5.4096171875 0.0000000003 0.0000000001
0.331353 -5.4134629081 0.0000000003 0.0000000001
0.331503 -5.4172724918 0.0000000003 0.0000000001
0.331653 -5.4210467433 0.0000000002 0.0000000001
0.331803 -5.4247864489 0.0000000002 0.0000000001
0.331953 -5.4284923768 0.0000000002 0.0000000001
0.332103 -5.4321652779 0.0000000002 0.0000000001
0.332253 -5.4358058856 0.0000000002 0.0000000001
0.332403 -5.4394149168 0.0000000002 0.0000000001
0.332553 -5.4429930719 0.0000000002 0.0000000001
0.332703 -5.4465410355 0.0000000002 0.0000000001
0.332853 -5.4500594764 0.0000000002 0.0000000001
0.333003 -5.4535490482 0.0000000002 0.0000000001
0.333153 -5.4570103896 0.0000000002 0.0000000001
0.333303 -5.4604441246 0.0000000002 0.0000000001
0.333453 -5.4638508633 0.0000000002 0.0000000001
0.333603 -5.4672312015 0.0000000002 0.0000000001
0.333753 -5.4705857218 0.0000000002 0.0000000001
0.333903 -5.4739149931 0.0000000002 0.0000000001
0.334053 -5.4772195718 0.0000000002 0.0000000001
0.334203 -5.4805000013 0.0000000002 0.0000000001
0.334353 -5.4837568128 0.0000000002 0.0000000001
0.334503 -5.4869905253 0.0000000002 0.0000000001
0.334653 -5.4902016459 0.0000000002 0.0000000001
0.334803 -5.4933906705 0.0000000002 0.0000000001
0.334953 -5.4965580834 0.0000000002 0.0000000001
0.335103 -5.4997043580 0.0000000002 0.0000000001
0.335253 -5.5028299570 0.0000000001 0.0000000001
0.335403 -5.5059353323 0.0000000001 0.0000000001
0.335553 -5.5090209259 0.0000000001 0.0000000001
0.335703 -5.5120871694 0.0000000001 0.0000000001
0.335853 -5.5151344850 0.0000000001 0.0000000001
0.336003 -5.5181632848 0.0000000001 0.0000000001
0.336153 -5.5211739719 0.0000000001 0.0000000001
0.336303 -5.5241669403 0.0000000001 0.0000000000
0.336453 -5.5271425746 0.0000000001 0.0000000000
0.336603 -5.5301012511 0.0000000001 0.0000000000
0.336753 -5.5330433374 0.0000000001 0.0000000000
0.336903 -5.5359691927 0.0000000001 0.0000000000
0.337053 -5.5388791682 0.0000000001 0.0000000000
0.337203 -5.5417736069 0.0000000001 0.0000000000
0.337353 -5.5446528441 0.0000000001 0.0000000000
0.337503 -5.5475172076 0.0000000001 0.0000000000
0.337653 -5.5503670177 0.0000000001 0.0000000000
0.337803 -5.5532025874 0.0000000001 0.0000000000
0.337953 -5.5560242224 0.0000000001 0.0000000000
0.338103 -5.5588322219 0.0000000001 0.0000000000
0.338253 -5.5616268780 0.0000000001 0.0000000000
0.338403 -5.5644084762 0.0000000001 0.0000000000
0.338553 -5.5671772956 0.0000000001 0.0000000000
0.338703 -5.5699336089 0.0000000001 0.0000000000
0.338853 -5.5726776827 0.0000000001 0.0000000000
0.339003 -5.5754097774 0.0000000001 0.0000000000
0.339153 -5.5781301477 0.0000000001 0.0000000000
0.339303 -5.5808390423 0.0000000001 0.0000000000
0.339453 -5.5835367044 0.0000000001 0.0000000000
0.339603 -5.5862233716 0.0000000001 0.0000000000
0.339753 -5.5888992763 0.0000000001 0.0000000000
0.339903 -5.5915646453 0.0000000001 0.0000000000
0.340053 -5.5942197006 0.0000000001 0.0000000000
0.340203 -5.5968646589 0.0000000001 0.0000000000
0.340353 -5.5994997322 0.0000000001 0.0000000000
0.340503 -5.6021251275 0.0000000001 0.0000000000
0.340653 -5.6047410472 0.0000000001 0.0000000000
0.340803 -5.6073476891 0.0000000001 0.0000000000
0.340953 -5.6099452465 0.0000000001 0.0000000000
0.341103 -5.6125339083 0.0000000001 0.0000000000
0.341253 -5.6151138592 0.0000000001 0.0000000000
0.341403 -5.6176852797 0.0000000001 0.0000000000
0.341553 -5.6202483460 0.0000000001 0.0000000000
0.341703 -5.6228032306 0.0000000001 0.0000000000
0.341853 -5.6253501019 0.0000000001 0.0000000000
0.342003 -5.6278891245 0.0000000001 0.0000000000
0.342153 -5.6304204593 0.0000000001 0.0000000000
0.342303 -5.6329442636 0.0000000001 0.0000000000
0.342453 -5.6354606910 0.0000000001 0.0000000000
0.342603 -5.6379698918 0.0000000001 0.0000000000
0.342753 -5.6404720127 0.0000000001 0.0000000000
0.342903 -5.6429671971 0.0000000001 0.0000000000
0.343053 -5.6454555852 0.0000000001 0.0000000000
0.343203 -5.6479373142 0.0000000000 0.0000000000
0.343353 -5.6504125178 0.0000000000 0.0000000000
0.343503 -5.6528813270 0.0000000000 0.0000000000
0.343653 -5.6553438696 0.0000000000 0.0000000000
0.343803 -5.6578002706 0.0000000000 0.0000000000
0.343953 -5.6602506523 0.0000000000 0.0000000000
0.344103 -5.6626951338 0.0000000000 0.0000000000
0.344253 -5.6651338321 0.0000000000 0.0000000000
0.344403 -5.6675668610 0.0000000000 0.0000000000
0.344553 -5.6699943320 0.0000000000 0.0000000000
0.344703 -5.6724163540 0.0000000000 0.0000000000
0.344853 -5.6748330334 0.0000000000 0.0000000000
0.345003 -5.6772444743 0.0000000000 0.0000000000
0.345153 -5.6796507783 0.0000000000 0.0000000000
0.345303 -5.6820520447 0.0000000000 0.0000000000
0.345453 -5.6844483706 0.0000000000 0.0000000000
0.345603 -5.6868398509 0.0000000000 0.0000000000
0.345753 -5.6892265784 0.0000000000 0.0000000000
0.345903 -5.6916086435 0.0000000000 0.0000000000
0.346053 -5.6939861349 0.0000000000 0.0000000000
0.346203 -5.6963591391 0.0000000000 0.0000000000
0.346353 -5.6987277407 0.0000000000 0.0000000000
0.346503 -5.7010920223 0.0000000000 0.0000000000
0.346653 -5.7034520647 0.0000000000 0.0000000000
0.346803 -5.7058079468 0.0000000000 0.0000000000
0.346953 -5.7081597457 0.0000000000 0.0000000000
0.347103 -5.7105075369 0.0000000000 0.0000000000
0.347253 -5.7128513939 0.0000000000 0.0000000000
0.347403 -5.7151913888 0.0000000000 0.0000000000
0.347553 -5.7175275920 0.0000000000 0.0000000000
0.347703 -5.7198600720 0.0000000000 0.0000000000
0.347853 -5.7221888962 0.0000000000 0.0000000000
0.348003 -5.7245141301 0.0000000000 0.0000000000
0.348153 -5.7268358380 0.0000000000 0.0000000000
0.348303 -5.7291540824 0.0000000000 0.0000000000
0.348453 -5.7314689247 0.0000000000 0.0000000000
0.348603 -5.7337804247 0.0000000000 0.0000000000
0.348753 -5.7360886409 0.0000000000 0.0000000000
0.348903 -5.7383936305 0.0000000000 0.0000000000
0.349053 -5.7406954492 0.0000000000 0.0000000000
0.349203 -5.7429941518 0.0000000000 0.0000000000
0.349353 -5.7452897914 0.0000000000 0.0000000000
0.349503 -5.7475824203 0.0000000000 0.0000000000
0.349653 -5.7498720893 0.0000000000 0.0000000000
0.349803 -5.7521588483 0.0000000000 0.0000000000
0.349953 -5.7544427457 0.0000000000 0.0000000000
0.350103 -5.7567238292 0.0000000000 0.0000000000
0.350253 -5.7590021451 0.0000000000 0.0000000000
0.350403 -5.7612777388 0.0000000000 0.0000000000
0.350553 -5.7635506547 0.0000000000 0.0000000000
0.350703 -5.7658209360 0.0000000000 0.0000000000
0.350853 -5.7680886250 0.0000000000 0.0000000000
0.351003 -5.7703537631 0.0000000000 0.0000000000
0.351153 -5.7726163906 0.0000000000 0.0000000000
0.351303 -5.7748765471 0.0000000000 0.0000000000
0.351453 -5.7771342711 0.0000000000 0.0000000000
0.351603 -5.7793896003 0.0000000000 0.0000000000
0.351753 -5.7816425715 0.0000000000 0.0000000000
0.351903 -5.7838932206 0.0000000000 0.0000000000
0.352053 -5.7861415828 0.0000000000 0.0000000000
0.352203 -5.7883876924 0.0000000000 0.0000000000
0.352353 -5.7906315829 0.0000000000 0.0000000000
0.352503 -5.7928732872 0.0000000000 0.0000000000
0.352653 -5.7951128373 0.0000000000 0.0000000000
0.352803 -5.7973502643 0.0000000000 0.0000000000
0.352953 -5.7995855989 0.0000000000 0.0000000000
0.353103 -5.8018188709 0.0000000000 0.0000000000
0.353253 -5.8040501095 0.0000000000 0.0000000000
0.353403 -5.8062793432 0.0000000000 0.0000000000
0.353553 -5.8085065998 0.0000000000 0.0000000000
0.353703 -5.8107319064 0.0000000000 0.0000000000
0.353853 -5.8129552897 0.0000000000 0.0000000000
0.354003 -5.8151767755 0.0000000000 0.0000000000
0.354153 -5.8173963893 0.0000000000 0.0000000000
0.354303 -5.8196141557 0.0000000000 0.0000000000
0.354453 -5.8218300991 0.0000000000 0.0000000000
0.354603 -5.8240442428 0.0000000000 0.0000000000
0.354753 -5.8262566102 0.0000000000 0.0000000000
0.354903 -5.8284672236 0.0000000000 0.0000000000
0.355053 -5.8306761051 0.0000000000 0.0000000000
0.355203 -5.8328832761 0.0000000000 0.0000000000
0.355353 -5.8350887578 0.0000000000 0.0000000000
0.355503 -5.8372925706 0.0000000000 0.0000000000
0.355653 -5.8394947345 0.0000000000 0.0000000000
0.355803 -5.8416952691 0.0000000000 0.0000000000
0.355953 -5.8438941935 0.0000000000 0.0000000000
0.356103 -5.8460915263 0.0000000000 0.0000000000
0.356253 -5.8482872858 0.0000000000 0.0000000000
0.356403 -5.8504814898 0.0000000000 0.0000000000
0.356553 -5.8526741557 0.0000000000 0.0000000000
0.356703 -5.8548653003 0.0000000000 0.0000000000
0.356853 -5.8570549404 0.0000000000 0.0000000000
0.357003 -5.8592430920 0.0000000000 0.0000000000
0.357153 -5.8614297710 0.0000000000 0.0000000000
0.357303 -5.8636149928 0.0000000000 0.0000000000
0.357453 -5.8657987725 0.0000000000 0.0000000000
0.357603 -5.8679811248 0.0000000000 0.0000000000
0.357753 -5.8701620640 0.0000000000 0.0000000000
0.357903 -5.8723416042 0.0000000000 0.0000000000
0.358053 -5.8745197591 0.0000000000 0.0000000000
0.358203 -5.8766965420 0.0000000000 0.0000000000
0.358353 -5.8788719659 0.0000000000 0.0000000000
0.358503 -5.8810460437 0.0000000000 0.0000000000
0.358653 -5.8832187877 0.0000000000 0.0000000000
0.358803 -5.8853902100 0.0000000000 0.0000000000
0.358953 -5.8875603226 0.0000000000 0.0000000000
0.359103 -5.8897291371 0.0000000000 0.0000000000
0.359253 -5.8918966645 0.0000000000 0.0000000000
0.359403 -5.8940629161 0.0000000000 0.0000000000
0.359553 -5.8962279026 0.0000000000 0.0000000000
0.359703 -5.8983916344 0.0000000000 0.0000000000
0.359853 -5.9005541218 0.0000000000 0.0000000000
0.360003 -5.9027153747 0.0000000000 0.0000000000
0.360153 -5.9048754030 0.0000000000 0.0000000000
0.360303 -5.9070342162 0.0000000000 0.0000000000
0.360453 -5.9091918235 0.0000000000 0.0000000000
0.360603 -5.9113482340 0.0000000000 0.0000000000
0.360753 -5.9135034566 0.0000000000 0.0000000000
0.360903 -5.9156574998 0.0000000000 0.0000000000
0.361053 -5.9178103722 0.0000000000 0.0000000000
0.361203 -5.9199620818 0.0000000000 0.0000000000
0.361353 -5.9221126367 0.0000000000 0.0000000000
0.361503 -5.9242620447 0.0000000000 0.0000000000
0.361653 -5.9264103135 0.0000000000 0.0000000000
0.361803 -5.9285574504 0.0000000000 0.0000000000
0.361953 -5.9307034627 0.0000000000 0.0000000000
0.362103 -5.9328483575 0.0000000000 0.0000000000
0.362253 -5.9349921416 0.0000000000 0.0000000000
0.362403 -5.9371348219 0.0000000000 0.0000000000
0.362553 -5.9392764047 0.0000000000 0.0000000000
0.362703 -5.9414168966 0.0000000000 0.0000000000
0.362853 -5.9435563038 0.0000000000 0.0000000000
0.363003 -5.9456946322 0.0000000000 0.0000000000
0.363153 -5.9478318879 0.0000000000 0.0000000000
0.363303 -5.9499680766 0.0000000000 0.0000000000
0.363453 -5.9521032040 0.0000000000 0.0000000000
0.363603 -5.9542372754 0.0000000000 0.0000000000
0.363753 -5.9563702963 0.0000000000 0.0000000000
0.363903 -5.9585022718 0.0000000000 0.0000000000
0.364053 -5.9606332071 0.0000000000 0.0000000000
0.364203 -5.9627631070 0.0000000000 0.0000000000
0.364353 -5.9648919763 0.0000000000 0.0000000000
0.364503 -5.9670198198 0.0000000000 0.0000000000
0.364653 -5.9691466420 0.0000000000 0.0000000000
0.364803 -5.9712724474 0.0000000000 0.0000000000
0.364953 -5.9733972402 0.0000000000 0.0000000000
0.365103 -5.9755210247 0.0000000000 0.0000000000
0.365253 -5.9776438051 0.0000000000 0.0000000000
0.365403 -5.9797655852 0.0000000000 0.0000000000
0.365553 -5.9818863690 0.0000000000 0.0000000000
0.365703 -5.9840061602 0.0000000000 0.0000000000
0.365853 -5.9861249626 0.0000000000 0.0000000000
0.366003 -5.9882427796 0.0000000000 0.0000000000
0.366153 -5.9903596149 0.0000000000 0.0000000000
0.366303 -5.9924754718 0.0000000000 0.0000000000
0.366453 -5.9945903535 0.0000000000 0.0000000000
0.366603 -5.9967042634 0.0000000000 0.0000000000
0.366753 -5.9988172044 0.0000000000 0.0000000000
0.366903 -6.0009291797 0.0000000000 0.0000000000
0.367053 -6.0030401921 -0.0000000000 0.0000000000
0.367203 -6.0051502446 -0.0000000000 0.0000000000
0.367353 -6.0072593398 -0.0000000000 0.0000000000
0.367503 -6.0093674806 -0.0000000000 0.0000000000
0.367653 -6.0114746696 -0.0000000000 0.0000000000
0.367803 -6.0135809092 -0.0000000000 0.0000000000
0.367953 -6.0156862020 -0.0000000000 0.0000000000
0.368103 -6.0177905503 -0.0000000000 0.0000000000
0.368253 -6.0198939566 -0.0000000000 0.0000000000
0.368403 -6.0219964230 -0.0000000000 0.0000000000
0.368553 -6.0240979517 -0.0000000000 0.0000000000
0.368703 -6.0261985449 0.0000000000 0.0000000000
0.368853 -6.0282982046 0.0000000000 0.0000000000
0.369003 -6.0303969329 0.0000000000 0.0000000000
0.369153 -6.0324947316 0.0000000000 0.0000000000
0.369303 -6.0345916027 0.0000000000 0.0000000000
0.369453 -6.0366875479 0.0000000000 0.0000000000
0.369603 -6.0387825691 0.0000000000 0.0000000000
0.369753 -6.0408766678 0.0000000000 0.0000000000
0.369903 -6.0429698459 0.0000000000 0.0000000000
0.370053 -6.0450621048 0.0000000000 0.0000000000
0.370203 -6.0471534462 0.0000000000 0.0000000000
0.370353 -6.0492438714 0.0000000000 0.0000000000
0.370503 -6.0513333820 0.0000000000 0.0000000000
0.370653 -6.0534219793 0.0000000000 0.0000000000
0.370803 -6.0555096647 0.0000000000 0.0000000000
0.370953 -6.0575964394 0.0000000000 0.0000000000
0.371103 -6.0596823048 0.0000000000 0.0000000000
0.371253 -6.0617672619 0.0000000000 0.0000000000
0.371403 -6.0638513121 0.0000000000 0.0000000000
0.371553 -6.0659344563 0.0000000000 0.0000000000
0.371703 -6.0680166957 0.0000000000 0.0000000000
0.371853 -6.0700980314 0.0000000000 0.0000000000
0.372003 -6.0721784642 0.0000000000 0.0000000000
0.372153 -6.0742579951 0.0000000000 0.0000000000
0.372303 -6.0763366251 0.0000000000 0.0000000000
0.372453 -6.0784143551 0.0000000000 0.0000000000
0.372603 -6.0804911858 0.0000000000 0.0000000000
0.372753 -6.0825671181 0.0000000000 0.0000000000
0.372903 -6.0846421528 0.0000000000 0.0000000000
0.373053 -6.0867162906 0.0000000000 0.0000000000
0.373203 -6.0887895321 0.0000000000 0.0000000000
0.373353 -6.0908618781 0.0000000000 0.0000000000
0.373503 -6.0929333292 0.0000000000 0.0000000000
0.373653 -6.0950038860 0.0000000000 0.0000000000
0.373803 -6.0970735490 0.0000000000 0.0000000000
0.373953 -6.0991423189 0.0000000000 0.0000000000
0.374103 -6.1012101961 0.0000000000 0.0000000000
0.374253 -6.1032771811 0.0000000000 0.0000000000
0.374403 -6.1053432744 0.0000000000 0.0000000000
0.374553 -6.1074084764 0.0000000000 0.0000000000
0.374703 -6.1094727875 0.0000000000 0.0000000000
0.374853 -6.1115362081 0.0000000000 0.0000000000
0.375003 -6.1135987385 0.0000000000 0.0000000000
0.375153 -6.1156603791 0.0000000000 0.0000000000
0.375303 -6.1177211301 0.0000000000 0.0000000000
0.375453 -6.1197809918 0.0000000000 0.0000000000
0.375603 -6.1218399646 0.0000000000 0.0000000000
0.375753 -6.1238980486 0.0000000000 0.0000000000
0.375903 -6.1259552439 0.0000000000 0.0000000000
0.376053 -6.1280115509 0.0000000000 0.0000000000
0.376203 -6.1300669697 0.0000000000 0.0000000000
0.376353 -6.1321215004 0.0000000000 0.0000000000
0.376503 -6.1341751431 0.0000000000 0.0000000000
0.376653 -6.1362278980 0.0000000000 0.0000000000
0.376803 -6.1382797651 0.0000000000 0.0000000000
0.376953 -6.1403307445 0.0000000000 0.0000000000
0.377103 -6.1423808362 0.0000000000 0.0000000000
0.377253 -6.1444300403 0.0000000000 0.0000000000
0.377403 -6.1464783568 0.0000000000 0.0000000000
0.377553 -6.1485257856 0.0000000000 0.0000000000
0.377703 -6.1505723267 0.0000000000 0.0000000000
0.377853 -6.1526179802 0.0000000000 0.0000000000
0.378003 -6.1546627458 0.0000000000 0.0000000000
0.378153 -6.1567066236 0.0000000000 0.0000000000
0.378303 -6.1587496135 0.0000000000 0.0000000000
0.378453 -6.1607917153 0.0000000000 0.0000000000
0.378603 -6.1628329289 0.0000000000 0.0000000000
0.378753 -6.1648732542 0.0000000000 0.0000000000
0.378903 -6.1669126911 0.0000000000 0.0000000000
0.379053 -6.1689512393 0.0000000000 0.0000000000
0.379203 -6.1709888987 0.0000000000 0.0000000000
0.379353 -6.1730256691 0.0000000000 0.0000000000
0.379503 -6.1750615503 0.0000000000 0.0000000000
0.379653 -6.1770965420 0.0000000000 0.0000000000
0.379803 -6.1791306441 -0.0000000000 0.0000000000
0.379953 -6.1811638562 -0.0000000000 0.0000000000
0.380103 -6.1831961782 -0.0000000000 0.0000000000
0.380253 -6.1852276097 0.0000000000 0.0000000000
0.380403 -6.1872581505 -0.0000000000 0.0000000000
0.380553 -6.1892878003 -0.0000000000 0.0000000000
0.380703 -6.1913165588 0.0000000000 0.0000000000
0.380853 -6.1933444256 0.0000000000 0.0000000000
0.381003 -6.1953714004 0.0000000000 0.0000000000
0.381153 -6.1973974830 0.0000000000 0.0000000000
0.381303 -6.1994226729 -0.0000000000 0.0000000000
0.381453 -6.2014469698 0.0000000000 0.0000000000
0.381603 -6.2034703733 0.0000000000 0.0000000000
0.381753 -6.2054928830 0.0000000000 0.0000000000
0.381903 -6.2075144986 0.0000000000 0.0000000000
0.382053 -6.2095352197 0.0000000000 0.0000000000
0.382203 -6.2115550459 0.0000000000 0.0000000000
0.382353 -6.2135739767 0.0000000000 0.0000000000
0.382503 -6.2155920117 0.0000000000 0.0000000000
0.382653 -6.2176091505 0.0000000000 0.0000000000
0.382803 -6.2196253927 0.0000000000 0.0000000000
0.382953 -6.2216407378 0.0000000000 0.0000000000
0.383103 -6.2236551853 0.0000000000 0.0000000000
0.383253 -6.2256687349 0.0000000000 0.0000000000
0.383403 -6.2276813859 0.0000000000 0.0000000000
0.383553 -6.2296931380 0.0000000000 0.0000000000
0.383703 -6.2317039907 0.0000000000 0.0000000000
0.383853 -6.2337139434 0.0000000000 0.0000000000
0.384003 -6.2357229957 0.0000000000 0.0000000000
0.384153 -6.2377311471 0.0000000000 0.0000000000
0.384303 -6.2397383970 -0.0000000000 0.0000000000
0.384453 -6.2417447449 0.0000000000 0.0000000000
0.384603 -6.2437501903 0.0000000000 -0.0000000000
0.384753 -6.2457547327 0.0000000000 -0.0000000000
0.384903 -6.2477583715 0.0000000000 0.0000000000
0.385053 -6.2497611062 0.0000000000 0.0000000000
0.385203 -6.2517629362 0.0000000000 0.0000000000
0.385353 -6.2537638610 0.0000000000 0.0000000000
0.385503 -6.2557638800 -0.0000000000 0.0000000000
0.385653 -6.2577629927 -0.0000000000 0.0000000000
0.385803 -6.2597611984 -0.0000000000 0.0000000000
0.385953 -6.2617584966 -0.0000000000 0.0000000000
0.386103 -6.2637548867 -0.0000000000 0.0000000000
0.386253 -6.2657503681 -0.0000000000 0.0000000000
0.386403 -6.2677449403 -0.0000000000 0.0000000000
0.386553 -6.2697386025 -0.0000000000 0.0000000000
0.386703 -6.2717313543 -0.0000000000 0.0000000000
0.386853 -6.2737231949 -0.0000000000 0.0000000000
0.387003 -6.2757141239 -0.0000000000 0.0000000000
0.387153 -6.2777041405 -0.0000000000 0.0000000000
0.387303 -6.2796932441 -0.0000000000 0.0000000000
0.387453 -6.2816814342 -0.0000000000 0.0000000000
0.387603 -6.2836687100 -0.0000000000 0.0000000000
0.387753 -6.2856550710 -0.0000000000 0.0000000000
0.387903 -6.2876405165 0.0000000000 0.0000000000
0.388053 -6.2896250458 0.0000000000 0.0000000000
0.388203 -6.2916086583 -0.0000000000 0.0000000000
0.388353 -6.2935913534 -0.0000000000 0.0000000000
0.388503 -6.2955731304 -0.0000000000 0.0000000000
0.388653 -6.2975539886 -0.0000000000 0.0000000000
0.388803 -6.2995339274 0.0000000000 0.0000000000
0.388953 -6.3015129460 -0.0000000000 0.0000000000
0.389103 -6.3034910439 0.0000000000 0.0000000000
0.389253 -6.3054682203 0.0000000000 -0.0000000000
0.389403 -6.3074444746 0.0000000000 -0.0000000000
0.389553 -6.3094198061 0.0000000000 -0.0000000000
0.389703 -6.3113942141 0.0000000000 -0.0000000000
0.389853 -6.3133676978 0.0000000000 -0.0000000000
0.390003 -6.3153402567 0.0000000000 0.0000000000
0.390153 -6.3173118900 0.0000000000 0.0000000000
0.390303 -6.3192825970 0.0000000000 -0.0000000000
0.390453 -6.3212523770 0.0000000000 0.0000000000
0.390603 -6.3232212293 0.0000000000 0.0000000000
0.390753 -6.3251891533 0.0000000000 0.0000000000
0.390903 -6.3271561480 0.0000000000 0.0000000000
0.391053 -6.3291222130 0.0000000000 0.0000000000
0.391203 -6.3310873474 0.0000000000 0.0000000000
0.391353 -6.3330515505 0.0000000000 0.0000000000
0.391503 -6.3350148217 0.0000000000 0.0000000000
0.391653 -6.3369771601 -0.0000000000 0.0000000000
0.391803 -6.3389385650 -0.0000000000 0.0000000000
0.391953 -6.3408990358 0.0000000000 0.0000000000
0.392103 -6.3428585716 0.0000000000 0.0000000000
0.392253 -6.3448171718 0.0000000000 0.0000000000
0.392403 -6.3467748356 0.0000000000 0.0000000000
0.392553 -6.3487315623 0.0000000000 0.0000000000
0.392703 -6.3506873511 0.0000000000 0.0000000000
0.392853 -6.3526422012 0.0000000000 0.0000000000
0.393003 -6.3545961120 -0.0000000000 0.0000000000
0.393153 -6.3565490826 0.0000000000 0.0000000000
0.393303 -6.3585011123 -0.0000000000 0.0000000000
0.393453 -6.3604522004 0.0000000000 0.0000000000
0.393603 -6.3624023461 -0.0000000000 0.0000000000
0.393753 -6.3643515487 -0.0000000000 0.0000000000
0.393903 -6.3662998073 -0.0000000000 0.0000000000
0.394053 -6.3682471212 -0.0000000000 0.0000000000
0.394203 -6.3701934897 -0.0000000000 0.0000000000
0.394353 -6.3721389119 0.0000000000 0.0000000000
0.394503 -6.3740833871 -0.0000000000 0.0000000000
0.394653 -6.3760269146 0.0000000000 0.0000000000
0.394803 -6.3779694935 0.0000000000 0.0000000000
0.394953 -6.3799111231 -0.0000000000 0.0000000000
0.395103 -6.3818518026 -0.0000000000 0.0000000000
0.395253 -6.3837915312 -0.0000000000 0.0000000000
0.395403 -6.3857303082 -0.0000000000 0.0000000000
0.395553 -6.3876681326 -0.0000000000 0.0000000000
0.395703 -6.3896050039 -0.0000000000 0.0000000000
0.395853 -6.3915409211 -0.0000000000 0.0000000000
0.396003 -6.3934758835 -0.0000000000 0.0000000000
0.396153 -6.3954098903 -0.0000000000 0.0000000000
0.396303 -6.3973429406 -0.0000000000 0.0000000000
0.396453 -6.3992750338 -0.0000000000 0.0000000000
0.396603 -6.4012061689 -0.0000000000 0.0000000000
0.396753 -6.4031363453 -0.0000000000 0.0000000000
0.396903 -6.4050655621 -0.0000000000 0.0000000000
0.397053 -6.4069938184 -0.0000000000 0.0000000000
0.397203 -6.4089211135 -0.0000000000 0.0000000000
0.397353 -6.4108474467 -0.0000000000 0.0000000000
0.397503 -6.4127728170 -0.0000000000 0.0000000000
0.397653 -6.4146972236 -0.0000000000 0.0000000000
0.397803 -6.4166206658 -0.0000000000 0.0000000000
0.397953 -6.4185431428 -0.0000000000 0.0000000000
0.398103 -6.4204646537 -0.0000000000 0.0000000000
0.398253 -6.4223851977 -0.0000000000 0.0000000000
0.398403 -6.4243047740 -0.0000000000 0.0000000000
0.398553 -6.4262233818 -0.0000000000 0.0000000000
0.398703 -6.4281410202 -0.0000000000 0.0000000000
0.398853 -6.4300576885 -0.0000000000 0.0000000000
0.399003 -6.4319733857 -0.0000000000 0.0000000000
0.399153 -6.4338881112 -0.0000000000 0.0000000000
0.399303 -6.4358018640 0.0000000000 0.0000000000
0.399453 -6.4377146434 -0.0000000000 0.0000000000
0.399603 -6.4396264484 -0.0000000000 0.0000000000
0.399753 -6.4415372784 -0.0000000000 0.0000000000
0.399903 -6.4434471324 -0.0000000000 0.0000000000
0.400053 -6.4453560095 -0.0000000000 0.0000000000
0.400203 -6.4472639091 -0.0000000000 0.0000000000
0.400353 -6.4491708302 -0.0000000000 0.0000000000
0.400503 -6.4510767720 -0.0000000000 0.0000000000
0.400653 -6.4529817337 -0.0000000000 0.0000000000
0.400803 -6.4548857144 -0.0000000000 0.0000000000
0.400953 -6.4567887132 -0.0000000000 0.0000000000
0.401103 -6.4586907294 -0.0000000000 0.0000000000
0.401253 -6.4605917621 -0.0000000000 0.0000000000
0.401403 -6.4624918105 -0.0000000000 0.0000000000
0.401553 -6.4643908737 -0.0000000000 0.0000000000
0.401703 -6.4662889508 -0.0000000000 0.0000000000
0.401853 -6.4681860410 -0.0000000000 0.0000000000
0.402003 -6.4700821435 -0.0000000000 0.0000000000
0.402153 -6.4719772574 -0.0000000000 0.0000000000
0.402303 -6.4738713818 -0.0000000000 0.0000000000
0.402453 -6.4757645159 -0.0000000000 0.0000000000
0.402603 -6.4776566589 -0.0000000000 0.0000000000
0.402753 -6.4795478099 -0.0000000000 0.0000000000
0.402903 -6.4814379680 -0.0000000000 0.0000000000
0.403053 -6.4833271324 -0.0000000000 0.0000000000
0.403203 -6.4852153021 -0.0000000000 0.0000000000
0.403353 -6.4871024765 -0.0000000000 0.0000000000
0.403503 -6.4889886545 -0.0000000000 0.0000000000
0.403653 -6.4908738353 -0.0000000000 0.0000000000
0.403803 -6.4927580182 -0.0000000000 0.0000000000
0.403953 -6.4946412021 -0.0000000000 0.0000000000
0.404103 -6.4965233862 -0.0000000000 0.0000000000
0.404253 -6.4984045697 -0.0000000000 0.0000000000
0.404403 -6.5002847516 -0.0000000000 0.0000000000
0.404553 -6.5021639312 -0.0000000000 0.0000000000
0.404703 -6.5040421076 -0.0000000000 0.0000000000
0.404853 -6.5059192798 -0.0000000000 0.0000000000
0.405003 -6.5077954470 -0.0000000000 0.0000000000
0.405153 -6.5096706083 -0.0000000000 0.0000000000
0.405303 -6.5115447629 -0.0000000000 0.0000000000
0.405453 -6.5134179099 -0.0000000000 0.0000000000
0.405603 -6.5152900484 -0.0000000000 0.0000000000
0.405753 -6.5171611774 -0.0000000000 0.0000000000
0.405903 -6.5190312962 -0.0000000000 0.0000000000
0.406053 -6.5209004039 -0.0000000000 0.0000000000
0.406203 -6.5227684995 -0.0000000000 0.0000000000
0.406353 -6.5246355822 -0.0000000000 0.0000000000
0.406503 -6.5265016511 -0.0000000000 0.0000000000
0.406653 -6.5283667053 -0.0000000000 0.0000000000
0.406803 -6.5302307440 -0.0000000000 0.0000000000
0.406953 -6.5320937662 -0.0000000000 0.0000000000
0.407103 -6.5339557710 -0.0000000000 0.0000000000
0.407253 -6.5358167576 -0.0000000000 0.0000000000
0.407403 -6.5376767250 -0.0000000000 0.0000000000
0.407553 -6.5395356725 -0.0000000000 0.0000000000
0.407703 -6.5413935990 -0.0000000000 0.0000000000
0.407853 -6.5432505037 -0.0000000000 0.0000000000
0.408003 -6.5451063857 0.0000000000 0.0000000000
0.408153 -6.5469612440 -0.0000000000 0.0000000000
0.408303 -6.5488150779 -0.0000000000 0.0000000000
0.408453 -6.5506678864 -0.0000000000 -0.0000000000
0.408603 -6.5525196686 -0.0000000000 0.0000000000
0.408753 -6.5543704235 -0.0000000000 0.0000000000
0.408903 -6.5562201504 -0.0000000000 -0.0000000000
0.409053 -6.5580688482 0.0000000000 -0.0000000000
0.409203 -6.5599165161 -0.0000000000 0.0000000000
0.409353 -6.5617631532 0.0000000000 -0.0000000000
0.409503 -6.5636087586 0.0000000000 0.0000000000
0.409653 -6.5654533314 0.0000000000 0.0000000000
0.409803 -6.5672968706 0.0000000000 0.0000000000
0.409953 -6.5691393753 -0.0000000000 0.0000000000
0.410103 -6.5709808447 -0.0000000000 0.0000000000
0.410253 -6.5728212778 0.0000000000 -0.0000000000
0.410403 -6.5746606737 -0.0000000000 0.0000000000
0.410553 -6.5764990316 0.0000000000 0.0000000000
0.410703 -6.5783363504 -0.0000000000 0.0000000000
0.410853 -6.5801726292 -0.0000000000 0.0000000000
0.411003 -6.5820078673 -0.0000000000 -0.0000000000
0.411153 -6.5838420635 0.0000000000 0.0000000000
0.411303 -6.5856752171 -0.0000000000 0.0000000000
0.411453 -6.5875073271 -0.0000000000 0.0000000000
0.411603 -6.5893383925 -0.0000000000 0.0000000000
0.411753 -6.5911684125 0.0000000000 0.0000000000
0.411903 -6.5929973861 0.0000000000 0.0000000000
0.412053 -6.5948253125 -0.0000000000 0.0000000000
0.412203 -6.5966521906 -0.0000000000 0.0000000000
0.412353 -6.5984780196 0.0000000000 0.0000000000
0.412503 -6.6003027985 -0.0000000000 0.0000000000
0.412653 -6.6021265264 -0.0000000000 0.0000000000
0.412803 -6.6039492023 -0.0000000000 0.0000000000
0.412953 -6.6057708254 -0.0000000000 0.0000000000
0.413103 -6.6075913947 -0.0000000000 0.0000000000
0.413253 -6.6094109093 -0.0000000000 0.0000000000
0.413403 -6.6112293683 -0.0000000000 0.0000000000
0.413553 -6.6130467706 -0.0000000000 0.0000000000
0.413703 -6.6148631154 -0.0000000000 0.0000000000
0.413853 -6.6166784018 -0.0000000000 0.0000000000
0.414003 -6.6184926287 -0.0000000000 0.0000000000
0.414153 -6.6203057953 -0.0000000000 0.0000000000
0.414303 -6.6221179007 -0.0000000000 0.0000000000
0.414453 -6.6239289438 -0.0000000000 0.0000000000
0.414603 -6.6257389237 -0.0000000000 0.0000000000
0.414753 -6.6275478396 -0.0000000000 0.0000000000
0.414903 -6.6293556904 -0.0000000000 0.0000000000
0.415053 -6.6311624752 -0.0000000000 0.0000000000
0.415203 -6.6329681931 -0.0000000000 0.0000000000
0.415353 -6.6347728431 -0.0000000000 0.0000000000
0.415503 -6.6365764242 -0.0000000000 0.0000000000
0.415653 -6.6383789356 -0.0000000000 0.0000000000
0.415803 -6.6401803763 -0.0000000000 0.0000000000
0.415953 -6.6419807453 -0.0000000000 0.0000000000
0.416103 -6.6437800416 -0.0000000000 0.0000000000
0.416253 -6.6455782644 -0.0000000000 0.0000000000
0.416403 -6.6473754126 -0.0000000000 0.0000000000
0.416553 -6.6491714853 -0.0000000000 0.0000000000
0.416703 -6.6509664816 -0.0000000000 0.0000000000
0.416853 -6.6527604005 -0.0000000000 0.0000000000
0.417003 -6.6545532410 -0.0000000000 0.0000000000
0.417153 -6.6563450022 -0.0000000000 0.0000000000
0.417303 -6.6581356831 -0.0000000000 0.0000000000
0.417453 -6.6599252828 -0.0000000000 0.0000000000
0.417603 -6.6617138003 -0.0000000000 0.0000000000
0.417753 -6.6635012346 -0.0000000000 0.0000000000
0.417903 -6.6652875847 -0.0000000000 0.0000000000
0.418053 -6.6670728498 -0.0000000000 0.0000000000
0.418203 -6.6688570288 -0.0000000000 0.0000000000
0.418353 -6.6706401208 -0.0000000000 0.0000000000
0.418503 -6.6724221247 -0.0000000000 0.0000000000
0.418653 -6.6742030397 -0.0000000000 0.0000000000
0.418803 -6.6759828648 -0.0000000000 0.0000000000
0.418953 -6.6777615989 -0.0000000000 0.0000000000
0.419103 -6.6795392412 -0.0000000000 0.0000000000
0.419253 -6.6813157906 -0.0000000000 0.0000000000
0.419403 -6.6830912462 -0.0000000000 0.0000000000
0.419553 -6.6848656070 -0.0000000000 0.0000000000
0.419703 -6.6866388719 -0.0000000000 0.0000000000
0.419853 -6.6884110402 -0.0000000000 0.0000000000
0.420003 -6.6901821107 -0.0000000000 0.0000000000
0.420153 -6.6919520824 -0.0000000000 0.0000000000
0.420303 -6.6937209545 -0.0000000000 0.0000000000
0.420453 -6.6954887259 -0.0000000000 0.0000000000
0.420603 -6.6972553956 -0.0000000000 0.0000000000
0.420753 -6.6990209627 -0.0000000000 0.0000000000
0.420903 -6.7007854261 -0.0000000000 0.0000000000
0.421053 -6.7025487849 -0.0000000000 0.0000000000
0.421203 -6.7043110381 -0.0000000000 0.0000000000
0.421353 -6.7060721847 -0.0000000000 0.0000000000
0.421503 -6.7078322238 -0.0000000000 0.0000000000
0.421653 -6.7095911542 -0.0000000000 0.0000000000
0.421803 -6.7113489751 -0.0000000000 0.0000000000
0.421953 -6.7131056854 -0.0000000000 0.0000000000
0.422103 -6.7148612842 -0.0000000000 0.0000000000
0.422253 -6.7166157704 -0.0000000000 0.0000000000
0.422403 -6.7183691431 -0.0000000000 0.0000000000
0.422553 -6.7201214012 -0.0000000000 0.0000000000
0.422703 -6.7218725439 -0.0000000000 0.0000000000
0.422853 -6.7236225699 -0.0000000000 0.0000000000
0.423003 -6.7253714785 -0.0000000000 0.0000000000
0.423153 -6.7271192684 -0.0000000000 0.0000000000
0.423303 -6.7288659389 -0.0000000000 0.0000000000
0.423453 -6.7306114888 -0.0000000000 0.0000000000
0.423603 -6.7323559172 -0.0000000000 0.0000000000
0.423753 -6.7340992230 -0.0000000000 0.0000000000
0.423903 -6.7358414052 -0.0000000000 0.0000000000
0.424053 -6.7375824629 -0.0000000000 0.0000000000
0.424203 -6.7393223951 -0.0000000000 0.0000000000
0.424353 -6.7410612006 -0.0000000000 0.0000000000
0.424503 -6.7427988785 -0.0000000000 0.0000000000
0.424653 -6.7445354279 -0.0000000000 0.0000000000
0.424803 -6.7462708476 -0.0000000000 0.0000000000
0.424953 -6.7480051366 -0.0000000000 0.0000000000
0.425103 -6.7497382941 -0.0000000000 0.0000000000
0.425253 -6.7514703188 -0.0000000000 0.0000000000
0.425403 -6.7532012099 -0.0000000000 0.0000000000
0.425553 -6.7549309663 -0.0000000000 0.0000000000
0.425703 -6.7566595870 -0.0000000000 0.0000000000
0.425853 -6.7583870709 -0.0000000000 0.0000000000
0.426003 -6.7601134171 -0.0000000000 -0.0000000000
0.426153 -6.7618386244 -0.0000000000 0.0000000000
0.426303 -6.7635626920 -0.0000000000 0.0000000000
0.426453 -6.7652856187 -0.0000000000 0.0000000000
0.426603 -6.7670074036 -0.0000000000 0.0000000000
0.426753 -6.7687280456 -0.0000000000 -0.0000000000
0.426903 -6.7704475437 -0.0000000000 0.0000000000
0.427053 -6.7721658968 -0.0000000000 -0.0000000000
0.427203 -6.7738831040 -0.0000000000 0.0000000000
0.427353 -6.7755991641 -0.0000000000 0.0000000000
0.427503 -6.7773140762 -0.0000000000 0.0000000000
0.427653 -6.7790278393 -0.0000000000 0.0000000000
0.427803 -6.7807404522 -0.0000000000 0.0000000000
0.427953 -6.7824519140 -0.0000000000 0.0000000000
0.428103 -6.7841622236 -0.0000000000 0.0000000000
0.428253 -6.7858713800 -0.0000000000 0.0000000000
0.428403 -6.7875793821 -0.0000000000 0.0000000000
0.428553 -6.7892862290 -0.0000000000 0.0000000000
0.428703 -6.7909919195 -0.0000000000 0.0000000000
0.428853 -6.7926964526 -0.0000000000 0.0000000000
0.429003 -6.7943998272 -0.0000000000 0.0000000000
0.429153 -6.7961020425 -0.0000000000 0.0000000000
0.429303 -6.7978030972 -0.0000000000 0.0000000000
0.429453 -6.7995029903 -0.0000000000 0.0000000000
0.429603 -6.8012017208 -0.0000000000 0.0000000000
0.429753 -6.8028992876 -0.0000000000 0.0000000000
0.429903 -6.8045956898 -0.0000000000 0.0000000000
0.430053 -6.8062909261 -0.0000000000 0.0000000000
0.430203 -6.8079849957 -0.0000000000 -0.0000000000
0.430353 -6.8096778973 -0.0000000000 0.0000000000
0.430503 -6.8113696301 0.0000000000 -0.0000000000
0.430653 -6.8130601929 -0.0000000000 -0.0000000000
0.430803 -6.8147495846 -0.0000000000 0.0000000000
0.430953 -6.8164378042 -0.0000000000 0.0000000000
0.431103 -6.8181248506 -0.0000000000 0.0000000000
0.431253 -6.8198107229 -0.0000000000 0.0000000000
0.431403 -6.8214954198 -0.0000000000 0.0000000000
0.431553 -6.8231789404 -0.0000000000 0.0000000000
0.431703 -6.8248612836 -0.0000000000 0.0000000000
0.431853 -6.8265424483 -0.0000000000 0.0000000000
0.432003 -6.8282224334 -0.0000000000 0.0000000000
0.432153 -6.8299012380 -0.0000000000 0.0000000000
0.432303 -6.8315788609 -0.0000000000 0.0000000000
0.432453 -6.8332553010 -0.0000000000 0.0000000000
0.432603 -6.8349305573 -0.0000000000 0.0000000000
0.432753 -6.8366046286 -0.0000000000 0.0000000000
0.432903 -6.8382775141 -0.0000000000 0.0000000000
0.433053 -6.8399492124 -0.0000000000 0.0000000000
0.433203 -6.8416197227 -0.0000000000 0.0000000000
0.433353 -6.8432890437 -0.0000000000 0.0000000000
0.433503 -6.8449571745 -0.0000000000 0.0000000000
0.433653 -6.8466241139 -0.0000000000 0.0000000000
0.433803 -6.8482898609 -0.0000000000 0.0000000000
0.433953 -6.8499544143 -0.0000000000 0.0000000000
0.434103 -6.8516177732 -0.0000000000 0.0000000000
0.434253 -6.8532799364 -0.0000000000 0.0000000000
0.434403 -6.8549409027 -0.0000000000 0.0000000000
0.434553 -6.8566006713 -0.0000000000 0.0000000000
0.434703 -6.8582592408 -0.0000000000 0.0000000000
0.434853 -6.8599166104 -0.0000000000 0.0000000000
0.435003 -6.8615727788 -0.0000000000 0.0000000000
0.435153 -6.8632277450 -0.0000000000 0.0000000000
0.435303 -6.8648815078 0.0000000000 -0.0000000000
0.435453 -6.8665340663 0.0000000000 -0.0000000000
0.435603 -6.8681854192 0.0000000000 -0.0000000000
0.435753 -6.8698355656 0.0000000000 -0.0000000000
0.435903 -6.8714845043 0.0000000000 -0.0000000000
0.436053 -6.8731322341 0.0000000000 -0.0000000000
0.436203 -6.8747787541 0.0000000000 -0.0000000000
0.436353 -6.8764240631 -0.0000000000 -0.0000000000
0.436503 -6.8780681599 0.0000000000 0.0000000000
0.436653 -6.8797110436 0.0000000000 -0.0000000000
0.436803 -6.8813527129 0.0000000000 0.0000000000
0.436953 -6.8829931669 0.0000000000 -0.0000000000
0.437103 -6.8846324043 0.0000000000 -0.0000000000
0.437253 -6.8862704241 0.0000000000 0.0000000000
0.437403 -6.8879072251 -0.0000000000 -0.0000000000
0.437553 -6.8895428063 0.0000000000 -0.0000000000
0.437703 -6.8911771665 0.0000000000 -0.0000000000
0.437853 -6.8928103046 -0.0000000000 -0.0000000000
0.438003 -6.8944422196 -0.0000000000 -0.0000000000
0.438153 -6.8960729102 0.0000000000 -0.0000000000
0.438303 -6.8977023754 0.0000000000 -0.0000000000
0.438453 -6.8993306141 0.0000000000 -0.0000000000
0.438603 -6.9009576250 0.0000000000 -0.0000000000
0.438753 -6.9025834072 0.0000000000 -0.0000000000
0.438903 -6.9042079595 0.0000000000 -0.0000000000
0.439053 -6.9058312808 0.0000000000 -0.0000000000
0.439203 -6.9074533699 0.0000000000 -0.0000000000
0.439353 -6.9090742257 0.0000000000 -0.0000000000
0.439503 -6.9106938471 0.0000000000 -0.0000000000
0.439653 -6.9123122330 0.0000000000 -0.0000000000
0.439803 -6.9139293822 0.0000000000 -0.0000000000
0.439953 -6.9155452936 0.0000000000 -0.0000000000
0.440103 -6.9171599660 0.0000000000 -0.0000000000
0.440253 -6.9187733984 0.0000000000 0.0000000000
0.440403 -6.9203855896 0.0000000000 -0.0000000000
0.440553 -6.9219965384 0.0000000000 0.0000000000
0.440703 -6.9236062438 0.0000000000 -0.0000000000
0.440853 -6.9252147046 0.0000000000 0.0000000000
0.441003 -6.9268219196 -0.0000000000 -0.0000000000
0.441153 -6.9284278877 0.0000000000 0.0000000000
0.441303 -6.9300326077 0.0000000000 0.0000000000
0.441453 -6.9316360786 -0.0000000000 0.0000000000
0.441603 -6.9332382992 -0.0000000000 -0.0000000000
0.441753 -6.9348392682 -0.0000000000 0.0000000000
0.441903 -6.9364389847 0.0000000000 0.0000000000
0.442053 -6.9380374474 -0.0000000000 0.0000000000
0.442203 -6.9396346551 -0.0000000000 -0.0000000000
0.442353 -6.9412306068 -0.0000000000 0.0000000000
0.442503 -6.9428253013 -0.0000000000 0.0000000000
0.442653 -6.9444187373 -0.0000000000 0.0000000000
0.442803 -6.9460109139 -0.0000000000 0.0000000000
0.442953 -6.9476018297 0.0000000000 0.0000000000
0.443103 -6.9491914837 -0.0000000000 0.0000000000
0.443253 -6.9507798747 -0.0000000000 0.0000000000
0.443403 -6.9523670015 -0.0000000000 0.0000000000
0.443553 -6.9539528630 -0.0000000000 0.0000000000
0.443703 -6.9555374580 0.0000000000 0.0000000000
0.443853 -6.9571207853 0.0000000000 0.0000000000
0.444003 -6.9587028438 -0.0000000000 0.0000000000
0.444153 -6.9602836323 -0.0000000000 -0.0000000000
0.444303 -6.9618631496 0.0000000000 0.0000000000
0.444453 -6.9634413946 -0.0000000000 0.0000000000
0.444603 -6.9650183661 -0.0000000000 0.0000000000
0.444753 -6.9665940629 -0.0000000000 0.0000000000
0.444903 -6.9681684838 -0.0000000000 0.0000000000
0.445053 -6.9697416278 -0.0000000000 0.0000000000
0.445203 -6.9713134935 -0.0000000000 0.0000000000
0.445353 -6.9728840798 -0.0000000000 0.0000000000
0.445503 -6.9744533856 -0.0000000000 0.0000000000
0.445653 -6.9760214096 -0.0000000000 0.0000000000
0.445803 -6.9775881508 -0.0000000000 0.0000000000
0.445953 -6.9791536078 -0.0000000000 0.0000000000
0.446103 -6.9807177795 -0.0000000000 0.0000000000
0.446253 -6.9822806647 -0.0000000000 0.0000000000
0.446403 -6.9838422623 -0.0000000000 0.0000000000
0.446553 -6.9854025710 -0.0000000000 0.0000000000
0.446703 -6.9869615896 -0.0000000000 0.0000000000
0.446853 -6.9885193170 -0.0000000000 0.0000000000
0.447003 -6.9900757520 -0.0000000000 0.0000000000
0.447153 -6.9916308934 -0.0000000000 0.0000000000
0.447303 -6.9931847400 -0.0000000000 0.0000000000
0.447453 -6.9947372905 -0.0000000000 0.0000000000
0.447603 -6.9962885438 -0.0000000000 0.0000000000
0.447753 -6.9978384987 -0.0000000000 0.0000000000
0.447903 -6.9993871540 -0.0000000000 0.0000000000
0.448053 -7.0009345084 -0.0000000000 0.0000000000
0.448203 -7.0024805609 -0.0000000000 0.0000000000
0.448353 -7.0040253101 -0.0000000000 0.0000000000
0.448503 -7.0055687549 -0.0000000000 0.0000000000
0.448653 -7.0071108940 -0.0000000000 0.0000000000
0.448803 -7.0086517263 -0.0000000000 0.0000000000
0.448953 -7.0101912505 -0.0000000000 0.0000000000
0.449103 -7.0117294654 -0.0000000000 0.0000000000
0.449253 -7.0132663699 -0.0000000000 0.0000000000
0.449403 -7.0148019627 -0.0000000000 0.0000000000
0.449553 -7.0163362425 -0.0000000000 0.0000000000
0.449703 -7.0178692082 -0.0000000000 0.0000000000
0.449853 -7.0194008585 -0.0000000000 0.0000000000
0.450003 -7.0209311923 -0.0000000000 0.0000000000
0.450153 -7.0224602082 -0.0000000000 0.0000000000
0.450303 -7.0239879051 0.0000000000 0.0000000000
0.450453 -7.0255142818 0.0000000000 -0.0000000000
0.450603 -7.0270393370 0.0000000000 0.0000000000
0.450753 -7.0285630695 0.0000000000 -0.0000000000
0.450903 -7.0300854781 0.0000000000 -0.0000000000
0.451053 -7.0316065615 0.0000000000 -0.0000000000
0.451203 -7.0331263185 0.0000000000 0.0000000000
0.451353 -7.0346447479 -0.0000000000 -0.0000000000
0.451503 -7.0361618484 -0.0000000000 -0.0000000000
0.451653 -7.0376776188 0.0000000000 0.0000000000
0.451803 -7.0391920579 0.0000000000 0.0000000000
0.451953 -7.0407051644 -0.0000000000 -0.0000000000
0.452103 -7.0422169371 -0.0000000000 0.0000000000
0.452253 -7.0437273747 0.0000000000 0.0000000000
0.452403 -7.0452364760 -0.0000000000 0.0000000000
0.452553 -7.0467442398 -0.0000000000 -0.0000000000
0.452703 -7.0482506648 -0.0000000000 0.0000000000
0.452853 -7.0497557497 -0.0000000000 -0.0000000000
0.453003 -7.0512594934 -0.0000000000 -0.0000000000
0.453153 -7.0527618945 -0.0000000000 0.0000000000
0.453303 -7.0542629518 -0.0000000000 0.0000000000
0.453453 -7.0557626640 -0.0000000000 0.0000000000
0.453603 -7.0572610300 0.0000000000 0.0000000000
0.453753 -7.0587580484 0.0000000000 0.0000000000
0.453903 -7.0602537180 -0.0000000000 -0.0000000000
0.454053 -7.0617480375 -0.0000000000 0.0000000000
0.454203 -7.0632410056 -0.0000000000 0.0000000000
0.454353 -7.0647326212 -0.0000000000 -0.0000000000
0.454503 -7.0662228829 -0.0000000000 -0.0000000000
0.454653 -7.0677117895 -0.0000000000 0.0000000000
0.454803 -7.0691993396 -0.0000000000 0.0000000000
0.454953 -7.0706855321 0.0000000000 -0.0000000000
0.455103 -7.0721703657 -0.0000000000 -0.0000000000
0.455253 -7.0736538390 0.0000000000 -0.0000000000
0.455403 -7.0751359509 0.0000000000 0.0000000000
0.455553 -7.0766167000 0.0000000000 -0.0000000000
0.455703 -7.0780960851 0.0000000000 -0.0000000000
0.455853 -7.0795741049 0.0000000000 0.0000000000
0.456003 -7.0810507581 0.0000000000 -0.0000000000
0.456153 -7.0825260434 0.0000000000 0.0000000000
0.456303 -7.0839999596 -0.0000000000 0.0000000000
0.456453 -7.0854725053 -0.0000000000 0.0000000000
0.456603 -7.0869436793 -0.0000000000 0.0000000000
0.456753 -7.0884134803 -0.0000000000 0.0000000000
0.456903 -7.0898819071 -0.0000000000 0.0000000000
0.457053 -7.0913489582 -0.0000000000 0.0000000000
0.457203 -7.0928146325 -0.0000000000 0.0000000000
0.457353 -7.0942789285 -0.0000000000 0.0000000000
0.457503 -7.0957418452 -0.0000000000 0.0000000000
0.457653 -7.0972033811 -0.0000000000 0.0000000000
0.457803 -7.0986635349 -0.0000000000 0.0000000000
0.457953 -7.1001223053 -0.0000000000 0.0000000000
0.458103 -7.1015796912 -0.0000000000 0.0000000000
0.458253 -7.1030356910 -0.0000000000 0.0000000000
0.458403 -7.1044903036 -0.0000000000 0.0000000000
0.458553 -7.1059435277 -0.0000000000 0.0000000000
0.458703 -7.1073953618 -0.0000000000 0.0000000000
0.458853 -7.1088458048 -0.0000000000 0.0000000000
0.459003 -7.1102948553 -0.0000000000 0.0000000000
0.459153 -7.1117425120 -0.0000000000 0.0000000000
0.459303 -7.1131887736 -0.0000000000 0.0000000000
0.459453 -7.1146336388 -0.0000000000 0.0000000000
0.459603 -7.1160771062 -0.0000000000 0.0000000000
0.459753 -7.1175191746 -0.0000000000 0.0000000000
0.459903 -7.1189598426 -0.0000000000 0.0000000000
0.460053 -7.1203991088 -0.0000000000 0.0000000000
0.460203 -7.1218369721 -0.0000000000 0.0000000000
0.460353 -7.1232734310 -0.0000000000 0.0000000000
0.460503 -7.1247084843 -0.0000000000 0.0000000000
0.460653 -7.1261421305 -0.0000000000 0.0000000000
0.460803 -7.1275743685 -0.0000000000 0.0000000000
0.460953 -7.1290051967 -0.0000000000 0.0000000000
0.461103 -7.1304346140 -0.0000000000 0.0000000000
0.461253 -7.1318626190 -0.0000000000 0.0000000000
0.461403 -7.1332892103 -0.0000000000 0.0000000000
0.461553 -7.1347143866 -0.0000000000 0.0000000000
0.461703 -7.1361381466 -0.0000000000 0.0000000000
0.461853 -7.1375604889 -0.0000000000 0.0000000000
0.462003 -7.1389814122 -0.0000000000 0.0000000000
0.462153 -7.1404009152 -0.0000000000 0.0000000000
0.462303 -7.1418189964 -0.0000000000 0.0000000000
0.462453 -7.1432356546 -0.0000000000 0.0000000000
0.462603 -7.1446508885 -0.0000000000 0.0000000000
0.462753 -7.1460646965 -0.0000000000 0.0000000000
0.462903 -7.1474770775 -0.0000000000 0.0000000000
0.463053 -7.1488880301 -0.0000000000 0.0000000000
0.463203 -7.1502975528 -0.0000000000 0.0000000000
0.463353 -7.1517056444 -0.0000000000 0.0000000000
0.463503 -7.1531123034 -0.0000000000 0.0000000000
0.463653 -7.1545175286 -0.0000000000 0.0000000000
0.463803 -7.1559213186 -0.0000000000 0.0000000000
0.463953 -7.1573236720 -0.0000000000 0.0000000000
0.464103 -7.1587245874 -0.0000000000 0.0000000000
0.464253 -7.1601240635 -0.0000000000 0.0000000000
0.464403 -7.1615220989 -0.0000000000 0.0000000000
0.464553 -7.1629186922 -0.0000000000 -0.0000000000
0.464703 -7.1643138421 -0.0000000000 0.0000000000
0.464853 -7.1657075472 -0.0000000000 0.0000000000
0.465003 -7.1670998061 -0.0000000000 -0.0000000000
0.465153 -7.1684906175 -0.0000000000 0.0000000000
0.465303 -7.1698799799 -0.0000000000 0.0000000000
0.465453 -7.1712678920 -0.0000000000 0.0000000000
0.465603 -7.1726543524 -0.0000000000 0.0000000000
0.465753 -7.1740393598 -0.0000000000 -0.0000000000
0.465903 -7.1754229127 -0.0000000000 0.0000000000
0.466053 -7.1768050097 -0.0000000000 0.0000000000
0.466203 -7.1781856495 -0.0000000000 0.0000000000
0.466353 -7.1795648307 -0.0000000000 -0.0000000000
0.466503 -7.1809425519 -0.0000000000 0.0000000000
0.466653 -7.1823188117 -0.0000000000 -0.0000000000
0.466803 -7.1836936087 -0.0000000000 0.0000000000
0.466953 -7.1850669415 -0.0000000000 0.0000000000
0.467103 -7.1864388087 -0.0000000000 -0.0000000000
0.467253 -7.1878092089 -0.0000000000 0.0000000000
0.467403 -7.1891781407 -0.0000000000 0.0000000000
0.467553 -7.1905456027 -0.0000000000 -0.0000000000
0.467703 -7.1919115935 -0.0000000000 0.0000000000
0.467853 -7.1932761117 -0.0000000000 -0.0000000000
0.468003 -7.1946391559 -0.0000000000 -0.0000000000
0.468153 -7.1960007247 -0.0000000000 -0.0000000000
0.468303 -7.1973608166 0.0000000000 -0.0000000000
0.468453 -7.1987194303 0.0000000000 -0.0000000000
0.468603 -7.2000765644 0.0000000000 -0.0000000000
0.468753 -7.2014322173 0.0000000000 -0.0000000000
0.468903 -7.2027863878 0.0000000000 -0.0000000000
0.469053 -7.2041390743 0.0000000000 -0.0000000000
0.469203 -7.2054902755 0.0000000000 -0.0000000000
0.469353 -7.2068399900 0.0000000000 -0.0000000000
0.469503 -7.2081882162 0.0000000000 -0.0000000000
0.469653 -7.2095349529 0.0000000000 -0.0000000000
0.469803 -7.2108801985 0.0000000000 -0.0000000000
0.469953 -7.2122239516 0.0000000000 -0.0000000000
0.470103 -7.2135662108 -0.0000000000 0.0000000000
0.470253 -7.2149069747 -0.0000000000 0.0000000000
0.470403 -7.2162462418 0.0000000000 0.0000000000
0.470553 -7.2175840107 -0.0000000000 0.0000000000
0.470703 -7.2189202799 0.0000000000 0.0000000000
0.470853 -7.2202550481 -0.0000000000 -0.0000000000
0.471003 -7.2215883137 -0.0000000000 0.0000000000
0.471153 -7.2229200753 -0.0000000000 0.0000000000
0.471303 -7.2242503315 0.0000000000 0.0000000000
0.471453 -7.2255790808 0.0000000000 -0.0000000000
0.471603 -7.2269063218 0.0000000000 0.0000000000
0.471753 -7.2282320530 0.0000000000 -0.0000000000
0.471903 -7.2295562730 0.0000000000 -0.0000000000
0.472053 -7.2308789803 0.0000000000 0.0000000000
0.472203 -7.2322001735 0.0000000000 -0.0000000000
0.472353 -7.2335198510 0.0000000000 0.0000000000
0.472503 -7.2348380115 0.0000000000 -0.0000000000
0.472653 -7.2361546535 0.0000000000 -0.0000000000
0.472803 -7.2374697754 0.0000000000 -0.0000000000
0.472953 -7.2387833760 0.0000000000 -0.0000000000
0.473103 -7.2400954535 0.0000000000 0.0000000000
0.473253 -7.2414060067 0.0000000000 -0.0000000000
0.473403 -7.2427150341 0.0000000000 -0.0000000000
0.473553 -7.2440225340 0.0000000000 0.0000000000
0.473703 -7.2453285052 -0.0000000000 -0.0000000000
0.473853 -7.2466329461 0.0000000000 0.0000000000
0.474003 -7.2479358552 0.0000000000 0.0000000000
0.474153 -7.2492372310 0.0000000000 -0.0000000000
0.474303 -7.2505370722 0.0000000000 -0.0000000000
0.474453 -7.2518353771 0.0000000000 0.0000000000
0.474603 -7.2531321442 0.0000000000 0.0000000000
0.474753 -7.2544273722 -0.0000000000 -0.0000000000
0.474903 -7.2557210596 -0.0000000000 -0.0000000000
0.475053 -7.2570132047 0.0000000000 -0.0000000000
0.475203 -7.2583038062 -0.0000000000 -0.0000000000
0.475353 -7.2595928624 -0.0000000000 0.0000000000
0.475503 -7.2608803721 0.0000000000 0.0000000000
0.475653 -7.2621663335 0.0000000000 -0.0000000000
0.475803 -7.2634507453 0.0000000000 -0.0000000000
0.475953 -7.2647336060 0.0000000000 0.0000000000
0.476103 -7.2660149139 0.0000000000 0.0000000000
0.476253 -7.2672946677 0.0000000000 -0.0000000000
0.476403 -7.2685728658 0.0000000000 -0.0000000000
0.476553 -7.2698495067 0.0000000000 -0.0000000000
0.476703 -7.2711245889 0.0000000000 -0.0000000000
0.476853 -7.2723981108 0.0000000000 -0.0000000000
0.477003 -7.2736700710 0.0000000000 -0.0000000000
0.477153 -7.2749404680 0.0000000000 0.0000000000
0.477303 -7.2762093001 0.0000000000 -0.0000000000
0.477453 -7.2774765660 0.0000000000 -0.0000000000
0.477603 -7.2787422640 -0.0000000000 -0.0000000000
0.477753 -7.2800063927 0.0000000000 0.0000000000
0.477903 -7.2812689505 0.0000000000 -0.0000000000
0.478053 -7.2825299359 -0.0000000000 -0.0000000000
0.478203 -7.2837893473 0.0000000000 -0.0000000000
0.478353 -7.2850471833 0.0000000000 -0.0000000000
0.478503 -7.2863034422 -0.0000000000 -0.0000000000
0.478653 -7.2875581226 0.0000000000 0.0000000000
0.478803 -7.2888112229 0.0000000000 0.0000000000
0.478953 -7.2900627416 -0.0000000000 -0.0000000000
0.479103 -7.2913126771 0.0000000000 0.0000000000
0.479253 -7.2925610279 0.0000000000 0.0000000000
0.479403 -7.2938077924 -0.0000000000 -0.0000000000
0.479553 -7.2950529691 -0.0000000000 0.0000000000
0.479703 -7.2962965564 0.0000000000 0.0000000000
0.479853 -7.2975385528 -0.0000000000 0.0000000000
0.480003 -7.2987789568 -0.0000000000 0.0000000000
0.480153 -7.3000177667 -0.0000000000 0.0000000000
0.480303 -7.3012549810 -0.0000000000 0.0000000000
0.480453 -7.3024905981 -0.0000000000 0.0000000000
0.480603 -7.3037246166 -0.0000000000 0.0000000000
0.480753 -7.3049570347 -0.0000000000 0.0000000000
0.480903 -7.3061878510 -0.0000000000 0.0000000000
0.481053 -7.3074170639 -0.0000000000 0.0000000000
0.481203 -7.3086446718 0.0000000000 0.0000000000
0.481353 -7.3098706732 -0.0000000000 0.0000000000
0.481503 -7.3110950664 -0.0000000000 0.0000000000
0.481653 -7.3123178499 -0.0000000000 0.0000000000
0.481803 -7.3135390221 -0.0000000000 0.0000000000
0.481953 -7.3147585815 -0.0000000000 -0.0000000000
0.482103 -7.3159765263 -0.0000000000 0.0000000000
0.482253 -7.3171928552 -0.0000000000 0.0000000000
0.482403 -7.3184075664 -0.0000000000 0.0000000000
0.482553 -7.3196206584 -0.0000000000 0.0000000000
0.482703 -7.3208321296 -0.0000000000 0.0000000000
0.482853 -7.3220419784 -0.0000000000 0.0000000000
0.483003 -7.3232502032 -0.0000000000 0.0000000000
0.483153 -7.3244568025 0.0000000000 0.0000000000
0.483303 -7.3256617745 -0.0000000000 0.0000000000
0.483453 -7.3268651177 0.0000000000 0.0000000000
0.483603 -7.3280668306 -0.0000000000 0.0000000000
0.483753 -7.3292669114 -0.0000000000 0.0000000000
0.483903 -7.3304653587 -0.0000000000 0.0000000000
0.484053 -7.3316621707 -0.0000000000 0.0000000000
0.484203 -7.3328573459 0.0000000000 0.0000000000
0.484353 -7.3340508826 -0.0000000000 0.0000000000
0.484503 -7.3352427794 -0.0000000000 0.0000000000
0.484653 -7.3364330344 -0.0000000000 0.0000000000
0.484803 -7.3376216461 -0.0000000000 0.0000000000
0.484953 -7.3388086130 -0.0000000000 0.0000000000
0.485103 -7.3399939332 -0.0000000000 0.0000000000
0.485253 -7.3411776054 -0.0000000000 0.0000000000
0.485403 -7.3423596277 -0.0000000000 -0.0000000000
0.485553 -7.3435399986 -0.0000000000 0.0000000000
0.485703 -7.3447187165 -0.0000000000 0.0000000000
0.485853 -7.3458957796 -0.0000000000 0.0000000000
0.486003 -7.3470711865 -0.0000000000 0.0000000000
0.486153 -7.3482449354 -0.0000000000 0.0000000000
0.486303 -7.3494170247 -0.0000000000 0.0000000000
0.486453 -7.3505874527 -0.0000000000 0.0000000000
0.486603 -7.3517562179 -0.0000000000 0.0000000000
0.486753 -7.3529233185 -0.0000000000 0.0000000000
0.486903 -7.3540887530 -0.0000000000 0.0000000000
0.487053 -7.3552525196 -0.0000000000 0.0000000000
0.487203 -7.3564146167 -0.0000000000 0.0000000000
0.487353 -7.3575750426 -0.0000000000 0.0000000000
0.487503 -7.3587337958 -0.0000000000 0.0000000000
0.487653 -7.3598908745 -0.0000000000 0.0000000000
0.487803 -7.3610462771 -0.0000000000 0.0000000000
0.487953 -7.3622000019 -0.0000000000 0.0000000000
0.488103 -7.3633520473 -0.0000000000 0.0000000000
0.488253 -7.3645024115 -0.0000000000 0.0000000000
0.488403 -7.3656510930 -0.0000000000 0.0000000000
0.488553 -7.3667980900 -0.0000000000 0.0000000000
0.488703 -7.3679434008 -0.0000000000 0.0000000000
0.488853 -7.3690870239 -0.0000000000 0.0000000000
0.489003 -7.3702289574 -0.0000000000 0.0000000000
0.489153 -7.3713691998 -0.0000000000 0.0000000000
0.489303 -7.3725077494 -0.0000000000 0.0000000000
0.489453 -7.3736446044 -0.0000000000 0.0000000000
0.489603 -7.3747797631 -0.0000000000 0.0000000000
0.489753 -7.3759132240 -0.0000000000 0.0000000000
0.489903 -7.3770449852 -0.0000000000 0.0000000000
0.490053 -7.3781750452 -0.0000000000 0.0000000000
0.490203 -7.3793034021 -0.0000000000 0.0000000000
0.490353 -7.3804300544 -0.0000000000 -0.0000000000
0.490503 -7.3815550002 -0.0000000000 0.0000000000
0.490653 -7.3826782380 -0.0000000000 0.0000000000
0.490803 -7.3837997659 -0.0000000000 0.0000000000
0.490953 -7.3849195824 -0.0000000000 0.0000000000
0.491103 -7.3860376856 0.0000000000 -0.0000000000
0.491253 -7.3871540739 0.0000000000 -0.0000000000
0.491403 -7.3882687455 0.0000000000 -0.0000000000
0.491553 -7.3893816988 -0.0000000000 -0.0000000000
0.491703 -7.3904929320 -0.0000000000 -0.0000000000
0.491853 -7.3916024435 0.0000000000 -0.0000000000
0.492003 -7.3927102313 -0.0000000000 -0.0000000000
0.492153 -7.3938162940 -0.0000000000 -0.0000000000
0.492303 -7.3949206297 -0.0000000000 -0.0000000000
0.492453 -7.3960232366 -0.0000000000 -0.0000000000
0.492603 -7.3971241132 0.0000000000 0.0000000000
0.492753 -7.3982232575 0.0000000000 -0.0000000000
0.492903 -7.3993206680 0.0000000000 -0.0000000000
0.493053 -7.4004163428 0.0000000000 0.0000000000
0.493203 -7.4015102803 0.0000000000 0.0000000000
0.493353 -7.4026024786 0.0000000000 -0.0000000000
0.493503 -7.4036929360 0.0000000000 -0.0000000000
0.493653 -7.4047816509 -0.0000000000 -0.0000000000
0.493803 -7.4058686213 -0.0000000000 0.0000000000
0.493953 -7.4069538457 0.0000000000 0.0000000000
0.494103 -7.4080373222 -0.0000000000 0.0000000000
0.494253 -7.4091190490 -0.0000000000 0.0000000000
0.494403 -7.4101990245 0.0000000000 0.0000000000
0.494553 -7.4112772468 0.0000000000 0.0000000000
0.494703 -7.4123537142 -0.0000000000 0.0000000000
0.494853 -7.4134284249 -0.0000000000 0.0000000000
0.495003 -7.4145013772 -0.0000000000 0.0000000000
0.495153 -7.4155725693 -0.0000000000 -0.0000000000
0.495303 -7.4166419994 -0.0000000000 -0.0000000000
0.495453 -7.4177096657 -0.0000000000 0.0000000000
0.495603 -7.4187755665 -0.0000000000 0.0000000000
0.495753 -7.4198396999 -0.0000000000 -0.0000000000
0.495903 -7.4209020643 0.0000000000 0.0000000000
0.496053 -7.4219626578 -0.0000000000 0.0000000000
0.496203 -7.4230214786 0.0000000000 0.0000000000
0.496353 -7.4240785250 0.0000000000 -0.0000000000
0.496503 -7.4251337951 0.0000000000 -0.0000000000
0.496653 -7.4261872872 0.0000000000 -0.0000000000
0.496803 -7.4272389994 0.0000000000 -0.0000000000
0.496953 -7.4282889300 0.0000000000 -0.0000000000
0.497103 -7.4293370772 0.0000000000 -0.0000000000
0.497253 -7.4303834391 0.0000000000 -0.0000000000
0.497403 -7.4314280140 0.0000000000 -0.0000000000
0.497553 -7.4324708000 0.0000000000 -0.0000000000
0.497703 -7.4335117954 0.0000000000 -0.0000000000
0.497853 -7.4345509983 0.0000000000 0.0000000000
0.498003 -7.4355884069 0.0000000000 -0.0000000000
0.498153 -7.4366240195 0.0000000000 -0.0000000000
0.498303 -7.4376578341 0.0000000000 -0.0000000000
0.498453 -7.4386898489 0.0000000000 0.0000000000
0.498603 -7.4397200622 0.0000000000 0.0000000000
0.498753 -7.4407484721 0.0000000000 -0.0000000000
0.498903 -7.4417750768 0.0000000000 -0.0000000000
0.499053 -7.4427998744 0.0000000000 -0.0000000000
0.499203 -7.4438228632 0.0000000000 0.0000000000
0.499353 -7.4448440412 0.0000000000 -0.0000000000
0.499503 -7.4458634067 0.0000000000 -0.0000000000
0.499653 -7.4468809577 0.0000000000 -0.0000000000
0.499803 -7.4478966926 0.0000000000 -0.0000000000
0.499953 -7.4489106093 0.0000000000 0.0000000000
0.500103 -7.4499227061 0.0000000000 -0.0000000000
0.500253 -7.4509329811 -0.0000000000 -0.0000000000
0.500403 -7.4519414325 -0.0000000000 -0.0000000000
0.500553 -7.4529480584 -0.0000000000 -0.0000000000
0.500703 -7.4539528569 -0.0000000000 -0.0000000000
0.500853 -7.4549558263 -0.0000000000 -0.0000000000
0.501003 -7.4559569645 -0.0000000000 0.0000000000
0.501153 -7.4569562698 -0.0000000000 0.0000000000
0.501303 -7.4579537404 -0.0000000000 0.0000000000
0.501453 -7.4589493742 0.0000000000 -0.0000000000
0.501603 -7.4599431695 0.0000000000 -0.0000000000
0.501753 -7.4609351244 0.0000000000 -0.0000000000
0.501903 -7.4619252370 0.0000000000 0.0000000000
0.502053 -7.4629135054 0.0000000000 -0.0000000000
0.502203 -7.4638999277 0.0000000000 0.0000000000
0.502353 -7.4648845021 0.0000000000 -0.0000000000
0.502503 -7.4658672267 0.0000000000 -0.0000000000
0.502653 -7.4668480995 0.0000000000 0.0000000000
0.502803 -7.4678271188 0.0000000000 0.0000000000
0.502953 -7.4688042825 0.0000000000 -0.0000000000
0.503103 -7.4697795889 0.0000000000 -0.0000000000
0.503253 -7.4707530359 0.0000000000 0.0000000000
0.503403 -7.4717246218 0.0000000000 -0.0000000000
0.503553 -7.4726943445 0.0000000000 -0.0000000000
0.503703 -7.4736622022 0.0000000000 0.0000000000
0.503853 -7.4746281930 0.0000000000 0.0000000000
0.504003 -7.4755923150 0.0000000000 0.0000000000
0.504153 -7.4765545663 0.0000000000 0.0000000000
0.504303 -7.4775149448 0.0000000000 -0.0000000000
0.504453 -7.4784734488 0.0000000000 0.0000000000
0.504603 -7.4794300763 0.0000000000 0.0000000000
0.504753 -7.4803848253 0.0000000000 -0.0000000000
0.504903 -7.4813376940 0.0000000000 0.0000000000
0.505053 -7.4822886805 0.0000000000 0.0000000000
0.505203 -7.4832377827 0.0000000000 -0.0000000000
0.505353 -7.4841849987 0.0000000000 0.0000000000
0.505503 -7.4851303267 0.0000000000 0.0000000000
0.505653 -7.4860737646 0.0000000000 0.0000000000
0.505803 -7.4870153106 0.0000000000 0.0000000000
0.505953 -7.4879549627 0.0000000000 0.0000000000
0.506103 -7.4888927189 0.0000000000 0.0000000000
0.506253 -7.4898285773 -0.0000000000 0.0000000000
0.506403 -7.4907625360 0.0000000000 0.0000000000
0.506553 -7.4916945929 -0.0000000000 0.0000000000
0.506703 -7.4926247462 0.0000000000 -0.0000000000
0.506853 -7.4935529938 0.0000000000 0.0000000000
0.507003 -7.4944793338 -0.0000000000 0.0000000000
0.507153 -7.4954037643 0.0000000000 0.0000000000
0.507303 -7.4963262833 0.0000000000 0.0000000000
0.507453 -7.4972468888 -0.0000000000 0.0000000000
0.507603 -7.4981655788 0.0000000000 0.0000000000
0.507753 -7.4990823513 -0.0000000000 0.0000000000
0.507903 -7.4999972045 0.0000000000 0.0000000000
0.508053 -7.5009101362 -0.0000000000 -0.0000000000
0.508203 -7.5018211446 0.0000000000 0.0000000000
0.508353 -7.5027302276 -0.0000000000 0.0000000000
0.508503 -7.5036373832 -0.0000000000 0.0000000000
0.508653 -7.5045426095 0.0000000000 0.0000000000
0.508803 -7.5054459045 0.0000000000 0.0000000000
0.508953 -7.5063472661 0.0000000000 0.0000000000
0.509103 -7.5072466924 -0.0000000000 0.0000000000
0.509253 -7.5081441813 -0.0000000000 -0.0000000000
0.509403 -7.5090397310 0.0000000000 0.0000000000
0.509553 -7.5099333392 -0.0000000000 -0.0000000000
0.509703 -7.5108250042 0.0000000000 0.0000000000
0.509853 -7.5117147237 -0.0000000000 0.0000000000
0.510003 -7.5126024959 0.0000000000 0.0000000000
0.510153 -7.5134883187 0.0000000000 0.0000000000
0.510303 -7.5143721901 -0.0000000000 0.0000000000
0.510453 -7.5152541080 0.0000000000 0.0000000000
0.510603 -7.5161340705 -0.0000000000 0.0000000000
0.510753 -7.5170120755 -0.0000000000 0.0000000000
0.510903 -7.5178881209 -0.0000000000 0.0000000000
0.511053 -7.5187622048 -0.0000000000 -0.0000000000
0.511203 -7.5196343252 0.0000000000 -0.0000000000
0.511353 -7.5205044799 0.0000000000 -0.0000000000
0.511503 -7.5213726669 0.0000000000 -0.0000000000
0.511653 -7.5222388843 0.0000000000 -0.0000000000
0.511803 -7.5231031299 0.0000000000 -0.0000000000
0.511953 -7.5239654017 0.0000000000 -0.0000000000
0.512103 -7.5248256976 0.0000000000 -0.0000000000
0.512253 -7.5256840156 0.0000000000 -0.0000000000
0.512403 -7.5265403537 0.0000000000 -0.0000000000
0.512553 -7.5273947097 0.0000000000 -0.0000000000
0.512703 -7.5282470817 0.0000000000 -0.0000000000
0.512853 -7.5290974675 0.0000000000 -0.0000000000
0.513003 -7.5299458651 0.0000000000 -0.0000000000
0.513153 -7.5307922724 0.0000000000 -0.0000000000
0.513303 -7.5316366874 -0.0000000000 -0.0000000000
0.513453 -7.5324791079 -0.0000000000 0.0000000000
0.513603 -7.5333195319 -0.0000000000 0.0000000000
0.513753 -7.5341579573 -0.0000000000 0.0000000000
0.513903 -7.5349943821 -0.0000000000 0.0000000000
0.514053 -7.5358288040 -0.0000000000 0.0000000000
0.514203 -7.5366612212 0.0000000000 0.0000000000
0.514353 -7.5374916314 -0.0000000000 0.0000000000
0.514503 -7.5383200325 0.0000000000 0.0000000000
0.514653 -7.5391464225 0.0000000000 0.0000000000
0.514803 -7.5399707993 -0.0000000000 0.0000000000
0.514953 -7.5407931608 -0.0000000000 0.0000000000
0.515103 -7.5416135048 0.0000000000 0.0000000000
0.515253 -7.5424318292 0.0000000000 0.0000000000
0.515403 -7.5432481320 0.0000000000 0.0000000000
0.515553 -7.5440624110 0.0000000000 0.0000000000
0.515703 -7.5448746642 0.0000000000 0.0000000000
0.515853 -7.5456848893 0.0000000000 -0.0000000000
0.516003 -7.5464930843 0.0000000000 0.0000000000
0.516153 -7.5472992470 0.0000000000 -0.0000000000
0.516303 -7.5481033754 0.0000000000 -0.0000000000
0.516453 -7.5489054673 0.0000000000 0.0000000000
0.516603 -7.5497055205 0.0000000000 0.0000000000
0.516753 -7.5505035329 0.0000000000 0.0000000000
0.516903 -7.5512995024 0.0000000000 0.0000000000
0.517053 -7.5520934269 0.0000000000 -0.0000000000
0.517203 -7.5528853041 0.0000000000 0.0000000000
0.517353 -7.5536751320 0.0000000000 0.0000000000
0.517503 -7.5544629084 0.0000000000 0.0000000000
0.517653 -7.5552486312 0.0000000000 -0.0000000000
0.517803 -7.5560322982 0.0000000000 0.0000000000
0.517953 -7.5568139072 0.0000000000 -0.0000000000
0.518103 -7.5575934560 0.0000000000 0.0000000000
0.518253 -7.5583709426 0.0000000000 -0.0000000000
0.518403 -7.5591463648 0.0000000000 0.0000000000
0.518553 -7.5599197203 0.0000000000 0.0000000000
0.518703 -7.5606910070 0.0000000000 0.0000000000
0.518853 -7.5614602228 0.0000000000 0.0000000000
0.519003 -7.5622273654 0.0000000000 -0.0000000000
0.519153 -7.5629924327 0.0000000000 0.0000000000
0.519303 -7.5637554225 0.0000000000 0.0000000000
0.519453 -7.5645163326 0.0000000000 0.0000000000
0.519603 -7.5652751608 0.0000000000 0.0000000000
0.519753 -7.5660319049 0.0000000000 0.0000000000
0.519903 -7.5667865628 0.0000000000 0.0000000000
0.520053 -7.5675391322 0.0000000000 0.0000000000
0.520203 -7.5682896110 0.0000000000 0.0000000000
0.520353 -7.5690379969 0.0000000000 0.0000000000
0.520503 -7.5697842877 0.0000000000 0.0000000000
0.520653 -7.5705284813 0.0000000000 0.0000000000
0.520803 -7.5712705754 0.0000000000 0.0000000000
0.520953 -7.5720105678 0.0000000000 0.0000000000
0.521103 -7.5727484562 0.0000000000 0.0000000000
0.521253 -7.5734842385 0.0000000000 0.0000000000
0.521403 -7.5742179125 0.0000000000 0.0000000000
0.521553 -7.5749494759 0.0000000000 0.0000000000
0.521703 -7.5756789264 0.0000000000 0.0000000000
0.521853 -7.5764062620 0.0000000000 0.0000000000
0.522003 -7.5771314802 0.0000000000 0.0000000000
0.522153 -7.5778545790 0.0000000000 0.0000000000
0.522303 -7.5785755559 0.0000000000 0.0000000000
0.522453 -7.5792944089 0.0000000000 0.0000000000
0.522603 -7.5800111357 0.0000000000 0.0000000000
0.522753 -7.5807257340 0.0000000000 0.0000000000
0.522903 -7.5814382015 0.0000000000 0.0000000000
0.523053 -7.5821485360 0.0000000000 0.0000000000
0.523203 -7.5828567353 0.0000000000 0.0000000000
0.523353 -7.5835627971 0.0000000000 0.0000000000
0.523503 -7.5842667191 0.0000000000 0.0000000000
0.523653 -7.5849684991 0.0000000000 0.0000000000
0.523803 -7.5856681348 0.0000000000 -0.0000000000
0.523953 -7.5863656239 0.0000000000 0.0000000000
0.524103 -7.5870609642 0.0000000000 0.0000000000
0.524253 -7.5877541533 0.0000000000 0.0000000000
0.524403 -7.5884451891 0.0000000000 0.0000000000
0.524553 -7.5891340691 0.0000000000 0.0000000000
0.524703 -7.5898207912 -0.0000000000 -0.0000000000
0.524853 -7.5905053531 0.0000000000 0.0000000000
0.525003 -7.5911877524 -0.0000000000 0.0000000000
0.525153 -7.5918679868 0.0000000000 0.0000000000
0.525303 -7.5925460541 0.0000000000 0.0000000000
0.525453 -7.5932219520 0.0000000000 0.0000000000
0.525603 -7.5938956781 0.0000000000 0.0000000000
0.525753 -7.5945672302 0.0000000000 0.0000000000
0.525903 -7.5952366060 0.0000000000 0.0000000000
0.526053 -7.5959038030 0.0000000000 -0.0000000000
0.526203 -7.5965688191 0.0000000000 0.0000000000
0.526353 -7.5972316519 0.0000000000 -0.0000000000
0.526503 -7.5978922991 0.0000000000 0.0000000000
0.526653 -7.5985507583 0.0000000000 -0.0000000000
0.526803 -7.5992070273 -0.0000000000 -0.0000000000
0.526953 -7.5998611037 0.0000000000 0.0000000000
0.527103 -7.6005129852 0.0000000000 0.0000000000
0.527253 -7.6011626694 0.0000000000 0.0000000000
0.527403 -7.6018101540 0.0000000000 0.0000000000
0.527553 -7.6024554366 -0.0000000000 -0.0000000000
0.527703 -7.6030985150 -0.0000000000 0.0000000000
0.527853 -7.6037393868 -0.0000000000 0.0000000000
0.528003 -7.6043780496 -0.0000000000 -0.0000000000
0.528153 -7.6050145011 -0.0000000000 -0.0000000000
0.528303 -7.6056487389 0.0000000000 0.0000000000
0.528453 -7.6062807606 0.0000000000 0.0000000000
0.528603 -7.6069105640 0.0000000000 0.0000000000
0.528753 -7.6075381466 0.0000000000 0.0000000000
0.528903 -7.6081635060 0.0000000000 0.0000000000
0.529053 -7.6087866400 0.0000000000 0.0000000000
0.529203 -7.6094075461 0.0000000000 0.0000000000
0.529353 -7.6100262219 0.0000000000 0.0000000000
0.529503 -7.6106426652 0.0000000000 -0.0000000000
0.529653 -7.6112568734 0.0000000000 0.0000000000
0.529803 -7.6118688442 0.0000000000 0.0000000000
0.529953 -7.6124785753 0.0000000000 0.0000000000
0.530103 -7.6130860642 0.0000000000 0.0000000000
0.530253 -7.6136913085 0.0000000000 0.0000000000
0.530403 -7.6142943059 0.0000000000 0.0000000000
0.530553 -7.6148950539 0.0000000000 0.0000000000
0.530703 -7.6154935502 0.0000000000 0.0000000000
0.530853 -7.6160897923 0.0000000000 0.0000000000
0.531003 -7.6166837778 0.0000000000 0.0000000000
0.531153 -7.6172755044 -0.0000000000 0.0000000000
0.531303 -7.6178649696 -0.0000000000 -0.0000000000
0.531453 -7.6184521710 0.0000000000 0.0000000000
0.531603 -7.6190371061 0.0000000000 -0.0000000000
0.531753 -7.6196197726 0.0000000000 0.0000000000
0.531903 -7.6202001680 -0.0000000000 0.0000000000
0.532053 -7.6207782900 -0.0000000000 0.0000000000
0.532203 -7.6213541360 -0.0000000000 0.0000000000
0.532353 -7.6219277036 -0.0000000000 0.0000000000
0.532503 -7.6224989904 -0.0000000000 0.0000000000
0.532653 -7.6230679940 -0.0000000000 0.0000000000
0.532803 -7.6236347119 -0.0000000000 0.0000000000
0.532953 -7.6241991417 -0.0000000000 0.0000000000
0.533103 -7.6247612809 -0.0000000000 0.0000000000
0.533253 -7.6253211270 -0.0000000000 0.0000000000
0.533403 -7.6258786777 -0.0000000000 0.0000000000
0.533553 -7.6264339304 -0.0000000000 0.0000000000
0.533703 -7.6269868827 -0.0000000000 0.0000000000
0.533853 -7.6275375322 -0.0000000000 0.0000000000
0.534003 -7.6280858763 -0.0000000000 0.0000000000
0.534153 -7.6286319126 -0.0000000000 0.0000000000
0.534303 -7.6291756387 -0.0000000000 0.0000000000
0.534453 -7.6297170520 -0.0000000000 0.0000000000
0.534603 -7.6302561500 -0.0000000000 0.0000000000
0.534753 -7.6307929304 0.0000000000 0.0000000000
0.534903 -7.6313273906 -0.0000000000 0.0000000000
0.535053 -7.6318595281 0.0000000000 0.0000000000
0.535203 -7.6323893404 0.0000000000 0.0000000000
0.535353 -7.6329168250 -0.0000000000 0.0000000000
0.535503 -7.6334419795 -0.0000000000 -0.0000000000
0.535653 -7.6339648014 0.0000000000 0.0000000000
0.535803 -7.6344852880 0.0000000000 0.0000000000
0.535953 -7.6350034371 -0.0000000000 0.0000000000
0.536103 -7.6355192459 -0.0000000000 0.0000000000
0.536253 -7.6360327121 -0.0000000000 0.0000000000
0.536403 -7.6365438331 -0.0000000000 0.0000000000
0.536553 -7.6370526063 -0.0000000000 0.0000000000
0.536703 -7.6375590294 -0.0000000000 0.0000000000
0.536853 -7.6380630996 -0.0000000000 0.0000000000
0.537003 -7.6385648146 -0.0000000000 0.0000000000
0.537153 -7.6390641718 -0.0000000000 0.0000000000
0.537303 -7.6395611687 -0.0000000000 0.0000000000
0.537453 -7.6400558027 -0.0000000000 0.0000000000
0.537603 -7.6405480713 -0.0000000000 0.0000000000
0.537753 -7.6410379719 -0.0000000000 0.0000000000
0.537903 -7.6415255021 -0.0000000000 0.0000000000
0.538053 -7.6420106592 -0.0000000000 0.0000000000
0.538203 -7.6424934407 -0.0000000000 0.0000000000
0.538353 -7.6429738441 -0.0000000000 0.0000000000
0.538503 -7.6434518668 -0.0000000000 0.0000000000
0.538653 -7.6439275062 -0.0000000000 0.0000000000
0.538803 -7.6444007599 0.0000000000 0.0000000000
0.538953 -7.6448716252 -0.0000000000 0.0000000000
0.539103 -7.6453400995 -0.0000000000 0.0000000000
0.539253 -7.6458061804 -0.0000000000 0.0000000000
0.539403 -7.6462698651 0.0000000000 0.0000000000
0.539553 -7.6467311512 0.0000000000 0.0000000000
0.539703 -7.6471900361 -0.0000000000 0.0000000000
0.539853 -7.6476465172 -0.0000000000 0.0000000000
0.540003 -7.6481005918 -0.0000000000 0.0000000000
0.540153 -7.6485522575 -0.0000000000 -0.0000000000
0.540303 -7.6490015116 -0.0000000000 0.0000000000
0.540453 -7.6494483516 -0.0000000000 0.0000000000
0.540603 -7.6498927748 -0.0000000000 0.0000000000
0.540753 -7.6503347786 -0.0000000000 0.0000000000
0.540903 -7.6507743605 -0.0000000000 -0.0000000000
0.541053 -7.6512115178 0.0000000000 0.0000000000
0.541203 -7.6516462480 0.0000000000 0.0000000000
0.541353 -7.6520785483 -0.0000000000 -0.0000000000
0.541503 -7.6525084163 -0.0000000000 -0.0000000000
0.541653 -7.6529358493 -0.0000000000 0.0000000000
0.541803 -7.6533608446 -0.0000000000 0.0000000000
0.541953 -7.6537833997 -0.0000000000 0.0000000000
0.542103 -7.6542035120 -0.0000000000 0.0000000000
0.542253 -7.6546211787 0.0000000000 0.0000000000
0.542403 -7.6550363973 0.0000000000 0.0000000000
0.542553 -7.6554491652 -0.0000000000 -0.0000000000
0.542703 -7.6558594796 -0.0000000000 -0.0000000000
0.542853 -7.6562673380 0.0000000000 0.0000000000
0.543003 -7.6566727378 0.0000000000 0.0000000000
0.543153 -7.6570756762 -0.0000000000 -0.0000000000
0.543303 -7.6574761507 -0.0000000000 0.0000000000
0.543453 -7.6578741585 -0.0000000000 0.0000000000
0.543603 -7.6582696971 -0.0000000000 0.0000000000
0.543753 -7.6586627637 -0.0000000000 -0.0000000000
0.543903 -7.6590533558 -0.0000000000 0.0000000000
0.544053 -7.6594414706 -0.0000000000 -0.0000000000
0.544203 -7.6598271055 -0.0000000000 0.0000000000
0.544353 -7.6602102578 -0.0000000000 -0.0000000000
0.544503 -7.6605909249 0.0000000000 0.0000000000
0.544653 -7.6609691040 -0.0000000000 0.0000000000
0.544803 -7.6613447926 0.0000000000 0.0000000000
0.544953 -7.6617179879 0.0000000000 0.0000000000
0.545103 -7.6620886872 -0.0000000000 -0.0000000000
0.545253 -7.6624568879 0.0000000000 0.0000000000
0.545403 -7.6628225872 0.0000000000 0.0000000000
0.545553 -7.6631857826 0.0000000000 0.0000000000
0.545703 -7.6635464712 -0.0000000000 -0.0000000000
0.545853 -7.6639046505 -0.0000000000 -0.0000000000
0.546003 -7.6642603176 0.0000000000 0.0000000000
0.546153 -7.6646134699 -0.0000000000 0.0000000000
0.546303 -7.6649641047 -0.0000000000 0.0000000000
0.546453 -7.6653122194 -0.0000000000 0.0000000000
0.546603 -7.6656578110 -0.0000000000 0.0000000000
0.546753 -7.6660008771 -0.0000000000 0.0000000000
0.546903 -7.6663414148 -0.0000000000 0.0000000000
0.547053 -7.6666794214 -0.0000000000 0.0000000000
0.547203 -7.6670148943 -0.0000000000 0.0000000000
0.547353 -7.6673478306 -0.0000000000 0.0000000000
0.547503 -7.6676782277 -0.0000000000 0.0000000000
0.547653 -7.6680060829 -0.0000000000 0.0000000000
0.547803 -7.6683313933 -0.0000000000 0.0000000000
0.547953 -7.6686541563 -0.0000000000 0.0000000000
0.548103 -7.6689743691 -0.0000000000 0.0000000000
0.548253 -7.6692920291 -0.0000000000 0.0000000000
0.548403 -7.6696071334 -0.0000000000 0.0000000000
0.548553 -7.6699196793 -0.0000000000 0.0000000000
0.548703 -7.6702296640 -0.0000000000 0.0000000000
0.548853 -7.6705370849 -0.0000000000 0.0000000000
0.549003 -7.6708419391 -0.0000000000 0.0000000000
0.549153 -7.6711442239 -0.0000000000 -0.0000000000
0.549303 -7.6714439365 -0.0000000000 0.0000000000
0.549453 -7.6717410743 -0.0000000000 -0.0000000000
0.549603 -7.6720356343 -0.0000000000 0.0000000000
0.549753 -7.6723276139 -0.0000000000 0.0000000000
0.549903 -7.6726170102 -0.0000000000 0.0000000000
0.550053 -7.6729038206 -0.0000000000 0.0000000000
0.550203 -7.6731880422 -0.0000000000 0.0000000000
0.550353 -7.6734696723 -0.0000000000 0.0000000000
0.550503 -7.6737487080 -0.0000000000 0.0000000000
0.550653 -7.6740251467 -0.0000000000 0.0000000000
0.550803 -7.6742989854 -0.0000000000 0.0000000000
0.550953 -7.6745702214 -0.0000000000 0.0000000000
0.551103 -7.6748388520 -0.0000000000 0.0000000000
0.551253 -7.6751048743 -0.0000000000 0.0000000000
0.551403 -7.6753682856 -0.0000000000 0.0000000000
0.551553 -7.6756290830 -0.0000000000 -0.0000000000
0.551703 -7.6758872637 -0.0000000000 -0.0000000000
0.551853 -7.6761428250 -0.0000000000 0.0000000000
0.552003 -7.6763957640 -0.0000000000 0.0000000000
0.552153 -7.6766460780 -0.0000000000 -0.0000000000
0.552303 -7.6768937640 -0.0000000000 0.0000000000
0.552453 -7.6771388193 -0.0000000000 0.0000000000
0.552603 -7.6773812412 -0.0000000000 0.0000000000
0.552753 -7.6776210266 -0.0000000000 0.0000000000
0.552903 -7.6778581730 0.0000000000 0.0000000000
0.553053 -7.6780926773 -0.0000000000 -0.0000000000
0.553203 -7.6783245368 -0.0000000000 0.0000000000
0.553353 -7.6785537487 -0.0000000000 0.0000000000
0.553503 -7.6787803102 -0.0000000000 -0.0000000000
0.553653 -7.6790042183 -0.0000000000 0.0000000000
0.553803 -7.6792254703 0.0000000000 0.0000000000
0.553953 -7.6794440633 -0.0000000000 0.0000000000
0.554103 -7.6796599944 -0.0000000000 0.0000000000
0.554253 -7.6798732610 -0.0000000000 0.0000000000
0.554403 -7.6800838600 -0.0000000000 -0.0000000000
0.554553 -7.6802917886 -0.0000000000 -0.0000000000
0.554703 -7.6804970441 -0.0000000000 -0.0000000000
0.554853 -7.6806996234 0.0000000000 0.0000000000
0.555003 -7.6808995239 -0.0000000000 -0.0000000000
0.555153 -7.6810967425 -0.0000000000 -0.0000000000
0.555303 -7.6812912766 -0.0000000000 0.0000000000
0.555453 -7.6814831231 0.0000000000 0.0000000000
0.555603 -7.6816722792 -0.0000000000 0.0000000000
0.555753 -7.6818587422 0.0000000000 0.0000000000
0.555903 -7.6820425090 0.0000000000 0.0000000000
0.556053 -7.6822235768 -0.0000000000 -0.0000000000
0.556203 -7.6824019428 -0.0000000000 -0.0000000000
0.556353 -7.6825776040 -0.0000000000 -0.0000000000
0.556503 -7.6827505577 -0.0000000000 0.0000000000
0.556653 -7.6829208008 -0.0000000000 -0.0000000000
0.556803 -7.6830883305 -0.0000000000 0.0000000000
0.556953 -7.6832531440 -0.0000000000 0.0000000000
0.557103 -7.6834152384 -0.0000000000 0.0000000000
0.557253 -7.6835746106 -0.0000000000 0.0000000000
0.557403 -7.6837312580 -0.0000000000 0.0000000000
0.557553 -7.6838851775 0.0000000000 0.0000000000
0.557703 -7.6840363663 -0.0000000000 0.0000000000
0.557853 -7.6841848214 0.0000000000 0.0000000000
0.558003 -7.6843305400 0.0000000000 0.0000000000
0.558153 -7.6844735192 -0.0000000000 0.0000000000
0.558303 -7.6846137560 -0.0000000000 0.0000000000
0.558453 -7.6847512475 -0.0000000000 0.0000000000
0.558603 -7.6848859909 -0.0000000000 -0.0000000000
0.558753 -7.6850179832 -0.0000000000 -0.0000000000
0.558903 -7.6851472215 -0.0000000000 -0.0000000000
0.559053 -7.6852737028 -0.0000000000 0.0000000000
0.559203 -7.6853974244 -0.0000000000 0.0000000000
0.559353 -7.6855183832 -0.0000000000 0.0000000000
0.559503 -7.6856365763 -0.0000000000 0.0000000000
0.559653 -7.6857520007 -0.0000000000 0.0000000000
0.559803 -7.6858646537 -0.0000000000 0.0000000000
0.559953 -7.6859745322 -0.0000000000 0.0000000000
0.560103 -7.6860816332 0.0000000000 0.0000000000
0.560253 -7.6861859540 -0.0000000000 0.0000000000
0.560403 -7.6862874914 -0.0000000000 0.0000000000
0.560553 -7.6863862427 -0.0000000000 0.0000000000
0.560703 -7.6864822048 -0.0000000000 0.0000000000
0.560853 -7.6865753748 -0.0000000000 0.0000000000
0.561003 -7.6866657497 0.0000000000 0.0000000000
0.561153 -7.6867533267 -0.0000000000 0.0000000000
0.561303 -7.6868381028 -0.0000000000 0.0000000000
0.561453 -7.6869200749 -0.0000000000 0.0000000000
0.561603 -7.6869992402 -0.0000000000 0.0000000000
0.561753 -7.6870755957 0.0000000000 0.0000000000
0.561903 -7.6871491385 -0.0000000000 -0.0000000000
0.562053 -7.6872198656 -0.0000000000 0.0000000000
0.562203 -7.6872877740 -0.0000000000 0.0000000000
0.562353 -7.6873528607 -0.0000000000 0.0000000000
0.562503 -7.6874151229 -0.0000000000 -0.0000000000
0.562653 -7.6874745575 -0.0000000000 0.0000000000
0.562803 -7.6875311615 -0.0000000000 0.0000000000
0.562953 -7.6875849321 -0.0000000000 -0.0000000000
0.563103 -7.6876358662 -0.0000000000 0.0000000000
0.563253 -7.6876839609 -0.0000000000 0.0000000000
0.563403 -7.6877292131 -0.0000000000 -0.0000000000
0.563553 -7.6877716200 -0.0000000000 0.0000000000
0.563703 -7.6878111785 -0.0000000000 0.0000000000
0.563853 -7.6878478856 -0.0000000000 0.0000000000
0.564003 -7.6878817384 0.0000000000 0.0000000000
0.564153 -7.6879127339 0.0000000000 0.0000000000
0.564303 -7.6879408691 0.0000000000 0.0000000000
0.564453 -7.6879661410 -0.0000000000 0.0000000000
0.564603 -7.6879885466 -0.0000000000 -0.0000000000
0.564753 -7.6880080829 -0.0000000000 0.0000000000
0.564903 -7.6880247470 -0.0000000000 -0.0000000000
0.565053 -7.6880385359 -0.0000000000 -0.0000000000
0.565203 -7.6880494465 -0.0000000000 -0.0000000000
0.565353 -7.6880574758 -0.0000000000 -0.0000000000
0.565503 -7.6880626209 -0.0000000000 -0.0000000000
0.565653 -7.6880648788 -0.0000000000 0.0000000000
0.565803 -7.6880642464 -0.0000000000 0.0000000000
0.565953 -7.6880607208 -0.0000000000 0.0000000000
0.566103 -7.6880542989 -0.0000000000 0.0000000000
0.566253 -7.6880449778 -0.0000000000 -0.0000000000
0.566403 -7.6880327545 -0.0000000000 0.0000000000
0.566553 -7.6880176258 -0.0000000000 0.0000000000
0.566703 -7.6879995889 -0.0000000000 0.0000000000
0.566853 -7.6879786407 -0.0000000000 0.0000000000
0.567003 -7.6879547782 -0.0000000000 0.0000000000
0.567153 -7.6879279984 -0.0000000000 0.0000000000
0.567303 -7.6878982982 -0.0000000000 0.0000000000
0.567453 -7.6878656747 -0.0000000000 0.0000000000
0.567603 -7.6878301249 -0.0000000000 0.0000000000
0.567753 -7.6877916456 -0.0000000000 0.0000000000
0.567903 -7.6877502340 -0.0000000000 0.0000000000
0.568053 -7.6877058869 -0.0000000000 0.0000000000
0.568203 -7.6876586014 -0.0000000000 0.0000000000
0.568353 -7.6876083745 -0.0000000000 0.0000000000
0.568503 -7.6875552030 -0.0000000000 -0.0000000000
0.568653 -7.6874990840 -0.0000000000 0.0000000000
0.568803 -7.6874400144 -0.0000000000 0.0000000000
0.568953 -7.6873779913 -0.0000000000 0.0000000000
0.569103 -7.6873130116 -0.0000000000 0.0000000000
0.569253 -7.6872450722 -0.0000000000 0.0000000000
0.569403 -7.6871741702 -0.0000000000 0.0000000000
0.569553 -7.6871003024 -0.0000000000 -0.0000000000
0.569703 -7.6870234660 -0.0000000000 -0.0000000000
0.569853 -7.6869436577 -0.0000000000 0.0000000000
0.570003 -7.6868608747 -0.0000000000 -0.0000000000
0.570153 -7.6867751138 -0.0000000000 -0.0000000000
0.570303 -7.6866863720 -0.0000000000 -0.0000000000
0.570453 -7.6865946463 -0.0000000000 0.0000000000
0.570603 -7.6864999336 -0.0000000000 0.0000000000
0.570753 -7.6864022310 -0.0000000000 0.0000000000
0.570903 -7.6863015353 -0.0000000000 -0.0000000000
0.571053 -7.6861978435 -0.0000000000 -0.0000000000
0.571203 -7.6860911526 -0.0000000000 -0.0000000000
0.571353 -7.6859814596 -0.0000000000 -0.0000000000
0.571503 -7.6858687613 -0.0000000000 -0.0000000000
0.571653 -7.6857530547 -0.0000000000 0.0000000000
0.571803 -7.6856343369 -0.0000000000 0.0000000000
0.571953 -7.6855126047 -0.0000000000 0.0000000000
0.572103 -7.6853878551 -0.0000000000 -0.0000000000
0.572253 -7.6852600851 -0.0000000000 -0.0000000000
0.572403 -7.6851292916 -0.0000000000 -0.0000000000
0.572553 -7.6849954715 -0.0000000000 -0.0000000000
0.572703 -7.6848586218 -0.0000000000 -0.0000000000
0.572853 -7.6847187396 0.0000000000 0.0000000000
0.573003 -7.6845758216 0.0000000000 0.0000000000
0.573153 -7.6844298648 -0.0000000000 0.0000000000
0.573303 -7.6842808663 -0.0000000000 0.0000000000
0.573453 -7.6841288229 -0.0000000000 -0.0000000000
0.573603 -7.6839737316 0.0000000000 0.0000000000
0.573753 -7.6838155894 0.0000000000 0.0000000000
0.573903 -7.6836543932 -0.0000000000 -0.0000000000
0.574053 -7.6834901399 -0.0000000000 -0.0000000000
0.574203 -7.6833228265 -0.0000000000 0.0000000000
0.574353 -7.6831524499 -0.0000000000 0.0000000000
0.574503 -7.6829790071 -0.0000000000 -0.0000000000
0.574653 -7.6828024950 -0.0000000000 -0.0000000000
0.574803 -7.6826229106 -0.0000000000 0.0000000000
0.574953 -7.6824402508 -0.0000000000 0.0000000000
0.575103 -7.6822545126 0.0000000000 0.0000000000
0.575253 -7.6820656929 -0.0000000000 0.0000000000
0.575403 -7.6818737886 -0.0000000000 0.0000000000
0.575553 -7.6816787967 -0.0000000000 0.0000000000
0.575703 -7.6814807141 -0.0000000000 0.0000000000
0.575853 -7.6812795379 0.0000000000 0.0000000000
0.576003 -7.6810752648 0.0000000000 0.0000000000
0.576153 -7.6808678919 -0.0000000000 0.0000000000
0.576303 -7.6806574162 -0.0000000000 -0.0000000000
0.576453 -7.6804438344 -0.0000000000 -0.0000000000
0.576603 -7.6802271437 0.0000000000 0.0000000000
0.576753 -7.6800073410 -0.0000000000 0.0000000000
0.576903 -7.6797844231 -0.0000000000 0.0000000000
0.577053 -7.6795583870 -0.0000000000 0.0000000000
0.577203 -7.6793292298 -0.0000000000 0.0000000000
0.577353 -7.6790969483 -0.0000000000 0.0000000000
0.577503 -7.6788615394 0.0000000000 0.0000000000
0.577653 -7.6786230002 -0.0000000000 0.0000000000
0.577803 -7.6783813275 -0.0000000000 0.0000000000
0.577953 -7.6781365183 -0.0000000000 0.0000000000
0.578103 -7.6778885696 0.0000000000 0.0000000000
0.578253 -7.6776374783 -0.0000000000 0.0000000000
0.578403 -7.6773832414 -0.0000000000 0.0000000000
0.578553 -7.6771258557 -0.0000000000 0.0000000000
0.578703 -7.6768653184 -0.0000000000 -0.0000000000
0.578853 -7.6766016262 -0.0000000000 0.0000000000
0.579003 -7.6763347761 -0.0000000000 -0.0000000000
0.579153 -7.6760647652 -0.0000000000 -0.0000000000
0.579303 -7.6757915903 -0.0000000000 -0.0000000000
0.579453 -7.6755152485 0.0000000000 0.0000000000
0.579603 -7.6752357366 0.0000000000 0.0000000000
0.579753 -7.6749530516 0.0000000000 0.0000000000
0.579903 -7.6746671904 0.0000000000 0.0000000000
0.580053 -7.6743781501 0.0000000000 0.0000000000
0.580203 -7.6740859276 0.0000000000 0.0000000000
0.580353 -7.6737905198 0.0000000000 0.0000000000
0.580503 -7.6734919237 0.0000000000 -0.0000000000
0.580653 -7.6731901363 0.0000000000 0.0000000000
0.580803 -7.6728851545 0.0000000000 0.0000000000
0.580953 -7.6725769752 0.0000000000 0.0000000000
0.581103 -7.6722655955 0.0000000000 0.0000000000
0.581253 -7.6719510123 0.0000000000 -0.0000000000
0.581403 -7.6716332225 0.0000000000 0.0000000000
0.581553 -7.6713122232 0.0000000000 -0.0000000000
0.581703 -7.6709880112 0.0000000000 0.0000000000
0.581853 -7.6706605837 0.0000000000 0.0000000000
0.582003 -7.6703299374 0.0000000000 0.0000000000
0.582153 -7.6699960695 0.0000000000 0.0000000000
0.582303 -7.6696589768 0.0000000000 0.0000000000
0.582453 -7.6693186564 0.0000000000 0.0000000000
0.582603 -7.6689751051 0.0000000000 0.0000000000
0.582753 -7.6686283201 -0.0000000000 -0.0000000000
0.582903 -7.6682782983 -0.0000000000 0.0000000000
0.583053 -7.6679250366 -0.0000000000 0.0000000000
0.583203 -7.6675685320 -0.0000000000 0.0000000000
0.583353 -7.6672087815 -0.0000000000 0.0000000000
0.583503 -7.6668457821 -0.0000000000 -0.0000000000
0.583653 -7.6664795308 -0.0000000000 -0.0000000000
0.583803 -7.6661100246 -0.0000000000 0.0000000000
0.583953 -7.6657372604 -0.0000000000 0.0000000000
0.584103 -7.6653612353 0.0000000000 0.0000000000
0.584253 -7.6649819462 -0.0000000000 0.0000000000
0.584403 -7.6645993901 -0.0000000000 0.0000000000
0.584553 -7.6642135641 -0.0000000000 0.0000000000
0.584703 -7.6638244651 -0.0000000000 0.0000000000
0.584853 -7.6634320901 -0.0000000000 0.0000000000
0.585003 -7.6630364361 -0.0000000000 0.0000000000
0.585153 -7.6626375001 -0.0000000000 0.0000000000
0.585303 -7.6622352792 -0.0000000000 0.0000000000
0.585453 -7.6618297703 -0.0000000000 0.0000000000
0.585603 -7.6614209705 -0.0000000000 0.0000000000
0.585753 -7.6610088767 -0.0000000000 0.0000000000
0.585903 -7.6605934860 -0.0000000000 0.0000000000
0.586053 -7.6601747954 0.0000000000 0.0000000000
0.586203 -7.6597528019 -0.0000000000 0.0000000000
0.586353 -7.6593275025 0.0000000000 0.0000000000
0.586503 -7.6588988943 0.0000000000 0.0000000000
0.586653 -7.6584669742 -0.0000000000 -0.0000000000
0.586803 -7.6580317394 -0.0000000000 0.0000000000
0.586953 -7.6575931868 -0.0000000000 -0.0000000000
0.587103 -7.6571513134 -0.0000000000 0.0000000000
0.587253 -7.6567061164 -0.0000000000 0.0000000000
0.587403 -7.6562575927 -0.0000000000 0.0000000000
0.587553 -7.6558057394 -0.0000000000 -0.0000000000
0.587703 -7.6553505536 -0.0000000000 -0.0000000000
0.587853 -7.6548920323 0.0000000001 0.0000000000
0.588003 -7.6544301724 0.0000000001 0.0000000000
0.588153 -7.6539649711 0.0000000001 0.0000000000
0.588303 -7.6534964255 0.0000000001 0.0000000000
0.588453 -7.6530245325 0.0000000001 -0.0000000000
0.588603 -7.6525492893 0.0000000001 -0.0000000000
0.588753 -7.6520706929 0.0000000000 -0.0000000000
0.588903 -7.6515887404 0.0000000000 -0.0000000000
0.589053 -7.6511034288 0.0000000000 -0.0000000000
0.589203 -7.6506147553 0.0000000000 -0.0000000000
0.589353 -7.6501227169 0.0000000000 -0.0000000000
0.589503 -7.6496273107 0.0000000000 -0.0000000000
0.589653 -7.6491285337 0.0000000000 -0.0000000000
0.589803 -7.6486263831 0.0000000000 -0.0000000000
0.589953 -7.6481208559 0.0000000000 0.0000000000
0.590103 -7.6476119493 0.0000000000 0.0000000000
0.590253 -7.6470996602 0.0000000000 0.0000000000
0.590403 -7.6465839860 0.0000000000 0.0000000000
0.590553 -7.6460649235 0.0000000000 0.0000000000
0.590703 -7.6455424700 0.0000000000 0.0000000000
0.590853 -7.6450166226 0.0000000000 0.0000000000
0.591003 -7.6444873783 0.0000000000 0.0000000000
0.591153 -7.6439547344 0.0000000000 0.0000000000
0.591303 -7.6434186878 0.0000000000 0.0000000000
0.591453 -7.6428792358 0.0000000000 0.0000000000
0.591603 -7.6423363754 0.0000000000 0.0000000000
0.591753 -7.6417901038 0.0000000000 0.0000000000
0.591903 -7.6412404182 0.0000000000 0.0000000000
0.592053 -7.6406873156 0.0000000000 0.0000000000
0.592203 -7.6401307933 0.0000000000 0.0000000000
0.592353 -7.6395708483 0.0000000000 0.0000000000
0.592503 -7.6390074779 0.0000000000 0.0000000000
0.592653 -7.6384406792 0.0000000000 0.0000000000
0.592803 -7.6378704493 0.0000000000 0.0000000000
0.592953 -7.6372967854 0.0000000000 0.0000000000
0.593103 -7.6367196847 0.0000000000 0.0000000000
0.593253 -7.6361391444 0.0000000000 0.0000000000
0.593403 -7.6355551617 0.0000000000 0.0000000000
0.593553 -7.6349677336 0.0000000000 0.0000000000
0.593703 -7.6343768575 0.0000000000 0.0000000000
0.593853 -7.6337825305 0.0000000000 0.0000000000
0.594003 -7.6331847498 0.0000000000 0.0000000000
0.594153 -7.6325835126 0.0000000000 0.0000000000
0.594303 -7.6319788161 0.0000000000 0.0000000000
0.594453 -7.6313706575 0.0000000000 0.0000000000
0.594603 -7.6307590342 0.0000000000 0.0000000000
0.594753 -7.6301439431 0.0000000000 0.0000000000
0.594903 -7.6295253817 0.0000000000 0.0000000000
0.595053 -7.6289033472 0.0000000000 0.0000000000
0.595203 -7.6282778366 0.0000000000 0.0000000000
0.595353 -7.6276488475 0.0000000000 0.0000000000
0.595503 -7.6270163768 0.0000000000 0.0000000000
0.595653 -7.6263804220 0.0000000000 0.0000000000
0.595803 -7.6257409803 0.0000000000 0.0000000000
0.595953 -7.6250980489 0.0000000000 0.0000000000
0.596103 -7.6244516250 0.0000000000 0.0000000000
0.596253 -7.6238017061 0.0000000000 0.0000000000
0.596403 -7.6231482894 0.0000000000 0.0000000000
0.596553 -7.6224913721 0.0000000000 0.0000000000
0.596703 -7.6218309515 0.0000000000 0.0000000000
0.596853 -7.6211670249 0.0000000000 0.0000000000
0.597003 -7.6204995897 0.0000000000 0.0000000000
0.597153 -7.6198286432 0.0000000000 0.0000000000
0.597303 -7.6191541825 0.0000000000 0.0000000000
0.597453 -7.6184762052 0.0000000000 0.0000000000
0.597603 -7.6177947085 0.0000000000 0.0000000000
0.597753 -7.6171096897 0.0000000000 0.0000000000
0.597903 -7.6164211462 0.0000000000 0.0000000000
0.598053 -7.6157290753 0.0000000000 0.0000000000
0.598203 -7.6150334743 0.0000000000 0.0000000000
0.598353 -7.6143343407 0.0000000000 0.0000000000
0.598503 -7.6136316718 0.0000000000 0.0000000000
0.598653 -7.6129254649 0.0000000000 0.0000000000
0.598803 -7.6122157175 0.0000000000 0.0000000000
0.598953 -7.6115024268 0.0000000000 0.0000000000
0.599103 -7.6107855904 0.0000000000 0.0000000000
0.599253 -7.6100652055 0.0000000000 0.0000000000
0.599403 -7.6093412697 0.0000000000 0.0000000000
0.599553 -7.6086137802 0.0000000000 0.0000000000
0.599703 -7.6078827346 0.0000000000 0.0000000000
0.599853 -7.6071481302 0.0000000000 0.0000000000
0.600003 -7.6064099645 0.0000000000 0.0000000000
0.600153 -7.6056682348 0.0000000000 0.0000000000
0.600303 -7.6049229387 0.0000000000 0.0000000000
0.600453 -7.6041740736 0.0000000000 0.0000000000
0.600603 -7.6034216369 0.0000000000 0.0000000000
0.600753 -7.6026656262 0.0000000000 0.0000000000
0.600903 -7.6019060388 0.0000000000 0.0000000000
0.601053 -7.6011428722 0.0000000000 0.0000000000
0.601203 -7.6003761240 0.0000000000 0.0000000000
0.601353 -7.5996057917 0.0000000000 0.0000000000
0.601503 -7.5988318726 0.0000000000 0.0000000000
0.601653 -7.5980543644 0.0000000000 0.0000000000
0.601803 -7.5972732645 0.0000000000 0.0000000000
0.601953 -7.5964885705 0.0000000000 0.0000000000
0.602103 -7.5957002799 0.0000000000 0.0000000000
0.602253 -7.5949083903 0.0000000000 0.0000000000
0.602403 -7.5941128991 0.0000000000 0.0000000000
0.602553 -7.5933138040 0.0000000000 0.0000000000
0.602703 -7.5925111024 0.0000000000 0.0000000000
0.602853 -7.5917047920 0.0000000000 0.0000000000
0.603003 -7.5908948703 0.0000000000 0.0000000000
0.603153 -7.5900813350 0.0000000000 0.0000000000
0.603303 -7.5892641835 0.0000000000 0.0000000000
0.603453 -7.5884434136 0.0000000000 0.0000000000
0.603603 -7.5876190228 0.0000000000 0.0000000000
0.603753 -7.5867910087 0.0000000000 0.0000000000
0.603903 -7.5859593690 0.0000000000 0.0000000000
0.604053 -7.5851241013 0.0000000000 0.0000000000
0.604203 -7.5842852032 0.0000000000 0.0000000000
0.604353 -7.5834426724 0.0000000000 0.0000000000
0.604503 -7.5825965065 0.0000000000 0.0000000000
0.604653 -7.5817467033 0.0000000000 0.0000000000
0.604803 -7.5808932603 0.0000000000 0.0000000000
0.604953 -7.5800361753 0.0000000000 0.0000000000
0.605103 -7.5791754460 0.0000000000 0.0000000000
0.605253 -7.5783110700 0.0000000000 0.0000000000
0.605403 -7.5774430451 0.0000000000 0.0000000000
0.605553 -7.5765713690 0.0000000000 0.0000000000
0.605703 -7.5756960395 0.0000000000 0.0000000000
0.605853 -7.5748170542 0.0000000000 0.0000000000
0.606003 -7.5739344109 0.0000000000 0.0000000000
0.606153 -7.5730481074 0.0000000000 0.0000000000
0.606303 -7.5721581414 0.0000000000 0.0000000000
0.606453 -7.5712645107 0.0000000000 0.0000000000
0.606603 -7.5703672132 0.0000000000 0.0000000000
0.606753 -7.5694662465 -0.0000000000 0.0000000000
0.606903 -7.5685616085 -0.0000000000 0.0000000000
0.607053 -7.5676532970 -0.0000000000 0.0000000000
0.607203 -7.5667413098 0.0000000000 0.0000000000
0.607353 -7.5658256448 0.0000000000 0.0000000000
0.607503 -7.5649062998 0.0000000000 0.0000000000
0.607653 -7.5639832727 0.0000000000 0.0000000000
0.607803 -7.5630565613 0.0000000000 0.0000000000
0.607953 -7.5621261635 0.0000000000 0.0000000000
0.608103 -7.5611920771 0.0000000000 0.0000000000
0.608253 -7.5602543001 0.0000000000 0.0000000000
0.608403 -7.5593128304 0.0000000000 0.0000000000
0.608553 -7.5583676658 0.0000000000 0.0000000000
0.608703 -7.5574188044 0.0000000000 0.0000000000
0.608853 -7.5564662439 0.0000000000 0.0000000000
0.609003 -7.5555099825 0.0000000000 0.0000000000
0.609153 -7.5545500180 0.0000000000 0.0000000000
0.609303 -7.5535863484 0.0000000000 0.0000000000
0.609453 -7.5526189716 0.0000000000 0.0000000000
0.609603 -7.5516478857 0.0000000000 0.0000000000
0.609753 -7.5506730887 0.0000000000 0.0000000000
0.609903 -7.5496945785 0.0000000000 0.0000000000
0.610053 -7.5487123532 0.0000000000 0.0000000000
0.610203 -7.5477264108 0.0000000000 0.0000000000
0.610353 -7.5467367493 0.0000000000 -0.0000000000
0.610503 -7.5457433669 0.0000000000 0.0000000000
0.610653 -7.5447462615 0.0000000000 0.0000000000
0.610803 -7.5437454312 0.0000000000 0.0000000000
0.610953 -7.5427408741 0.0000000000 0.0000000000
0.611103 -7.5417325884 0.0000000000 0.0000000000
0.611253 -7.5407205720 0.0000000000 0.0000000000
0.611403 -7.5397048232 0.0000000000 0.0000000000
0.611553 -7.5386853400 0.0000000000 0.0000000000
0.611703 -7.5376621207 0.0000000000 0.0000000000
0.611853 -7.5366351633 0.0000000000 0.0000000000
0.612003 -7.5356044660 0.0000000000 0.0000000000
0.612153 -7.5345700270 0.0000000000 0.0000000000
0.612303 -7.5335318445 0.0000000000 0.0000000000
0.612453 -7.5324899166 0.0000000000 0.0000000000
0.612603 -7.5314442417 0.0000000000 0.0000000000
0.612753 -7.5303948179 0.0000000000 0.0000000000
0.612903 -7.5293416434 0.0000000000 0.0000000000
0.613053 -7.5282847165 0.0000000000 0.0000000000
0.613203 -7.5272240354 0.0000000000 0.0000000000
0.613353 -7.5261595985 0.0000000000 0.0000000000
0.613503 -7.5250914040 0.0000000000 -0.0000000000
0.613653 -7.5240194502 0.0000000000 0.0000000000
0.613803 -7.5229437354 0.0000000000 0.0000000000
0.613953 -7.5218642579 0.0000000000 0.0000000000
0.614103 -7.5207810161 0.0000000000 0.0000000000
0.614253 -7.5196940083 0.0000000000 0.0000000000
0.614403 -7.5186032328 0.0000000000 0.0000000000
0.614553 -7.5175086881 0.0000000000 0.0000000000
0.614703 -7.5164103725 0.0000000000 0.0000000000
0.614853 -7.5153082845 -0.0000000000 0.0000000000
0.615003 -7.5142024223 0.0000000000 0.0000000000
0.615153 -7.5130927845 0.0000000000 0.0000000000
0.615303 -7.5119793695 0.0000000000 0.0000000000
0.615453 -7.5108621756 -0.0000000000 -0.0000000000
0.615603 -7.5097412015 -0.0000000000 0.0000000000
0.615753 -7.5086164456 -0.0000000000 0.0000000000
0.615903 -7.5074879062 -0.0000000000 0.0000000000
0.616053 -7.5063555821 -0.0000000000 0.0000000000
0.616203 -7.5052194715 -0.0000000000 0.0000000000
0.616353 -7.5040795732 -0.0000000000 -0.0000000000
0.616503 -7.5029358856 -0.0000000000 0.0000000000
0.616653 -7.5017884073 -0.0000000000 0.0000000000
0.616803 -7.5006371368 -0.0000000000 0.0000000000
0.616953 -7.4994820727 -0.0000000000 0.0000000000
0.617103 -7.4983232137 -0.0000000000 0.0000000000
0.617253 -7.4971605583 -0.0000000000 0.0000000000
0.617403 -7.4959941051 -0.0000000000 0.0000000000
0.617553 -7.4948238528 -0.0000000000 0.0000000000
0.617703 -7.4936498001 -0.0000000000 0.0000000000
0.617853 -7.4924719456 -0.0000000000 0.0000000000
0.618003 -7.4912902879 -0.0000000000 0.0000000000
0.618153 -7.4901048258 -0.0000000000 -0.0000000000
0.618303 -7.4889155579 -0.0000000000 0.0000000000
0.618453 -7.4877224831 -0.0000000000 -0.0000000000
0.618603 -7.4865255999 -0.0000000000 0.0000000000
0.618753 -7.4853249073 -0.0000000000 0.0000000000
0.618903 -7.4841204038 -0.0000000000 -0.0000000000
0.619053 -7.4829120884 -0.0000000000 0.0000000000
0.619203 -7.4816999598 -0.0000000000 0.0000000000
0.619353 -7.4804840168 -0.0000000000 0.0000000000
0.619503 -7.4792642582 -0.0000000000 0.0000000000
0.619653 -7.4780406829 -0.0000000000 0.0000000000
0.619803 -7.4768132896 -0.0000000000 0.0000000000
0.619953 -7.4755820774 -0.0000000000 0.0000000000
0.620103 -7.4743470450 -0.0000000000 0.0000000000
0.620253 -7.4731081913 -0.0000000000 0.0000000000
0.620403 -7.4718655153 -0.0000000000 0.0000000000
0.620553 -7.4706190158 -0.0000000000 0.0000000000
0.620703 -7.4693686919 -0.0000000000 0.0000000000
0.620853 -7.4681145424 -0.0000000000 0.0000000000
0.621003 -7.4668565664 -0.0000000000 0.0000000000
0.621153 -7.4655947628 -0.0000000000 0.0000000000
0.621303 -7.4643291306 -0.0000000000 0.0000000000
0.621453 -7.4630596688 0.0000000000 0.0000000000
0.621603 -7.4617863764 0.0000000000 0.0000000000
0.621753 -7.4605092526 0.0000000000 0.0000000000
0.621903 -7.4592282963 -0.0000000000 0.0000000000
0.622053 -7.4579435067 -0.0000000000 0.0000000000
0.622203 -7.4566548828 -0.0000000000 -0.0000000000
0.622353 -7.4553624237 -0.0000000000 -0.0000000000
0.622503 -7.4540661285 -0.0000000000 0.0000000000
0.622653 -7.4527659965 0.0000000000 0.0000000000
0.622803 -7.4514620266 0.0000000000 0.0000000000
0.622953 -7.4501542182 -0.0000000000 0.0000000000
0.623103 -7.4488425704 0.0000000000 0.0000000000
0.623253 -7.4475270824 0.0000000000 0.0000000000
0.623403 -7.4462077533 0.0000000000 0.0000000000
0.623553 -7.4448845825 0.0000000000 0.0000000000
0.623703 -7.4435575692 0.0000000000 0.0000000000
0.623853 -7.4422267126 0.0000000000 0.0000000000
0.624003 -7.4408920121 0.0000000000 0.0000000000
0.624153 -7.4395534668 0.0000000000 -0.0000000000
0.624303 -7.4382110762 0.0000000000 0.0000000000
0.624453 -7.4368648396 0.0000000000 0.0000000000
0.624603 -7.4355147562 0.0000000000 0.0000000000
0.624753 -7.4341608256 -0.0000000000 0.0000000000
0.624903 -7.4328030469 -0.0000000000 0.0000000000
0.625053 -7.4314414197 0.0000000000 0.0000000000
0.625203 -7.4300759433 0.0000000000 0.0000000000
0.625353 -7.4287066172 0.0000000000 0.0000000000
0.625503 -7.4273334408 0.0000000000 0.0000000000
0.625653 -7.4259564136 0.0000000000 0.0000000000
0.625803 -7.4245755349 0.0000000000 0.0000000000
0.625953 -7.4231908045 0.0000000000 0.0000000000
0.626103 -7.4218022216 0.0000000000 0.0000000000
0.626253 -7.4204097859 0.0000000000 0.0000000000
0.626403 -7.4190134969 0.0000000000 0.0000000000
0.626553 -7.4176133542 0.0000000000 0.0000000000
0.626703 -7.4162093573 0.0000000000 0.0000000000
0.626853 -7.4148015058 0.0000000000 0.0000000000
0.627003 -7.4133897994 0.0000000000 0.0000000000
0.627153 -7.4119742376 0.0000000000 0.0000000000
0.627303 -7.4105548201 0.0000000000 0.0000000000
0.627453 -7.4091315466 0.0000000000 0.0000000000
0.627603 -7.4077044167 0.0000000000 0.0000000000
0.627753 -7.4062734301 0.0000000000 0.0000000000
0.627903 -7.4048385865 0.0000000000 0.0000000000
0.628053 -7.4033998858 0.0000000000 0.0000000000
0.628203 -7.4019573275 0.0000000000 0.0000000000
0.628353 -7.4005109115 0.0000000000 0.0000000000
0.628503 -7.3990606375 0.0000000000 0.0000000000
0.628653 -7.3976065054 -0.0000000000 0.0000000000
0.628803 -7.3961485149 0.0000000000 0.0000000000
0.628953 -7.3946866659 0.0000000000 0.0000000000
0.629103 -7.3932209582 0.0000000000 0.0000000000
0.629253 -7.3917513917 0.0000000000 0.0000000000
0.629403 -7.3902779663 0.0000000000 0.0000000000
0.629553 -7.3888006818 -0.0000000000 0.0000000000
0.629703 -7.3873195383 -0.0000000000 0.0000000000
0.629853 -7.3858345356 -0.0000000000 -0.0000000000
0.630003 -7.3843456736 -0.0000000000 -0.0000000000
0.630153 -7.3828529524 -0.0000000000 0.0000000000
0.630303 -7.3813563719 -0.0000000000 0.0000000000
0.630453 -7.3798559321 -0.0000000000 -0.0000000000
0.630603 -7.3783516331 -0.0000000000 -0.0000000000
0.630753 -7.3768434749 -0.0000000000 0.0000000000
0.630903 -7.3753314575 -0.0000000000 0.0000000000
0.631053 -7.3738155810 -0.0000000000 0.0000000000
0.631203 -7.3722958456 -0.0000000000 0.0000000000
0.631353 -7.3707722512 -0.0000000000 0.0000000000
0.631503 -7.3692447981 -0.0000000000 0.0000000000
0.631653 -7.3677134864 -0.0000000000 -0.0000000000
0.631803 -7.3661783163 -0.0000000000 -0.0000000000
0.631953 -7.3646392879 -0.0000000000 -0.0000000000
0.632103 -7.3630964014 -0.0000000000 -0.0000000000
0.632253 -7.3615496571 -0.0000000000 0.0000000000
0.632403 -7.3599990551 -0.0000000000 -0.0000000000
0.632553 -7.3584445958 -0.0000000000 0.0000000000
0.632703 -7.3568862793 -0.0000000000 -0.0000000000
0.632853 -7.3553241061 -0.0000000000 -0.0000000000
0.633003 -7.3537580763 -0.0000000000 0.0000000000
0.633153 -7.3521881904 -0.0000000000 0.0000000000
0.633303 -7.3506144486 -0.0000000000 -0.0000000000
0.633453 -7.3490368513 -0.0000000000 -0.0000000000
0.633603 -7.3474553989 -0.0000000000 0.0000000000
0.633753 -7.3458700917 -0.0000000000 0.0000000000
0.633903 -7.3442809303 -0.0000000000 -0.0000000000
0.634053 -7.3426879150 -0.0000000000 -0.0000000000
0.634203 -7.3410910462 -0.0000000000 0.0000000000
0.634353 -7.3394903245 -0.0000000000 0.0000000000
0.634503 -7.3378857503 -0.0000000000 -0.0000000000
0.634653 -7.3362773240 -0.0000000000 -0.0000000000
0.634803 -7.3346650464 -0.0000000000 0.0000000000
0.634953 -7.3330489178 -0.0000000000 0.0000000000
0.635103 -7.3314289388 -0.0000000000 0.0000000000
0.635253 -7.3298051100 -0.0000000000 -0.0000000000
0.635403 -7.3281774320 -0.0000000000 -0.0000000000
0.635553 -7.3265459054 -0.0000000000 0.0000000000
0.635703 -7.3249105309 -0.0000000000 0.0000000000
0.635853 -7.3232713090 -0.0000000000 -0.0000000000
0.636003 -7.3216282404 -0.0000000000 -0.0000000000
0.636153 -7.3199813258 -0.0000000000 -0.0000000000
0.636303 -7.3183305660 -0.0000000000 -0.0000000000
0.636453 -7.3166759616 -0.0000000000 0.0000000000
0.636603 -7.3150175133 -0.0000000000 0.0000000000
0.636753 -7.3133552219 -0.0000000000 -0.0000000000
0.636903 -7.3116890883 -0.0000000000 -0.0000000000
0.637053 -7.3100191131 -0.0000000000 -0.0000000000
0.637203 -7.3083452972 -0.0000000000 -0.0000000000
0.637353 -7.3066676413 -0.0000000000 0.0000000000
0.637503 -7.3049861465 -0.0000000000 0.0000000000
0.637653 -7.3033008134 -0.0000000000 -0.0000000000
0.637803 -7.3016116430 -0.0000000000 0.0000000000
0.637953 -7.2999186362 -0.0000000000 0.0000000000
0.638103 -7.2982217939 -0.0000000000 0.0000000000
0.638253 -7.2965211170 -0.0000000000 0.0000000000
0.638403 -7.2948166065 -0.0000000000 -0.0000000000
0.638553 -7.2931082633 -0.0000000000 -0.0000000000
0.638703 -7.2913960884 -0.0000000000 0.0000000000
0.638853 -7.2896800829 -0.0000000000 -0.0000000000
0.639003 -7.2879602477 -0.0000000000 -0.0000000000
0.639153 -7.2862365839 -0.0000000000 -0.0000000000
0.639303 -7.2845090926 -0.0000000000 -0.0000000000
0.639453 -7.2827777747 -0.0000000000 0.0000000000
0.639603 -7.2810426315 -0.0000000000 -0.0000000000
0.639753 -7.2793036640 -0.0000000000 -0.0000000000
0.639903 -7.2775608733 -0.0000000000 -0.0000000000
0.640053 -7.2758142606 -0.0000000000 0.0000000000
0.640203 -7.2740638271 -0.0000000000 0.0000000000
0.640353 -7.2723095739 -0.0000000000 0.0000000000
0.640503 -7.2705515022 0.0000000000 0.0000000000
0.640653 -7.2687896133 0.0000000000 0.0000000000
0.640803 -7.2670239083 -0.0000000000 -0.0000000000
0.640953 -7.2652543886 -0.0000000000 -0.0000000000
0.641103 -7.2634810554 -0.0000000000 -0.0000000000
0.641253 -7.2617039100 -0.0000000000 -0.0000000000
0.641403 -7.2599229536 -0.0000000000 -0.0000000000
0.641553 -7.2581381876 -0.0000000000 -0.0000000000
0.641703 -7.2563496134 -0.0000000000 -0.0000000000
0.641853 -7.2545572323 -0.0000000000 -0.0000000000
0.642003 -7.2527610457 -0.0000000000 -0.0000000000
0.642153 -7.2509610549 -0.0000000000 -0.0000000000
0.642303 -7.2491572613 -0.0000000000 0.0000000000
0.642453 -7.2473496665 -0.0000000000 -0.0000000000
0.642603 -7.2455382718 -0.0000000000 -0.0000000000
0.642753 -7.2437230787 -0.0000000000 -0.0000000000
0.642903 -7.2419040886 -0.0000000000 -0.0000000000
0.643053 -7.2400813032 -0.0000000000 -0.0000000000
0.643203 -7.2382547237 -0.0000000000 -0.0000000000
0.643353 -7.2364243519 -0.0000000000 -0.0000000000
0.643503 -7.2345901892 -0.0000000000 -0.0000000000
0.643653 -7.2327522372 -0.0000000000 -0.0000000000
0.643803 -7.2309104975 -0.0000000000 -0.0000000000
0.643953 -7.2290649717 -0.0000000000 -0.0000000000
0.644103 -7.2272156613 -0.0000000000 -0.0000000000
0.644253 -7.2253625681 -0.0000000000 0.0000000000
0.644403 -7.2235056936 -0.0000000000 -0.0000000000
0.644553 -7.2216450395 -0.0000000000 -0.0000000000
0.644703 -7.2197806075 -0.0000000000 -0.0000000000
0.644853 -7.2179123993 -0.0000000000 -0.0000000000
0.645003 -7.2160404166 -0.0000000000 -0.0000000000
0.645153 -7.2141646612 -0.0000000000 -0.0000000000
0.645303 -7.2122851347 -0.0000000000 -0.0000000000
0.645453 -7.2104018390 -0.0000000000 0.0000000000
0.645603 -7.2085147757 -0.0000000000 -0.0000000000
0.645753 -7.2066239468 -0.0000000000 -0.0000000000
0.645903 -7.2047293540 -0.0000000000 -0.0000000000
0.646053 -7.2028309991 -0.0000000000 -0.0000000000
0.646203 -7.2009288840 -0.0000000000 0.0000000000
0.646353 -7.1990230105 -0.0000000000 0.0000000000
0.646503 -7.1971133806 -0.0000000000 -0.0000000000
0.646653 -7.1951999961 -0.0000000000 -0.0000000000
0.646803 -7.1932828588 -0.0000000000 -0.0000000000
0.646953 -7.1913619708 -0.0000000000 0.0000000000
0.647103 -7.1894373340 -0.0000000000 -0.0000000000
0.647253 -7.1875089503 -0.0000000000 0.0000000000
0.647403 -7.1855768217 -0.0000000000 -0.0000000000
0.647553 -7.1836409501 -0.0000000000 0.0000000000
0.647703 -7.1817013377 -0.0000000000 0.0000000000
0.647853 -7.1797579863 -0.0000000000 0.0000000000
0.648003 -7.1778108980 -0.0000000000 -0.0000000000
0.648153 -7.1758600749 -0.0000000000 -0.0000000000
0.648303 -7.1739055191 -0.0000000000 -0.0000000000
0.648453 -7.1719472325 -0.0000000000 -0.0000000000
0.648603 -7.1699852174 -0.0000000000 0.0000000000
0.648753 -7.1680194758 -0.0000000000 0.0000000000
0.648903 -7.1660500097 -0.0000000000 0.0000000000
0.649053 -7.1640768215 -0.0000000000 0.0000000000
0.649203 -7.1620999132 -0.0000000000 0.0000000000
0.649353 -7.1601192869 -0.0000000000 0.0000000000
0.649503 -7.1581349449 -0.0000000000 -0.0000000000
0.649653 -7.1561468894 -0.0000000000 -0.0000000000
0.649803 -7.1541551225 -0.0000000000 -0.0000000000
0.649953 -7.1521596466 -0.0000000000 0.0000000000
0.650103 -7.1501604638 -0.0000000000 0.0000000000
0.650253 -7.1481575763 -0.0000000000 0.0000000000
0.650403 -7.1461509866 -0.0000000000 0.0000000000
0.650553 -7.1441406968 -0.0000000000 -0.0000000000
0.650703 -7.1421267092 -0.0000000000 0.0000000000
0.650853 -7.1401090261 -0.0000000000 0.0000000000
0.651003 -7.1380876500 0.0000000000 0.0000000000
0.651153 -7.1360625830 0.0000000000 0.0000000000
0.651303 -7.1340338276 0.0000000000 0.0000000000
0.651453 -7.1320013862 0.0000000000 0.0000000000
0.651603 -7.1299652610 -0.0000000000 0.0000000000
0.651753 -7.1279254546 -0.0000000000 0.0000000000
0.651903 -7.1258819693 0.0000000000 0.0000000000
0.652053 -7.1238348075 0.0000000000 0.0000000000
0.652203 -7.1217839717 0.0000000000 0.0000000000
0.652353 -7.1197294642 0.0000000000 0.0000000000
0.652503 -7.1176712877 -0.0000000000 -0.0000000000
0.652653 -7.1156094445 -0.0000000000 -0.0000000000
0.652803 -7.1135439371 -0.0000000000 -0.0000000000
0.652953 -7.1114747681 0.0000000000 0.0000000000
0.653103 -7.1094019399 -0.0000000000 0.0000000000
0.653253 -7.1073254551 0.0000000000 0.0000000000
0.653403 -7.1052453161 -0.0000000000 0.0000000000
0.653553 -7.1031615257 0.0000000000 0.0000000000
0.653703 -7.1010740862 0.0000000000 0.0000000000
0.653853 -7.0989830003 -0.0000000000 0.0000000000
0.654003 -7.0968882706 -0.0000000000 -0.0000000000
0.654153 -7.0947898997 0.0000000000 0.0000000000
0.654303 -7.0926878902 0.0000000000 0.0000000000
0.654453 -7.0905822446 -0.0000000000 -0.0000000000
0.654603 -7.0884729657 -0.0000000000 -0.0000000000
0.654753 -7.0863600561 -0.0000000000 -0.0000000000
0.654903 -7.0842435184 -0.0000000000 0.0000000000
0.655053 -7.0821233554 -0.0000000000 -0.0000000000
0.655203 -7.0799995696 -0.0000000000 0.0000000000
0.655353 -7.0778721638 -0.0000000000 -0.0000000000
0.655503 -7.0757411407 -0.0000000000 -0.0000000000
0.655653 -7.0736065030 -0.0000000000 0.0000000000
0.655803 -7.0714682535 -0.0000000000 0.0000000000
0.655953 -7.0693263948 0.0000000000 0.0000000000
0.656103 -7.0671809297 -0.0000000000 0.0000000000
0.656253 -7.0650318610 0.0000000000 0.0000000000
0.656403 -7.0628791914 0.0000000000 0.0000000000
0.656553 -7.0607229237 0.0000000000 0.0000000000
0.656703 -7.0585630608 0.0000000000 0.0000000000
0.656853 -7.0563996053 -0.0000000000 0.0000000000
0.657003 -7.0542325602 -0.0000000000 0.0000000000
0.657153 -7.0520619282 -0.0000000000 0.0000000000
0.657303 -7.0498877122 -0.0000000000 0.0000000000
0.657453 -7.0477099149 -0.0000000000 -0.0000000000
0.657603 -7.0455285394 -0.0000000000 0.0000000000
0.657753 -7.0433435883 -0.0000000000 0.0000000000
0.657903 -7.0411550646 -0.0000000000 0.0000000000
0.658053 -7.0389629712 -0.0000000000 0.0000000000
0.658203 -7.0367673110 0.0000000000 0.0000000000
0.658353 -7.0345680868 0.0000000000 0.0000000000
0.658503 -7.0323653015 0.0000000000 0.0000000000
0.658653 -7.0301589581 0.0000000000 -0.0000000000
0.658803 -7.0279490595 0.0000000000 0.0000000000
0.658953 -7.0257356086 0.0000000000 -0.0000000000
0.659103 -7.0235186084 0.0000000000 0.0000000000
0.659253 -7.0212980618 0.0000000000 0.0000000000
0.659403 -7.0190739718 0.0000000000 0.0000000000
0.659553 -7.0168463413 0.0000000000 0.0000000000
0.659703 -7.0146151733 0.0000000000 0.0000000000
0.659853 -7.0123804708 0.0000000000 -0.0000000000
0.660003 -7.0101422368 0.0000000000 0.0000000000
0.660153 -7.0079004743 0.0000000000 0.0000000000
0.660303 -7.0056551863 0.0000000000 0.0000000000
0.660453 -7.0034063758 0.0000000000 0.0000000000
0.660603 -7.0011540458 -0.0000000000 0.0000000000
0.660753 -6.9988981993 0.0000000000 0.0000000000
0.660903 -6.9966388395 -0.0000000000 0.0000000000
0.661053 -6.9943759693 0.0000000000 0.0000000000
0.661203 -6.9921095917 0.0000000000 0.0000000000
0.661353 -6.9898397099 0.0000000000 0.0000000000
0.661503 -6.9875663269 0.0000000000 0.0000000000
0.661653 -6.9852894458 0.0000000000 0.0000000000
0.661803 -6.9830090696 -0.0000000000 0.0000000000
0.661953 -6.9807252014 0.0000000000 0.0000000000
0.662103 -6.9784378444 0.0000000000 0.0000000000
0.662253 -6.9761470016 0.0000000000 0.0000000000
0.662403 -6.9738526760 0.0000000000 0.0000000000
0.662553 -6.9715548709 0.0000000000 0.0000000000
0.662703 -6.9692535894 0.0000000000 0.0000000000
0.662853 -6.9669488345 0.0000000000 0.0000000000
0.663003 -6.9646406094 0.0000000000 0.0000000000
0.663153 -6.9623289171 0.0000000000 0.0000000000
0.663303 -6.9600137609 0.0000000000 0.0000000000
0.663453 -6.9576951439 0.0000000000 0.0000000000
0.663603 -6.9553730692 0.0000000000 0.0000000000
0.663753 -6.9530475400 0.0000000000 0.0000000000
0.663903 -6.9507185595 0.0000000000 0.0000000000
0.664053 -6.9483861307 0.0000000000 0.0000000000
0.664203 -6.9460502568 0.0000000000 -0.0000000000
0.664353 -6.9437109411 0.0000000000 0.0000000000
0.664503 -6.9413681866 0.0000000000 0.0000000000
0.664653 -6.9390219966 0.0000000000 0.0000000000
0.664803 -6.9366723743 0.0000000000 -0.0000000000
0.664953 -6.9343193228 0.0000000000 0.0000000000
0.665103 -6.9319628453 0.0000000000 0.0000000000
0.665253 -6.9296029450 0.0000000000 0.0000000000
0.665403 -6.9272396251 0.0000000000 0.0000000000
0.665553 -6.9248728888 0.0000000000 0.0000000000
0.665703 -6.9225027393 0.0000000000 0.0000000000
0.665853 -6.9201291798 0.0000000000 -0.0000000000
0.666003 -6.9177522135 0.0000000000 0.0000000000
0.666153 -6.9153718436 0.0000000000 0.0000000000
0.666303 -6.9129880733 0.0000000000 0.0000000000
0.666453 -6.9106009059 0.0000000000 0.0000000000
0.666603 -6.9082103446 0.0000000000 0.0000000000
0.666753 -6.9058163925 0.0000000000 0.0000000000
0.666903 -6.9034190529 0.0000000000 0.0000000000
0.667053 -6.9010183291 0.0000000000 0.0000000000
0.667203 -6.8986142242 0.0000000000 0.0000000000
0.667353 -6.8962067415 0.0000000000 0.0000000000
0.667503 -6.8937958842 0.0000000000 0.0000000000
0.667653 -6.8913816555 0.0000000000 -0.0000000000
0.667803 -6.8889640587 0.0000000000 0.0000000000
0.667953 -6.8865430970 0.0000000000 0.0000000000
0.668103 -6.8841187736 0.0000000000 0.0000000000
0.668253 -6.8816910918 0.0000000000 0.0000000000
0.668403 -6.8792600548 0.0000000000 0.0000000000
0.668553 -6.8768256659 0.0000000000 0.0000000000
0.668703 -6.8743879282 0.0000000000 0.0000000000
0.668853 -6.8719468450 0.0000000000 0.0000000000
0.669003 -6.8695024196 0.0000000000 0.0000000000
0.669153 -6.8670546552 0.0000000000 0.0000000000
0.669303 -6.8646035550 0.0000000000 0.0000000000
0.669453 -6.8621491222 0.0000000000 0.0000000000
0.669603 -6.8596913602 0.0000000000 0.0000000000
0.669753 -6.8572302721 0.0000000000 0.0000000000
0.669903 -6.8547658612 0.0000000000 0.0000000000
0.670053 -6.8522981306 0.0000000000 0.0000000000
0.670203 -6.8498270838 0.0000000000 0.0000000000
0.670353 -6.8473527238 0.0000000000 0.0000000000
0.670503 -6.8448750539 0.0000000000 0.0000000000
0.670653 -6.8423940774 0.0000000000 0.0000000000
0.670803 -6.8399097974 0.0000000000 0.0000000000
0.670953 -6.8374222172 0.0000000000 0.0000000000
0.671103 -6.8349313401 0.0000000000 0.0000000000
0.671253 -6.8324371692 0.0000000000 0.0000000000
0.671403 -6.8299397078 0.0000000000 0.0000000000
0.671553 -6.8274389591 0.0000000000 0.0000000000
0.671703 -6.8249349264 0.0000000000 0.0000000000
0.671853 -6.8224276127 0.0000000000 0.0000000000
0.672003 -6.8199170214 0.0000000000 0.0000000000
0.672153 -6.8174031557 0.0000000000 0.0000000000
0.672303 -6.8148860188 0.0000000000 0.0000000000
0.672453 -6.8123656138 0.0000000000 0.0000000000
0.672603 -6.8098419441 0.0000000000 -0.0000000000
0.672753 -6.8073150127 0.0000000000 0.0000000000
0.672903 -6.8047848229 0.0000000000 0.0000000000
0.673053 -6.8022513779 0.0000000000 0.0000000000
0.673203 -6.7997146808 0.0000000000 0.0000000000
0.673353 -6.7971747350 0.0000000000 0.0000000000
0.673503 -6.7946315434 0.0000000000 0.0000000000
0.673653 -6.7920851094 0.0000000000 -0.0000000000
0.673803 -6.7895354362 0.0000000000 0.0000000000
0.673953 -6.7869825267 0.0000000000 0.0000000000
0.674103 -6.7844263844 0.0000000000 0.0000000000
0.674253 -6.7818670122 0.0000000000 0.0000000000
0.674403 -6.7793044134 0.0000000000 0.0000000000
0.674553 -6.7767385911 0.0000000000 0.0000000000
0.674703 -6.7741695485 0.0000000000 0.0000000000
0.674853 -6.7715972888 0.0000000000 0.0000000000
0.675003 -6.7690218150 0.0000000000 0.0000000000
0.675153 -6.7664431302 0.0000000000 0.0000000000
0.675303 -6.7638612377 0.0000000000 0.0000000000
0.675453 -6.7612761406 0.0000000000 0.0000000000
0.675603 -6.7586878419 0.0000000000 0.0000000000
0.675753 -6.7560963449 0.0000000000 0.0000000000
0.675903 -6.7535016525 0.0000000000 0.0000000000
0.676053 -6.7509037679 -0.0000000000 -0.0000000000
0.676203 -6.7483026942 0.0000000000 0.0000000000
0.676353 -6.7456984344 0.0000000000 0.0000000000
0.676503 -6.7430909918 0.0000000000 0.0000000000
0.676653 -6.7404803693 0.0000000000 0.0000000000
0.676803 -6.7378665700 -0.0000000000 -0.0000000000
0.676953 -6.7352495970 0.0000000000 0.0000000000
0.677103 -6.7326294533 -0.0000000000 0.0000000000
0.677253 -6.7300061420 -0.0000000000 0.0000000000
0.677403 -6.7273796662 -0.0000000000 -0.0000000000
0.677553 -6.7247500288 -0.0000000000 0.0000000000
0.677703 -6.7221172329 -0.0000000000 -0.0000000000
0.677853 -6.7194812816 -0.0000000000 -0.0000000000
0.678003 -6.7168421778 -0.0000000000 -0.0000000000
0.678153 -6.7141999246 -0.0000000000 -0.0000000000
0.678303 -6.7115545249 -0.0000000000 -0.0000000000
0.678453 -6.7089059817 -0.0000000000 0.0000000000
0.678603 -6.7062542981 -0.0000000000 0.0000000000
0.678753 -6.7035994769 -0.0000000000 0.0000000000
0.678903 -6.7009415213 -0.0000000000 0.0000000000
0.679053 -6.6982804341 -0.0000000000 0.0000000000
0.679203 -6.6956162182 -0.0000000000 0.0000000000
0.679353 -6.6929488767 -0.0000000000 -0.0000000000
0.679503 -6.6902784125 -0.0000000000 0.0000000000
0.679653 -6.6876048284 -0.0000000000 0.0000000000
0.679803 -6.6849281275 -0.0000000000 -0.0000000000
0.679953 -6.6822483125 -0.0000000000 0.0000000000
0.680103 -6.6795653865 -0.0000000000 0.0000000000
0.680253 -6.6768793523 -0.0000000000 0.0000000000
0.680403 -6.6741902127 -0.0000000000 0.0000000000
0.680553 -6.6714979707 -0.0000000000 0.0000000000
0.680703 -6.6688026292 -0.0000000000 0.0000000000
0.680853 -6.6661041908 -0.0000000000 0.0000000000
0.681003 -6.6634026587 -0.0000000000 0.0000000000
0.681153 -6.6606980354 -0.0000000000 0.0000000000
0.681303 -6.6579903239 -0.0000000000 -0.0000000000
0.681453 -6.6552795270 -0.0000000000 0.0000000000
0.681603 -6.6525656475 -0.0000000000 0.0000000000
0.681753 -6.6498486882 -0.0000000000 0.0000000000
0.681903 -6.6471286518 -0.0000000000 0.0000000000
0.682053 -6.6444055411 -0.0000000000 0.0000000000
0.682203 -6.6416793589 -0.0000000000 0.0000000000
0.682353 -6.6389501080 -0.0000000000 0.0000000000
0.682503 -6.6362177910 -0.0000000000 0.0000000000
0.682653 -6.6334824108 -0.0000000000 0.0000000000
0.682803 -6.6307439699 -0.0000000000 0.0000000000
0.682953 -6.6280024712 -0.0000000000 0.0000000000
0.683103 -6.6252579174 -0.0000000000 0.0000000000
0.683253 -6.6225103110 0.0000000000 0.0000000000
0.683403 -6.6197596548 -0.0000000000 -0.0000000000
0.683553 -6.6170059514 -0.0000000000 -0.0000000000
0.683703 -6.6142492036 0.0000000000 0.0000000000
0.683853 -6.6114894138 -0.0000000000 0.0000000000
0.684003 -6.6087265848 -0.0000000000 0.0000000000
0.684153 -6.6059607192 -0.0000000000 -0.0000000000
0.684303 -6.6031918195 -0.0000000000 0.0000000000
0.684453 -6.6004198884 -0.0000000000 0.0000000000
0.684603 -6.5976449284 -0.0000000000 0.0000000000
0.684753 -6.5948669421 0.0000000000 0.0000000000
0.684903 -6.5920859321 0.0000000000 0.0000000000
0.685053 -6.5893019008 -0.0000000000 0.0000000000
0.685203 -6.5865148509 -0.0000000000 0.0000000000
0.685353 -6.5837247848 -0.0000000000 0.0000000000
0.685503 -6.5809317050 -0.0000000000 -0.0000000000
0.685653 -6.5781356140 0.0000000000 0.0000000000
0.685803 -6.5753365143 -0.0000000000 -0.0000000000
0.685953 -6.5725344084 -0.0000000000 0.0000000000
0.686103 -6.5697292987 -0.0000000000 0.0000000000
0.686253 -6.5669211876 0.0000000000 0.0000000000
0.686403 -6.5641100776 0.0000000000 0.0000000000
0.686553 -6.5612959710 0.0000000000 0.0000000000
0.686703 -6.5584788703 -0.0000000000 0.0000000000
0.686853 -6.5556587779 0.0000000000 0.0000000000
0.687003 -6.5528356961 -0.0000000000 0.0000000000
0.687153 -6.5500096272 0.0000000000 0.0000000000
0.687303 -6.5471805737 -0.0000000000 -0.0000000000
0.687453 -6.5443485378 -0.0000000000 0.0000000000
0.687603 -6.5415135218 -0.0000000000 -0.0000000000
0.687753 -6.5386755281 -0.0000000000 0.0000000000
0.687903 -6.5358345589 -0.0000000000 0.0000000000
0.688053 -6.5329906166 -0.0000000000 0.0000000000
0.688203 -6.5301437032 -0.0000000000 0.0000000000
0.688353 -6.5272938212 -0.0000000000 0.0000000000
0.688503 -6.5244409727 0.0000000000 0.0000000000
0.688653 -6.5215851599 -0.0000000000 -0.0000000000
0.688803 -6.5187263851 -0.0000000000 0.0000000000
0.688953 -6.5158646503 -0.0000000000 0.0000000000
0.689103 -6.5129999579 -0.0000000000 -0.0000000000
0.689253 -6.5101323098 -0.0000000000 0.0000000000
0.689403 -6.5072617084 0.0000000000 0.0000000000
0.689553 -6.5043881556 0.0000000000 0.0000000000
0.689703 -6.5015116536 -0.0000000000 0.0000000000
0.689853 -6.4986322045 0.0000000000 0.0000000000
0.690003 -6.4957498103 -0.0000000000 0.0000000000
0.690153 -6.4928644732 -0.0000000000 0.0000000000
0.690303 -6.4899761951 -0.0000000000 0.0000000000
0.690453 -6.4870849781 -0.0000000000 0.0000000000
0.690603 -6.4841908242 0.0000000000 0.0000000000
0.690753 -6.4812937354 0.0000000000 0.0000000000
0.690903 -6.4783937137 -0.0000000000 0.0000000000
0.691053 -6.4754907611 0.0000000000 0.0000000000
0.691203 -6.4725848795 0.0000000000 0.0000000000
0.691353 -6.4696760708 -0.0000000000 -0.0000000000
0.691503 -6.4667643369 -0.0000000000 0.0000000000
0.691653 -6.4638496798 -0.0000000000 -0.0000000000
0.691803 -6.4609321013 -0.0000000000 -0.0000000000
0.691953 -6.4580116033 -0.0000000000 0.0000000000
0.692103 -6.4550881877 -0.0000000000 -0.0000000000
0.692253 -6.4521618563 0.0000000000 0.0000000000
0.692403 -6.4492326108 -0.0000000000 -0.0000000000
0.692553 -6.4463004532 0.0000000000 -0.0000000000
0.692703 -6.4433653852 -0.0000000000 0.0000000000
0.692853 -6.4404274086 0.0000000000 0.0000000000
0.693003 -6.4374865251 0.0000000000 0.0000000000
0.693153 -6.4345427364 0.0000000000 0.0000000000
0.693303 -6.4315960443 -0.0000000000 0.0000000000
0.693453 -6.4286464505 0.0000000000 0.0000000000
0.693603 -6.4256939567 0.0000000000 0.0000000000
0.693753 -6.4227385645 0.0000000000 0.0000000000
0.693903 -6.4197802755 0.0000000000 0.0000000000
0.694053 -6.4168190915 0.0000000000 0.0000000000
0.694203 -6.4138550140 0.0000000000 0.0000000000
0.694353 -6.4108880446 0.0000000000 0.0000000000
0.694503 -6.4079181849 0.0000000000 0.0000000000
0.694653 -6.4049454366 0.0000000000 0.0000000000
0.694803 -6.4019698010 0.0000000000 0.0000000000
0.694953 -6.3989912797 0.0000000000 -0.0000000000
0.695103 -6.3960098744 0.0000000000 0.0000000000
0.695253 -6.3930255863 0.0000000000 0.0000000000
0.695403 -6.3900384172 0.0000000000 0.0000000000
0.695553 -6.3870483682 0.0000000000 0.0000000000
0.695703 -6.3840554410 0.0000000000 0.0000000000
0.695853 -6.3810596370 0.0000000000 0.0000000000
0.696003 -6.3780609575 0.0000000000 0.0000000000
0.696153 -6.3750594039 0.0000000000 0.0000000000
0.696303 -6.3720549777 -0.0000000000 0.0000000000
0.696453 -6.3690476800 0.0000000000 0.0000000000
0.696603 -6.3660375124 0.0000000000 0.0000000000
0.696753 -6.3630244761 0.0000000000 0.0000000000
0.696903 -6.3600085723 0.0000000000 0.0000000000
0.697053 -6.3569898024 -0.0000000000 0.0000000000
0.697203 -6.3539681677 0.0000000000 0.0000000000
0.697353 -6.3509436693 0.0000000000 0.0000000000
0.697503 -6.3479163085 -0.0000000000 -0.0000000000
0.697653 -6.3448860865 -0.0000000000 -0.0000000000
0.697803 -6.3418530045 -0.0000000000 -0.0000000000
0.697953 -6.3388170636 -0.0000000000 -0.0000000000
0.698103 -6.3357782650 -0.0000000000 -0.0000000000
0.698253 -6.3327366098 -0.0000000000 0.0000000000
0.698403 -6.3296920992 -0.0000000000 -0.0000000000
0.698553 -6.3266447342 -0.0000000000 -0.0000000000
0.698703 -6.3235945158 -0.0000000000 -0.0000000000
0.698853 -6.3205414452 -0.0000000000 -0.0000000000
0.699003 -6.3174855234 -0.0000000000 -0.0000000000
0.699153 -6.3144267514 -0.0000000000 0.0000000000
0.699303 -6.3113651301 -0.0000000000 -0.0000000000
0.699453 -6.3083006607 -0.0000000000 -0.0000000000
0.699603 -6.3052333440 -0.0000000000 0.0000000000
0.699753 -6.3021631809 -0.0000000000 -0.0000000000
0.699903 -6.2990901724 -0.0000000000 0.0000000000
0.700053 -6.2960143194 -0.0000000000 -0.0000000000
0.700203 -6.2929356228 -0.0000000000 -0.0000000000
0.700353 -6.2898540834 -0.0000000000 0.0000000000
0.700503 -6.2867697021 -0.0000000000 -0.0000000000
0.700653 -6.2836824797 -0.0000000000 0.0000000000
0.700803 -6.2805924169 -0.0000000000 0.0000000000
0.700953 -6.2774995147 -0.0000000000 0.0000000000
0.701103 -6.2744037738 -0.0000000000 0.0000000000
0.701253 -6.2713051948 -0.0000000000 0.0000000000
0.701403 -6.2682037786 -0.0000000000 0.0000000000
0.701553 -6.2650995258 -0.0000000000 0.0000000000
0.701703 -6.2619924371 -0.0000000000 0.0000000000
0.701853 -6.2588825133 -0.0000000000 -0.0000000000
0.702003 -6.2557697548 -0.0000000000 0.0000000000
0.702153 -6.2526541625 -0.0000000000 -0.0000000000
0.702303 -6.2495357368 -0.0000000000 0.0000000000
0.702453 -6.2464144784 -0.0000000000 0.0000000000
0.702603 -6.2432903878 -0.0000000000 -0.0000000000
0.702753 -6.2401634656 -0.0000000000 -0.0000000000
0.702903 -6.2370337124 -0.0000000000 0.0000000000
0.703053 -6.2339011285 -0.0000000000 0.0000000000
0.703203 -6.2307657146 -0.0000000000 0.0000000000
0.703353 -6.2276274711 -0.0000000000 -0.0000000000
0.703503 -6.2244863984 -0.0000000000 0.0000000000
0.703653 -6.2213424971 -0.0000000000 -0.0000000000
0.703803 -6.2181957673 -0.0000000000 -0.0000000000
0.703953 -6.2150462097 -0.0000000000 0.0000000000
0.704103 -6.2118938245 -0.0000000000 -0.0000000000
0.704253 -6.2087386121 -0.0000000000 0.0000000000
0.704403 -6.2055805729 -0.0000000000 -0.0000000000
0.704553 -6.2024197071 -0.0000000000 -0.0000000000
0.704703 -6.1992560150 -0.0000000000 -0.0000000000
0.704853 -6.1960894969 -0.0000000000 -0.0000000000
0.705003 -6.1929201530 -0.0000000000 0.0000000000
0.705153 -6.1897479837 -0.0000000000 0.0000000000
0.705303 -6.1865729890 -0.0000000000 0.0000000000
0.705453 -6.1833951692 -0.0000000000 -0.0000000000
0.705603 -6.1802145245 -0.0000000000 -0.0000000000
0.705753 -6.1770310549 0.0000000000 0.0000000000
0.705903 -6.1738447607 0.0000000000 0.0000000000
0.706053 -6.1706556419 -0.0000000000 -0.0000000000
0.706203 -6.1674636987 -0.0000000000 -0.0000000000
0.706353 -6.1642689310 -0.0000000000 -0.0000000000
0.706503 -6.1610713390 -0.0000000000 0.0000000000
0.706653 -6.1578709226 -0.0000000000 0.0000000000
0.706803 -6.1546676819 -0.0000000000 0.0000000000
0.706953 -6.1514616169 -0.0000000000 -0.0000000000
0.707103 -6.1482527275 0.0000000000 0.0000000000
0.707253 -6.1450410136 0.0000000000 0.0000000000
0.707403 -6.1418264753 0.0000000000 0.0000000000
0.707553 -6.1386091123 0.0000000000 0.0000000000
0.707703 -6.1353889246 0.0000000000 0.0000000000
0.707853 -6.1321659121 0.0000000000 0.0000000000
0.708003 -6.1289400746 0.0000000000 0.0000000000
0.708153 -6.1257114118 0.0000000000 0.0000000000
0.708303 -6.1224799237 0.0000000000 0.0000000000
0.708453 -6.1192456100 0.0000000000 0.0000000000
0.708603 -6.1160084704 0.0000000000 0.0000000000
0.708753 -6.1127685047 0.0000000000 0.0000000000
0.708903 -6.1095257126 0.0000000000 0.0000000000
0.709053 -6.1062800938 0.0000000000 0.0000000000
0.709203 -6.1030316480 0.0000000000 0.0000000000
0.709353 -6.0997803749 0.0000000000 0.0000000000
0.709503 -6.0965262740 0.0000000000 0.0000000000
0.709653 -6.0932693450 0.0000000000 0.0000000000
0.709803 -6.0900095875 0.0000000000 0.0000000000
0.709953 -6.0867470010 0.0000000000 0.0000000000
0.710103 -6.0834815852 0.0000000000 0.0000000000
0.710253 -6.0802133395 0.0000000000 0.0000000000
0.710403 -6.0769422635 0.0000000000 0.0000000000
0.710553 -6.0736683566 0.0000000000 0.0000000000
0.710703 -6.0703916183 0.0000000000 0.0000000000
0.710853 -6.0671120481 0.0000000000 0.0000000000
0.711003 -6.0638296454 0.0000000000 0.0000000000
0.711153 -6.0605444096 0.0000000000 0.0000000000
0.711303 -6.0572563401 0.0000000000 0.0000000000
0.711453 -6.0539654362 0.0000000000 0.0000000000
0.711603 -6.0506716973 0.0000000000 0.0000000000
0.711753 -6.0473751228 0.0000000000 0.0000000000
0.711903 -6.0440757119 0.0000000000 0.0000000000
0.712053 -6.0407734639 0.0000000000 0.0000000000
0.712203 -6.0374683780 0.0000000000 0.0000000000
0.712353 -6.0341604536 0.0000000000 0.0000000000
0.712503 -6.0308496898 0.0000000000 0.0000000000
0.712653 -6.0275360858 0.0000000000 0.0000000000
0.712803 -6.0242196408 0.0000000000 0.0000000000
0.712953 -6.0209003539 0.0000000000 0.0000000000
0.713103 -6.0175782244 0.0000000000 0.0000000000
0.713253 -6.0142532513 0.0000000000 0.0000000000
0.713403 -6.0109254336 0.0000000000 0.0000000000
0.713553 -6.0075947706 0.0000000000 0.0000000000
0.713703 -6.0042612612 0.0000000000 0.0000000000
0.713853 -6.0009249044 0.0000000000 0.0000000000
0.714003 -5.9975856993 0.0000000000 0.0000000000
0.714153 -5.9942436448 0.0000000000 0.0000000000
0.714303 -5.9908987400 0.0000000000 0.0000000000
0.714453 -5.9875509837 0.0000000000 0.0000000000
0.714603 -5.9842003749 0.0000000000 0.0000000000
0.714753 -5.9808469125 0.0000000000 0.0000000000
0.714903 -5.9774905954 0.0000000000 0.0000000000
0.715053 -5.9741314225 0.0000000000 0.0000000000
0.715203 -5.9707693925 0.0000000000 0.0000000000
0.715353 -5.9674045043 0.0000000000 0.0000000000
0.715503 -5.9640367567 0.0000000000 0.0000000000
0.715653 -5.9606661485 0.0000000000 0.0000000000
0.715803 -5.9572926784 0.0000000000 0.0000000000
0.715953 -5.9539163452 0.0000000000 0.0000000000
0.716103 -5.9505371476 0.0000000000 0.0000000000
0.716253 -5.9471550842 0.0000000000 0.0000000000
0.716403 -5.9437701538 0.0000000000 0.0000000000
0.716553 -5.9403823550 0.0000000000 0.0000000000
0.716703 -5.9369916865 0.0000000000 0.0000000000
0.716853 -5.9335981467 0.0000000000 0.0000000000
0.717003 -5.9302017344 0.0000000000 0.0000000000
0.717153 -5.9268024481 0.0000000000 0.0000000000
0.717303 -5.9234002863 0.0000000000 0.0000000000
0.717453 -5.9199952476 0.0000000000 0.0000000000
0.717603 -5.9165873304 0.0000000000 0.0000000000
0.717753 -5.9131765333 0.0000000000 0.0000000000
0.717903 -5.9097628547 0.0000000000 0.0000000000
0.718053 -5.9063462930 0.0000000000 0.0000000000
0.718203 -5.9029268467 0.0000000000 0.0000000000
0.718353 -5.8995045142 0.0000000000 0.0000000000
0.718503 -5.8960792938 0.0000000000 0.0000000000
0.718653 -5.8926511838 0.0000000000 0.0000000000
0.718803 -5.8892201828 0.0000000000 0.0000000000
0.718953 -5.8857862888 0.0000000000 0.0000000000
0.719103 -5.8823495002 0.0000000000 0.0000000000
0.719253 -5.8789098154 0.0000000000 0.0000000000
0.719403 -5.8754672325 0.0000000000 0.0000000000
0.719553 -5.8720217498 0.0000000000 0.0000000000
0.719703 -5.8685733654 0.0000000000 0.0000000000
0.719853 -5.8651220776 0.0000000000 0.0000000000
0.720003 -5.8616678845 0.0000000000 0.0000000000
0.720153 -5.8582107843 0.0000000000 0.0000000000
0.720303 -5.8547507751 0.0000000000 0.0000000000
0.720453 -5.8512878549 0.0000000000 -0.0000000000
0.720603 -5.8478220220 0.0000000000 -0.0000000000
0.720753 -5.8443532742 0.0000000000 0.0000000000
0.720903 -5.8408816097 -0.0000000000 0.0000000000
0.721053 -5.8374070265 0.0000000000 0.0000000000
0.721203 -5.8339295225 0.0000000000 0.0000000000
0.721353 -5.8304490958 0.0000000000 0.0000000000
0.721503 -5.8269657443 0.0000000000 0.0000000000
0.721653 -5.8234794658 0.0000000000 0.0000000000
0.721803 -5.8199902584 0.0000000000 0.0000000000
0.721953 -5.8164981200 0.0000000000 0.0000000000
0.722103 -5.8130030483 0.0000000000 0.0000000000
0.722253 -5.8095050412 -0.0000000000 0.0000000000
0.722403 -5.8060040965 0.0000000000 0.0000000000
0.722553 -5.8025002121 0.0000000000 0.0000000000
0.722703 -5.7989933857 0.0000000000 0.0000000000
0.722853 -5.7954836152 0.0000000000 0.0000000000
0.723003 -5.7919708981 0.0000000000 0.0000000000
0.723153 -5.7884552323 -0.0000000000 -0.0000000000
0.723303 -5.7849366153 0.0000000000 0.0000000000
0.723453 -5.7814150451 0.0000000000 0.0000000000
0.723603 -5.7778905190 0.0000000000 0.0000000000
0.723753 -5.7743630349 0.0000000000 0.0000000000
0.723903 -5.7708325902 -0.0000000000 0.0000000000
0.724053 -5.7672991826 0.0000000000 0.0000000000
0.724203 -5.7637628097 0.0000000000 0.0000000000
0.724353 -5.7602234690 0.0000000000 0.0000000000
0.724503 -5.7566811580 0.0000000000 -0.0000000000
0.724653 -5.7531358742 0.0000000000 0.0000000000
0.724803 -5.7495876151 0.0000000000 0.0000000000
0.724953 -5.7460363782 0.0000000000 0.0000000000
0.725103 -5.7424821609 -0.0000000000 0.0000000000
0.725253 -5.7389249606 -0.0000000000 0.0000000000
0.725403 -5.7353647747 0.0000000000 0.0000000000
0.725553 -5.7318016006 0.0000000000 0.0000000000
0.725703 -5.7282354356 0.0000000000 0.0000000000
0.725853 -5.7246662771 -0.0000000000 -0.0000000000
0.726003 -5.7210941224 -0.0000000000 -0.0000000000
0.726153 -5.7175189687 -0.0000000000 0.0000000000
0.726303 -5.7139408134 -0.0000000000 0.0000000000
0.726453 -5.7103596537 -0.0000000000 0.0000000000
0.726603 -5.7067754867 0.0000000000 0.0000000000
0.726753 -5.7031883098 0.0000000000 0.0000000000
0.726903 -5.6995981200 0.0000000000 0.0000000000
0.727053 -5.6960049146 0.0000000000 0.0000000000
0.727203 -5.6924086906 0.0000000000 0.0000000000
0.727353 -5.6888094452 0.0000000000 0.0000000000
0.727503 -5.6852071756 0.0000000000 0.0000000000
0.727653 -5.6816018787 0.0000000000 0.0000000000
0.727803 -5.6779935516 0.0000000000 0.0000000000
0.727953 -5.6743821913 0.0000000000 0.0000000000
0.728103 -5.6707677949 0.0000000000 0.0000000000
0.728253 -5.6671503593 0.0000000000 0.0000000000
0.728403 -5.6635298815 0.0000000000 0.0000000000
0.728553 -5.6599063585 -0.0000000000 -0.0000000000
0.728703 -5.6562797871 0.0000000000 0.0000000000
0.728853 -5.6526501643 0.0000000000 -0.0000000000
0.729003 -5.6490174869 0.0000000000 0.0000000000
0.729153 -5.6453817519 0.0000000000 0.0000000000
0.729303 -5.6417429559 0.0000000000 0.0000000000
0.729453 -5.6381010960 0.0000000000 0.0000000000
0.729603 -5.6344561687 0.0000000000 0.0000000000
0.729753 -5.6308081710 -0.0000000000 -0.0000000000
0.729903 -5.6271570995 0.0000000000 0.0000000000
0.730053 -5.6235029510 0.0000000000 0.0000000000
0.730203 -5.6198457222 0.0000000000 0.0000000000
0.730353 -5.6161854097 0.0000000000 0.0000000000
0.730503 -5.6125220103 0.0000000000 0.0000000000
0.730653 -5.6088555206 -0.0000000000 -0.0000000000
0.730803 -5.6051859371 -0.0000000000 -0.0000000000
0.730953 -5.6015132565 -0.0000000000 -0.0000000000
0.731103 -5.5978374754 -0.0000000000 -0.0000000000
0.731253 -5.5941585903 -0.0000000000 0.0000000000
0.731403 -5.5904765978 -0.0000000000 -0.0000000000
0.731553 -5.5867914942 -0.0000000000 -0.0000000000
0.731703 -5.5831032763 -0.0000000000 -0.0000000000
0.731853 -5.5794119403 -0.0000000000 -0.0000000000
0.732003 -5.5757174828 -0.0000000000 0.0000000000
0.732153 -5.5720199001 -0.0000000000 0.0000000000
0.732303 -5.5683191887 -0.0000000000 0.0000000000
0.732453 -5.5646153449 -0.0000000000 -0.0000000000
0.732603 -5.5609083652 -0.0000000000 -0.0000000000
0.732753 -5.5571982457 -0.0000000000 0.0000000000
0.732903 -5.5534849829 -0.0000000000 0.0000000000
0.733053 -5.5497685731 -0.0000000000 0.0000000000
0.733203 -5.5460490124 -0.0000000000 0.0000000000
0.733353 -5.5423262972 -0.0000000000 0.0000000000
0.733503 -5.5386004237 -0.0000000000 -0.0000000000
0.733653 -5.5348713880 -0.0000000000 0.0000000000
0.733803 -5.5311391863 -0.0000000000 -0.0000000000
0.733953 -5.5274038149 -0.0000000000 0.0000000000
0.734103 -5.5236652698 -0.0000000000 0.0000000000
0.734253 -5.5199235472 -0.0000000000 -0.0000000000
0.734403 -5.5161786431 -0.0000000000 0.0000000000
0.734553 -5.5124305537 -0.0000000000 -0.0000000000
0.734703 -5.5086792748 -0.0000000000 0.0000000000
0.734853 -5.5049248027 -0.0000000000 0.0000000000
0.735003 -5.5011671333 -0.0000000000 0.0000000000
0.735153 -5.4974062625 -0.0000000000 -0.0000000000
0.735303 -5.4936421863 -0.0000000000 -0.0000000000
0.735453 -5.4898749007 -0.0000000000 -0.0000000000
0.735603 -5.4861044016 -0.0000000000 0.0000000000
0.735753 -5.4823306849 -0.0000000000 0.0000000000
0.735903 -5.4785537463 -0.0000000000 -0.0000000000
0.736053 -5.4747735819 -0.0000000000 -0.0000000000
0.736203 -5.4709901873 -0.0000000000 -0.0000000000
0.736353 -5.4672035585 -0.0000000000 -0.0000000000
0.736503 -5.4634136911 -0.0000000000 -0.0000000000
0.736653 -5.4596205810 -0.0000000000 -0.0000000000
0.736803 -5.4558242238 -0.0000000000 -0.0000000000
0.736953 -5.4520246153 -0.0000000000 -0.0000000000
0.737103 -5.4482217512 -0.0000000000 0.0000000000
0.737253 -5.4444156271 -0.0000000000 -0.0000000000
0.737403 -5.4406062388 -0.0000000000 -0.0000000000
0.737553 -5.4367935817 -0.0000000000 -0.0000000000
0.737703 -5.4329776515 -0.0000000000 -0.0000000000
0.737853 -5.4291584438 -0.0000000000 -0.0000000000
0.738003 -5.4253359541 -0.0000000000 -0.0000000000
0.738153 -5.4215101780 -0.0000000000 -0.0000000000
0.738303 -5.4176811110 -0.0000000000 -0.0000000000
0.738453 -5.4138487485 -0.0000000000 -0.0000000000
0.738603 -5.4100130860 -0.0000000000 0.0000000000
0.738753 -5.4061741190 -0.0000000000 -0.0000000000
0.738903 -5.4023318429 -0.0000000000 -0.0000000000
0.739053 -5.3984862530 -0.0000000000 -0.0000000000
0.739203 -5.3946373448 -0.0000000000 -0.0000000000
0.739353 -5.3907851135 -0.0000000000 -0.0000000000
0.739503 -5.3869295546 -0.0000000000 0.0000000000
0.739653 -5.3830706633 -0.0000000000 0.0000000000
0.739803 -5.3792084349 -0.0000000000 -0.0000000000
0.739953 -5.3753428646 -0.0000000000 0.0000000000
0.740103 -5.3714739478 -0.0000000000 0.0000000000
0.740253 -5.3676016795 -0.0000000000 0.0000000000
0.740403 -5.3637260550 -0.0000000000 -0.0000000000
0.740553 -5.3598470695 -0.0000000000 -0.0000000000
0.740703 -5.3559647180 -0.0000000000 0.0000000000
0.740853 -5.3520789958 -0.0000000000 0.0000000000
0.741003 -5.3481898978 -0.0000000000 0.0000000000
0.741153 -5.3442974192 -0.0000000000 -0.0000000000
0.741303 -5.3404015551 -0.0000000000 -0.0000000000
0.741453 -5.3365023004 -0.0000000000 -0.0000000000
0.741603 -5.3325996501 -0.0000000000 -0.0000000000
0.741753 -5.3286935992 -0.0000000000 0.0000000000
0.741903 -5.3247841428 -0.0000000000 0.0000000000
0.742053 -5.3208712756 -0.0000000000 -0.0000000000
0.742203 -5.3169549927 -0.0000000000 -0.0000000000
0.742353 -5.3130352888 -0.0000000000 -0.0000000000
0.742503 -5.3091121590 -0.0000000000 -0.0000000000
0.742653 -5.3051855979 -0.0000000000 0.0000000000
0.742803 -5.3012556004 -0.0000000000 -0.0000000000
0.742953 -5.2973221614 -0.0000000000 -0.0000000000
0.743103 -5.2933852755 -0.0000000000 0.0000000000
0.743253 -5.2894449375 -0.0000000000 0.0000000000
0.743403 -5.2855011421 -0.0000000000 -0.0000000000
0.743553 -5.2815538841 -0.0000000000 -0.0000000000
0.743703 -5.2776031581 -0.0000000000 0.0000000000
0.743853 -5.2736489587 -0.0000000000 0.0000000000
0.744003 -5.2696912805 -0.0000000000 0.0000000000
0.744153 -5.2657301182 -0.0000000000 -0.0000000000
0.744303 -5.2617654664 -0.0000000000 0.0000000000
0.744453 -5.2577973196 -0.0000000000 -0.0000000000
0.744603 -5.2538256722 0.0000000000 0.0000000000
0.744753 -5.2498505189 0.0000000000 0.0000000000
0.744903 -5.2458718541 0.0000000000 0.0000000000
0.745053 -5.2418896722 0.0000000000 0.0000000000
0.745203 -5.2379039677 0.0000000000 0.0000000000
0.745353 -5.2339147350 0.0000000000 -0.0000000000
0.745503 -5.2299219684 0.0000000000 0.0000000000
0.745653 -5.2259256624 0.0000000000 0.0000000000
0.745803 -5.2219258113 0.0000000000 0.0000000000
0.745953 -5.2179224092 0.0000000000 0.0000000000
0.746103 -5.2139154507 0.0000000000 0.0000000000
0.746253 -5.2099049298 0.0000000000 0.0000000000
0.746403 -5.2058908409 0.0000000000 -0.0000000000
0.746553 -5.2018731781 0.0000000000 0.0000000000
0.746703 -5.1978519357 0.0000000000 -0.0000000000
0.746853 -5.1938271077 0.0000000000 0.0000000000
0.747003 -5.1897986884 0.0000000000 0.0000000000
0.747153 -5.1857666718 0.0000000000 0.0000000000
0.747303 -5.1817310520 0.0000000000 0.0000000000
0.747453 -5.1776918231 0.0000000000 0.0000000000
0.747603 -5.1736489791 0.0000000000 0.0000000000
0.747753 -5.1696025141 0.0000000000 0.0000000000
0.747903 -5.1655524219 0.0000000000 0.0000000000
0.748053 -5.1614986967 0.0000000000 -0.0000000000
0.748203 -5.1574413322 0.0000000000 -0.0000000000
0.748353 -5.1533803225 0.0000000000 0.0000000000
0.748503 -5.1493156613 0.0000000000 0.0000000000
0.748653 -5.1452473426 0.0000000000 0.0000000000
0.748803 -5.1411753602 0.0000000000 0.0000000000
0.748953 -5.1370997080 0.0000000000 0.0000000000
0.749103 -5.1330203795 0.0000000000 -0.0000000000
0.749253 -5.1289373688 0.0000000000 0.0000000000
0.749403 -5.1248506693 0.0000000000 0.0000000000
0.749553 -5.1207602750 0.0000000000 0.0000000000
0.749703 -5.1166661794 0.0000000000 0.0000000000
0.749853 -5.1125683763 0.0000000000 0.0000000000
0.750003 -5.1084668591 0.0000000000 -0.0000000000
0.750153 -5.1043616216 0.0000000000 -0.0000000000
0.750303 -5.1002526573 -0.0000000000 0.0000000000
0.750453 -5.0961399598 0.0000000000 -0.0000000000
0.750603 -5.0920235225 0.0000000000 -0.0000000000
0.750753 -5.0879033390 0.0000000000 0.0000000000
0.750903 -5.0837794028 -0.0000000000 -0.0000000000
0.751053 -5.0796517073 0.0000000000 -0.0000000000
0.751203 -5.0755202459 0.0000000000 -0.0000000000
0.751353 -5.0713850120 0.0000000000 0.0000000000
0.751503 -5.0672459990 0.0000000000 0.0000000000
0.751653 -5.0631032001 -0.0000000000 -0.0000000000
0.751803 -5.0589566088 -0.0000000000 0.0000000000
0.751953 -5.0548062183 0.0000000000 0.0000000000
0.752103 -5.0506520219 -0.0000000000 0.0000000000
0.752253 -5.0464940128 -0.0000000000 -0.0000000000
0.752403 -5.0423321842 -0.0000000000 -0.0000000000
0.752553 -5.0381665292 -0.0000000000 0.0000000000
0.752703 -5.0339970411 0.0000000000 0.0000000000
0.752853 -5.0298237130 -0.0000000000 -0.0000000000
0.753003 -5.0256465379 -0.0000000000 0.0000000000
0.753153 -5.0214655089 -0.0000000000 0.0000000000
0.753303 -5.0172806191 -0.0000000000 0.0000000000
0.753453 -5.0130918614 -0.0000000000 0.0000000000
0.753603 -5.0088992290 -0.0000000000 0.0000000000
0.753753 -5.0047027146 -0.0000000000 -0.0000000000
0.753903 -5.0005023113 -0.0000000000 -0.0000000000
0.754053 -4.9962980120 -0.0000000000 -0.0000000000
0.754203 -4.9920898095 -0.0000000000 0.0000000000
0.754353 -4.9878776967 -0.0000000000 0.0000000000
0.754503 -4.9836616664 -0.0000000000 -0.0000000000
0.754653 -4.9794417114 -0.0000000000 -0.0000000000
0.754803 -4.9752178244 -0.0000000000 -0.0000000000
0.754953 -4.9709899983 -0.0000000000 0.0000000000
0.755103 -4.9667582257 0.0000000000 0.0000000000
0.755253 -4.9625224992 -0.0000000000 0.0000000000
0.755403 -4.9582828116 0.0000000000 0.0000000000
0.755553 -4.9540391555 -0.0000000000 0.0000000000
0.755703 -4.9497915234 -0.0000000000 0.0000000000
0.755853 -4.9455399080 -0.0000000000 0.0000000000
0.756003 -4.9412843017 -0.0000000000 0.0000000000
0.756153 -4.9370246971 0.0000000000 0.0000000000
0.756303 -4.9327610867 -0.0000000000 -0.0000000000
0.756453 -4.9284934628 -0.0000000000 0.0000000000
0.756603 -4.9242218180 -0.0000000000 -0.0000000000
0.756753 -4.9199461446 -0.0000000000 0.0000000000
0.756903 -4.9156664349 0.0000000000 0.0000000000
0.757053 -4.9113826814 0.0000000000 0.0000000000
0.757203 -4.9070948763 -0.0000000000 0.0000000000
0.757353 -4.9028030119 0.0000000000 -0.0000000000
0.757503 -4.8985070805 -0.0000000000 0.0000000000
0.757653 -4.8942070742 -0.0000000000 -0.0000000000
0.757803 -4.8899029852 -0.0000000000 0.0000000000
0.757953 -4.8855948058 -0.0000000000 0.0000000000
0.758103 -4.8812825280 -0.0000000000 0.0000000000
0.758253 -4.8769661439 -0.0000000000 -0.0000000000
0.758403 -4.8726456455 -0.0000000000 -0.0000000000
0.758553 -4.8683210251 -0.0000000000 -0.0000000000
0.758703 -4.8639922744 0.0000000000 0.0000000000
0.758853 -4.8596593856 -0.0000000000 -0.0000000000
0.759003 -4.8553223505 0.0000000000 -0.0000000000
0.759153 -4.8509811611 0.0000000000 0.0000000000
0.759303 -4.8466358092 0.0000000000 0.0000000000
0.759453 -4.8422862868 0.0000000000 0.0000000000
0.759603 -4.8379325855 -0.0000000000 -0.0000000000
0.759753 -4.8335746973 0.0000000000 -0.0000000000
0.759903 -4.8292126139 0.0000000000 0.0000000000
0.760053 -4.8248463270 0.0000000000 0.0000000000
0.760203 -4.8204758283 0.0000000000 0.0000000000
0.760353 -4.8161011095 0.0000000000 0.0000000000
0.760503 -4.8117221622 0.0000000000 -0.0000000000
0.760653 -4.8073389780 0.0000000000 0.0000000000
0.760803 -4.8029515485 0.0000000000 -0.0000000000
0.760953 -4.7985598652 0.0000000000 0.0000000000
0.761103 -4.7941639196 0.0000000000 0.0000000000
0.761253 -4.7897637033 0.0000000000 0.0000000000
0.761403 -4.7853592076 0.0000000000 -0.0000000000
0.761553 -4.7809504240 0.0000000000 0.0000000000
0.761703 -4.7765373438 -0.0000000000 0.0000000000
0.761853 -4.7721199584 0.0000000000 0.0000000000
0.762003 -4.7676982592 0.0000000000 0.0000000000
0.762153 -4.7632722373 0.0000000000 0.0000000000
0.762303 -4.7588418840 -0.0000000000 0.0000000000
0.762453 -4.7544071906 0.0000000000 -0.0000000000
0.762603 -4.7499681483 0.0000000000 -0.0000000000
0.762753 -4.7455247481 0.0000000000 0.0000000000
0.762903 -4.7410769813 -0.0000000000 0.0000000000
0.763053 -4.7366248388 0.0000000000 0.0000000000
0.763203 -4.7321683117 -0.0000000000 -0.0000000000
0.763353 -4.7277073912 0.0000000000 0.0000000000
0.763503 -4.7232420680 -0.0000000000 0.0000000000
0.763653 -4.7187723333 -0.0000000000 -0.0000000000
0.763803 -4.7142981778 -0.0000000000 0.0000000000
0.763953 -4.7098195925 -0.0000000000 -0.0000000000
0.764103 -4.7053365682 0.0000000000 -0.0000000000
0.764253 -4.7008490958 0.0000000000 0.0000000000
0.764403 -4.6963571660 -0.0000000000 -0.0000000000
0.764553 -4.6918607696 0.0000000000 0.0000000000
0.764703 -4.6873598972 -0.0000000000 0.0000000000
0.764853 -4.6828545396 -0.0000000000 0.0000000000
0.765003 -4.6783446873 0.0000000000 0.0000000000
0.765153 -4.6738303310 -0.0000000000 -0.0000000000
0.765303 -4.6693114613 0.0000000000 0.0000000000
0.765453 -4.6647880687 -0.0000000000 -0.0000000000
0.765603 -4.6602601436 -0.0000000000 -0.0000000000
0.765753 -4.6557276766 -0.0000000000 -0.0000000000
0.765903 -4.6511906580 0.0000000000 0.0000000000
0.766053 -4.6466490783 -0.0000000000 0.0000000000
0.766203 -4.6421029278 -0.0000000000 0.0000000000
0.766353 -4.6375521969 -0.0000000000 -0.0000000000
0.766503 -4.6329968757 -0.0000000000 0.0000000000
0.766653 -4.6284369546 -0.0000000000 -0.0000000000
0.766803 -4.6238724238 -0.0000000000 0.0000000000
0.766953 -4.6193032734 0.0000000000 0.0000000000
0.767103 -4.6147294936 -0.0000000000 0.0000000000
0.767253 -4.6101510744 -0.0000000000 0.0000000000
0.767403 -4.6055680060 -0.0000000000 0.0000000000
0.767553 -4.6009802783 -0.0000000000 0.0000000000
0.767703 -4.5963878813 -0.0000000000 -0.0000000000
0.767853 -4.5917908051 -0.0000000000 0.0000000000
0.768003 -4.5871890394 0.0000000000 0.0000000000
0.768153 -4.5825825741 0.0000000000 0.0000000000
0.768303 -4.5779713992 0.0000000000 0.0000000000
0.768453 -4.5733555044 0.0000000000 0.0000000000
0.768603 -4.5687348794 0.0000000000 -0.0000000000
0.768753 -4.5641095139 0.0000000000 0.0000000000
0.768903 -4.5594793977 0.0000000000 0.0000000000
0.769053 -4.5548445205 0.0000000000 -0.0000000000
0.769203 -4.5502048716 -0.0000000000 -0.0000000000
0.769353 -4.5455604409 -0.0000000000 -0.0000000000
0.769503 -4.5409112177 -0.0000000000 -0.0000000000
0.769653 -4.5362571916 -0.0000000000 -0.0000000000
0.769803 -4.5315983520 -0.0000000000 -0.0000000000
0.769953 -4.5269346882 -0.0000000000 -0.0000000000
0.770103 -4.5222661898 -0.0000000000 -0.0000000000
0.770253 -4.5175928459 -0.0000000000 -0.0000000000
0.770403 -4.5129146460 -0.0000000000 -0.0000000000
0.770553 -4.5082315791 -0.0000000000 -0.0000000000
0.770703 -4.5035436346 -0.0000000000 -0.0000000000
0.770853 -4.4988508015 -0.0000000000 -0.0000000000
0.771003 -4.4941530690 -0.0000000000 -0.0000000000
0.771153 -4.4894504263 -0.0000000000 -0.0000000000
0.771303 -4.4847428622 -0.0000000000 -0.0000000000
0.771453 -4.4800303659 -0.0000000000 -0.0000000000
0.771603 -4.4753129262 -0.0000000000 -0.0000000000
0.771753 -4.4705905321 -0.0000000000 -0.0000000000
0.771903 -4.4658631725 -0.0000000000 -0.0000000000
0.772053 -4.4611308361 -0.0000000000 -0.0000000000
0.772203 -4.4563935118 -0.0000000000 -0.0000000000
0.772353 -4.4516511883 -0.0000000000 -0.0000000000
0.772503 -4.4469038543 -0.0000000000 -0.0000000000
0.772653 -4.4421514985 -0.0000000000 -0.0000000000
0.772803 -4.4373941094 -0.0000000000 -0.0000000000
0.772953 -4.4326316757 -0.0000000000 -0.0000000000
0.773103 -4.4278641858 -0.0000000000 -0.0000000000
0.773253 -4.4230916283 -0.0000000000 -0.0000000000
0.773403 -4.4183139916 -0.0000000000 -0.0000000000
0.773553 -4.4135312640 -0.0000000000 -0.0000000000
0.773703 -4.4087434340 -0.0000000000 -0.0000000000
0.773853 -4.4039504899 -0.0000000000 -0.0000000000
0.774003 -4.3991524198 -0.0000000000 -0.0000000000
0.774153 -4.3943492120 -0.0000000000 -0.0000000000
0.774303 -4.3895408547 -0.0000000000 -0.0000000000
0.774453 -4.3847273360 -0.0000000000 -0.0000000000
0.774603 -4.3799086440 -0.0000000000 -0.0000000000
0.774753 -4.3750847667 -0.0000000000 -0.0000000000
0.774903 -4.3702556920 -0.0000000000 -0.0000000000
0.775053 -4.3654214081 -0.0000000000 -0.0000000000
0.775203 -4.3605819026 -0.0000000000 -0.0000000000
0.775353 -4.3557371635 -0.0000000000 -0.0000000000
0.775503 -4.3508871786 -0.0000000000 -0.0000000000
0.775653 -4.3460319356 -0.0000000000 -0.0000000000
0.775803 -4.3411714223 -0.0000000000 -0.0000000000
0.775953 -4.3363056262 -0.0000000000 -0.0000000000
0.776103 -4.3314345350 -0.0000000000 -0.0000000000
0.776253 -4.3265581363 -0.0000000000 -0.0000000000
0.776403 -4.3216764176 -0.0000000000 -0.0000000000
0.776553 -4.3167893663 -0.0000000000 -0.0000000000
0.776703 -4.3118969698 -0.0000000000 -0.0000000000
0.776853 -4.3069992155 -0.0000000000 -0.0000000000
0.777003 -4.3020960908 -0.0000000000 -0.0000000000
0.777153 -4.2971875828 -0.0000000000 -0.0000000000
0.777303 -4.2922736789 -0.0000000000 -0.0000000000
0.777453 -4.2873543661 -0.0000000000 -0.0000000000
0.777603 -4.2824296316 -0.0000000000 -0.0000000000
0.777753 -4.2774994625 -0.0000000000 -0.0000000000
0.777903 -4.2725638458 -0.0000000000 -0.0000000000
0.778053 -4.2676227684 -0.0000000000 -0.0000000000
0.778203 -4.2626762172 -0.0000000000 -0.0000000000
0.778353 -4.2577241792 -0.0000000000 -0.0000000000
0.778503 -4.2527666411 -0.0000000000 -0.0000000000
0.778653 -4.2478035897 -0.0000000000 -0.0000000000
0.778803 -4.2428350116 -0.0000000000 -0.0000000000
0.778953 -4.2378608936 -0.0000000000 -0.0000000000
0.779103 -4.2328812223 -0.0000000000 -0.0000000000
0.779253 -4.2278959841 -0.0000000000 -0.0000000000
0.779403 -4.2229051656 -0.0000000000 -0.0000000000
0.779553 -4.2179087532 -0.0000000000 -0.0000000000
0.779703 -4.2129067334 -0.0000000000 -0.0000000000
0.779853 -4.2078990924 -0.0000000000 -0.0000000000
0.780003 -4.2028858165 -0.0000000000 -0.0000000000
0.780153 -4.1978668920 -0.0000000000 -0.0000000000
0.780303 -4.1928423049 -0.0000000000 -0.0000000000
0.780453 -4.1878120414 -0.0000000000 -0.0000000000
0.780603 -4.1827760876 -0.0000000000 0.0000000000
0.780753 -4.1777344294 -0.0000000000 -0.0000000000
0.780903 -4.1726870529 -0.0000000000 -0.0000000000
0.781053 -4.1676339437 -0.0000000000 0.0000000000
0.781203 -4.1625750879 -0.0000000000 -0.0000000000
0.781353 -4.1575104711 -0.0000000000 -0.0000000000
0.781503 -4.1524400791 -0.0000000000 -0.0000000000
0.781653 -4.1473638975 -0.0000000000 -0.0000000000
0.781803 -4.1422819120 -0.0000000000 0.0000000000
0.781953 -4.1371941081 -0.0000000000 -0.0000000000
0.782103 -4.1321004712 -0.0000000000 -0.0000000000
0.782253 -4.1270009869 -0.0000000000 -0.0000000000
0.782403 -4.1218956404 -0.0000000000 -0.0000000000
0.782553 -4.1167844171 -0.0000000000 -0.0000000000
0.782703 -4.1116673023 -0.0000000000 -0.0000000000
0.782853 -4.1065442810 -0.0000000000 -0.0000000000
0.783003 -4.1014153385 -0.0000000000 -0.0000000000
0.783153 -4.0962804598 -0.0000000000 -0.0000000000
0.783303 -4.0911396299 -0.0000000000 -0.0000000000
0.783453 -4.0859928338 -0.0000000000 0.0000000000
0.783603 -4.0808400564 -0.0000000000 -0.0000000000
0.783753 -4.0756812824 -0.0000000000 -0.0000000000
0.783903 -4.0705164966 -0.0000000000 -0.0000000000
0.784053 -4.0653456837 -0.0000000000 -0.0000000000
0.784203 -4.0601688284 -0.0000000000 -0.0000000000
0.784353 -4.0549859152 -0.0000000000 -0.0000000000
0.784503 -4.0497969286 -0.0000000000 -0.0000000000
0.784653 -4.0446018531 -0.0000000000 -0.0000000000
0.784803 -4.0394006730 -0.0000000000 -0.0000000000
0.784953 -4.0341933726 -0.0000000000 -0.0000000000
0.785103 -4.0289799362 -0.0000000000 0.0000000000
0.785253 -4.0237603479 -0.0000000000 -0.0000000000
0.785403 -4.0185345920 -0.0000000000 -0.0000000000
0.785553 -4.0133026523 -0.0000000000 -0.0000000000
0.785703 -4.0080645130 -0.0000000000 -0.0000000000
0.785853 -4.0028201578 -0.0000000000 -0.0000000000
0.786003 -3.9975695707 -0.0000000000 -0.0000000000
0.786153 -3.9923127354 -0.0000000000 0.0000000000
0.786303 -3.9870496357 -0.0000000000 0.0000000000
0.786453 -3.9817802551 -0.0000000000 0.0000000000
0.786603 -3.9765045772 -0.0000000000 -0.0000000000
0.786753 -3.9712225856 -0.0000000000 -0.0000000000
0.786903 -3.9659342637 -0.0000000000 -0.0000000000
0.787053 -3.9606395948 -0.0000000000 -0.0000000000
0.787203 -3.9553385622 -0.0000000000 -0.0000000000
0.787353 -3.9500311491 -0.0000000000 -0.0000000000
0.787503 -3.9447173387 -0.0000000000 -0.0000000000
0.787653 -3.9393971140 -0.0000000000 -0.0000000000
0.787803 -3.9340704581 -0.0000000000 -0.0000000000
0.787953 -3.9287373539 -0.0000000000 -0.0000000000
0.788103 -3.9233977842 -0.0000000000 0.0000000000
0.788253 -3.9180517318 -0.0000000000 -0.0000000000
0.788403 -3.9126991794 -0.0000000000 0.0000000000
0.788553 -3.9073401097 -0.0000000000 -0.0000000000
0.788703 -3.9019745051 -0.0000000000 0.0000000000
0.788853 -3.8966023483 -0.0000000000 -0.0000000000
0.789003 -3.8912236216 -0.0000000000 -0.0000000000
0.789153 -3.8858383072 -0.0000000000 -0.0000000000
0.789303 -3.8804463876 -0.0000000000 -0.0000000000
0.789453 -3.8750478448 -0.0000000000 -0.0000000000
0.789603 -3.8696426609 -0.0000000000 -0.0000000000
0.789753 -3.8642308179 -0.0000000000 -0.0000000000
0.789903 -3.8588122977 -0.0000000000 -0.0000000000
0.790053 -3.8533870822 -0.0000000000 -0.0000000000
0.790203 -3.8479551532 -0.0000000000 -0.0000000000
0.790353 -3.8425164923 -0.0000000000 -0.0000000000
0.790503 -3.8370710812 -0.0000000000 -0.0000000000
0.790653 -3.8316189014 -0.0000000000 -0.0000000000
0.790803 -3.8261599344 -0.0000000000 -0.0000000000
0.790953 -3.8206941616 -0.0000000000 -0.0000000000
0.791103 -3.8152215642 -0.0000000000 -0.0000000000
0.791253 -3.8097421235 -0.0000000000 -0.0000000000
0.791403 -3.8042558206 -0.0000000000 -0.0000000000
0.791553 -3.7987626366 -0.0000000000 -0.0000000000
0.791703 -3.7932625523 -0.0000000000 -0.0000000000
0.791853 -3.7877555487 -0.0000000000 -0.0000000000
0.792003 -3.7822416066 -0.0000000000 -0.0000000000
0.792153 -3.7767207066 -0.0000000000 -0.0000000000
0.792303 -3.7711928294 -0.0000000000 -0.0000000000
0.792453 -3.7656579555 -0.0000000000 -0.0000000000
0.792603 -3.7601160652 -0.0000000000 -0.0000000000
0.792753 -3.7545671391 -0.0000000000 -0.0000000000
0.792903 -3.7490111573 -0.0000000000 -0.0000000000
0.793053 -3.7434481000 -0.0000000000 -0.0000000000
0.793203 -3.7378779472 -0.0000000000 -0.0000000000
0.793353 -3.7323006790 -0.0000000000 -0.0000000000
0.793503 -3.7267162753 -0.0000000000 -0.0000000000
0.793653 -3.7211247158 -0.0000000000 -0.0000000000
0.793803 -3.7155259802 -0.0000000000 -0.0000000000
0.793953 -3.7099200482 -0.0000000000 -0.0000000000
0.794103 -3.7043068993 -0.0000000000 -0.0000000000
0.794253 -3.6986865129 -0.0000000000 -0.0000000000
0.794403 -3.6930588683 -0.0000000000 -0.0000000000
0.794553 -3.6874239447 -0.0000000000 -0.0000000000
0.794703 -3.6817817211 -0.0000000000 -0.0000000000
0.794853 -3.6761321768 -0.0000000000 -0.0000000000
0.795003 -3.6704752905 -0.0000000000 -0.0000000000
0.795153 -3.6648110412 -0.0000000000 -0.0000000000
0.795303 -3.6591394076 -0.0000000000 0.0000000000
0.795453 -3.6534603684 -0.0000000000 -0.0000000000
0.795603 -3.6477739020 -0.0000000000 0.0000000000
0.795753 -3.6420799870 -0.0000000000 -0.0000000000
0.795903 -3.6363786017 -0.0000000000 -0.0000000000
0.796053 -3.6306697243 -0.0000000000 -0.0000000000
0.796203 -3.6249533330 -0.0000000000 0.0000000000
0.796353 -3.6192294058 -0.0000000000 -0.0000000000
0.796503 -3.6134979206 -0.0000000000 -0.0000000000
0.796653 -3.6077588553 -0.0000000000 -0.0000000000
0.796803 -3.6020121876 -0.0000000000 -0.0000000000
0.796953 -3.5962578950 -0.0000000000 -0.0000000000
0.797103 -3.5904959551 -0.0000000000 -0.0000000000
0.797253 -3.5847263453 -0.0000000000 -0.0000000000
0.797403 -3.5789490428 -0.0000000000 -0.0000000000
0.797553 -3.5731640250 -0.0000000000 -0.0000000000
0.797703 -3.5673712686 -0.0000000000 -0.0000000000
0.797853 -3.5615707508 -0.0000000000 -0.0000000000
0.798003 -3.5557624484 -0.0000000000 -0.0000000000
0.798153 -3.5499463380 -0.0000000000 -0.0000000000
0.798303 -3.5441223962 -0.0000000000 -0.0000000000
0.798453 -3.5382905997 -0.0000000000 -0.0000000000
0.798603 -3.5324509247 -0.0000000000 -0.0000000000
0.798753 -3.5266033475 -0.0000000000 -0.0000000000
0.798903 -3.5207478443 -0.0000000000 0.0000000000
0.799053 -3.5148843910 -0.0000000000 -0.0000000000
0.799203 -3.5090129637 -0.0000000000 -0.0000000000
0.799353 -3.5031335381 -0.0000000000 -0.0000000000
0.799503 -3.4972460898 -0.0000000000 -0.0000000000
0.799653 -3.4913505945 -0.0000000000 -0.0000000000
0.799803 -3.4854470275 -0.0000000000 -0.0000000000
0.799953 -3.4795353641 -0.0000000000 -0.0000000000
0.800103 -3.4736155796 -0.0000000000 -0.0000000000
0.800253 -3.4676876489 -0.0000000000 -0.0000000000
0.800403 -3.4617515470 -0.0000000000 -0.0000000000
0.800553 -3.4558072488 -0.0000000000 -0.0000000000
0.800703 -3.4498547288 -0.0000000000 -0.0000000000
0.800853 -3.4438939616 -0.0000000000 -0.0000000000
0.801003 -3.4379249216 -0.0000000000 -0.0000000000
0.801153 -3.4319475832 -0.0000000000 -0.0000000000
0.801303 -3.4259619204 -0.0000000000 -0.0000000000
0.801453 -3.4199679073 -0.0000000000 0.0000000000
0.801603 -3.4139655177 -0.0000000000 -0.0000000000
0.801753 -3.4079547254 -0.0000000000 -0.0000000000
0.801903 -3.4019355041 -0.0000000000 -0.0000000000
0.802053 -3.3959078271 -0.0000000000 -0.0000000000
0.802203 -3.3898716679 -0.0000000000 -0.0000000000
0.802353 -3.3838269995 -0.0000000000 -0.0000000000
0.802503 -3.3777737952 -0.0000000000 -0.0000000000
0.802653 -3.3717120277 -0.0000000000 -0.0000000000
0.802803 -3.3656416699 -0.0000000000 -0.0000000000
0.802953 -3.3595626944 -0.0000000000 -0.0000000000
0.803103 -3.3534750737 -0.0000000000 -0.0000000000
0.803253 -3.3473787801 -0.0000000000 -0.0000000000
0.803403 -3.3412737859 -0.0000000000 -0.0000000000
0.803553 -3.3351600629 -0.0000000000 0.0000000000
0.803703 -3.3290375833 -0.0000000000 -0.0000000000
0.803853 -3.3229063186 -0.0000000000 -0.0000000000
0.804003 -3.3167662406 -0.0000000000 -0.0000000000
0.804153 -3.3106173206 -0.0000000000 0.0000000000
0.804303 -3.3044595299 -0.0000000000 -0.0000000000
0.804453 -3.2982928397 -0.0000000000 0.0000000000
0.804603 -3.2921172209 -0.0000000000 -0.0000000000
0.804753 -3.2859326444 -0.0000000000 -0.0000000000
0.804903 -3.2797390808 -0.0000000000 -0.0000000000
0.805053 -3.2735365005 -0.0000000000 -0.0000000000
0.805203 -3.2673248741 -0.0000000000 -0.0000000000
0.805353 -3.2611041715 -0.0000000000 -0.0000000000
0.805503 -3.2548743629 -0.0000000000 -0.0000000000
0.805653 -3.2486354181 -0.0000000000 -0.0000000000
0.805803 -3.2423873067 -0.0000000000 -0.0000000000
0.805953 -3.2361299983 -0.0000000000 -0.0000000000
0.806103 -3.2298634622 -0.0000000000 -0.0000000000
0.806253 -3.2235876676 -0.0000000000 -0.0000000000
0.806403 -3.2173025835 -0.0000000000 -0.0000000000
0.806553 -3.2110081787 -0.0000000000 -0.0000000000
0.806703 -3.2047044218 -0.0000000000 -0.0000000000
0.806853 -3.1983912814 -0.0000000000 -0.0000000000
0.807003 -3.1920687256 -0.0000000000 -0.0000000000
0.807153 -3.1857367227 -0.0000000000 -0.0000000000
0.807303 -3.1793952405 -0.0000000000 -0.0000000000
0.807453 -3.1730442467 -0.0000000000 -0.0000000000
0.807603 -3.1666837091 -0.0000000000 -0.0000000000
0.807753 -3.1603135949 -0.0000000000 -0.0000000000
0.807903 -3.1539338713 -0.0000000000 -0.0000000000
0.808053 -3.1475445053 -0.0000000000 -0.0000000000
0.808203 -3.1411454638 -0.0000000000 0.0000000000
0.808353 -3.1347367133 -0.0000000000 -0.0000000000
0.808503 -3.1283182204 -0.0000000000 -0.0000000000
0.808653 -3.1218899512 -0.0000000000 0.0000000000
0.808803 -3.1154518717 -0.0000000000 -0.0000000000
0.808953 -3.1090039478 -0.0000000000 -0.0000000000
0.809103 -3.1025461451 -0.0000000000 -0.0000000000
0.809253 -3.0960784291 -0.0000000000 -0.0000000000
0.809403 -3.0896007649 -0.0000000000 -0.0000000000
0.809553 -3.0831131176 -0.0000000000 -0.0000000000
0.809703 -3.0766154519 -0.0000000000 -0.0000000000
0.809853 -3.0701077326 -0.0000000000 -0.0000000000
0.810003 -3.0635899239 -0.0000000000 -0.0000000000
0.810153 -3.0570619900 -0.0000000000 -0.0000000000
0.810303 -3.0505238949 -0.0000000000 0.0000000000
0.810453 -3.0439756024 -0.0000000000 -0.0000000000
0.810603 -3.0374170759 -0.0000000000 -0.0000000000
0.810753 -3.0308482788 -0.0000000000 -0.0000000000
0.810903 -3.0242691742 -0.0000000000 -0.0000000000
0.811053 -3.0176797247 0.0000000000 -0.0000000000
0.811203 -3.0110798930 -0.0000000000 -0.0000000000
0.811353 -3.0044696413 -0.0000000000 -0.0000000000
0.811503 -2.9978489319 -0.0000000000 -0.0000000000
0.811653 -2.9912177266 -0.0000000000 -0.0000000000
0.811803 -2.9845759872 -0.0000000000 -0.0000000000
0.811953 -2.9779236752 -0.0000000000 -0.0000000000
0.812103 -2.9712607516 -0.0000000000 -0.0000000000
0.812253 -2.9645871776 -0.0000000000 -0.0000000000
0.812403 -2.9579029138 -0.0000000000 0.0000000000
0.812553 -2.9512079207 -0.0000000000 -0.0000000000
0.812703 -2.9445021585 -0.0000000000 -0.0000000000
0.812853 -2.9377855872 -0.0000000000 -0.0000000000
0.813003 -2.9310581666 -0.0000000000 -0.0000000000
0.813153 -2.9243198560 -0.0000000000 -0.0000000000
0.813303 -2.9175706148 -0.0000000000 0.0000000000
0.813453 -2.9108104017 0.0000000000 0.0000000000
0.813603 -2.9040391754 0.0000000000 0.0000000000
0.813753 -2.8972568942 0.0000000000 0.0000000000
0.813903 -2.8904635163 -0.0000000000 0.0000000000
0.814053 -2.8836589996 0.0000000000 0.0000000000
0.814203 -2.8768433017 0.0000000000 -0.0000000000
0.814353 -2.8700163797 0.0000000000 -0.0000000000
0.814503 -2.8631781908 0.0000000000 -0.0000000000
0.814653 -2.8563286917 0.0000000000 -0.0000000000
0.814803 -2.8494678389 0.0000000000 -0.0000000000
0.814953 -2.8425955885 0.0000000000 0.0000000000
0.815103 -2.8357118964 -0.0000000000 -0.0000000000
0.815253 -2.8288167181 0.0000000000 0.0000000000
0.815403 -2.8219100089 0.0000000000 0.0000000000
0.815553 -2.8149917239 0.0000000000 0.0000000000
0.815703 -2.8080618176 0.0000000000 -0.0000000000
0.815853 -2.8011202444 -0.0000000000 -0.0000000000
0.816003 -2.7941669584 0.0000000000 -0.0000000000
0.816153 -2.7872019133 -0.0000000000 0.0000000000
0.816303 -2.7802250625 -0.0000000000 -0.0000000000
0.816453 -2.7732363591 -0.0000000000 -0.0000000000
0.816603 -2.7662357559 0.0000000000 0.0000000000
0.816753 -2.7592232052 -0.0000000000 -0.0000000000
0.816903 -2.7521986592 0.0000000000 0.0000000000
0.817053 -2.7451620698 0.0000000000 0.0000000000
0.817203 -2.7381133882 0.0000000000 0.0000000000
0.817353 -2.7310525656 0.0000000000 0.0000000000
0.817503 -2.7239795527 0.0000000000 0.0000000000
0.817653 -2.7168943000 0.0000000000 0.0000000000
0.817803 -2.7097967574 0.0000000000 0.0000000000
0.817953 -2.7026868747 0.0000000000 -0.0000000000
0.818103 -2.6955646011 0.0000000000 -0.0000000000
0.818253 -2.6884298856 0.0000000000 -0.0000000000
0.818403 -2.6812826768 0.0000000000 0.0000000000
0.818553 -2.6741229229 -0.0000000000 -0.0000000000
0.818703 -2.6669505717 -0.0000000000 -0.0000000000
0.818853 -2.6597655708 -0.0000000000 -0.0000000000
0.819003 -2.6525678671 0.0000000000 0.0000000000
0.819153 -2.6453574074 -0.0000000000 -0.0000000000
0.819303 -2.6381341379 -0.0000000000 -0.0000000000
0.819453 -2.6308980044 -0.0000000000 0.0000000000
0.819603 -2.6236489526 0.0000000000 -0.0000000000
0.819753 -2.6163869275 -0.0000000000 -0.0000000000
0.819903 -2.6091118737 0.0000000000 0.0000000000
0.820053 -2.6018237354 -0.0000000000 -0.0000000000
0.820203 -2.5945224566 -0.0000000000 0.0000000000
0.820353 -2.5872079805 -0.0000000000 -0.0000000000
0.820503 -2.5798802502 -0.0000000000 -0.0000000000
0.820653 -2.5725392081 -0.0000000000 -0.0000000000
0.820803 -2.5651847964 0.0000000000 -0.0000000000
0.820953 -2.5578169567 0.0000000000 0.0000000000
0.821103 -2.5504356302 0.0000000000 0.0000000000
0.821253 -2.5430407576 0.0000000000 0.0000000000
0.821403 -2.5356322791 0.0000000000 0.0000000000
0.821553 -2.5282101346 0.0000000000 -0.0000000000
0.821703 -2.5207742632 0.0000000000 -0.0000000000
0.821853 -2.5133246040 -0.0000000000 -0.0000000000
0.822003 -2.5058610952 0.0000000000 0.0000000000
0.822153 -2.4983836747 -0.0000000000 -0.0000000000
0.822303 -2.4908922798 -0.0000000000 -0.0000000000
0.822453 -2.4833868475 -0.0000000000 -0.0000000000
0.822603 -2.4758673141 -0.0000000000 -0.0000000000
0.822753 -2.4683336154 -0.0000000000 0.0000000000
0.822903 -2.4607856867 -0.0000000000 0.0000000000
0.823053 -2.4532234629 -0.0000000000 -0.0000000000
0.823203 -2.4456468781 -0.0000000000 -0.0000000000
0.823353 -2.4380558659 -0.0000000000 -0.0000000000
0.823503 -2.4304503595 -0.0000000000 -0.0000000000
0.823653 -2.4228302913 -0.0000000000 -0.0000000000
0.823803 -2.4151955936 0.0000000000 0.0000000000
0.823953 -2.4075461976 0.0000000000 0.0000000000
0.824103 -2.3998820344 0.0000000000 0.0000000000
0.824253 -2.3922030343 0.0000000000 0.0000000000
0.824403 -2.3845091269 0.0000000000 0.0000000000
0.824553 -2.3768002413 0.0000000000 0.0000000000
0.824703 -2.3690763062 0.0000000000 0.0000000000
0.824853 -2.3613372493 0.0000000000 -0.0000000000
0.825003 -2.3535829979 -0.0000000000 -0.0000000000
0.825153 -2.3458134788 0.0000000000 -0.0000000000
0.825303 -2.3380286178 0.0000000000 0.0000000000
0.825453 -2.3302283402 -0.0000000000 -0.0000000000
0.825603 -2.3224125709 -0.0000000000 -0.0000000000
0.825753 -2.3145812337 -0.0000000000 -0.0000000000
0.825903 -2.3067342521 -0.0000000000 -0.0000000000
0.826053 -2.2988715487 -0.0000000000 -0.0000000000
0.826203 -2.2909930454 -0.0000000000 -0.0000000000
0.826353 -2.2830986635 -0.0000000000 -0.0000000000
0.826503 -2.2751883234 -0.0000000000 -0.0000000000
0.826653 -2.2672619450 -0.0000000000 -0.0000000000
0.826803 -2.2593194473 -0.0000000000 -0.0000000000
0.826953 -2.2513607487 -0.0000000000 -0.0000000000
0.827103 -2.2433857668 -0.0000000000 -0.0000000000
0.827253 -2.2353944182 -0.0000000000 -0.0000000000
0.827403 -2.2273866192 -0.0000000000 -0.0000000000
0.827553 -2.2193622848 -0.0000000000 -0.0000000000
0.827703 -2.2113213296 -0.0000000000 -0.0000000000
0.827853 -2.2032636671 -0.0000000000 -0.0000000000
0.828003 -2.1951892102 -0.0000000000 -0.0000000000
0.828153 -2.1870978709 -0.0000000000 -0.0000000000
0.828303 -2.1789895603 -0.0000000000 -0.0000000000
0.828453 -2.1708641887 -0.0000000000 -0.0000000000
0.828603 -2.1627216654 -0.0000000000 -0.0000000000
0.828753 -2.1545618990 -0.0000000000 -0.0000000000
0.828903 -2.1463847971 -0.0000000000 -0.0000000000
0.829053 -2.1381902664 -0.0000000000 -0.0000000000
0.829203 -2.1299782127 -0.0000000000 -0.0000000000
0.829353 -2.1217485409 -0.0000000000 -0.0000000000
0.829503 -2.1135011547 -0.0000000000 -0.0000000000
0.829653 -2.1052359572 -0.0000000000 -0.0000000000
0.829803 -2.0969528503 -0.0000000000 -0.0000000000
0.829953 -2.0886517349 -0.0000000000 -0.0000000000
0.830103 -2.0803325109 -0.0000000000 -0.0000000000
0.830253 -2.0719950773 -0.0000000000 -0.0000000000
0.830403 -2.0636393318 -0.0000000000 -0.0000000000
0.830553 -2.0552651713 -0.0000000000 -0.0000000000
0.830703 -2.0468724915 -0.0000000000 -0.0000000000
0.830853 -2.0384611870 -0.0000000000 -0.0000000000
0.831003 -2.0300311513 -0.0000000000 -0.0000000000
0.831153 -2.0215822767 -0.0000000000 -0.0000000000
0.831303 -2.0131144545 -0.0000000000 -0.0000000000
0.831453 -2.0046275747 -0.0000000000 -0.0000000000
0.831603 -1.9961215262 -0.0000000000 -0.0000000000
0.831753 -1.9875961966 -0.0000000000 -0.0000000000
0.831903 -1.9790514724 -0.0000000000 -0.0000000000
0.832053 -1.9704872387 -0.0000000000 -0.0000000000
0.832203 -1.9619033795 -0.0000000000 -0.0000000000
0.832353 -1.9532997773 -0.0000000000 -0.0000000000
0.832503 -1.9446763143 -0.0000000000 -0.0000000000
0.832653 -1.9360328697 -0.0000000000 -0.0000000000
0.832803 -1.9273693229 -0.0000000000 -0.0000000000
0.832953 -1.9186855501 -0.0000000000 -0.0000000000
0.833103 -1.9099814293 -0.0000000000 -0.0000000000
0.833253 -1.9012568333 -0.0000000000 -0.0000000000
0.833403 -1.8925116354 -0.0000000000 -0.0000000000
0.833553 -1.8837457081 -0.0000000000 -0.0000000000
0.833703 -1.8749589192 -0.0000000000 -0.0000000000
0.833853 -1.8661511385 -0.0000000000 -0.0000000000
0.834003 -1.8573222344 -0.0000000000 -0.0000000000
0.834153 -1.8484720693 -0.0000000000 -0.0000000000
0.834303 -1.8396005085 -0.0000000000 -0.0000000000
0.834453 -1.8307074152 -0.0000000000 -0.0000000000
0.834603 -1.8217926479 -0.0000000000 -0.0000000000
0.834753 -1.8128560654 -0.0000000000 -0.0000000000
0.834903 -1.8038975272 -0.0000000000 -0.0000000000
0.835053 -1.7949168868 -0.0000000000 -0.0000000000
0.835203 -1.7859139972 -0.0000000000 -0.0000000000
0.835353 -1.7768887112 -0.0000000000 -0.0000000000
0.835503 -1.7678408802 -0.0000000000 -0.0000000000
0.835653 -1.7587703488 -0.0000000000 -0.0000000000
0.835803 -1.7496769637 -0.0000000000 -0.0000000000
0.835953 -1.7405605706 -0.0000000000 -0.0000000000
0.836103 -1.7314210106 -0.0000000000 -0.0000000000
0.836253 -1.7222581232 -0.0000000000 -0.0000000000
0.836403 -1.7130717468 -0.0000000000 -0.0000000000
0.836553 -1.7038617162 -0.0000000000 -0.0000000000
0.836703 -1.6946278664 -0.0000000000 -0.0000000000
0.836853 -1.6853700293 -0.0000000000 -0.0000000000
0.837003 -1.6760880309 -0.0000000000 0.0000000000
0.837153 -1.6667816998 -0.0000000000 -0.0000000000
0.837303 -1.6574508631 -0.0000000000 -0.0000000000
0.837453 -1.6480953393 -0.0000000000 -0.0000000000
0.837603 -1.6387149484 -0.0000000000 -0.0000000000
0.837753 -1.6293095085 -0.0000000000 -0.0000000000
0.837903 -1.6198788371 -0.0000000000 -0.0000000000
0.838053 -1.6104227419 -0.0000000000 -0.0000000000
0.838203 -1.6009410329 -0.0000000000 -0.0000000000
0.838353 -1.5914335172 -0.0000000000 -0.0000000000
0.838503 -1.5818999980 -0.0000000000 -0.0000000000
0.838653 -1.5723402756 -0.0000000000 -0.0000000000
0.838803 -1.5627541500 -0.0000000000 -0.0000000000
0.838953 -1.5531414173 -0.0000000000 -0.0000000000
0.839103 -1.5435018671 -0.0000000000 -0.0000000000
0.839253 -1.5338352909 -0.0000000000 -0.0000000000
0.839403 -1.5241414716 -0.0000000000 -0.0000000000
0.839553 -1.5144201944 -0.0000000000 -0.0000000000
0.839703 -1.5046712374 -0.0000000000 -0.0000000000
0.839853 -1.4948943806 -0.0000000000 -0.0000000000
0.840003 -1.4850893933 -0.0000000000 -0.0000000000
0.840153 -1.4752560426 -0.0000000000 -0.0000000000
0.840303 -1.4653940949 -0.0000000000 0.0000000000
0.840453 -1.4555033129 -0.0000000000 -0.0000000000
0.840603 -1.4455834548 -0.0000000000 -0.0000000000
0.840753 -1.4356342741 -0.0000000000 -0.0000000000
0.840903 -1.4256555204 -0.0000000000 -0.0000000000
0.841053 -1.4156469397 -0.0000000000 -0.0000000000
0.841203 -1.4056082740 -0.0000000000 -0.0000000000
0.841353 -1.3955392633 -0.0000000000 -0.0000000000
0.841503 -1.3854396383 -0.0000000000 -0.0000000000
0.841653 -1.3753091283 -0.0000000000 -0.0000000000
0.841803 -1.3651474585 -0.0000000000 -0.0000000000
0.841953 -1.3549543470 -0.0000000000 -0.0000000000
0.842103 -1.3447295088 -0.0000000000 -0.0000000000
0.842253 -1.3344726574 -0.0000000000 -0.0000000000
0.842403 -1.3241834926 -0.0000000000 -0.0000000000
0.842553 -1.3138617152 -0.0000000000 -0.0000000000
0.842703 -1.3035070195 -0.0000000000 -0.0000000000
0.842853 -1.2931190943 -0.0000000000 -0.0000000000
0.843003 -1.2826976258 -0.0000000000 -0.0000000000
0.843153 -1.2722422888 -0.0000000000 -0.0000000000
0.843303 -1.2617527539 -0.0000000000 -0.0000000000
0.843453 -1.2512286879 -0.0000000000 -0.0000000000
0.843603 -1.2406697493 -0.0000000000 -0.0000000000
0.843753 -1.2300755922 -0.0000000000 -0.0000000000
0.843903 -1.2194458608 -0.0000000000 -0.0000000000
0.844053 -1.2087801956 -0.0000000000 -0.0000000000
0.844203 -1.1980782314 -0.0000000000 -0.0000000000
0.844353 -1.1873395903 -0.0000000000 -0.0000000000
0.844503 -1.1765638908 -0.0000000000 -0.0000000000
0.844653 -1.1657507438 -0.0000000000 -0.0000000000
0.844803 -1.1548997541 -0.0000000000 -0.0000000000
0.844953 -1.1440105132 -0.0000000000 -0.0000000000
0.845103 -1.1330826078 -0.0000000000 -0.0000000000
0.845253 -1.1221156158 -0.0000000000 -0.0000000000
0.845403 -1.1111091096 -0.0000000000 -0.0000000000
0.845553 -1.1000626450 -0.0000000000 -0.0000000000
0.845703 -1.0889757758 -0.0000000000 -0.0000000000
0.845853 -1.0778480405 -0.0000000000 -0.0000000000
0.846003 -1.0666789707 -0.0000000000 -0.0000000000
0.846153 -1.0554680877 -0.0000000000 -0.0000000000
0.846303 -1.0442149020 -0.0000000000 0.0000000000
0.846453 -1.0329189133 -0.0000000000 -0.0000000000
0.846603 -1.0215796101 -0.0000000000 -0.0000000000
0.846753 -1.0101964692 -0.0000000000 -0.0000000000
0.846903 -0.9987689558 -0.0000000000 -0.0000000000
0.847053 -0.9872965228 -0.0000000000 -0.0000000000
0.847203 -0.9757786109 -0.0000000000 -0.0000000000
0.847353 -0.9642146448 -0.0000000000 -0.0000000000
0.847503 -0.9526040375 -0.0000000000 0.0000000000
0.847653 -0.9409461880 -0.0000000000 -0.0000000000
0.847803 -0.9292404801 -0.0000000000 -0.0000000000
0.847953 -0.9174862831 -0.0000000000 -0.0000000000
0.848103 -0.9056829503 -0.0000000000 -0.0000000000
0.848253 -0.8938298183 -0.0000000000 -0.0000000000
0.848403 -0.8819262072 -0.0000000000 -0.0000000000
0.848553 -0.8699714197 -0.0000000000 -0.0000000000
0.848703 -0.8579647408 -0.0000000000 -0.0000000000
0.848853 -0.8459054368 -0.0000000000 -0.0000000000
0.849003 -0.8337927528 -0.0000000000 -0.0000000000
0.849153 -0.8216259147 -0.0000000000 -0.0000000000
0.849303 -0.8094041274 -0.0000000000 -0.0000000000
0.849453 -0.7971265739 -0.0000000000 -0.0000000000
0.849603 -0.7847924145 -0.0000000000 -0.0000000000
0.849753 -0.7724007858 -0.0000000000 0.0000000000
0.849903 -0.7599508005 -0.0000000000 -0.0000000000
0.850053 -0.7474415439 -0.0000000000 -0.0000000000
0.850203 -0.7348720756 -0.0000000000 -0.0000000000
0.850353 -0.7222414282 -0.0000000000 -0.0000000000
0.850503 -0.7095486040 -0.0000000000 -0.0000000000
0.850653 -0.6967925754 -0.0000000000 -0.0000000000
0.850803 -0.6839722835 -0.0000000000 -0.0000000000
0.850953 -0.6710866366 -0.0000000000 -0.0000000000
0.851103 -0.6581345083 -0.0000000000 -0.0000000000
0.851253 -0.6451147363 -0.0000000000 -0.0000000000
0.851403 -0.6320261213 -0.0000000000 0.0000000000
0.851553 -0.6188674244 -0.0000000000 -0.0000000000
0.851703 -0.6056373636 -0.0000000000 -0.0000000000
0.851853 -0.5923346157 -0.0000000000 0.0000000000
0.852003 -0.5789578119 -0.0000000000 -0.0000000000
0.852153 -0.5655055363 -0.0000000000 -0.0000000000
0.852303 -0.5519763222 -0.0000000000 -0.0000000000
0.852453 -0.5383686522 -0.0000000000 -0.0000000000
0.852603 -0.5246809518 -0.0000000000 -0.0000000000
0.852753 -0.5109115901 -0.0000000000 -0.0000000000
0.852903 -0.4970588751 -0.0000000000 -0.0000000000
0.853053 -0.4831210530 -0.0000000000 -0.0000000000
0.853203 -0.4690962973 -0.0000000000 -0.0000000000
0.853353 -0.4549827142 -0.0000000000 -0.0000000000
0.853503 -0.4407783338 -0.0000000000 -0.0000000000
0.853653 -0.4264811072 -0.0000000000 -0.0000000000
0.853803 -0.4120889012 -0.0000000000 -0.0000000000
0.853953 -0.3975994944 -0.0000000000 -0.0000000000
0.854103 -0.3830105711 -0.0000000000 -0.0000000000
0.854253 -0.3683197155 -0.0000000000 -0.0000000000
0.854403 -0.3535244071 -0.0000000000 -0.0000000000
0.854553 -0.3386220151 -0.0000000000 -0.0000000000
0.854703 -0.3236097836 -0.0000000000 -0.0000000000
0.854853 -0.3084848339 -0.0000000000 -0.0000000000
0.855003 -0.2932441515 -0.0000000000 -0.0000000000
0.855153 -0.2778845776 -0.0000000000 -0.0000000000
0.855303 -0.2624027997 -0.0000000000 -0.0000000000
0.855453 -0.2467953409 -0.0000000000 -0.0000000000
0.855603 -0.2310585486 -0.0000000000 -0.0000000000
0.855753 -0.2151885805 -0.0000000000 -0.0000000000
0.855903 -0.1991813929 -0.0000000000 -0.0000000000
0.856053 -0.1830327262 -0.0000000000 -0.0000000000
0.856203 -0.1667380841 -0.0000000000 -0.0000000000
0.856353 -0.1502927205 -0.0000000000 -0.0000000000
0.856503 -0.1336916188 -0.0000000000 0.0000000000
0.856653 -0.1169294678 -0.0000000000 -0.0000000000
0.856803 -0.1000006383 -0.0000000000 -0.0000000000
0.856953 -0.0828991586 -0.0000000000 -0.0000000000
0.857103 -0.0656186839 -0.0000000000 -0.0000000000
0.857253 -0.0481524597 -0.0000000000 -0.0000000000
0.857403 -0.0304932916 -0.0000000000 -0.0000000000
0.857553 -0.0126335011 -0.0000000000 -0.0000000000
0.857703 0.0054351194 -0.0000000000 -0.0000000000
0.857853 0.0237213578 -0.0000000000 -0.0000000000
0.858003 0.0422346393 -0.0000000000 -0.0000000000
0.858153 0.0609850918 -0.0000000000 -0.0000000000
0.858303 0.0799836182 -0.0000000000 -0.0000000000
0.858453 0.0992419790 -0.0000000000 -0.0000000000
0.858603 0.1187728934 -0.0000000000 -0.0000000000
0.858753 0.1385901376 -0.0000000000 0.0000000000
0.858903 0.1587086751 -0.0000000000 -0.0000000000
0.859053 0.1791447973 -0.0000000000 -0.0000000000
0.859203 0.1999162884 -0.0000000000 -0.0000000000
0.859353 0.2210426184 -0.0000000000 -0.0000000000
0.859503 0.2425451646 -0.0000000000 -0.0000000000
0.859653 0.2644474736 -0.0000000000 -0.0000000000
0.859803 0.2867755664 -0.0000000000 -0.0000000000
0.859953 0.3095583110 -0.0000000000 -0.0000000000
0.860103 0.3328278457 -0.0000000000 -0.0000000000
0.860253 0.3566201066 -0.0000000000 -0.0000000000
0.860403 0.3809754509 -0.0000000000 -0.0000000000
0.860553 0.4059394202 -0.0000000000 -0.0000000000
0.860703 0.4315636718 -0.0000000000 -0.0000000000
0.860853 0.4579071331 -0.0000000000 -0.0000000000
0.861003 0.4850374305 -0.0000000000 -0.0000000000
0.861153 0.5130326962 -0.0000000000 -0.0000000000
0.861303 0.5419838587 -0.0000000000 -0.0000000000
0.861453 0.5719975903 -0.0000000000 0.0000000000
0.861603 0.6032001462 -0.0000000000 -0.0000000000
0.861753 0.6357424358 -0.0000000000 -0.0000000000
0.861903 0.6698068255 -0.0000000000 -0.0000000000
0.862053 0.7056164328 -0.0000000000 -0.0000000000
0.862203 0.7434480557 -0.0000000000 -0.0000000000
0.862353 0.7836505863 -0.0000000000 -0.0000000000
0.862503 0.8266718831 -0.0000000000 -0.0000000000
0.862653 0.8730991506 -0.0000000000 -0.0000000000
0.862803 0.9237216758 -0.0000000000 -0.0000000000
0.862953 0.9796322381 -0.0000000000 -0.0000000000
0.863103 1.0423989158 -0.0000000000 -0.0000000000
0.863253 1.1143732459 -0.0000000000 -0.0000000000
0.863403 1.1992833663 -0.0000000000 -0.0000000000
0.863553 1.3034826993 -0.0000000000 -0.0000000000
0.863703 1.4389063481 -0.0000000000 -0.0000000000
0.863853 1.6312898905 -0.0000000000 -0.0000000000
0.864003 1.9489618643 -0.0000000000 0.0000000000
0.864153 2.6453377889 -0.0000000000 0.0000000000
0.864303 5.0296696017 0.0000000000 0.0000000000
0.864453 7.5243654095 0.0000000000 0.0000000000
0.864603 8.6106855037 0.0000000000 0.0000000000
0.864753 9.3353565749 0.0000000000 0.0000000000
0.864903 9.8776920085 0.0000000000 0.0000000000
0.865053 10.3095639218 0.0000000000 0.0000000000
0.865203 10.6673464508 0.0000000000 0.0000000000
0.865353 10.9719747503 0.0000000000 0.0000000000
0.865503 11.2365973495 -0.0000000000 -0.0000000000
0.865653 11.4700175557 -0.0000000000 0.0000000000
0.865803 11.6784213456 -0.0000000000 0.0000000000
0.865953 11.8663221147 0.0000000000 0.0000000000
0.866103 12.0371136664 -0.0000000000 0.0000000000
0.866253 12.1934121060 0.0000000000 0.0000000000
0.866403 12.3372769326 -0.0000000000 0.0000000000
0.866553 12.4703595724 -0.0000000000 0.0000000000
0.866703 12.5940065069 -0.0000000000 0.0000000000
0.866853 12.7093328755 -0.0000000000 -0.0000000000
0.867003 12.8172761316 0.0000000000 0.0000000000
0.867153 12.9186357113 -0.0000000000 0.0000000000
0.867303 13.0141025833 -0.0000000000 0.0000000000
0.867453 13.1042813073 -0.0000000000 0.0000000000
0.867603 13.1897064862 -0.0000000000 0.0000000000
0.867753 13.2708550160 -0.0000000000 0.0000000000
0.867903 13.3481551984 0.0000000000 0.0000000000
0.868053 13.4219935447 -0.0000000000 0.0000000000
0.868203 13.4927199066 0.0000000000 0.0000000000
0.868353 13.5606514159 0.0000000000 0.0000000000
0.868503 13.6260755896 -0.0000000000 0.0000000000
0.868653 13.6892528694 -0.0000000000 0.0000000000
0.868803 13.7504187793 -0.0000000000 0.0000000000
0.868953 13.8097858237 -0.0000000000 0.0000000000
0.869103 13.8675452109 -0.0000000000 0.0000000000
0.869253 13.9238682654 -0.0000000000 0.0000000000
0.869403 13.9789083090 -0.0000000000 0.0000000000
0.869553 14.0328021945 -0.0000000000 0.0000000000
0.869703 14.0856717754 -0.0000000000 0.0000000000
0.869853 14.1376250152 -0.0000000000 0.0000000000
0.870003 14.1887575241 -0.0000000000 0.0000000000
0.870153 14.2391536301 -0.0000000000 0.0000000000
0.870303 14.2888873550 0.0000000000 0.0000000000
0.870453 14.3380238885 -0.0000000000 0.0000000000
0.870603 14.3866212682 -0.0000000000 0.0000000000
0.870753 14.4347313673 -0.0000000000 0.0000000000
0.870903 14.4824005841 0.0000000000 0.0000000000
0.871053 14.5296704739 -0.0000000000 0.0000000000
0.871203 14.5765785356 0.0000000000 0.0000000000
0.871353 14.6231603145 -0.0000000000 0.0000000000
0.871503 14.6694497574 0.0000000000 0.0000000000
0.871653 14.7154798186 -0.0000000000 0.0000000000
0.871803 14.7612838401 0.0000000000 0.0000000000
0.871953 14.8068976906 0.0000000000 0.0000000000
0.872103 14.8523612273 -0.0000000000 0.0000000000
0.872253 14.8977200646 -0.0000000000 0.0000000000
0.872403 14.9430276721 -0.0000000000 0.0000000000
0.872553 14.9883477297 -0.0000000000 0.0000000000
0.872703 15.0337590170 0.0000000000 0.0000000000
0.872853 15.0793599964 0.0000000000 0.0000000000
0.873003 15.1252741825 0.0000000000 0.0000000000
0.873153 15.1716583165 0.0000000000 0.0000000000
0.873303 15.2187128240 0.0000000000 0.0000000000
0.873453 15.2666962166 0.0000000000 0.0000000000
0.873603 15.3159453488 0.0000000000 0.0000000000
0.873753 15.3669055382 0.0000000000 0.0000000000
0.873903 15.4201755160 -0.0000000000 0.0000000000
0.874053 15.4765610511 0.0000000000 0.0000000000
0.874203 15.5371539699 -0.0000000000 0.0000000000
0.874353 15.6034517883 -0.0000000000 0.0000000000
0.874503 15.6774949799 -0.0000000000 -0.0000000000
0.874653 15.7618024914 0.0000000000 0.0000000000
0.874803 15.8583757081 0.0000000000 0.0000000000
0.874953 15.9622092894 -0.0000000000 -0.0000000000
0.875103 16.0167410272 0.0000000000 0.0000000000
0.875253 15.4917426461 -0.0000000000 -0.0000000000
0.875403 12.7653722575 -0.0000000000 -0.0000000000
0.875553 12.6844270518 -0.0000000000 -0.0000000000
0.875703 12.5056351082 -0.0000000000 -0.0000000000
0.875853 9.8648004480 0.0000000000 -0.0000000000
0.876003 8.7106007632 0.0000000001 0.0000000000
0.876153 11.5311378902 0.0000000003 0.0000000003
0.876303 9.0356246901 0.0000000006 0.0000000004
0.876453 7.0704269809 0.0000000011 0.0000000008
0.876603 5.1400454280 -0.0000000038 -0.0000000031
0.876753 4.4879496127 -0.0000000008 0.0000000000
0.876903 4.9785475904 0.0000000030 0.0000000046
0.877053 5.2431329772 0.0000000129 0.0000000136
0.877203 4.9237650673 0.0000000310 0.0000000273
0.877353 4.5880784689 0.0000000228 0.0000000212
0.877503 4.6400354783 0.0000000524 0.0000000560
0.877653 4.8174486205 0.0000006055 0.0000005309
0.877803 4.1549223672 0.0000026578 0.0000022644
0.877953 3.2275923945 0.0000050499 0.0000044012
0.878103 3.6071459767 0.0000037524 0.0000031371
0.878253 5.0470351050 -0.0000089831 -0.0000077062
0.878403 4.1188583604 -0.0000306106 -0.0000235444
0.878553 2.6037716074 -0.0001085236 -0.0000918062
0.878703 3.8654912854 -0.0001887356 -0.0001573709
0.878853 6.7079154768 0.0003025420 0.0002517281
0.879003 8.6559221731 0.0011289341 0.0009123284
0.879153 6.4590489659 0.0009469572 0.0006448127
0.879303 4.8517150711 0.0028176170 0.0022779881
0.879453 3.3292214187 0.0073017570 0.0060930744
0.879603 1.7574970655 0.0104700920 0.0094311280
0.879753 5.3904348494 -0.0006327956 0.0065974684
0.879903 10.0573469334 -0.0088896660 0.0041173810
0.880053 6.9210274946 0.0090949609 0.0313720972
0.880203 5.8313678950 -0.0047124216 0.1440851246
0.880353 5.5065853427 -0.4223578401 -0.1123905780
0.880503 5.4885031012 -0.7891353048 -0.1664929027
0.880653 6.8780120274 -2.1261927442 -0.1875508029
0.880803 10.9908510108 -5.9461612220 -1.5919082236
0.880953 13.0972329077 -7.2779884749 -3.0086845435
0.881103 14.0432379802 -7.4372577329 -4.0798529540
0.881253 14.5726049286 -2.2019135041 -0.6985626971
0.881403 11.7466706464 3.0814881370 3.3269253672
0.881553 10.6632012824 5.6812710658 5.6446895781
0.881703 12.3431631885 2.0041395651 3.7098413605
0.881853 13.4607198059 -5.3047562919 -2.7474820345
0.882003 11.0108842137 -7.1921780924 -5.6053752388
0.882153 7.5816569915 -8.6103847958 -7.2055801018
0.882303 10.9178096069 -7.5224144941 -7.6752773039
0.882453 10.3854943730 -1.9937449184 -2.4375132928
0.882603 9.2414500743 3.8434164156 1.7876070552
0.882753 10.0900529223 5.7287896573 2.5523977068
0.882903 9.0749441075 6.8690908248 4.6827844249
0.883053 10.9643520020 8.3350818467 6.7269135244
0.883203 12.3122810689 8.9872797074 7.9572058468
0.883353 8.3241324592 6.1680307513 5.9708654988
0.883503 8.2779425910 6.6913650355 5.8535683669
0.883653 9.2179330187 2.4726683127 3.6454582197
0.883803 10.4784867524 -2.9980505632 0.6850672277
0.883953 10.5655393126 -4.3907450917 -0.8230806086
0.884103 9.8961695887 -5.8029858251 -2.6911166557
0.884253 9.9809524872 -5.6173355798 -3.8847394524
0.884403 13.3347121251 4.0908169480 1.0312493152
0.884553 13.5264961501 6.8689515526 3.8885962392
0.884703 12.1994671866 3.7269111344 3.2719629509
0.884853 14.4894311932 3.5381663447 3.5539377958
0.885003 13.6484784853 2.5780770881 2.8633786615
0.885153 13.0200485693 -3.1643688131 -1.9057565936
0.885303 11.9337781112 -9.0044147011 -6.6610503799
0.885453 13.8964507940 -8.7372519009 -5.9684676224
0.885603 15.5792812667 -4.7065332276 -2.7599826149
0.885753 17.0081743260 -0.9465036595 0.1053936123
0.885903 16.1596350598 -1.2587623710 -0.7358156339
0.886053 13.7684200994 -2.7843624757 -2.3119638001
0.886203 13.2889714750 1.2589907572 -0.3934976725
0.886353 14.6243782856 2.3389331414 0.3325075471
0.886503 11.6973986010 -4.2340750035 -5.1937431719
0.886653 15.1387709993 -0.6980700842 -4.2060056129
0.886803 17.1609774120 1.8141770403 -1.6573666621
0.886953 16.7500574942 2.3890374936 -0.4608908362
0.887103 14.4790101149 3.1814094442 0.7803788374
0.887253 12.7215482747 5.7204000171 3.2264817807
0.887403 13.2496800980 7.7587419057 5.5046131161
0.887553 15.5310400068 4.5046080116 3.2019311576
0.887703 15.7796077136 2.9511428389 2.0454442333
0.887853 13.5083944917 0.5853410592 0.1386839479
0.888003 10.6362650737 -4.2459311716 -4.1626430196
0.888153 10.4190576348 -8.5041196255 -8.3186134096
0.888303 11.8616440450 -5.2207245963 -6.2225809619
0.888453 10.1524545230 -1.4606639903 -3.2141596710
0.888603 6.8831486142 -0.1899892225 -0.7601704563
0.888753 10.2353135552 0.9515163501 0.4644287963
0.888903 6.8305354175 0.8855233184 0.7394805216
0.889053 4.3114296285 3.0005760332 2.8124238542
0.889203 2.0625157481 1.2075254068 0.8541055140
0.889353 4.0663286473 -5.6355281929 -6.0203043963
0.889503 5.7477146989 -7.2244884773 -8.5090166115
0.889653 7.8284356717 -6.8602227212 -8.0995340454
0.889803 8.2610362705 -6.9994071281 -8.8214732634
0.889953 7.2393097286 -6.9133221000 -7.9652624394
0.890103 5.6699755279 -6.2822995631 -7.4161403536
0.890253 4.0980504232 -8.7322040921 -9.1647459739
0.890403 4.2210102988 -3.4847612753 -3.6675449942
0.890553 4.7684541133 4.0962067735 3.8187326645
0.890703 5.3986591829 4.6447906707 3.7226001718
0.890853 5.2257073179 -4.1844824419 -3.5366932214
0.891003 6.5969342322 -3.0969883647 -3.0904849747
0.891153 3.4629369876 -2.5438993258 -3.9840352766
0.891303 5.3297524764 -7.8450135237 -9.2712669380
0.891453 7.5180171377 -6.4023360885 -9.4456490604
0.891603 9.9170410602 -6.2346136523 -9.2978966562
0.891753 10.2206564635 -8.8448820596 -10.6577006941
0.891903 8.5505061502 -7.2493552930 -8.4663309688
0.892053 7.1521153163 1.2106619973 -1.1538912389
0.892203 7.3278410126 4.1547712644 2.1030226561
0.892353 5.5989621104 0.8790935379 -0.6634956054
0.892503 3.2382554742 -2.7631834058 -2.8461545064
0.892653 4.8637054173 -3.6810126840 -3.4742336314
0.892803 4.4156371531 -2.2871848024 -2.1512951750
0.892953 2.3726734892 0.2624873429 0.2438265898
0.893103 2.7634526259 6.8135147561 5.7865534484
0.893253 1.2999742326 14.5184021469 11.8578513360
0.893403 -0.2145375266 17.1874397014 12.6584285806
0.893553 0.5467317453 14.5321659609 9.2724354577
0.893703 1.9136104751 6.3103686684 1.8372804301
0.893853 5.0136728585 3.8724488403 -0.7864153137
0.894003 7.0561462635 2.3902736313 -1.6841611257
0.894153 8.3299153835 0.4333897046 -2.5727712268
0.894303 9.4813034594 4.0265351282 -0.1822306248
0.894453 8.6077011929 9.7959695771 5.0756258033
0.894603 11.7413040110 8.4196313547 4.1708189020
0.894753 13.8837086896 4.0811351026 2.0027582918
0.894903 15.1046953610 3.6769112647 1.7414211265
0.895053 13.1335169999 -1.0920933877 -2.3017506704
0.895203 13.7942086074 -4.1520920244 -5.2100596657
0.895353 14.0388630803 -1.6031314964 -2.8396365357
0.895503 12.3032493969 1.2304626337 -0.2184516625
0.895653 10.0478287033 -1.7238892677 -2.6736374034
0.895803 8.1861553206 -2.6417945612 -3.1498825067
0.895953 11.0178224369 -1.5725767570 -2.9729126830
0.896103 13.5544647443 3.1811092695 0.4864743477
0.896253 12.4993155466 6.0228190891 3.1799890433
0.896403 11.5580786406 6.4302675837 4.5223798275
0.896553 11.6574260551 3.9284705937 3.4750537047
0.896703 11.5538704231 3.8892823163 4.0630855623
0.896853 10.2347845510 4.8749920512 5.8145541010
0.897003 9.1741990781 6.6031180910 6.7075229328
0.897153 9.2921047384 8.8669920479 8.2322118559
0.897303 9.6408605935 2.8293810653 5.3614466048
0.897453 8.6841986054 2.5761666974 6.0658544369
0.897603 6.8289058500 2.5553453923 6.2353460308
0.897753 2.5460727095 3.2236192387 5.6496470438
0.897903 4.8199657467 0.8992721725 4.6486074881
0.898053 9.5597428904 -1.9400449189 2.5541868972
0.898203 9.9035853733 -2.6805143335 0.7567165099
0.898353 8.7614185042 -6.1166442686 -1.6002955609
0.898503 9.5170659798 -9.3976529300 -4.4760149169
0.898653 8.5071140988 -8.8201686396 -4.2929806496
0.898803 7.0430744052 -0.9623679518 0.7588181124
0.898953 9.4863864816 9.9208512162 7.1329499015
0.899103 13.2330248463 9.8550561034 9.0546419196
0.899253 13.4386916483 5.9059830822 6.2178294038
0.899403 13.5152168533 -3.0201880667 -0.8312528929
0.899553 13.5721492263 -6.8468346108 -5.0211158060
0.899703 13.5256005086 -5.8226969368 -4.9132273369
0.899853 12.4512946470 -8.8701153445 -7.5887939343
0.900003 12.1609974614 -8.3005048416 -7.2823700490
0.900153 12.4127728669 -1.8442506906 -2.4201976407
0.900303 10.2668512571 3.2576584738 1.8811395881
0.900453 7.7567330926 6.2731197339 6.0319811241
0.900603 7.6792284784 9.7519945036 8.5499253719
0.900753 8.5453124413 5.0830083433 3.3752955102
0.900903 8.3641713673 2.1647790445 -0.2509420247
0.901053 4.8699901099 -0.0805686517 -0.8581477566
0.901203 4.0484033910 5.8118174494 3.4548149032
0.901353 6.0074768497 7.9623106863 4.7564821357
0.901503 9.1130495749 9.0019469745 5.6369162645
0.901653 8.8566990156 0.2483634862 -0.1866628254
0.901803 8.5972374114 -8.2107973613 -6.4494435569
0.901953 10.2597827929 -5.3530557814 -5.1646020423
0.902103 11.2230993283 7.4888557907 4.4420816028
0.902253 13.0363672098 8.1837705592 6.5219853405
0.902403 10.5539717804 3.6315447602 3.7851824131
0.902553 11.4485477825 -0.2287150453 -0.9253070595
0.902703 13.2848200873 -12.5868598358 -10.5911284336
0.902853 16.2654551816 -13.7511762623 -12.8036725275
0.903003 13.4051699806 -6.9190378444 -7.3974423882
0.903153 13.5741990926 0.7972445346 -0.9322248265
0.903303 14.6261081107 -1.9935397324 -2.3748432441
0.903453 11.2615953420 -4.6038310755 -3.4219809190
0.903603 8.1428259197 -6.6731988838 -6.2738193439
0.903753 9.7631640980 -8.9407770927 -10.0937026024
0.903903 10.4802580177 -9.4575157622 -10.8769817824
0.904053 12.2141214574 -4.8216317588 -6.8182879844
0.904203 12.0032720734 0.2035035733 -2.4369767059
0.904353 9.5964411559 5.6467261924 2.5947623984
0.904503 8.1143902274 7.1990067933 5.1270224547
0.904653 7.1624324427 4.7041580306 3.6591947954
0.904803 5.9647080768 4.3997823381 2.6393795154
0.904953 4.6889745177 8.5935927876 4.2237162231
0.905103 5.5773209989 7.1695575252 3.7194307632
0.905253 7.1762832749 3.3395530371 1.5741891771
0.905403 11.0372428204 3.6881273144 2.0389361851
0.905553 11.2540660205 6.4644653951 4.8946237911
0.905703 11.6421709639 4.4505140143 3.6331351657
0.905853 8.0916023352 -4.1055568434 -3.8544858811
0.906003 8.9649964574 -5.8909958630 -6.2834362380
0.906153 9.4543834071 -2.0414609862 -2.2773194129
0.906303 10.0645385507 -0.0666935990 0.5986821932
0.906453 8.3847228795 -5.3977248849 -3.6219543837
0.906603 9.9149029610 -7.9343459976 -7.9417251240
0.906753 12.8849058544 -6.1593519960 -7.3973347538
0.906903 12.4295001237 -4.9453786940 -6.5637370877
0.907053 9.8670100390 -1.5027776819 -3.9484238035
0.907203 7.9622590438 1.8986043821 -0.7357484546
0.907353 7.0079135418 2.6649239355 0.7829970876
0.907503 5.7951955157 0.6033048779 -0.2437807849
0.907653 3.7167892052 2.3205541827 -0.5435890361
0.907803 4.6533671648 5.0783813525 0.2398734941
0.907953 7.6869801766 4.0593669938 -0.0680234000
0.908103 7.9392617560 4.8555824497 2.3571339428
0.908253 9.6605298912 -0.1884370360 0.6492300968
0.908403 11.7442436620 -5.2069109313 -3.8678200915
0.908553 13.9098208901 0.0125813566 -1.3575046005
0.908703 15.0388792059 3.2628378970 1.0615089179
0.908853 15.9182211977 5.6147049581 3.9666183755
0.909003 14.0124925108 4.6013197642 4.2127126282
0.909153 11.4764929592 1.6427609592 2.6760384539
0.909303 11.0100873836 -1.7313534095 1.5921353629
0.909453 11.6790034031 -5.1384270726 -0.8220742277
0.909603 10.9451259739 -1.7146022283 1.0309263903
0.909753 12.1266053463 5.0842008045 4.6184763963
0.909903 15.3701159020 1.7690156534 2.8266892122
0.910053 15.4018774396 -0.1080693693 1.7188599439
0.910203 14.3281512822 -1.0904966290 0.8108222889
0.910353 11.7692070482 0.0014391458 1.1998941380
0.910503 9.1493623009 -0.9590708434 -0.2195328166
0.910653 8.5434220764 -1.7978244137 -1.8850569891
0.910803 6.5645917775 -5.8073923030 -6.0922647045
0.910953 4.0055629825 -7.8379331780 -8.1564332268
0.911103 0.9418813118 -2.8386953230 -3.8177290832
0.911253 -2.0473817721 -0.5115990137 -0.7735721070
0.911403 -0.9619618937 0.5896856583 1.6776934037
0.911553 1.9740470679 2.1549909490 3.5043650901
0.911703 4.0829029065 -1.8743677138 -1.1065365981
0.911853 0.3847463220 -7.7785585461 -6.5353870621
0.912003 2.0945061196 -2.8137529344 -2.2107501579
0.912153 0.8414130073 -0.1861203180 0.1100198774
0.912303 -1.8109574709 0.3775149765 0.2525887309
0.912453 -1.1691300760 -5.5114685921 -4.5695787415
0.912603 0.9111560166 -8.5892967810 -7.0114728981
0.912753 3.9865816415 -3.9056687624 -3.4981866081
0.912903 2.1058685453 -0.5878826255 -0.0754739621
0.913053 2.3988740131 3.8641320241 3.5359563408
0.913203 -0.9507879688 4.9647349916 4.4006886331
0.913353 -3.9542633016 -4.1359552056 -2.8358640510
0.913503 -3.9514528186 -10.2680550450 -8.5707643662
0.913653 -2.4684426495 -14.8795133466 -13.2720934271
0.913803 0.2881138797 -16.7359358284 -15.8142879347
0.913953 0.9022468149 -14.1112637672 -14.2883505189
0.914103 2.5455155909 -6.7045791793 -8.0612795831
0.914253 -4.0700515546 -2.1447845958 -4.0579213673
0.914403 -5.8441094033 -0.9785666824 -3.6779305245
0.914553 -6.7492990492 -2.9708440760 -5.7377473401
0.914703 -5.2541288126 -7.0806435909 -7.0310917525
0.914853 -0.2617671604 -14.5366569336 -13.2779123393
0.915003 -1.3205895888 -12.0551944967 -11.3608847844
0.915153 -2.1888612536 -8.9246587443 -7.3812242040
0.915303 1.1195308990 -4.5643439419 -3.5277813699
0.915453 1.4588959557 -5.6148827652 -4.5758825126
0.915603 -1.8832103800 -2.4755616466 -2.0701650028
0.915753 2.6210029457 -9.4658610820 -9.1138198730
0.915903 7.6780394112 -9.6112052507 -11.6625068955
0.916053 9.8588666509 -7.9601452824 -10.9350433324
0.916203 8.5913746587 -6.4108639209 -8.7002080954
0.916353 6.6441614263 -5.6542721799 -7.3186532034
0.916503 6.4627279542 -0.4460662157 -2.4888611564
0.916653 2.2920210470 5.5327056754 3.4584917463
0.916803 0.7116770667 3.1284374941 1.5506703524
0.916953 0.5803403763 -4.1660472526 -4.5425863367
0.917103 4.5032923915 -5.5017083563 -5.7433408600
0.917253 2.7425044892 -0.8635553699 -0.4330710483
0.917403 2.0695951344 -1.1174569409 -0.4610373094
0.917553 2.9054402144 -4.2997760961 -3.1198572874
0.917703 5.2001925140 -8.9560017954 -7.6597550211
0.917853 3.7189796704 -10.0267235216 -9.5521573900
0.918003 2.4977064698 -5.7865149760 -4.2872236444
0.918153 1.4616632038 1.4737978260 2.8833291050
0.918303 2.1038904323 0.0761396259 1.4371244653
0.918453 2.6732689119 -1.2212693749 0.1243693728
0.918603 2.8594209522 -1.5699433136 -0.3689578316
0.918753 -2.4564333426 0.0036495745 0.6280171004
0.918903 3.0989314229 -5.5576661879 -4.7330280972
0.919053 5.7231531024 -1.2137776295 -3.3463769030
0.919203 5.5041266408 -5.1709528140 -7.7283703111
0.919353 8.2385480958 -4.0481644268 -8.2011598034
0.919503 9.9650640637 -0.6750300495 -4.3390767599
0.919653 11.2294227921 -2.4664285454 -5.2981306126
0.919803 12.5603314033 -3.4240297797 -6.4291365794
0.919953 11.1200520253 -0.5458253866 -3.9181870749
0.920103 7.2791609779 1.2721571535 -1.6545471809
0.920253 4.5398302683 0.1466935279 -1.3226239449
0.920403 2.2656687617 0.1855071357 -1.2378187809
0.920553 -0.4217379042 -4.5740922842 -5.5043157190
0.920703 5.3732126301 -11.6858085328 -10.6884644112
0.920853 3.1631397301 -7.1083668952 -5.4841393222
0.921003 -0.2146192766 -3.3404944639 -1.3221365087


==> Figures/r-drag-prescribedU=0.0001-e10.dat <==
0.30001 0.0154291522 0.0000000000 0.0000000000
0.30011 0.0390761899 0.0000000005 0.0000000010
0.30021 0.0762537758 0.0000000011 0.0000000017
0.30031 0.1356781693 0.0000000016 0.0000000028
0.30041 0.2312547692 0.0000000031 0.0000000049
0.30051 0.3856842554 0.0000000058 0.0000000086
0.30061 0.6359223751 0.0000000106 0.0000000150
0.30071 1.0412457583 0.0000000190 0.0000000260
0.30081 1.6919469819 0.0000000335 0.0000000449
0.30091 2.7016621695 0.0000000577 0.0000000763
0.30101 4.1001253534 0.0000000945 0.0000001248
0.30111 5.3826795838 0.0000001356 0.0000001833
0.30121 5.3947487171 0.0000001500 0.0000002135
0.30131 5.0663074451 0.0000001479 0.0000002132
0.30141 4.8072921269 0.0000001460 0.0000002095
0.30151 4.5847281358 0.0000001440 0.0000002057
0.30161 4.3919583273 0.0000001417 0.0000002019
0.30171 4.2241117094 0.0000001392 0.0000001982
0.30181 4.0771412048 0.0000001367 0.0000001945
0.30191 3.9476830510 0.0000001341 0.0000001908
0.30201 3.8329379552 0.0000001315 0.0000001872
0.30211 3.7305730086 0.0000001289 0.0000001837
0.30221 3.6386412094 0.0000001263 0.0000001802
0.30231 3.5555153604 0.0000001237 0.0000001767
0.30241 3.4798336875 0.0000001212 0.0000001734
0.30251 3.4104550295 0.0000001186 0.0000001700
0.30261 3.3464218570 0.0000001162 0.0000001668
0.30271 3.2869297051 0.0000001138 0.0000001636
0.30281 3.2313018706 0.0000001114 0.0000001604
0.30291 3.1789684346 0.0000001091 0.0000001574
0.30301 3.1294488470 0.0000001068 0.0000001543
0.30311 3.0823374472 0.0000001046 0.0000001514
0.30321 3.0372914098 0.0000001024 0.0000001485
0.30331 2.9940206943 0.0000001003 0.0000001456
0.30341 2.9522796565 0.0000000982 0.0000001428
0.30351 2.9118600357 0.0000000962 0.0000001401
0.30361 2.8725850864 0.0000000942 0.0000001374
0.30371 2.8343046595 0.0000000923 0.0000001347
0.30381 2.7968910774 0.0000000905 0.0000001322
0.30391 2.7602356671 0.0000000886 0.0000001296
0.30401 2.7242458458 0.0000000869 0.0000001271
0.30411 2.6888426669 0.0000000851 0.0000001247
0.30421 2.6539587516 0.0000000834 0.0000001223
0.30431 2.6195365433 0.0000000818 0.0000001199
0.30441 2.5855268336 0.0000000802 0.0000001176
0.30451 2.5518875153 0.0000000786 0.0000001154
0.30461 2.5185825278 0.0000000771 0.0000001132
0.30471 2.4855809624 0.0000000756 0.0000001110
0.30481 2.4528563043 0.0000000741 0.0000001089
0.30491 2.4203857891 0.0000000727 0.0000001068
0.30501 2.3881498559 0.0000000713 0.0000001047
0.30511 2.3561316819 0.0000000700 0.0000001027
0.30521 2.3243167867 0.0000000687 0.0000001008
0.30531 2.2926926949 0.0000000674 0.0000000988
0.30541 2.2612486489 0.0000000661 0.0000000969
0.30551 2.2299753631 0.0000000649 0.0000000951
0.30561 2.1988648145 0.0000000637 0.0000000933
0.30571 2.1679100638 0.0000000626 0.0000000915
0.30581 2.1371051019 0.0000000614 0.0000000897
0.30591 2.1064447191 0.0000000603 0.0000000880
0.30601 2.0759243930 0.0000000592 0.0000000864
0.30611 2.0455401917 0.0000000582 0.0000000847
0.30621 2.0152886917 0.0000000572 0.0000000831
0.30631 1.9851669071 0.0000000561 0.0000000815
0.30641 1.9551722288 0.0000000552 0.0000000800
0.30651 1.9253023721 0.0000000542 0.0000000784
0.30661 1.8955553317 0.0000000533 0.0000000770
0.30671 1.8659293434 0.0000000524 0.0000000755
0.30681 1.8364228508 0.0000000515 0.0000000741
0.30691 1.8070344764 0.0000000506 0.0000000727
0.30701 1.7777629973 0.0000000498 0.0000000713
0.30711 1.7486073234 0.0000000490 0.0000000699
0.30721 1.7195664799 0.0000000481 0.0000000686
0.30731 1.6906395907 0.0000000474 0.0000000673
0.30741 1.6618258652 0.0000000466 0.0000000660
0.30751 1.6331245864 0.0000000458 0.0000000648
0.30761 1.6045351006 0.0000000451 0.0000000636
0.30771 1.5760568090 0.0000000444 0.0000000624
0.30781 1.5476891597 0.0000000437 0.0000000612
0.30791 1.5194316412 0.0000000430 0.0000000601
0.30801 1.4912837770 0.0000000424 0.0000000590
0.30811 1.4632451202 0.0000000417 0.0000000578
0.30821 1.4353152499 0.0000000411 0.0000000568
0.30831 1.4074937670 0.0000000405 0.0000000557
0.30841 1.3797802912 0.0000000399 0.0000000547
0.30851 1.3521744582 0.0000000393 0.0000000537
0.30861 1.3246759174 0.0000000387 0.0000000527
0.30871 1.2972843300 0.0000000381 0.0000000517
0.30881 1.2699993667 0.0000000376 0.0000000507
0.30891 1.2428207066 0.0000000371 0.0000000498
0.30901 1.2157480359 0.0000000365 0.0000000489
0.30911 1.1887810466 0.0000000360 0.0000000480
0.30921 1.1619194352 0.0000000355 0.0000000471
0.30931 1.1351629025 0.0000000350 0.0000000462
0.30941 1.1085111524 0.0000000346 0.0000000454
0.30951 1.0819638912 0.0000000341 0.0000000446
0.30961 1.0555208274 0.0000000337 0.0000000437
0.30971 1.0291816711 0.0000000332 0.0000000429
0.30981 1.0029461333 0.0000000328 0.0000000422
0.30991 0.9768139261 0.0000000324 0.0000000414
0.31001 0.9507847618 0.0000000319 0.0000000407
0.31011 0.9248583531 0.0000000315 0.0000000399
0.31021 0.8990344128 0.0000000311 0.0000000392
0.31031 0.8733126533 0.0000000308 0.0000000385
0.31041 0.8476927869 0.0000000304 0.0000000378
0.31051 0.8221745254 0.0000000300 0.0000000371
0.31061 0.7967575800 0.0000000297 0.0000000365
0.31071 0.7714416613 0.0000000293 0.0000000358
0.31081 0.7462264792 0.0000000290 0.0000000352
0.31091 0.7211117429 0.0000000286 0.0000000346
0.31101 0.6960971606 0.0000000283 0.0000000339
0.31111 0.6711824399 0.0000000280 0.0000000334
0.31121 0.6463672872 0.0000000277 0.0000000328
0.31131 0.6216514084 0.0000000274 0.0000000322
0.31141 0.5970345081 0.0000000271 0.0000000316
0.31151 0.5725162902 0.0000000268 0.0000000311
0.31161 0.5480964579 0.0000000265 0.0000000305
0.31171 0.5237747130 0.0000000262 0.0000000300
0.31181 0.4995507567 0.0000000259 0.0000000295
0.31191 0.4754242895 0.0000000256 0.0000000290
0.31201 0.4513950105 0.0000000254 0.0000000285
0.31211 0.4274626185 0.0000000251 0.0000000280
0.31221 0.4036268111 0.0000000249 0.0000000275
0.31231 0.3798872852 0.0000000246 0.0000000271
0.31241 0.3562437369 0.0000000244 0.0000000266
0.31251 0.3326958615 0.0000000241 0.0000000261
0.31261 0.3092433537 0.0000000239 0.0000000257
0.31271 0.2858859072 0.0000000237 0.0000000253
0.31281 0.2626232152 0.0000000235 0.0000000248
0.31291 0.2394549704 0.0000000232 0.0000000244
0.31301 0.2163808643 0.0000000230 0.0000000240
0.31311 0.1934005884 0.0000000228 0.0000000236
0.31321 0.1705138331 0.0000000226 0.0000000232
0.31331 0.1477202886 0.0000000224 0.0000000229
0.31341 0.1250196444 0.0000000222 0.0000000225
0.31351 0.1024115895 0.0000000220 0.0000000221
0.31361 0.0798958125 0.0000000218 0.0000000218
0.31371 0.0574720013 0.0000000217 0.0000000214
0.31381 0.0351398436 0.0000000215 0.0000000211
0.31391 0.0128990266 0.0000000213 0.0000000207
0.31401 -0.0092507627 0.0000000211 0.0000000204
0.31411 -0.0313098380 0.0000000209 0.0000000201
0.31421 -0.0532785130 0.0000000208 0.0000000198
0.31431 -0.0751571019 0.0000000206 0.0000000194
0.31441 -0.0969459192 0.0000000204 0.0000000191
0.31451 -0.1186452794 0.0000000203 0.0000000188
0.31461 -0.1402554974 0.0000000201 0.0000000185
0.31471 -0.1617768884 0.0000000200 0.0000000183
0.31481 -0.1832097677 0.0000000198 0.0000000180
0.31491 -0.2045544506 0.0000000197 0.0000000177
0.31501 -0.2258112527 0.0000000195 0.0000000174
0.31511 -0.2469804897 0.0000000194 0.0000000172
0.31521 -0.2680624774 0.0000000193 0.0000000169
0.31531 -0.2890575315 0.0000000191 0.0000000166
0.31541 -0.3099659680 0.0000000190 0.0000000164
0.31551 -0.3307881026 0.0000000188 0.0000000162
0.31561 -0.3515242514 0.0000000187 0.0000000159
0.31571 -0.3721747301 0.0000000186 0.0000000157
0.31581 -0.3927398545 0.0000000185 0.0000000154
0.31591 -0.4132199405 0.0000000183 0.0000000152
0.31601 -0.4336153037 0.0000000182 0.0000000150
0.31611 -0.4539262596 0.0000000181 0.0000000148
0.31621 -0.4741531237 0.0000000180 0.0000000146
0.31631 -0.4942962113 0.0000000179 0.0000000144
0.31641 -0.5143558376 0.0000000177 0.0000000142
0.31651 -0.5343323175 0.0000000176 0.0000000140
0.31661 -0.5542259657 0.0000000175 0.0000000138
0.31671 -0.5740370968 0.0000000174 0.0000000136
0.31681 -0.5937660253 0.0000000173 0.0000000134
0.31691 -0.6134130650 0.0000000172 0.0000000132
0.31701 -0.6329785299 0.0000000171 0.0000000130
0.31711 -0.6524627334 0.0000000170 0.0000000128
0.31721 -0.6718659888 0.0000000169 0.0000000127
0.31731 -0.6911886090 0.0000000168 0.0000000125
0.31741 -0.7104309067 0.0000000167 0.0000000123
0.31751 -0.7295931939 0.0000000166 0.0000000121
0.31761 -0.7486757827 0.0000000165 0.0000000120
0.31771 -0.7676789845 0.0000000164 0.0000000118
0.31781 -0.7866031105 0.0000000163 0.0000000117
0.31791 -0.8054484714 0.0000000162 0.0000000115
0.31801 -0.8242153774 0.0000000161 0.0000000114
0.31811 -0.8429041384 0.0000000160 0.0000000112
0.31821 -0.8615150639 0.0000000159 0.0000000111
0.31831 -0.8800484629 0.0000000158 0.0000000109
0.31841 -0.8985046438 0.0000000158 0.0000000108
0.31851 -0.9168839146 0.0000000157 0.0000000107
0.31861 -0.9351865830 0.0000000156 0.0000000105
0.31871 -0.9534129558 0.0000000155 0.0000000104
0.31881 -0.9715633396 0.0000000154 0.0000000103
0.31891 -0.9896380404 0.0000000153 0.0000000101
0.31901 -1.0076373636 0.0000000152 0.0000000100
0.31911 -1.0255616141 0.0000000152 0.0000000099
0.31921 -1.0434110962 0.0000000151 0.0000000098
0.31931 -1.0611861136 0.0000000150 0.0000000097
0.31941 -1.0788869695 0.0000000149 0.0000000095
0.31951 -1.0965139664 0.0000000149 0.0000000094
0.31961 -1.1140674063 0.0000000148 0.0000000093
0.31971 -1.1315475906 0.0000000147 0.0000000092
0.31981 -1.1489548200 0.0000000146 0.0000000091
0.31991 -1.1662893945 0.0000000146 0.0000000090
0.32001 -1.1835516136 0.0000000145 0.0000000089
0.32011 -1.2007417762 0.0000000144 0.0000000088
0.32021 -1.2178601803 0.0000000143 0.0000000087
0.32031 -1.2349071234 0.0000000143 0.0000000086
0.32041 -1.2518829023 0.0000000142 0.0000000085
0.32051 -1.2687878131 0.0000000141 0.0000000084
0.32061 -1.2856221513 0.0000000141 0.0000000083
0.32071 -1.3023862115 0.0000000140 0.0000000082
0.32081 -1.3190802878 0.0000000139 0.0000000081
0.32091 -1.3357046735 0.0000000139 0.0000000081
0.32101 -1.3522596612 0.0000000138 0.0000000080
0.32111 -1.3687455426 0.0000000137 0.0000000079
0.32121 -1.3851626089 0.0000000137 0.0000000078
0.32131 -1.4015111504 0.0000000136 0.0000000077
0.32141 -1.4177914569 0.0000000135 0.0000000076
0.32151 -1.4340038171 0.0000000135 0.0000000076
0.32161 -1.4501485192 0.0000000134 0.0000000075
0.32171 -1.4662258505 0.0000000133 0.0000000074
0.32181 -1.4822360976 0.0000000133 0.0000000073
0.32191 -1.4981795463 0.0000000132 0.0000000073
0.32201 -1.5140564815 0.0000000132 0.0000000072
0.32211 -1.5298671875 0.0000000131 0.0000000071
0.32221 -1.5456119478 0.0000000130 0.0000000070
0.32231 -1.5612910449 0.0000000130 0.0000000070
0.32241 -1.5769047606 0.0000000129 0.0000000069
0.32251 -1.5924533760 0.0000000129 0.0000000068
0.32261 -1.6079371714 0.0000000128 0.0000000068
0.32271 -1.6233564259 0.0000000127 0.0000000067
0.32281 -1.6387114184 0.0000000127 0.0000000067
0.32291 -1.6540024263 0.0000000126 0.0000000066
0.32301 -1.6692297268 0.0000000126 0.0000000065
0.32311 -1.6843935958 0.0000000125 0.0000000065
0.32321 -1.6994943085 0.0000000125 0.0000000064
0.32331 -1.7145321395 0.0000000124 0.0000000064
0.32341 -1.7295073621 0.0000000124 0.0000000063
0.32351 -1.7444202492 0.0000000123 0.0000000062
0.32361 -1.7592710725 0.0000000122 0.0000000062
0.32371 -1.7740601031 0.0000000122 0.0000000061
0.32381 -1.7887876112 0.0000000121 0.0000000061
0.32391 -1.8034538659 0.0000000121 0.0000000060
0.32401 -1.8180591357 0.0000000120 0.0000000060
0.32411 -1.8326036881 0.0000000120 0.0000000059
0.32421 -1.8470877899 0.0000000119 0.0000000059
0.32431 -1.8615117068 0.0000000119 0.0000000058
0.32441 -1.8758757037 0.0000000118 0.0000000058
0.32451 -1.8901800448 0.0000000118 0.0000000057
0.32461 -1.9044249933 0.0000000117 0.0000000057
0.32471 -1.9186108113 0.0000000117 0.0000000056
0.32481 -1.9327377604 0.0000000116 0.0000000056
0.32491 -1.9468061010 0.0000000116 0.0000000055
0.32501 -1.9608160929 0.0000000115 0.0000000055
0.32511 -1.9747679948 0.0000000115 0.0000000055
0.32521 -1.9886620646 0.0000000114 0.0000000054
0.32531 -2.0024985592 0.0000000114 0.0000000054
0.32541 -2.0162777348 0.0000000113 0.0000000053
0.32551 -2.0299998466 0.0000000113 0.0000000053
0.32561 -2.0436651489 0.0000000112 0.0000000052
0.32571 -2.0572738950 0.0000000112 0.0000000052
0.32581 -2.0708263376 0.0000000111 0.0000000052
0.32591 -2.0843227282 0.0000000111 0.0000000051
0.32601 -2.0977633176 0.0000000110 0.0000000051
0.32611 -2.1111483556 0.0000000110 0.0000000050
0.32621 -2.1244780911 0.0000000109 0.0000000050
0.32631 -2.1377527721 0.0000000109 0.0000000050
0.32641 -2.1509726459 0.0000000108 0.0000000049
0.32651 -2.1641379585 0.0000000108 0.0000000049
0.32661 -2.1772489554 0.0000000108 0.0000000049
0.32671 -2.1903058810 0.0000000107 0.0000000048
0.32681 -2.2033089787 0.0000000107 0.0000000048
0.32691 -2.2162584913 0.0000000106 0.0000000048
0.32701 -2.2291546603 0.0000000106 0.0000000047
0.32711 -2.2419977268 0.0000000105 0.0000000047
0.32721 -2.2547879304 0.0000000105 0.0000000047
0.32731 -2.2675255104 0.0000000104 0.0000000046
0.32741 -2.2802107047 0.0000000104 0.0000000046
0.32751 -2.2928437507 0.0000000104 0.0000000046
0.32761 -2.3054248845 0.0000000103 0.0000000045
0.32771 -2.3179543417 0.0000000103 0.0000000045
0.32781 -2.3304323566 0.0000000102 0.0000000045
0.32791 -2.3428591630 0.0000000102 0.0000000044
0.32801 -2.3552349935 0.0000000101 0.0000000044
0.32811 -2.3675600799 0.0000000101 0.0000000044
0.32821 -2.3798346532 0.0000000100 0.0000000044
0.32831 -2.3920589433 0.0000000100 0.0000000043
0.32841 -2.4042331794 0.0000000100 0.0000000043
0.32851 -2.4163575897 0.0000000099 0.0000000043
0.32861 -2.4284324014 0.0000000099 0.0000000043
0.32871 -2.4404578411 0.0000000098 0.0000000042
0.32881 -2.4524341343 0.0000000098 0.0000000042
0.32891 -2.4643615055 0.0000000098 0.0000000042
0.32901 -2.4762401785 0.0000000097 0.0000000041
0.32911 -2.4880703763 0.0000000097 0.0000000041
0.32921 -2.4998523207 0.0000000096 0.0000000041
0.32931 -2.5115862328 0.0000000096 0.0000000041
0.32941 -2.5232723329 0.0000000096 0.0000000040
0.32951 -2.5349108402 0.0000000095 0.0000000040
0.32961 -2.5465019731 0.0000000095 0.0000000040
0.32971 -2.5580459492 0.0000000094 0.0000000040
0.32981 -2.5695429851 0.0000000094 0.0000000039
0.32991 -2.5809932966 0.0000000094 0.0000000039
0.33001 -2.5923970986 0.0000000093 0.0000000039
0.33011 -2.6037546050 0.0000000093 0.0000000039
0.33021 -2.6150660291 0.0000000092 0.0000000039
0.33031 -2.6263315831 0.0000000092 0.0000000038
0.33041 -2.6375514784 0.0000000092 0.0000000038
0.33051 -2.6487259254 0.0000000091 0.0000000038
0.33061 -2.6598551339 0.0000000091 0.0000000038
0.33071 -2.6709393126 0.0000000090 0.0000000037
0.33081 -2.6819786694 0.0000000090 0.0000000037
0.33091 -2.6929734113 0.0000000090 0.0000000037
0.33101 -2.7039237446 0.0000000089 0.0000000037
0.33111 -2.7148298745 0.0000000089 0.0000000037
0.33121 -2.7256920055 0.0000000089 0.0000000036
0.33131 -2.7365103412 0.0000000088 0.0000000036
0.33141 -2.7472850843 0.0000000088 0.0000000036
0.33151 -2.7580164368 0.0000000087 0.0000000036
0.33161 -2.7687045996 0.0000000087 0.0000000036
0.33171 -2.7793497730 0.0000000087 0.0000000035
0.33181 -2.7899521562 0.0000000086 0.0000000035
0.33191 -2.8005119478 0.0000000086 0.0000000035
0.33201 -2.8110293455 0.0000000086 0.0000000035
0.33211 -2.8215045459 0.0000000085 0.0000000035
0.33221 -2.8319377451 0.0000000085 0.0000000034
0.33231 -2.8423291382 0.0000000085 0.0000000034
0.33241 -2.8526789194 0.0000000084 0.0000000034
0.33251 -2.8629872823 0.0000000084 0.0000000034
0.33261 -2.8732544194 0.0000000083 0.0000000034
0.33271 -2.8834805226 0.0000000083 0.0000000034
0.33281 -2.8936657828 0.0000000083 0.0000000033
0.33291 -2.9038103901 0.0000000082 0.0000000033
0.33301 -2.9139145338 0.0000000082 0.0000000033
0.33311 -2.9239784025 0.0000000082 0.0000000033
0.33321 -2.9340021838 0.0000000081 0.0000000033
0.33331 -2.9439860645 0.0000000081 0.0000000033
0.33341 -2.9539302307 0.0000000081 0.0000000032
0.33351 -2.9638348677 0.0000000080 0.0000000032
0.33361 -2.9737001598 0.0000000080 0.0000000032
0.33371 -2.9835262907 0.0000000080 0.0000000032
0.33381 -2.9933134432 0.0000000079 0.0000000032
0.33391 -3.0030617993 0.0000000079 0.0000000032
0.33401 -3.0127715401 0.0000000079 0.0000000031
0.33411 -3.0224428461 0.0000000078 0.0000000031
0.33421 -3.0320758969 0.0000000078 0.0000000031
0.33431 -3.0416708713 0.0000000078 0.0000000031
0.33441 -3.0512279474 0.0000000077 0.0000000031
0.33451 -3.0607473024 0.0000000077 0.0000000031
0.33461 -3.0702291127 0.0000000077 0.0000000030
0.33471 -3.0796735540 0.0000000076 0.0000000030
0.33481 -3.0890808012 0.0000000076 0.0000000030
0.33491 -3.0984510284 0.0000000076 0.0000000030
0.33501 -3.1077844089 0.0000000075 0.0000000030
0.33511 -3.1170811154 0.0000000075 0.0000000030
0.33521 -3.1263413195 0.0000000075 0.0000000030
0.33531 -3.1355651924 0.0000000074 0.0000000029
0.33541 -3.1447529043 0.0000000074 0.0000000029
0.33551 -3.1539046246 0.0000000074 0.0000000029
0.33561 -3.1630205221 0.0000000074 0.0000000029
0.33571 -3.1721007648 0.0000000073 0.0000000029
0.33581 -3.1811455199 0.0000000073 0.0000000029
0.33591 -3.1901549539 0.0000000073 0.0000000029
0.33601 -3.1991292324 0.0000000072 0.0000000028
0.33611 -3.2080685205 0.0000000072 0.0000000028
0.33621 -3.2169729824 0.0000000072 0.0000000028
0.33631 -3.2258427815 0.0000000071 0.0000000028
0.33641 -3.2346780806 0.0000000071 0.0000000028
0.33651 -3.2434790416 0.0000000071 0.0000000028
0.33661 -3.2522458260 0.0000000070 0.0000000028
0.33671 -3.2609785941 0.0000000070 0.0000000027
0.33681 -3.2696775058 0.0000000070 0.0000000027
0.33691 -3.2783427202 0.0000000070 0.0000000027
0.33701 -3.2869743956 0.0000000069 0.0000000027
0.33711 -3.2955726897 0.0000000069 0.0000000027
0.33721 -3.3041377594 0.0000000069 0.0000000027
0.33731 -3.3126697608 0.0000000068 0.0000000027
0.33741 -3.3211688494 0.0000000068 0.0000000027
0.33751 -3.3296351800 0.0000000068 0.0000000026
0.33761 -3.3380689067 0.0000000068 0.0000000026
0.33771 -3.3464701829 0.0000000067 0.0000000026
0.33781 -3.3548391611 0.0000000067 0.0000000026
0.33791 -3.3631759933 0.0000000067 0.0000000026
0.33801 -3.3714808308 0.0000000066 0.0000000026
0.33811 -3.3797538242 0.0000000066 0.0000000026
0.33821 -3.3879951232 0.0000000066 0.0000000026
0.33831 -3.3962048771 0.0000000066 0.0000000026
0.33841 -3.4043832343 0.0000000065 0.0000000025
0.33851 -3.4125303427 0.0000000065 0.0000000025
0.33861 -3.4206463493 0.0000000065 0.0000000025
0.33871 -3.4287314006 0.0000000064 0.0000000025
0.33881 -3.4367856424 0.0000000064 0.0000000025
0.33891 -3.4448092197 0.0000000064 0.0000000025
0.33901 -3.4528022769 0.0000000064 0.0000000025
0.33911 -3.4607649578 0.0000000063 0.0000000025
0.33921 -3.4686974055 0.0000000063 0.0000000025
0.33931 -3.4765997624 0.0000000063 0.0000000024
0.33941 -3.4844721702 0.0000000063 0.0000000024
0.33951 -3.4923147700 0.0000000062 0.0000000024
0.33961 -3.5001277022 0.0000000062 0.0000000024
0.33971 -3.5079111067 0.0000000062 0.0000000024
0.33981 -3.5156651225 0.0000000061 0.0000000024
0.33991 -3.5233898882 0.0000000061 0.0000000024
0.34001 -3.5310855415 0.0000000061 0.0000000024
0.34011 -3.5387522197 0.0000000061 0.0000000024
0.34021 -3.5463900593 0.0000000060 0.0000000023
0.34031 -3.5539991962 0.0000000060 0.0000000023
0.34041 -3.5615797657 0.0000000060 0.0000000023
0.34051 -3.5691319024 0.0000000060 0.0000000023
0.34061 -3.5766557404 0.0000000059 0.0000000023
0.34071 -3.5841514130 0.0000000059 0.0000000023
0.34081 -3.5916190531 0.0000000059 0.0000000023
0.34091 -3.5990587927 0.0000000059 0.0000000023
0.34101 -3.6064707633 0.0000000058 0.0000000023
0.34111 -3.6138550959 0.0000000058 0.0000000023
0.34121 -3.6212119208 0.0000000058 0.0000000022
0.34131 -3.6285413675 0.0000000058 0.0000000022
0.34141 -3.6358435652 0.0000000057 0.0000000022
0.34151 -3.6431186424 0.0000000057 0.0000000022
0.34161 -3.6503667268 0.0000000057 0.0000000022
0.34171 -3.6575879458 0.0000000057 0.0000000022
0.34181 -3.6647824260 0.0000000056 0.0000000022
0.34191 -3.6719502933 0.0000000056 0.0000000022
0.34201 -3.6790916734 0.0000000056 0.0000000022
0.34211 -3.6862066910 0.0000000056 0.0000000022
0.34221 -3.6932954705 0.0000000055 0.0000000021
0.34231 -3.7003581354 0.0000000055 0.0000000021
0.34241 -3.7073948090 0.0000000055 0.0000000021
0.34251 -3.7144056137 0.0000000055 0.0000000021
0.34261 -3.7213906716 0.0000000055 0.0000000021
0.34271 -3.7283501038 0.0000000054 0.0000000021
0.34281 -3.7352840313 0.0000000054 0.0000000021
0.34291 -3.7421925743 0.0000000054 0.0000000021
0.34301 -3.7490758524 0.0000000054 0.0000000021
0.34311 -3.7559339846 0.0000000053 0.0000000021
0.34321 -3.7627670896 0.0000000053 0.0000000021
0.34331 -3.7695752853 0.0000000053 0.0000000020
0.34341 -3.7763586890 0.0000000053 0.0000000020
0.34351 -3.7831174175 0.0000000052 0.0000000020
0.34361 -3.7898515873 0.0000000052 0.0000000020
0.34371 -3.7965613140 0.0000000052 0.0000000020
0.34381 -3.8032467128 0.0000000052 0.0000000020
0.34391 -3.8099078982 0.0000000052 0.0000000020
0.34401 -3.8165449845 0.0000000051 0.0000000020
0.34411 -3.8231580852 0.0000000051 0.0000000020
0.34421 -3.8297473132 0.0000000051 0.0000000020
0.34431 -3.8363127810 0.0000000051 0.0000000020
0.34441 -3.8428546006 0.0000000051 0.0000000020
0.34451 -3.8493728833 0.0000000050 0.0000000019
0.34461 -3.8558677400 0.0000000050 0.0000000019
0.34471 -3.8623392811 0.0000000050 0.0000000019
0.34481 -3.8687876163 0.0000000050 0.0000000019
0.34491 -3.8752128550 0.0000000049 0.0000000019
0.34501 -3.8816151059 0.0000000049 0.0000000019
0.34511 -3.8879944772 0.0000000049 0.0000000019
0.34521 -3.8943510768 0.0000000049 0.0000000019
0.34531 -3.9006850117 0.0000000049 0.0000000019
0.34541 -3.9069963887 0.0000000048 0.0000000019
0.34551 -3.9132853140 0.0000000048 0.0000000019
0.34561 -3.9195518933 0.0000000048 0.0000000019
0.34571 -3.9257962318 0.0000000048 0.0000000018
0.34581 -3.9320184340 0.0000000048 0.0000000018
0.34591 -3.9382186043 0.0000000047 0.0000000018
0.34601 -3.9443968463 0.0000000047 0.0000000018
0.34611 -3.9505532631 0.0000000047 0.0000000018
0.34621 -3.9566879575 0.0000000047 0.0000000018
0.34631 -3.9628010316 0.0000000047 0.0000000018
0.34641 -3.9688925871 0.0000000046 0.0000000018
0.34651 -3.9749627254 0.0000000046 0.0000000018
0.34661 -3.9810115470 0.0000000046 0.0000000018
0.34671 -3.9870391522 0.0000000046 0.0000000018
0.34681 -3.9930456409 0.0000000046 0.0000000018
0.34691 -3.9990311122 0.0000000045 0.0000000018
0.34701 -4.0049956651 0.0000000045 0.0000000017
0.34711 -4.0109393978 0.0000000045 0.0000000017
0.34721 -4.0168624082 0.0000000045 0.0000000017
0.34731 -4.0227647938 0.0000000045 0.0000000017
0.34741 -4.0286466513 0.0000000044 0.0000000017
0.34751 -4.0345080774 0.0000000044 0.0000000017
0.34761 -4.0403491680 0.0000000044 0.0000000017
0.34771 -4.0461700187 0.0000000044 0.0000000017
0.34781 -4.0519707244 0.0000000044 0.0000000017
0.34791 -4.0577513799 0.0000000043 0.0000000017
0.34801 -4.0635120794 0.0000000043 0.0000000017
0.34811 -4.0692529164 0.0000000043 0.0000000017
0.34821 -4.0749739844 0.0000000043 0.0000000017
0.34831 -4.0806753760 0.0000000043 0.0000000017
0.34841 -4.0863571838 0.0000000043 0.0000000017
0.34851 -4.0920194995 0.0000000042 0.0000000016
0.34861 -4.0976624147 0.0000000042 0.0000000016
0.34871 -4.1032860205 0.0000000042 0.0000000016
0.34881 -4.1088904074 0.0000000042 0.0000000016
0.34891 -4.1144756656 0.0000000042 0.0000000016
0.34901 -4.1200418849 0.0000000041 0.0000000016
0.34911 -4.1255891544 0.0000000041 0.0000000016
0.34921 -4.1311175632 0.0000000041 0.0000000016
0.34931 -4.1366271997 0.0000000041 0.0000000016
0.34941 -4.1421181518 0.0000000041 0.0000000016
0.34951 -4.1475905072 0.0000000041 0.0000000016
0.34961 -4.1530443531 0.0000000040 0.0000000016
0.34971 -4.1584797761 0.0000000040 0.0000000016
0.34981 -4.1638968626 0.0000000040 0.0000000016
0.34991 -4.1692956985 0.0000000040 0.0000000015
0.35001 -4.1746763694 0.0000000040 0.0000000015
0.35011 -4.1800389604 0.0000000040 0.0000000015
0.35021 -4.1853835560 0.0000000039 0.0000000015
0.35031 -4.1907102406 0.0000000039 0.0000000015
0.35041 -4.1960190981 0.0000000039 0.0000000015
0.35051 -4.2013102118 0.0000000039 0.0000000015
0.35061 -4.2065836650 0.0000000039 0.0000000015
0.35071 -4.2118395401 0.0000000039 0.0000000015
0.35081 -4.2170779196 0.0000000038 0.0000000015
0.35091 -4.2222988851 0.0000000038 0.0000000015
0.35101 -4.2275025183 0.0000000038 0.0000000015
0.35111 -4.2326889001 0.0000000038 0.0000000015
0.35121 -4.2378581113 0.0000000038 0.0000000015
0.35131 -4.2430102322 0.0000000038 0.0000000015
0.35141 -4.2481453426 0.0000000037 0.0000000015
0.35151 -4.2532635221 0.0000000037 0.0000000015
0.35161 -4.2583648497 0.0000000037 0.0000000014
0.35171 -4.2634494044 0.0000000037 0.0000000014
0.35181 -4.2685172643 0.0000000037 0.0000000014
0.35191 -4.2735685076 0.0000000037 0.0000000014
0.35201 -4.2786032119 0.0000000036 0.0000000014
0.35211 -4.2836214543 0.0000000036 0.0000000014
0.35221 -4.2886233117 0.0000000036 0.0000000014
0.35231 -4.2936088608 0.0000000036 0.0000000014
0.35241 -4.2985781774 0.0000000036 0.0000000014
0.35251 -4.3035313376 0.0000000036 0.0000000014
0.35261 -4.3084684165 0.0000000036 0.0000000014
0.35271 -4.3133894893 0.0000000035 0.0000000014
0.35281 -4.3182946306 0.0000000035 0.0000000014
0.35291 -4.3231839148 0.0000000035 0.0000000014
0.35301 -4.3280574157 0.0000000035 0.0000000014
0.35311 -4.3329152070 0.0000000035 0.0000000014
0.35321 -4.3377573619 0.0000000035 0.0000000014
0.35331 -4.3425839533 0.0000000034 0.0000000013
0.35341 -4.3473950537 0.0000000034 0.0000000013
0.35351 -4.3521907353 0.0000000034 0.0000000013
0.35361 -4.3569710698 0.0000000034 0.0000000013
0.35371 -4.3617361289 0.0000000034 0.0000000013
0.35381 -4.3664859836 0.0000000034 0.0000000013
0.35391 -4.3712207047 0.0000000034 0.0000000013
0.35401 -4.3759403627 0.0000000033 0.0000000013
0.35411 -4.3806450277 0.0000000033 0.0000000013
0.35421 -4.3853347694 0.0000000033 0.0000000013
0.35431 -4.3900096572 0.0000000033 0.0000000013
0.35441 -4.3946697604 0.0000000033 0.0000000013
0.35451 -4.3993151476 0.0000000033 0.0000000013
0.35461 -4.4039458872 0.0000000033 0.0000000013
0.35471 -4.4085620474 0.0000000032 0.0000000013
0.35481 -4.4131636960 0.0000000032 0.0000000013
0.35491 -4.4177509003 0.0000000032 0.0000000013
0.35501 -4.4223237275 0.0000000032 0.0000000013
0.35511 -4.4268822444 0.0000000032 0.0000000013
0.35521 -4.4314265174 0.0000000032 0.0000000012
0.35531 -4.4359566127 0.0000000032 0.0000000012
0.35541 -4.4404725962 0.0000000031 0.0000000012
0.35551 -4.4449745333 0.0000000031 0.0000000012
0.35561 -4.4494624892 0.0000000031 0.0000000012
0.35571 -4.4539365288 0.0000000031 0.0000000012
0.35581 -4.4583967166 0.0000000031 0.0000000012
0.35591 -4.4628431170 0.0000000031 0.0000000012
0.35601 -4.4672757938 0.0000000031 0.0000000012
0.35611 -4.4716948108 0.0000000031 0.0000000012
0.35621 -4.4761002311 0.0000000030 0.0000000012
0.35631 -4.4804921178 0.0000000030 0.0000000012
0.35641 -4.4848705337 0.0000000030 0.0000000012
0.35651 -4.4892355411 0.0000000030 0.0000000012
0.35661 -4.4935872021 0.0000000030 0.0000000012
0.35671 -4.4979255787 0.0000000030 0.0000000012
0.35681 -4.5022507321 0.0000000030 0.0000000012
0.35691 -4.5065627238 0.0000000030 0.0000000012
0.35701 -4.5108616145 0.0000000029 0.0000000012
0.35711 -4.5151474650 0.0000000029 0.0000000012
0.35721 -4.5194203355 0.0000000029 0.0000000011
0.35731 -4.5236802860 0.0000000029 0.0000000011
0.35741 -4.5279273764 0.0000000029 0.0000000011
0.35751 -4.5321616660 0.0000000029 0.0000000011
0.35761 -4.5363832140 0.0000000029 0.0000000011
0.35771 -4.5405920794 0.0000000029 0.0000000011
0.35781 -4.5447883207 0.0000000028 0.0000000011
0.35791 -4.5489719963 0.0000000028 0.0000000011
0.35801 -4.5531431640 0.0000000028 0.0000000011
0.35811 -4.5573018818 0.0000000028 0.0000000011
0.35821 -4.5614482071 0.0000000028 0.0000000011
0.35831 -4.5655821971 0.0000000028 0.0000000011
0.35841 -4.5697039087 0.0000000028 0.0000000011
0.35851 -4.5738133985 0.0000000028 0.0000000011
0.35861 -4.5779107229 0.0000000027 0.0000000011
0.35871 -4.5819959381 0.0000000027 0.0000000011
0.35881 -4.5860690997 0.0000000027 0.0000000011
0.35891 -4.5901302635 0.0000000027 0.0000000011
0.35901 -4.5941794846 0.0000000027 0.0000000011
0.35911 -4.5982168182 0.0000000027 0.0000000011
0.35921 -4.6022423189 0.0000000027 0.0000000011
0.35931 -4.6062560412 0.0000000027 0.0000000011
0.35941 -4.6102580394 0.0000000027 0.0000000010
0.35951 -4.6142483675 0.0000000026 0.0000000010
0.35961 -4.6182270790 0.0000000026 0.0000000010
0.35971 -4.6221942276 0.0000000026 0.0000000010
0.35981 -4.6261498663 0.0000000026 0.0000000010
0.35991 -4.6300940481 0.0000000026 0.0000000010
0.36001 -4.6340268257 0.0000000026 0.0000000010
0.36011 -4.6379482515 0.0000000026 0.0000000010
0.36021 -4.6418583776 0.0000000026 0.0000000010
0.36031 -4.6457572560 0.0000000026 0.0000000010
0.36041 -4.6496449383 0.0000000025 0.0000000010
0.36051 -4.6535214760 0.0000000025 0.0000000010
0.36061 -4.6573869202 0.0000000025 0.0000000010
0.36071 -4.6612413218 0.0000000025 0.0000000010
0.36081 -4.6650847315 0.0000000025 0.0000000010
0.36091 -4.6689171997 0.0000000025 0.0000000010
0.36101 -4.6727387766 0.0000000025 0.0000000010
0.36111 -4.6765495122 0.0000000025 0.0000000010
0.36121 -4.6803494562 0.0000000025 0.0000000010
0.36131 -4.6841386579 0.0000000024 0.0000000010
0.36141 -4.6879171667 0.0000000024 0.0000000010
0.36151 -4.6916850315 0.0000000024 0.0000000010
0.36161 -4.6954423010 0.0000000024 0.0000000010
0.36171 -4.6991890239 0.0000000024 0.0000000010
0.36181 -4.7029252483 0.0000000024 0.0000000010
0.36191 -4.7066510222 0.0000000024 0.0000000009
0.36201 -4.7103663937 0.0000000024 0.0000000009
0.36211 -4.7140714100 0.0000000024 0.0000000009
0.36221 -4.7177661188 0.0000000024 0.0000000009
0.36231 -4.7214505670 0.0000000023 0.0000000009
0.36241 -4.7251248016 0.0000000023 0.0000000009
0.36251 -4.7287888692 0.0000000023 0.0000000009
0.36261 -4.7324428163 0.0000000023 0.0000000009
0.36271 -4.7360866891 0.0000000023 0.0000000009
0.36281 -4.7397205336 0.0000000023 0.0000000009
0.36291 -4.7433443956 0.0000000023 0.0000000009
0.36301 -4.7469583206 0.0000000023 0.0000000009
0.36311 -4.7505623540 0.0000000023 0.0000000009
0.36321 -4.7541565409 0.0000000023 0.0000000009
0.36331 -4.7577409262 0.0000000022 0.0000000009
0.36341 -4.7613155545 0.0000000022 0.0000000009
0.36351 -4.7648804704 0.0000000022 0.0000000009
0.36361 -4.7684357181 0.0000000022 0.0000000009
0.36371 -4.7719813416 0.0000000022 0.0000000009
0.36381 -4.7755173848 0.0000000022 0.0000000009
0.36391 -4.7790438912 0.0000000022 0.0000000009
0.36401 -4.7825609043 0.0000000022 0.0000000009
0.36411 -4.7860684673 0.0000000022 0.0000000009
0.36421 -4.7895666232 0.0000000022 0.0000000009
0.36431 -4.7930554147 0.0000000022 0.0000000009
0.36441 -4.7965348844 0.0000000021 0.0000000009
0.36451 -4.8000050747 0.0000000021 0.0000000009
0.36461 -4.8034660278 0.0000000021 0.0000000008
0.36471 -4.8069177856 0.0000000021 0.0000000008
0.36481 -4.8103603899 0.0000000021 0.0000000008
0.36491 -4.8137938822 0.0000000021 0.0000000008
0.36501 -4.8172183039 0.0000000021 0.0000000008
0.36511 -4.8206336962 0.0000000021 0.0000000008
0.36521 -4.8240401000 0.0000000021 0.0000000008
0.36531 -4.8274375561 0.0000000021 0.0000000008
0.36541 -4.8308261050 0.0000000021 0.0000000008
0.36551 -4.8342057872 0.0000000020 0.0000000008
0.36561 -4.8375766427 0.0000000020 0.0000000008
0.36571 -4.8409387116 0.0000000020 0.0000000008
0.36581 -4.8442920338 0.0000000020 0.0000000008
0.36591 -4.8476366487 0.0000000020 0.0000000008
0.36601 -4.8509725957 0.0000000020 0.0000000008
0.36611 -4.8542999142 0.0000000020 0.0000000008
0.36621 -4.8576186431 0.0000000020 0.0000000008
0.36631 -4.8609288213 0.0000000020 0.0000000008
0.36641 -4.8642304875 0.0000000020 0.0000000008
0.36651 -4.8675236800 0.0000000020 0.0000000008
0.36661 -4.8708084373 0.0000000019 0.0000000008
0.36671 -4.8740847973 0.0000000019 0.0000000008
0.36681 -4.8773527981 0.0000000019 0.0000000008
0.36691 -4.8806124773 0.0000000019 0.0000000008
0.36701 -4.8838638725 0.0000000019 0.0000000008
0.36711 -4.8871070210 0.0000000019 0.0000000008
0.36721 -4.8903419602 0.0000000019 0.0000000008
0.36731 -4.8935687269 0.0000000019 0.0000000008
0.36741 -4.8967873580 0.0000000019 0.0000000008
0.36751 -4.8999978902 0.0000000019 0.0000000008
0.36761 -4.9032003599 0.0000000019 0.0000000008
0.36771 -4.9063948036 0.0000000019 0.0000000007
0.36781 -4.9095812572 0.0000000019 0.0000000007
0.36791 -4.9127597567 0.0000000018 0.0000000007
0.36801 -4.9159303380 0.0000000018 0.0000000007
0.36811 -4.9190930367 0.0000000018 0.0000000007
0.36821 -4.9222478882 0.0000000018 0.0000000007
0.36831 -4.9253949277 0.0000000018 0.0000000007
0.36841 -4.9285341904 0.0000000018 0.0000000007
0.36851 -4.9316657112 0.0000000018 0.0000000007
0.36861 -4.9347895249 0.0000000018 0.0000000007
0.36871 -4.9379056660 0.0000000018 0.0000000007
0.36881 -4.9410141691 0.0000000018 0.0000000007
0.36891 -4.9441150683 0.0000000018 0.0000000007
0.36901 -4.9472083978 0.0000000018 0.0000000007
0.36911 -4.9502941914 0.0000000018 0.0000000007
0.36921 -4.9533724831 0.0000000017 0.0000000007
0.36931 -4.9564433064 0.0000000017 0.0000000007
0.36941 -4.9595066947 0.0000000017 0.0000000007
0.36951 -4.9625626814 0.0000000017 0.0000000007
0.36961 -4.9656112996 0.0000000017 0.0000000007
0.36971 -4.9686525822 0.0000000017 0.0000000007
0.36981 -4.9716865620 0.0000000017 0.0000000007
0.36991 -4.9747132718 0.0000000017 0.0000000007
0.37001 -4.9777327440 0.0000000017 0.0000000007
0.37011 -4.9807450109 0.0000000017 0.0000000007
0.37021 -4.9837501048 0.0000000017 0.0000000007
0.37031 -4.9867480576 0.0000000017 0.0000000007
0.37041 -4.9897389014 0.0000000017 0.0000000007
0.37051 -4.9927226677 0.0000000017 0.0000000007
0.37061 -4.9956993881 0.0000000016 0.0000000007
0.37071 -4.9986690942 0.0000000016 0.0000000007
0.37081 -5.0016318171 0.0000000016 0.0000000007
0.37091 -5.0045875880 0.0000000016 0.0000000007
0.37101 -5.0075364378 0.0000000016 0.0000000007
0.37111 -5.0104783974 0.0000000016 0.0000000007
0.37121 -5.0134134975 0.0000000016 0.0000000007
0.37131 -5.0163417685 0.0000000016 0.0000000006
0.37141 -5.0192632409 0.0000000016 0.0000000006
0.37151 -5.0221779449 0.0000000016 0.0000000006
0.37161 -5.0250859105 0.0000000016 0.0000000006
0.37171 -5.0279871678 0.0000000016 0.0000000006
0.37181 -5.0308817466 0.0000000016 0.0000000006
0.37191 -5.0337696764 0.0000000016 0.0000000006
0.37201 -5.0366509869 0.0000000015 0.0000000006
0.37211 -5.0395257073 0.0000000015 0.0000000006
0.37221 -5.0423938670 0.0000000015 0.0000000006
0.37231 -5.0452554950 0.0000000015 0.0000000006
0.37241 -5.0481106203 0.0000000015 0.0000000006
0.37251 -5.0509592717 0.0000000015 0.0000000006
0.37261 -5.0538014779 0.0000000015 0.0000000006
0.37271 -5.0566372674 0.0000000015 0.0000000006
0.37281 -5.0594666686 0.0000000015 0.0000000006
0.37291 -5.0622897098 0.0000000015 0.0000000006
0.37301 -5.0651064191 0.0000000015 0.0000000006
0.37311 -5.0679168246 0.0000000015 0.0000000006
0.37321 -5.0707209540 0.0000000015 0.0000000006
0.37331 -5.0735188352 0.0000000015 0.0000000006
0.37341 -5.0763104957 0.0000000015 0.0000000006
0.37351 -5.0790959630 0.0000000015 0.0000000006
0.37361 -5.0818752644 0.0000000014 0.0000000006
0.37371 -5.0846484271 0.0000000014 0.0000000006
0.37381 -5.0874154782 0.0000000014 0.0000000006
0.37391 -5.0901764446 0.0000000014 0.0000000006
0.37401 -5.0929313532 0.0000000014 0.0000000006
0.37411 -5.0956802306 0.0000000014 0.0000000006
0.37421 -5.0984231034 0.0000000014 0.0000000006
0.37431 -5.1011599980 0.0000000014 0.0000000006
0.37441 -5.1038909408 0.0000000014 0.0000000006
0.37451 -5.1066159579 0.0000000014 0.0000000006
0.37461 -5.1093350753 0.0000000014 0.0000000006
0.37471 -5.1120483190 0.0000000014 0.0000000006
0.37481 -5.1147557148 0.0000000014 0.0000000006
0.37491 -5.1174572884 0.0000000014 0.0000000006
0.37501 -5.1201530652 0.0000000014 0.0000000006
0.37511 -5.1228430709 0.0000000014 0.0000000006
0.37521 -5.1255273306 0.0000000014 0.0000000006
0.37531 -5.1282058696 0.0000000013 0.0000000006
0.37541 -5.1308787129 0.0000000013 0.0000000005
0.37551 -5.1335458855 0.0000000013 0.0000000005
0.37561 -5.1362074122 0.0000000013 0.0000000005
0.37571 -5.1388633178 0.0000000013 0.0000000005
0.37581 -5.1415136267 0.0000000013 0.0000000005
0.37591 -5.1441583636 0.0000000013 0.0000000005
0.37601 -5.1467975527 0.0000000013 0.0000000005
0.37611 -5.1494312184 0.0000000013 0.0000000005
0.37621 -5.1520593846 0.0000000013 0.0000000005
0.37631 -5.1546820756 0.0000000013 0.0000000005
0.37641 -5.1572993150 0.0000000013 0.0000000005
0.37651 -5.1599111268 0.0000000013 0.0000000005
0.37661 -5.1625175346 0.0000000013 0.0000000005
0.37671 -5.1651185619 0.0000000013 0.0000000005
0.37681 -5.1677142322 0.0000000013 0.0000000005
0.37691 -5.1703045688 0.0000000013 0.0000000005
0.37701 -5.1728895950 0.0000000013 0.0000000005
0.37711 -5.1754693338 0.0000000012 0.0000000005
0.37721 -5.1780438082 0.0000000012 0.0000000005
0.37731 -5.1806130412 0.0000000012 0.0000000005
0.37741 -5.1831770555 0.0000000012 0.0000000005
0.37751 -5.1857358737 0.0000000012 0.0000000005
0.37761 -5.1882895185 0.0000000012 0.0000000005
0.37771 -5.1908380123 0.0000000012 0.0000000005
0.37781 -5.1933813775 0.0000000012 0.0000000005
0.37791 -5.1959196362 0.0000000012 0.0000000005
0.37801 -5.1984528106 0.0000000012 0.0000000005
0.37811 -5.2009809227 0.0000000012 0.0000000005
0.37821 -5.2035039945 0.0000000012 0.0000000005
0.37831 -5.2060220478 0.0000000012 0.0000000005
0.37841 -5.2085351042 0.0000000012 0.0000000005
0.37851 -5.2110431855 0.0000000012 0.0000000005
0.37861 -5.2135463130 0.0000000012 0.0000000005
0.37871 -5.2160445082 0.0000000012 0.0000000005
0.37881 -5.2185377924 0.0000000012 0.0000000005
0.37891 -5.2210261869 0.0000000012 0.0000000005
0.37901 -5.2235097126 0.0000000011 0.0000000005
0.37911 -5.2259883905 0.0000000011 0.0000000005
0.37921 -5.2284622417 0.0000000011 0.0000000005
0.37931 -5.2309312869 0.0000000011 0.0000000005
0.37941 -5.2333955467 0.0000000011 0.0000000005
0.37951 -5.2358550418 0.0000000011 0.0000000005
0.37961 -5.2383097926 0.0000000011 0.0000000005
0.37971 -5.2407598196 0.0000000011 0.0000000005
0.37981 -5.2432051431 0.0000000011 0.0000000005
0.37991 -5.2456457833 0.0000000011 0.0000000005
0.38001 -5.2480817603 0.0000000011 0.0000000005
0.38011 -5.2505130940 0.0000000011 0.0000000005
0.38021 -5.2529398045 0.0000000011 0.0000000005
0.38031 -5.2553619115 0.0000000011 0.0000000005
0.38041 -5.2577794348 0.0000000011 0.0000000004
0.38051 -5.2601923940 0.0000000011 0.0000000004
0.38061 -5.2626008086 0.0000000011 0.0000000004
0.38071 -5.2650046982 0.0000000011 0.0000000004
0.38081 -5.2674040819 0.0000000011 0.0000000004
0.38091 -5.2697989792 0.0000000011 0.0000000004
0.38101 -5.2721894092 0.0000000011 0.0000000004
0.38111 -5.2745753908 0.0000000011 0.0000000004
0.38121 -5.2769569433 0.0000000010 0.0000000004
0.38131 -5.2793340853 0.0000000010 0.0000000004
0.38141 -5.2817068358 0.0000000010 0.0000000004
0.38151 -5.2840752135 0.0000000010 0.0000000004
0.38161 -5.2864392369 0.0000000010 0.0000000004
0.38171 -5.2887989247 0.0000000010 0.0000000004
0.38181 -5.2911542952 0.0000000010 0.0000000004
0.38191 -5.2935053669 0.0000000010 0.0000000004
0.38201 -5.2958521579 0.0000000010 0.0000000004
0.38211 -5.2981946865 0.0000000010 0.0000000004
0.38221 -5.3005329709 0.0000000010 0.0000000004
0.38231 -5.3028670289 0.0000000010 0.0000000004
0.38241 -5.3051968785 0.0000000010 0.0000000004
0.38251 -5.3075225376 0.0000000010 0.0000000004
0.38261 -5.3098440239 0.0000000010 0.0000000004
0.38271 -5.3121613551 0.0000000010 0.0000000004
0.38281 -5.3144745488 0.0000000010 0.0000000004
0.38291 -5.3167836224 0.0000000010 0.0000000004
0.38301 -5.3190885935 0.0000000010 0.0000000004
0.38311 -5.3213894793 0.0000000010 0.0000000004
0.38321 -5.3236862971 0.0000000010 0.0000000004
0.38331 -5.3259790640 0.0000000010 0.0000000004
0.38341 -5.3282677971 0.0000000010 0.0000000004
0.38351 -5.3305525135 0.0000000009 0.0000000004
0.38361 -5.3328332301 0.0000000009 0.0000000004
0.38371 -5.3351099637 0.0000000009 0.0000000004
0.38381 -5.3373827311 0.0000000009 0.0000000004
0.38391 -5.3396515490 0.0000000009 0.0000000004
0.38401 -5.3419164339 0.0000000009 0.0000000004
0.38411 -5.3441774024 0.0000000009 0.0000000004
0.38421 -5.3464344710 0.0000000009 0.0000000004
0.38431 -5.3486876560 0.0000000009 0.0000000004
0.38441 -5.3509369736 0.0000000009 0.0000000004
0.38451 -5.3531824402 0.0000000009 0.0000000004
0.38461 -5.3554240719 0.0000000009 0.0000000004
0.38471 -5.3576618846 0.0000000009 0.0000000004
0.38481 -5.3598958944 0.0000000009 0.0000000004
0.38491 -5.3621261172 0.0000000009 0.0000000004
0.38501 -5.3643525688 0.0000000009 0.0000000004
0.38511 -5.3665752650 0.0000000009 0.0000000004
0.38521 -5.3687942214 0.0000000009 0.0000000004
0.38531 -5.3710094537 0.0000000009 0.0000000004
0.38541 -5.3732209774 0.0000000009 0.0000000004
0.38551 -5.3754288079 0.0000000009 0.0000000004
0.38561 -5.3776329605 0.0000000009 0.0000000004
0.38571 -5.3798334508 0.0000000009 0.0000000004
0.38581 -5.3820302937 0.0000000009 0.0000000004
0.38591 -5.3842235046 0.0000000009 0.0000000004
0.38601 -5.3864130984 0.0000000009 0.0000000004
0.38611 -5.3885990903 0.0000000009 0.0000000004
0.38621 -5.3907814952 0.0000000008 0.0000000004
0.38631 -5.3929603278 0.0000000008 0.0000000004
0.38641 -5.3951356031 0.0000000008 0.0000000004
0.38651 -5.3973073358 0.0000000008 0.0000000004
0.38661 -5.3994755405 0.0000000008 0.0000000004
0.38671 -5.4016402318 0.0000000008 0.0000000003
0.38681 -5.4038014242 0.0000000008 0.0000000003
0.38691 -5.4059591323 0.0000000008 0.0000000003
0.38701 -5.4081133703 0.0000000008 0.0000000003
0.38711 -5.4102641526 0.0000000008 0.0000000003
0.38721 -5.4124114934 0.0000000008 0.0000000003
0.38731 -5.4145554069 0.0000000008 0.0000000003
0.38741 -5.4166959073 0.0000000008 0.0000000003
0.38751 -5.4188330085 0.0000000008 0.0000000003
0.38761 -5.4209667246 0.0000000008 0.0000000003
0.38771 -5.4230970694 0.0000000008 0.0000000003
0.38781 -5.4252240568 0.0000000008 0.0000000003
0.38791 -5.4273477005 0.0000000008 0.0000000003
0.38801 -5.4294680144 0.0000000008 0.0000000003
0.38811 -5.4315850119 0.0000000008 0.0000000003
0.38821 -5.4336987068 0.0000000008 0.0000000003
0.38831 -5.4358091124 0.0000000008 0.0000000003
0.38841 -5.4379162424 0.0000000008 0.0000000003
0.38851 -5.4400201099 0.0000000008 0.0000000003
0.38861 -5.4421207285 0.0000000008 0.0000000003
0.38871 -5.4442181113 0.0000000008 0.0000000003
0.38881 -5.4463122715 0.0000000008 0.0000000003
0.38891 -5.4484032222 0.0000000008 0.0000000003
0.38901 -5.4504909766 0.0000000008 0.0000000003
0.38911 -5.4525755476 0.0000000007 0.0000000003
0.38921 -5.4546569482 0.0000000007 0.0000000003
0.38931 -5.4567351912 0.0000000007 0.0000000003
0.38941 -5.4588102896 0.0000000007 0.0000000003
0.38951 -5.4608822559 0.0000000007 0.0000000003
0.38961 -5.4629511030 0.0000000007 0.0000000003
0.38971 -5.4650168435 0.0000000007 0.0000000003
0.38981 -5.4670794899 0.0000000007 0.0000000003
0.38991 -5.4691390548 0.0000000007 0.0000000003
0.39001 -5.4711955506 0.0000000007 0.0000000003
0.39011 -5.4732489898 0.0000000007 0.0000000003
0.39021 -5.4752993846 0.0000000007 0.0000000003
0.39031 -5.4773467473 0.0000000007 0.0000000003
0.39041 -5.4793910902 0.0000000007 0.0000000003
0.39051 -5.4814324254 0.0000000007 0.0000000003
0.39061 -5.4834707651 0.0000000007 0.0000000003
0.39071 -5.4855061212 0.0000000007 0.0000000003
0.39081 -5.4875385058 0.0000000007 0.0000000003
0.39091 -5.4895679308 0.0000000007 0.0000000003
0.39101 -5.4915944081 0.0000000007 0.0000000003
0.39111 -5.4936179495 0.0000000007 0.0000000003
0.39121 -5.4956385667 0.0000000007 0.0000000003
0.39131 -5.4976562714 0.0000000007 0.0000000003
0.39141 -5.4996710754 0.0000000007 0.0000000003
0.39151 -5.5016829901 0.0000000007 0.0000000003
0.39161 -5.5036920272 0.0000000007 0.0000000003
0.39171 -5.5056981981 0.0000000007 0.0000000003
0.39181 -5.5077015142 0.0000000007 0.0000000003
0.39191 -5.5097019870 0.0000000007 0.0000000003
0.39201 -5.5116996276 0.0000000007 0.0000000003
0.39211 -5.5136944475 0.0000000007 0.0000000003
0.39221 -5.5156864578 0.0000000007 0.0000000003
0.39231 -5.5176756696 0.0000000007 0.0000000003
0.39241 -5.5196620941 0.0000000007 0.0000000003
0.39251 -5.5216457423 0.0000000006 0.0000000003
0.39261 -5.5236266252 0.0000000006 0.0000000003
0.39271 -5.5256047538 0.0000000006 0.0000000003
0.39281 -5.5275801389 0.0000000006 0.0000000003
0.39291 -5.5295527915 0.0000000006 0.0000000003
0.39301 -5.5315227221 0.0000000006 0.0000000003
0.39311 -5.5334899417 0.0000000006 0.0000000003
0.39321 -5.5354544609 0.0000000006 0.0000000003
0.39331 -5.5374162903 0.0000000006 0.0000000003
0.39341 -5.5393754405 0.0000000006 0.0000000003
0.39351 -5.5413319221 0.0000000006 0.0000000003
0.39361 -5.5432857455 0.0000000006 0.0000000003
0.39371 -5.5452369211 0.0000000006 0.0000000003
0.39381 -5.5471854594 0.0000000006 0.0000000003
0.39391 -5.5491313706 0.0000000006 0.0000000003
0.39401 -5.5510746651 0.0000000006 0.0000000003
0.39411 -5.5530153531 0.0000000006 0.0000000003
0.39421 -5.5549534447 0.0000000006 0.0000000003
0.39431 -5.5568889501 0.0000000006 0.0000000003
0.39441 -5.5588218794 0.0000000006 0.0000000003
0.39451 -5.5607522426 0.0000000006 0.0000000003
0.39461 -5.5626800498 0.0000000006 0.0000000003
0.39471 -5.5646053107 0.0000000006 0.0000000003
0.39481 -5.5665280355 0.0000000006 0.0000000003
0.39491 -5.5684482338 0.0000000006 0.0000000003
0.39501 -5.5703659155 0.0000000006 0.0000000003
0.39511 -5.5722810903 0.0000000006 0.0000000002
0.39521 -5.5741937680 0.0000000006 0.0000000002
0.39531 -5.5761039582 0.0000000006 0.0000000002
0.39541 -5.5780116706 0.0000000006 0.0000000002
0.39551 -5.5799169146 0.0000000006 0.0000000002
0.39561 -5.5818196998 0.0000000006 0.0000000002
0.39571 -5.5837200357 0.0000000006 0.0000000002
0.39581 -5.5856179317 0.0000000006 0.0000000002
0.39591 -5.5875133972 0.0000000006 0.0000000002
0.39601 -5.5894064415 0.0000000006 0.0000000002
0.39611 -5.5912970739 0.0000000006 0.0000000002
0.39621 -5.5931853038 0.0000000006 0.0000000002
0.39631 -5.5950711402 0.0000000006 0.0000000002
0.39641 -5.5969545923 0.0000000006 0.0000000002
0.39651 -5.5988356693 0.0000000005 0.0000000002
0.39661 -5.6007143802 0.0000000005 0.0000000002
0.39671 -5.6025907341 0.0000000005 0.0000000002
0.39681 -5.6044647399 0.0000000005 0.0000000002
0.39691 -5.6063364066 0.0000000005 0.0000000002
0.39701 -5.6082057431 0.0000000005 0.0000000002
0.39711 -5.6100727583 0.0000000005 0.0000000002
0.39721 -5.6119374609 0.0000000005 0.0000000002
0.39731 -5.6137998597 0.0000000005 0.0000000002
0.39741 -5.6156599635 0.0000000005 0.0000000002
0.39751 -5.6175177809 0.0000000005 0.0000000002
0.39761 -5.6193733206 0.0000000005 0.0000000002
0.39771 -5.6212265912 0.0000000005 0.0000000002
0.39781 -5.6230776013 0.0000000005 0.0000000002
0.39791 -5.6249263594 0.0000000005 0.0000000002
0.39801 -5.6267728739 0.0000000005 0.0000000002
0.39811 -5.6286171533 0.0000000005 0.0000000002
0.39821 -5.6304592060 0.0000000005 0.0000000002
0.39831 -5.6322990404 0.0000000005 0.0000000002
0.39841 -5.6341366647 0.0000000005 0.0000000002
0.39851 -5.6359720873 0.0000000005 0.0000000002
0.39861 -5.6378053164 0.0000000005 0.0000000002
0.39871 -5.6396363602 0.0000000005 0.0000000002
0.39881 -5.6414652268 0.0000000005 0.0000000002
0.39891 -5.6432919244 0.0000000005 0.0000000002
0.39901 -5.6451164611 0.0000000005 0.0000000002
0.39911 -5.6469388448 0.0000000005 0.0000000002
0.39921 -5.6487590837 0.0000000005 0.0000000002
0.39931 -5.6505771856 0.0000000005 0.0000000002
0.39941 -5.6523931584 0.0000000005 0.0000000002
0.39951 -5.6542070102 0.0000000005 0.0000000002
0.39961 -5.6560187487 0.0000000005 0.0000000002
0.39971 -5.6578283817 0.0000000005 0.0000000002
0.39981 -5.6596359171 0.0000000005 0.0000000002
0.39991 -5.6614413624 0.0000000005 0.0000000002
0.40001 -5.6632447256 0.0000000005 0.0000000002
0.40011 -5.6650460141 0.0000000005 0.0000000002
0.40021 -5.6668452357 0.0000000005 0.0000000002
0.40031 -5.6686423979 0.0000000005 0.0000000002
0.40041 -5.6704375082 0.0000000005 0.0000000002
0.40051 -5.6722305743 0.0000000005 0.0000000002
0.40061 -5.6740216035 0.0000000005 0.0000000002
0.40071 -5.6758106033 0.0000000005 0.0000000002
0.40081 -5.6775975812 0.0000000005 0.0000000002
0.40091 -5.6793825444 0.0000000005 0.0000000002
0.40101 -5.6811655004 0.0000000005 0.0000000002
0.40111 -5.6829464564 0.0000000005 0.0000000002
0.40121 -5.6847254197 0.0000000004 0.0000000002
0.40131 -5.6865023975 0.0000000004 0.0000000002
0.40141 -5.6882773970 0.0000000004 0.0000000002
0.40151 -5.6900504253 0.0000000004 0.0000000002
0.40161 -5.6918214897 0.0000000004 0.0000000002
0.40171 -5.6935905972 0.0000000004 0.0000000002
0.40181 -5.6953577548 0.0000000004 0.0000000002
0.40191 -5.6971229696 0.0000000004 0.0000000002
0.40201 -5.6988862485 0.0000000004 0.0000000002
0.40211 -5.7006475985 0.0000000004 0.0000000002
0.40221 -5.7024070266 0.0000000004 0.0000000002
0.40231 -5.7041645396 0.0000000004 0.0000000002
0.40241 -5.7059201443 0.0000000004 0.0000000002
0.40251 -5.7076738477 0.0000000004 0.0000000002
0.40261 -5.7094256564 0.0000000004 0.0000000002
0.40271 -5.7111755772 0.0000000004 0.0000000002
0.40281 -5.7129236169 0.0000000004 0.0000000002
0.40291 -5.7146697822 0.0000000004 0.0000000002
0.40301 -5.7164140796 0.0000000004 0.0000000002
0.40311 -5.7181565159 0.0000000004 0.0000000002
0.40321 -5.7198970976 0.0000000004 0.0000000002
0.40331 -5.7216358312 0.0000000004 0.0000000002
0.40341 -5.7233727234 0.0000000004 0.0000000002
0.40351 -5.7251077806 0.0000000004 0.0000000002
0.40361 -5.7268410092 0.0000000004 0.0000000002
0.40371 -5.7285724157 0.0000000004 0.0000000002
0.40381 -5.7303020066 0.0000000004 0.0000000002
0.40391 -5.7320297881 0.0000000004 0.0000000002
0.40401 -5.7337557666 0.0000000004 0.0000000002
0.40411 -5.7354799484 0.0000000004 0.0000000002
0.40421 -5.7372023399 0.0000000004 0.0000000002
0.40431 -5.7389229472 0.0000000004 0.0000000002
0.40441 -5.7406417765 0.0000000004 0.0000000002
0.40451 -5.7423588341 0.0000000004 0.0000000002
0.40461 -5.7440741262 0.0000000004 0.0000000002
0.40471 -5.7457876587 0.0000000004 0.0000000002
0.40481 -5.7474994379 0.0000000004 0.0000000002
0.40491 -5.7492094698 0.0000000004 0.0000000002
0.40501 -5.7509177605 0.0000000004 0.0000000002
0.40511 -5.7526243159 0.0000000004 0.0000000002
0.40521 -5.7543291421 0.0000000004 0.0000000002
0.40531 -5.7560322449 0.0000000004 0.0000000002
0.40541 -5.7577336303 0.0000000004 0.0000000002
0.40551 -5.7594333042 0.0000000004 0.0000000002
0.40561 -5.7611312725 0.0000000004 0.0000000002
0.40571 -5.7628275410 0.0000000004 0.0000000002
0.40581 -5.7645221155 0.0000000004 0.0000000002
0.40591 -5.7662150018 0.0000000004 0.0000000002
0.40601 -5.7679062056 0.0000000004 0.0000000002
0.40611 -5.7695957327 0.0000000004 0.0000000002
0.40621 -5.7712835887 0.0000000004 0.0000000002
0.40631 -5.7729697793 0.0000000004 0.0000000002
0.40641 -5.7746543102 0.0000000004 0.0000000002
0.40651 -5.7763371869 0.0000000004 0.0000000002
0.40661 -5.7780184151 0.0000000004 0.0000000002
0.40671 -5.7796980003 0.0000000004 0.0000000002
0.40681 -5.7813759480 0.0000000004 0.0000000002
0.40691 -5.7830522638 0.0000000004 0.0000000002
0.40701 -5.7847269531 0.0000000004 0.0000000002
0.40711 -5.7864000213 0.0000000004 0.0000000002
0.40721 -5.7880714739 0.0000000003 0.0000000002
0.40731 -5.7897413163 0.0000000003 0.0000000002
0.40741 -5.7914095539 0.0000000003 0.0000000002
0.40751 -5.7930761919 0.0000000003 0.0000000002
0.40761 -5.7947412357 0.0000000003 0.0000000002
0.40771 -5.7964046907 0.0000000003 0.0000000002
0.40781 -5.7980665619 0.0000000003 0.0000000002
0.40791 -5.7997268548 0.0000000003 0.0000000002
0.40801 -5.8013855745 0.0000000003 0.0000000001
0.40811 -5.8030427262 0.0000000003 0.0000000001
0.40821 -5.8046983151 0.0000000003 0.0000000001
0.40831 -5.8063523462 0.0000000003 0.0000000001
0.40841 -5.8080048247 0.0000000003 0.0000000001
0.40851 -5.8096557558 0.0000000003 0.0000000001
0.40861 -5.8113051444 0.0000000003 0.0000000001
0.40871 -5.8129529955 0.0000000003 0.0000000001
0.40881 -5.8145993143 0.0000000003 0.0000000001
0.40891 -5.8162441057 0.0000000003 0.0000000001
0.40901 -5.8178873746 0.0000000003 0.0000000001
0.40911 -5.8195291260 0.0000000003 0.0000000001
0.40921 -5.8211693648 0.0000000003 0.0000000001
0.40931 -5.8228080959 0.0000000003 0.0000000001
0.40941 -5.8244453241 0.0000000003 0.0000000001
0.40951 -5.8260810543 0.0000000003 0.0000000001
0.40961 -5.8277152914 0.0000000003 0.0000000001
0.40971 -5.8293480400 0.0000000003 0.0000000001
0.40981 -5.8309793050 0.0000000003 0.0000000001
0.40991 -5.8326090912 0.0000000003 0.0000000001
0.41001 -5.8342374031 0.0000000003 0.0000000001
0.41011 -5.8358642457 0.0000000003 0.0000000001
0.41021 -5.8374896234 0.0000000003 0.0000000001
0.41031 -5.8391135410 0.0000000003 0.0000000001
0.41041 -5.8407360031 0.0000000003 0.0000000001
0.41051 -5.8423570143 0.0000000003 0.0000000001
0.41061 -5.8439765793 0.0000000003 0.0000000001
0.41071 -5.8455947024 0.0000000003 0.0000000001
0.41081 -5.8472113884 0.0000000003 0.0000000001
0.41091 -5.8488266417 0.0000000003 0.0000000001
0.41101 -5.8504404667 0.0000000003 0.0000000001
0.41111 -5.8520528681 0.0000000003 0.0000000001
0.41121 -5.8536638502 0.0000000003 0.0000000001
0.41131 -5.8552734174 0.0000000003 0.0000000001
0.41141 -5.8568815742 0.0000000003 0.0000000001
0.41151 -5.8584883250 0.0000000003 0.0000000001
0.41161 -5.8600936740 0.0000000003 0.0000000001
0.41171 -5.8616976257 0.0000000003 0.0000000001
0.41181 -5.8633001844 0.0000000003 0.0000000001
0.41191 -5.8649013543 0.0000000003 0.0000000001
0.41201 -5.8665011397 0.0000000003 0.0000000001
0.41211 -5.8680995450 0.0000000003 0.0000000001
0.41221 -5.8696965743 0.0000000003 0.0000000001
0.41231 -5.8712922318 0.0000000003 0.0000000001
0.41241 -5.8728865218 0.0000000003 0.0000000001
0.41251 -5.8744794483 0.0000000003 0.0000000001
0.41261 -5.8760710157 0.0000000003 0.0000000001
0.41271 -5.8776612279 0.0000000003 0.0000000001
0.41281 -5.8792500891 0.0000000003 0.0000000001
0.41291 -5.8808376033 0.0000000003 0.0000000001
0.41301 -5.8824237748 0.0000000003 0.0000000001
0.41311 -5.8840086074 0.0000000003 0.0000000001
0.41321 -5.8855921052 0.0000000003 0.0000000001
0.41331 -5.8871742723 0.0000000003 0.0000000001
0.41341 -5.8887551126 0.0000000003 0.0000000001
0.41351 -5.8903346301 0.0000000003 0.0000000001
0.41361 -5.8919128287 0.0000000003 0.0000000001
0.41371 -5.8934897123 0.0000000003 0.0000000001
0.41381 -5.8950652850 0.0000000003 0.0000000001
0.41391 -5.8966395505 0.0000000003 0.0000000001
0.41401 -5.8982125127 0.0000000003 0.0000000001
0.41411 -5.8997841755 0.0000000003 0.0000000001
0.41421 -5.9013545427 0.0000000003 0.0000000001
0.41431 -5.9029236181 0.0000000003 0.0000000001
0.41441 -5.9044914056 0.0000000003 0.0000000001
0.41451 -5.9060579088 0.0000000003 0.0000000001
0.41461 -5.9076231315 0.0000000003 0.0000000001
0.41471 -5.9091870776 0.0000000003 0.0000000001
0.41481 -5.9107497506 0.0000000003 0.0000000001
0.41491 -5.9123111543 0.0000000003 0.0000000001
0.41501 -5.9138712923 0.0000000003 0.0000000001
0.41511 -5.9154301684 0.0000000003 0.0000000001
0.41521 -5.9169877862 0.0000000002 0.0000000001
0.41531 -5.9185441493 0.0000000002 0.0000000001
0.41541 -5.9200992612 0.0000000002 0.0000000001
0.41551 -5.9216531256 0.0000000002 0.0000000001
0.41561 -5.9232057461 0.0000000002 0.0000000001
0.41571 -5.9247571262 0.0000000002 0.0000000001
0.41581 -5.9263072695 0.0000000002 0.0000000001
0.41591 -5.9278561794 0.0000000002 0.0000000001
0.41601 -5.9294038594 0.0000000002 0.0000000001
0.41611 -5.9309503131 0.0000000002 0.0000000001
0.41621 -5.9324955439 0.0000000002 0.0000000001
0.41631 -5.9340395552 0.0000000002 0.0000000001
0.41641 -5.9355823505 0.0000000002 0.0000000001
0.41651 -5.9371239332 0.0000000002 0.0000000001
0.41661 -5.9386643066 0.0000000002 0.0000000001
0.41671 -5.9402034742 0.0000000002 0.0000000001
0.41681 -5.9417414393 0.0000000002 0.0000000001
0.41691 -5.9432782052 0.0000000002 0.0000000001
0.41701 -5.9448137754 0.0000000002 0.0000000001
0.41711 -5.9463481529 0.0000000002 0.0000000001
0.41721 -5.9478813413 0.0000000002 0.0000000001
0.41731 -5.9494133437 0.0000000002 0.0000000001
0.41741 -5.9509441634 0.0000000002 0.0000000001
0.41751 -5.9524738037 0.0000000002 0.0000000001
0.41761 -5.9540022677 0.0000000002 0.0000000001
0.41771 -5.9555295588 0.0000000002 0.0000000001
0.41781 -5.9570556799 0.0000000002 0.0000000001
0.41791 -5.9585806345 0.0000000002 0.0000000001
0.41801 -5.9601044255 0.0000000002 0.0000000001
0.41811 -5.9616270562 0.0000000002 0.0000000001
0.41821 -5.9631485296 0.0000000002 0.0000000001
0.41831 -5.9646688489 0.0000000002 0.0000000001
0.41841 -5.9661880173 0.0000000002 0.0000000001
0.41851 -5.9677060376 0.0000000002 0.0000000001
0.41861 -5.9692229131 0.0000000002 0.0000000001
0.41871 -5.9707386468 0.0000000002 0.0000000001
0.41881 -5.9722532417 0.0000000002 0.0000000001
0.41891 -5.9737667008 0.0000000002 0.0000000001
0.41901 -5.9752790271 0.0000000002 0.0000000001
0.41911 -5.9767902236 0.0000000002 0.0000000001
0.41921 -5.9783002933 0.0000000002 0.0000000001
0.41931 -5.9798092391 0.0000000002 0.0000000001
0.41941 -5.9813170640 0.0000000002 0.0000000001
0.41951 -5.9828237709 0.0000000002 0.0000000001
0.41961 -5.9843293628 0.0000000002 0.0000000001
0.41971 -5.9858338424 0.0000000002 0.0000000001
0.41981 -5.9873372127 0.0000000002 0.0000000001
0.41991 -5.9888394765 0.0000000002 0.0000000001
0.42001 -5.9903406368 0.0000000002 0.0000000001
0.42011 -5.9918406963 0.0000000002 0.0000000001
0.42021 -5.9933396578 0.0000000002 0.0000000001
0.42031 -5.9948375242 0.0000000002 0.0000000001
0.42041 -5.9963342983 0.0000000002 0.0000000001
0.42051 -5.9978299828 0.0000000002 0.0000000001
0.42061 -5.9993245805 0.0000000002 0.0000000001
0.42071 -6.0008180941 0.0000000002 0.0000000001
0.42081 -6.0023105264 0.0000000002 0.0000000001
0.42091 -6.0038018801 0.0000000002 0.0000000001
0.42101 -6.0052921579 0.0000000002 0.0000000001
0.42111 -6.0067813625 0.0000000002 0.0000000001
0.42121 -6.0082694966 0.0000000002 0.0000000001
0.42131 -6.0097565629 0.0000000002 0.0000000001
0.42141 -6.0112425639 0.0000000002 0.0000000001
0.42151 -6.0127275023 0.0000000002 0.0000000001
0.42161 -6.0142113808 0.0000000002 0.0000000001
0.42171 -6.0156942020 0.0000000002 0.0000000001
0.42181 -6.0171759684 0.0000000002 0.0000000001
0.42191 -6.0186566826 0.0000000002 0.0000000001
0.42201 -6.0201363473 0.0000000002 0.0000000001
0.42211 -6.0216149649 0.0000000002 0.0000000001
0.42221 -6.0230925380 0.0000000002 0.0000000001
0.42231 -6.0245690691 0.0000000002 0.0000000001
0.42241 -6.0260445608 0.0000000002 0.0000000001
0.42251 -6.0275190156 0.0000000002 0.0000000001
0.42261 -6.0289924359 0.0000000002 0.0000000001
0.42271 -6.0304648241 0.0000000002 0.0000000001
0.42281 -6.0319361829 0.0000000002 0.0000000001
0.42291 -6.0334065146 0.0000000002 0.0000000001
0.42301 -6.0348758217 0.0000000002 0.0000000001
0.42311 -6.0363441065 0.0000000002 0.0000000001
0.42321 -6.0378113716 0.0000000002 0.0000000001
0.42331 -6.0392776192 0.0000000002 0.0000000001
0.42341 -6.0407428518 0.0000000002 0.0000000001
0.42351 -6.0422070718 0.0000000002 0.0000000001
0.42361 -6.0436702815 0.0000000002 0.0000000001
0.42371 -6.0451324833 0.0000000002 0.0000000001
0.42381 -6.0465936794 0.0000000002 0.0000000001
0.42391 -6.0480538723 0.0000000002 0.0000000001
0.42401 -6.0495130643 0.0000000002 0.0000000001
0.42411 -6.0509712575 0.0000000002 0.0000000001
0.42421 -6.0524284544 0.0000000002 0.0000000001
0.42431 -6.0538846572 0.0000000002 0.0000000001
0.42441 -6.0553398682 0.0000000002 0.0000000001
0.42451 -6.0567940895 0.0000000002 0.0000000001
0.42461 -6.0582473235 0.0000000002 0.0000000001
0.42471 -6.0596995724 0.0000000002 0.0000000001
0.42481 -6.0611508384 0.0000000002 0.0000000001
0.42491 -6.0626011237 0.0000000002 0.0000000001
0.42501 -6.0640504304 0.0000000002 0.0000000001
0.42511 -6.0654987609 0.0000000002 0.0000000001
0.42521 -6.0669461171 0.0000000002 0.0000000001
0.42531 -6.0683925014 0.0000000002 0.0000000001
0.42541 -6.0698379158 0.0000000002 0.0000000001
0.42551 -6.0712823624 0.0000000002 0.0000000001
0.42561 -6.0727258435 0.0000000002 0.0000000001
0.42571 -6.0741683610 0.0000000002 0.0000000001
0.42581 -6.0756099172 0.0000000002 0.0000000001
0.42591 -6.0770505140 0.0000000002 0.0000000001
0.42601 -6.0784901536 0.0000000002 0.0000000001
0.42611 -6.0799288380 0.0000000002 0.0000000001
0.42621 -6.0813665694 0.0000000002 0.0000000001
0.42631 -6.0828033496 0.0000000002 0.0000000001
0.42641 -6.0842391808 0.0000000002 0.0000000001
0.42651 -6.0856740650 0.0000000002 0.0000000001
0.42661 -6.0871080041 0.0000000002 0.0000000001
0.42671 -6.0885410003 0.0000000002 0.0000000001
0.42681 -6.0899730554 0.0000000002 0.0000000001
0.42691 -6.0914041715 0.0000000002 0.0000000001
0.42701 -6.0928343505 0.0000000002 0.0000000001
0.42711 -6.0942635944 0.0000000002 0.0000000001
0.42721 -6.0956919051 0.0000000002 0.0000000001
0.42731 -6.0971192846 0.0000000002 0.0000000001
0.42741 -6.0985457348 0.0000000002 0.0000000001
0.42751 -6.0999712575 0.0000000001 0.0000000001
0.42761 -6.1013958548 0.0000000001 0.0000000001
0.42771 -6.1028195284 0.0000000001 0.0000000001
0.42781 -6.1042422804 0.0000000001 0.0000000001
0.42791 -6.1056641125 0.0000000001 0.0000000001
0.42801 -6.1070850265 0.0000000001 0.0000000001
0.42811 -6.1085050245 0.0000000001 0.0000000001
0.42821 -6.1099241082 0.0000000001 0.0000000001
0.42831 -6.1113422794 0.0000000001 0.0000000001
0.42841 -6.1127595399 0.0000000001 0.0000000001
0.42851 -6.1141758916 0.0000000001 0.0000000001
0.42861 -6.1155913363 0.0000000001 0.0000000001
0.42871 -6.1170058758 0.0000000001 0.0000000001
0.42881 -6.1184195118 0.0000000001 0.0000000001
0.42891 -6.1198322461 0.0000000001 0.0000000001
0.42901 -6.1212440805 0.0000000001 0.0000000001
0.42911 -6.1226550167 0.0000000001 0.0000000001
0.42921 -6.1240650565 0.0000000001 0.0000000001
0.42931 -6.1254742016 0.0000000001 0.0000000001
0.42941 -6.1268824538 0.0000000001 0.0000000001
0.42951 -6.1282898147 0.0000000001 0.0000000001
0.42961 -6.1296962860 0.0000000001 0.0000000001
0.42971 -6.1311018695 0.0000000001 0.0000000001
0.42981 -6.1325065667 0.0000000001 0.0000000001
0.42991 -6.1339103795 0.0000000001 0.0000000001
0.43001 -6.1353133095 0.0000000001 0.0000000001
0.43011 -6.1367153583 0.0000000001 0.0000000001
0.43021 -6.1381165276 0.0000000001 0.0000000001
0.43031 -6.1395168190 0.0000000001 0.0000000001
0.43041 -6.1409162341 0.0000000001 0.0000000001
0.43051 -6.1423147746 0.0000000001 0.0000000001
0.43061 -6.1437124420 0.0000000001 0.0000000001
0.43071 -6.1451092380 0.0000000001 0.0000000001
0.43081 -6.1465051642 0.0000000001 0.0000000001
0.43091 -6.1479002222 0.0000000001 0.0000000001
0.43101 -6.1492944134 0.0000000001 0.0000000001
0.43111 -6.1506877396 0.0000000001 0.0000000001
0.43121 -6.1520802022 0.0000000001 0.0000000001
0.43131 -6.1534718028 0.0000000001 0.0000000001
0.43141 -6.1548625429 0.0000000001 0.0000000001
0.43151 -6.1562524241 0.0000000001 0.0000000001
0.43161 -6.1576414479 0.0000000001 0.0000000001
0.43171 -6.1590296158 0.0000000001 0.0000000001
0.43181 -6.1604169293 0.0000000001 0.0000000001
0.43191 -6.1618033899 0.0000000001 0.0000000001
0.43201 -6.1631889991 0.0000000001 0.0000000001
0.43211 -6.1645737584 0.0000000001 0.0000000001
0.43221 -6.1659576692 0.0000000001 0.0000000001
0.43231 -6.1673407330 0.0000000001 0.0000000001
0.43241 -6.1687229512 0.0000000001 0.0000000001
0.43251 -6.1701043254 0.0000000001 0.0000000001
0.43261 -6.1714848569 0.0000000001 0.0000000001
0.43271 -6.1728645471 0.0000000001 0.0000000001
0.43281 -6.1742433976 0.0000000001 0.0000000001
0.43291 -6.1756214096 0.0000000001 0.0000000001
0.43301 -6.1769985846 0.0000000001 0.0000000001
0.43311 -6.1783749241 0.0000000001 0.0000000001
0.43321 -6.1797504293 0.0000000001 0.0000000001
0.43331 -6.1811251016 0.0000000001 0.0000000001
0.43341 -6.1824989425 0.0000000001 0.0000000001
0.43351 -6.1838719533 0.0000000001 0.0000000001
0.43361 -6.1852441354 0.0000000001 0.0000000001
0.43371 -6.1866154901 0.0000000001 0.0000000001
0.43381 -6.1879860187 0.0000000001 0.0000000001
0.43391 -6.1893557225 0.0000000001 0.0000000001
0.43401 -6.1907246030 0.0000000001 0.0000000001
0.43411 -6.1920926614 0.0000000001 0.0000000001
0.43421 -6.1934598990 0.0000000001 0.0000000001
0.43431 -6.1948263171 0.0000000001 0.0000000001
0.43441 -6.1961919170 0.0000000001 0.0000000001
0.43451 -6.1975567000 0.0000000001 0.0000000001
0.43461 -6.1989206674 0.0000000001 0.0000000001
0.43471 -6.2002838205 0.0000000001 0.0000000001
0.43481 -6.2016461604 0.0000000001 0.0000000001
0.43491 -6.2030076885 0.0000000001 0.0000000001
0.43501 -6.2043684061 0.0000000001 0.0000000001
0.43511 -6.2057283142 0.0000000001 0.0000000001
0.43521 -6.2070874143 0.0000000001 0.0000000001
0.43531 -6.2084457075 0.0000000001 0.0000000001
0.43541 -6.2098031950 0.0000000001 0.0000000001
0.43551 -6.2111598780 0.0000000001 0.0000000001
0.43561 -6.2125157578 0.0000000001 0.0000000000
0.43571 -6.2138708355 0.0000000001 0.0000000000
0.43581 -6.2152251123 0.0000000001 0.0000000000
0.43591 -6.2165785894 0.0000000001 0.0000000000
0.43601 -6.2179312681 0.0000000001 0.0000000000
0.43611 -6.2192831493 0.0000000001 0.0000000000
0.43621 -6.2206342344 0.0000000001 0.0000000000
0.43631 -6.2219845244 0.0000000001 0.0000000000
0.43641 -6.2233340206 0.0000000001 0.0000000000
0.43651 -6.2246827239 0.0000000001 0.0000000000
0.43661 -6.2260306357 0.0000000001 0.0000000000
0.43671 -6.2273777569 0.0000000001 0.0000000000
0.43681 -6.2287240888 0.0000000001 0.0000000000
0.43691 -6.2300696324 0.0000000001 0.0000000000
0.43701 -6.2314143889 0.0000000001 0.0000000000
0.43711 -6.2327583593 0.0000000001 0.0000000000
0.43721 -6.2341015447 0.0000000001 0.0000000000
0.43731 -6.2354439462 0.0000000001 0.0000000000
0.43741 -6.2367855649 0.0000000001 0.0000000000
0.43751 -6.2381264019 0.0000000001 0.0000000000
0.43761 -6.2394664581 0.0000000001 0.0000000000
0.43771 -6.2408057348 0.0000000001 0.0000000000
0.43781 -6.2421442329 0.0000000001 0.0000000000
0.43791 -6.2434819534 0.0000000001 0.0000000000
0.43801 -6.2448188975 0.0000000001 0.0000000000
0.43811 -6.2461550661 0.0000000001 0.0000000000
0.43821 -6.2474904603 0.0000000001 0.0000000000
0.43831 -6.2488250810 0.0000000001 0.0000000000
0.43841 -6.2501589294 0.0000000001 0.0000000000
0.43851 -6.2514920064 0.0000000001 0.0000000000
0.43861 -6.2528243129 0.0000000001 0.0000000000
0.43871 -6.2541558501 0.0000000001 0.0000000000
0.43881 -6.2554866188 0.0000000001 0.0000000000
0.43891 -6.2568166201 0.0000000001 0.0000000000
0.43901 -6.2581458549 0.0000000001 0.0000000000
0.43911 -6.2594743242 0.0000000001 0.0000000000
0.43921 -6.2608020290 0.0000000001 0.0000000000
0.43931 -6.2621289702 0.0000000001 0.0000000000
0.43941 -6.2634551487 0.0000000001 0.0000000000
0.43951 -6.2647805656 0.0000000001 0.0000000000
0.43961 -6.2661052217 0.0000000001 0.0000000000
0.43971 -6.2674291180 0.0000000001 0.0000000000
0.43981 -6.2687522554 0.0000000001 0.0000000000
0.43991 -6.2700746348 0.0000000001 0.0000000000
0.44001 -6.2713962571 0.0000000001 0.0000000000
0.44011 -6.2727171232 0.0000000001 0.0000000000
0.44021 -6.2740372341 0.0000000001 0.0000000000
0.44031 -6.2753565907 0.0000000001 0.0000000000
0.44041 -6.2766751937 0.0000000001 0.0000000000
0.44051 -6.2779930442 0.0000000001 0.0000000000
0.44061 -6.2793101429 0.0000000001 0.0000000000
0.44071 -6.2806264908 0.0000000001 0.0000000000
0.44081 -6.2819420887 0.0000000001 0.0000000000
0.44091 -6.2832569375 0.0000000001 0.0000000000
0.44101 -6.2845710380 0.0000000001 0.0000000000
0.44111 -6.2858843911 0.0000000001 0.0000000000
0.44121 -6.2871969976 0.0000000001 0.0000000000
0.44131 -6.2885088583 0.0000000001 0.0000000000
0.44141 -6.2898199742 0.0000000001 0.0000000000
0.44151 -6.2911303460 0.0000000001 0.0000000000
0.44161 -6.2924399745 0.0000000001 0.0000000000
0.44171 -6.2937488605 0.0000000001 0.0000000000
0.44181 -6.2950570049 0.0000000001 0.0000000000
0.44191 -6.2963644085 0.0000000001 0.0000000000
0.44201 -6.2976710720 0.0000000001 0.0000000000
0.44211 -6.2989769963 0.0000000001 0.0000000000
0.44221 -6.3002821821 0.0000000001 0.0000000000
0.44231 -6.3015866303 0.0000000001 0.0000000000
0.44241 -6.3028903415 0.0000000001 0.0000000000
0.44251 -6.3041933166 0.0000000001 0.0000000000
0.44261 -6.3054955564 0.0000000001 0.0000000000
0.44271 -6.3067970615 0.0000000001 0.0000000000
0.44281 -6.3080978328 0.0000000001 0.0000000000
0.44291 -6.3093978710 0.0000000001 0.0000000000
0.44301 -6.3106971768 0.0000000001 0.0000000000
0.44311 -6.3119957510 0.0000000001 0.0000000000
0.44321 -6.3132935943 0.0000000001 0.0000000000
0.44331 -6.3145907074 0.0000000001 0.0000000000
0.44341 -6.3158870912 0.0000000001 0.0000000000
0.44351 -6.3171827462 0.0000000001 0.0000000000
0.44361 -6.3184776732 0.0000000001 0.0000000000
0.44371 -6.3197718729 0.0000000001 0.0000000000
0.44381 -6.3210653460 0.0000000001 0.0000000000
0.44391 -6.3223580932 0.0000000001 0.0000000000
0.44401 -6.3236501153 0.0000000001 0.0000000000
0.44411 -6.3249414128 0.0000000001 0.0000000000
0.44421 -6.3262319865 0.0000000001 0.0000000000
0.44431 -6.3275218370 0.0000000001 0.0000000000
0.44441 -6.3288109651 0.0000000001 0.0000000000
0.44451 -6.3300993714 0.0000000001 0.0000000000
0.44461 -6.3313870565 0.0000000001 0.0000000000
0.44471 -6.3326740211 0.0000000001 0.0000000000
0.44481 -6.3339602659 0.0000000001 0.0000000000
0.44491 -6.3352457915 0.0000000001 0.0000000000
0.44501 -6.3365305986 0.0000000001 0.0000000000
0.44511 -6.3378146877 0.0000000001 0.0000000000
0.44521 -6.3390980596 0.0000000001 0.0000000000
0.44531 -6.3403807149 0.0000000001 0.0000000000
0.44541 -6.3416626541 0.0000000001 0.0000000000
0.44551 -6.3429438780 0.0000000001 0.0000000000
0.44561 -6.3442243871 0.0000000001 0.0000000000
0.44571 -6.3455041820 0.0000000001 0.0000000000
0.44581 -6.3467832633 0.0000000001 0.0000000000
0.44591 -6.3480616317 0.0000000001 0.0000000000
0.44601 -6.3493392877 0.0000000001 0.0000000000
0.44611 -6.3506162320 0.0000000001 0.0000000000
0.44621 -6.3518924651 0.0000000001 0.0000000000
0.44631 -6.3531679876 0.0000000001 0.0000000000
0.44641 -6.3544428000 0.0000000001 0.0000000000
0.44651 -6.3557169030 0.0000000001 0.0000000000
0.44661 -6.3569902972 0.0000000001 0.0000000000
0.44671 -6.3582629830 0.0000000001 0.0000000000
0.44681 -6.3595349610 0.0000000001 0.0000000000
0.44691 -6.3608062319 0.0000000001 0.0000000000
0.44701 -6.3620767962 0.0000000001 0.0000000000
0.44711 -6.3633466543 0.0000000001 0.0000000000
0.44721 -6.3646158069 0.0000000001 0.0000000000
0.44731 -6.3658842545 0.0000000001 0.0000000000
0.44741 -6.3671519976 0.0000000001 0.0000000000
0.44751 -6.3684190367 0.0000000001 0.0000000000
0.44761 -6.3696853724 0.0000000001 0.0000000000
0.44771 -6.3709510052 0.0000000001 0.0000000000
0.44781 -6.3722159357 0.0000000001 0.0000000000
0.44791 -6.3734801642 0.0000000001 0.0000000000
0.44801 -6.3747436915 0.0000000001 0.0000000000
0.44811 -6.3760065178 0.0000000001 0.0000000000
0.44821 -6.3772686438 0.0000000001 0.0000000000
0.44831 -6.3785300699 0.0000000001 0.0000000000
0.44841 -6.3797907967 0.0000000001 0.0000000000
0.44851 -6.3810508245 0.0000000001 0.0000000000
0.44861 -6.3823101540 0.0000000001 0.0000000000
0.44871 -6.3835687856 0.0000000001 0.0000000000
0.44881 -6.3848267197 0.0000000001 0.0000000000
0.44891 -6.3860839568 0.0000000001 0.0000000000
0.44901 -6.3873404975 0.0000000001 0.0000000000
0.44911 -6.3885963421 0.0000000001 0.0000000000
0.44921 -6.3898514911 0.0000000001 0.0000000000
0.44931 -6.3911059450 0.0000000001 0.0000000000
0.44941 -6.3923597042 0.0000000001 0.0000000000
0.44951 -6.3936127692 0.0000000001 0.0000000000
0.44961 -6.3948651404 0.0000000001 0.0000000000
0.44971 -6.3961168183 0.0000000001 0.0000000000
0.44981 -6.3973678032 0.0000000001 0.0000000000
0.44991 -6.3986180957 0.0000000001 0.0000000000
0.45001 -6.3998676961 0.0000000001 0.0000000000
0.45011 -6.4011166049 0.0000000001 0.0000000000
0.45021 -6.4023648225 0.0000000001 0.0000000000
0.45031 -6.4036123493 0.0000000001 0.0000000000
0.45041 -6.4048591858 0.0000000001 0.0000000000
0.45051 -6.4061053322 0.0000000001 0.0000000000
0.45061 -6.4073507892 0.0000000001 0.0000000000
0.45071 -6.4085955569 0.0000000001 0.0000000000
0.45081 -6.4098396359 0.0000000001 0.0000000000
0.45091 -6.4110830265 0.0000000001 0.0000000000
0.45101 -6.4123257291 0.0000000001 0.0000000000
0.45111 -6.4135677442 0.0000000001 0.0000000000
0.45121 -6.4148090720 0.0000000001 0.0000000000
0.45131 -6.4160497130 0.0000000001 0.0000000000
0.45141 -6.4172896675 0.0000000001 0.0000000000
0.45151 -6.4185289360 0.0000000001 0.0000000000
0.45161 -6.4197675187 0.0000000001 0.0000000000
0.45171 -6.4210054161 0.0000000001 0.0000000000
0.45181 -6.4222426285 0.0000000001 0.0000000000
0.45191 -6.4234791562 0.0000000001 0.0000000000
0.45201 -6.4247149997 0.0000000001 0.0000000000
0.45211 -6.4259501592 0.0000000001 0.0000000000
0.45221 -6.4271846352 0.0000000001 0.0000000000
0.45231 -6.4284184279 0.0000000001 0.0000000000
0.45241 -6.4296515377 0.0000000001 0.0000000000
0.45251 -6.4308839649 0.0000000001 0.0000000000
0.45261 -6.4321157099 0.0000000001 0.0000000000
0.45271 -6.4333467730 0.0000000001 0.0000000000
0.45281 -6.4345771546 0.0000000001 0.0000000000
0.45291 -6.4358068548 0.0000000001 0.0000000000
0.45301 -6.4370358742 0.0000000001 0.0000000000
0.45311 -6.4382642129 0.0000000001 0.0000000000
0.45321 -6.4394918712 0.0000000001 0.0000000000
0.45331 -6.4407188496 0.0000000001 0.0000000000
0.45341 -6.4419451483 0.0000000001 0.0000000000
0.45351 -6.4431707676 0.0000000001 0.0000000000
0.45361 -6.4443957078 0.0000000001 0.0000000000
0.45371 -6.4456199692 0.0000000001 0.0000000000
0.45381 -6.4468435521 0.0000000001 0.0000000000
0.45391 -6.4480664568 0.0000000001 0.0000000000
0.45401 -6.4492886835 0.0000000001 0.0000000000
0.45411 -6.4505102326 0.0000000000 0.0000000000
0.45421 -6.4517311043 0.0000000000 0.0000000000
0.45431 -6.4529512989 0.0000000000 0.0000000000
0.45441 -6.4541708166 0.0000000000 0.0000000000
0.45451 -6.4553896578 0.0000000000 0.0000000000
0.45461 -6.4566078228 0.0000000000 0.0000000000
0.45471 -6.4578253117 0.0000000000 0.0000000000
0.45481 -6.4590421248 0.0000000000 0.0000000000
0.45491 -6.4602582624 0.0000000000 0.0000000000
0.45501 -6.4614737247 0.0000000000 0.0000000000
0.45511 -6.4626885121 0.0000000000 0.0000000000
0.45521 -6.4639026246 0.0000000000 0.0000000000
0.45531 -6.4651160627 0.0000000000 0.0000000000
0.45541 -6.4663288265 0.0000000000 0.0000000000
0.45551 -6.4675409162 0.0000000000 0.0000000000
0.45561 -6.4687523321 0.0000000000 0.0000000000
0.45571 -6.4699630745 0.0000000000 0.0000000000
0.45581 -6.4711731435 0.0000000000 0.0000000000
0.45591 -6.4723825394 0.0000000000 0.0000000000
0.45601 -6.4735912624 0.0000000000 0.0000000000
0.45611 -6.4747993127 0.0000000000 0.0000000000
0.45621 -6.4760066906 0.0000000000 0.0000000000
0.45631 -6.4772133962 0.0000000000 0.0000000000
0.45641 -6.4784194298 0.0000000000 0.0000000000
0.45651 -6.4796247915 0.0000000000 0.0000000000
0.45661 -6.4808294816 0.0000000000 0.0000000000
0.45671 -6.4820335003 0.0000000000 0.0000000000
0.45681 -6.4832368478 0.0000000000 0.0000000000
0.45691 -6.4844395243 0.0000000000 0.0000000000
0.45701 -6.4856415299 0.0000000000 0.0000000000
0.45711 -6.4868428648 0.0000000000 0.0000000000
0.45721 -6.4880435294 0.0000000000 0.0000000000
0.45731 -6.4892435236 0.0000000000 0.0000000000
0.45741 -6.4904428477 0.0000000000 0.0000000000
0.45751 -6.4916415020 0.0000000000 0.0000000000
0.45761 -6.4928394865 0.0000000000 0.0000000000
0.45771 -6.4940368014 0.0000000000 0.0000000000
0.45781 -6.4952334470 0.0000000000 0.0000000000
0.45791 -6.4964294233 0.0000000000 0.0000000000
0.45801 -6.4976247305 0.0000000000 0.0000000000
0.45811 -6.4988193689 0.0000000000 0.0000000000
0.45821 -6.5000133385 0.0000000000 0.0000000000
0.45831 -6.5012066395 0.0000000000 0.0000000000
0.45841 -6.5023992721 0.0000000000 0.0000000000
0.45851 -6.5035912365 0.0000000000 0.0000000000
0.45861 -6.5047825327 0.0000000000 0.0000000000
0.45871 -6.5059731609 0.0000000000 0.0000000000
0.45881 -6.5071631213 0.0000000000 0.0000000000
0.45891 -6.5083524139 0.0000000000 0.0000000000
0.45901 -6.5095410390 0.0000000000 0.0000000000
0.45911 -6.5107289967 0.0000000000 0.0000000000
0.45921 -6.5119162871 0.0000000000 0.0000000000
0.45931 -6.5131029103 0.0000000000 0.0000000000
0.45941 -6.5142888665 0.0000000000 0.0000000000
0.45951 -6.5154741558 0.0000000000 0.0000000000
0.45961 -6.5166587782 0.0000000000 0.0000000000
0.45971 -6.5178427340 0.0000000000 0.0000000000
0.45981 -6.5190260233 0.0000000000 0.0000000000
0.45991 -6.5202086461 0.0000000000 0.0000000000
0.46001 -6.5213906025 0.0000000000 0.0000000000
0.46011 -6.5225718928 0.0000000000 0.0000000000
0.46021 -6.5237525169 0.0000000000 0.0000000000
0.46031 -6.5249324750 0.0000000000 0.0000000000
0.46041 -6.5261117672 0.0000000000 0.0000000000
0.46051 -6.5272903936 0.0000000000 0.0000000000
0.46061 -6.5284683543 0.0000000000 0.0000000000
0.46071 -6.5296456493 0.0000000000 0.0000000000
0.46081 -6.5308222789 0.0000000000 0.0000000000
0.46091 -6.5319982430 0.0000000000 0.0000000000
0.46101 -6.5331735417 0.0000000000 0.0000000000
0.46111 -6.5343481751 0.0000000000 0.0000000000
0.46121 -6.5355221434 0.0000000000 0.0000000000
0.46131 -6.5366954465 0.0000000000 0.0000000000
0.46141 -6.5378680847 0.0000000000 0.0000000000
0.46151 -6.5390400578 0.0000000000 0.0000000000
0.46161 -6.5402113661 0.0000000000 0.0000000000
0.46171 -6.5413820095 0.0000000000 0.0000000000
0.46181 -6.5425519882 0.0000000000 0.0000000000
0.46191 -6.5437213022 0.0000000000 0.0000000000
0.46201 -6.5448899516 0.0000000000 0.0000000000
0.46211 -6.5460579365 0.0000000000 0.0000000000
0.46221 -6.5472252568 0.0000000000 0.0000000000
0.46231 -6.5483919126 0.0000000000 0.0000000000
0.46241 -6.5495579041 0.0000000000 0.0000000000
0.46251 -6.5507232312 0.0000000000 0.0000000000
0.46261 -6.5518878940 0.0000000000 0.0000000000
0.46271 -6.5530518926 0.0000000000 0.0000000000
0.46281 -6.5542152269 0.0000000000 0.0000000000
0.46291 -6.5553778971 0.0000000000 0.0000000000
0.46301 -6.5565399032 0.0000000000 0.0000000000
0.46311 -6.5577012451 0.0000000000 0.0000000000
0.46321 -6.5588619230 0.0000000000 0.0000000000
0.46331 -6.5600219369 0.0000000000 0.0000000000
0.46341 -6.5611812868 0.0000000000 0.0000000000
0.46351 -6.5623399727 0.0000000000 0.0000000000
0.46361 -6.5634979947 0.0000000000 0.0000000000
0.46371 -6.5646553527 0.0000000000 0.0000000000
0.46381 -6.5658120469 0.0000000000 0.0000000000
0.46391 -6.5669680772 0.0000000000 0.0000000000
0.46401 -6.5681234436 0.0000000000 0.0000000000
0.46411 -6.5692781462 0.0000000000 0.0000000000
0.46421 -6.5704321849 0.0000000000 0.0000000000
0.46431 -6.5715855598 0.0000000000 0.0000000000
0.46441 -6.5727382709 0.0000000000 0.0000000000
0.46451 -6.5738903182 0.0000000000 0.0000000000
0.46461 -6.5750417017 0.0000000000 0.0000000000
0.46471 -6.5761924214 0.0000000000 0.0000000000
0.46481 -6.5773424773 0.0000000000 0.0000000000
0.46491 -6.5784918693 0.0000000000 0.0000000000
0.46501 -6.5796405976 0.0000000000 0.0000000000
0.46511 -6.5807886620 0.0000000000 0.0000000000
0.46521 -6.5819360626 0.0000000000 0.0000000000
0.46531 -6.5830827994 0.0000000000 0.0000000000
0.46541 -6.5842288724 0.0000000000 0.0000000000
0.46551 -6.5853742814 0.0000000000 0.0000000000
0.46561 -6.5865190266 0.0000000000 0.0000000000
0.46571 -6.5876631079 0.0000000000 0.0000000000
0.46581 -6.5888065253 0.0000000000 0.0000000000
0.46591 -6.5899492787 0.0000000000 0.0000000000
0.46601 -6.5910913681 0.0000000000 0.0000000000
0.46611 -6.5922327936 0.0000000000 0.0000000000
0.46621 -6.5933735550 0.0000000000 0.0000000000
0.46631 -6.5945136524 0.0000000000 0.0000000000
0.46641 -6.5956530857 0.0000000000 0.0000000000
0.46651 -6.5967918548 0.0000000000 0.0000000000
0.46661 -6.5979299598 0.0000000000 0.0000000000
0.46671 -6.5990674006 0.0000000000 0.0000000000
0.46681 -6.6002041772 0.0000000000 0.0000000000
0.46691 -6.6013402894 0.0000000000 0.0000000000
0.46701 -6.6024757373 0.0000000000 0.0000000000
0.46711 -6.6036105209 0.0000000000 0.0000000000
0.46721 -6.6047446400 0.0000000000 0.0000000000
0.46731 -6.6058780947 0.0000000000 0.0000000000
0.46741 -6.6070108848 0.0000000000 0.0000000000
0.46751 -6.6081430103 0.0000000000 0.0000000000
0.46761 -6.6092744712 0.0000000000 0.0000000000
0.46771 -6.6104052674 0.0000000000 0.0000000000
0.46781 -6.6115353988 0.0000000000 0.0000000000
0.46791 -6.6126648654 0.0000000000 0.0000000000
0.46801 -6.6137936671 0.0000000000 0.0000000000
0.46811 -6.6149218039 0.0000000000 0.0000000000
0.46821 -6.6160492757 0.0000000000 0.0000000000
0.46831 -6.6171760823 0.0000000000 0.0000000000
0.46841 -6.6183022238 0.0000000000 0.0000000000
0.46851 -6.6194277001 0.0000000000 0.0000000000
0.46861 -6.6205525110 0.0000000000 0.0000000000
0.46871 -6.6216766566 0.0000000000 0.0000000000
0.46881 -6.6228001367 0.0000000000 0.0000000000
0.46891 -6.6239229512 0.0000000000 0.0000000000
0.46901 -6.6250451002 0.0000000000 0.0000000000
0.46911 -6.6261665834 0.0000000000 0.0000000000
0.46921 -6.6272874008 0.0000000000 0.0000000000
0.46931 -6.6284075523 0.0000000000 0.0000000000
0.46941 -6.6295270378 0.0000000000 0.0000000000
0.46951 -6.6306458573 0.0000000000 0.0000000000
0.46961 -6.6317640106 0.0000000000 0.0000000000
0.46971 -6.6328814977 0.0000000000 0.0000000000
0.46981 -6.6339983184 0.0000000000 0.0000000000
0.46991 -6.6351144726 0.0000000000 0.0000000000
0.47001 -6.6362299603 0.0000000000 0.0000000000
0.47011 -6.6373447813 0.0000000000 0.0000000000
0.47021 -6.6384589356 0.0000000000 0.0000000000
0.47031 -6.6395724230 0.0000000000 0.0000000000
0.47041 -6.6406852435 0.0000000000 0.0000000000
0.47051 -6.6417973968 0.0000000000 0.0000000000
0.47061 -6.6429088830 0.0000000000 0.0000000000
0.47071 -6.6440197019 0.0000000000 0.0000000000
0.47081 -6.6451298533 0.0000000000 0.0000000000
0.47091 -6.6462393373 0.0000000000 0.0000000000
0.47101 -6.6473481535 0.0000000000 0.0000000000
0.47111 -6.6484563020 0.0000000000 0.0000000000
0.47121 -6.6495637826 0.0000000000 0.0000000000
0.47131 -6.6506705952 0.0000000000 0.0000000000
0.47141 -6.6517767397 0.0000000000 0.0000000000
0.47151 -6.6528822159 0.0000000000 0.0000000000
0.47161 -6.6539870237 0.0000000000 0.0000000000
0.47171 -6.6550911630 0.0000000000 0.0000000000
0.47181 -6.6561946336 0.0000000000 0.0000000000
0.47191 -6.6572974355 0.0000000000 0.0000000000
0.47201 -6.6583995685 0.0000000000 0.0000000000
0.47211 -6.6595010323 0.0000000000 0.0000000000
0.47221 -6.6606018271 0.0000000000 0.0000000000
0.47231 -6.6617019524 0.0000000000 0.0000000000
0.47241 -6.6628014083 0.0000000000 0.0000000000
0.47251 -6.6639001946 0.0000000000 0.0000000000
0.47261 -6.6649983112 0.0000000000 0.0000000000
0.47271 -6.6660957578 0.0000000000 0.0000000000
0.47281 -6.6671925345 0.0000000000 0.0000000000
0.47291 -6.6682886409 0.0000000000 0.0000000000
0.47301 -6.6693840769 0.0000000000 0.0000000000
0.47311 -6.6704788425 0.0000000000 0.0000000000
0.47321 -6.6715729375 0.0000000000 0.0000000000
0.47331 -6.6726663616 0.0000000000 0.0000000000
0.47341 -6.6737591148 0.0000000000 0.0000000000
0.47351 -6.6748511968 0.0000000000 0.0000000000
0.47361 -6.6759426076 0.0000000000 0.0000000000
0.47371 -6.6770333469 0.0000000000 0.0000000000
0.47381 -6.6781234147 0.0000000000 0.0000000000
0.47391 -6.6792128107 0.0000000000 0.0000000000
0.47401 -6.6803015347 0.0000000000 0.0000000000
0.47411 -6.6813895867 0.0000000000 0.0000000000
0.47421 -6.6824769664 0.0000000000 0.0000000000
0.47431 -6.6835636737 0.0000000000 0.0000000000
0.47441 -6.6846497083 0.0000000000 0.0000000000
0.47451 -6.6857350702 0.0000000000 0.0000000000
0.47461 -6.6868197592 0.0000000000 0.0000000000
0.47471 -6.6879037750 0.0000000000 0.0000000000
0.47481 -6.6889871175 0.0000000000 0.0000000000
0.47491 -6.6900697866 0.0000000000 0.0000000000
0.47501 -6.6911517820 0.0000000000 0.0000000000
0.47511 -6.6922331035 0.0000000000 0.0000000000
0.47521 -6.6933137510 0.0000000000 0.0000000000
0.47531 -6.6943937243 0.0000000000 0.0000000000
0.47541 -6.6954730232 0.0000000000 0.0000000000
0.47551 -6.6965516475 0.0000000000 0.0000000000
0.47561 -6.6976295971 0.0000000000 0.0000000000
0.47571 -6.6987068716 0.0000000000 0.0000000000
0.47581 -6.6997834711 0.0000000000 0.0000000000
0.47591 -6.7008593951 0.0000000000 0.0000000000
0.47601 -6.7019346437 0.0000000000 0.0000000000
0.47611 -6.7030092165 0.0000000000 0.0000000000
0.47621 -6.7040831133 0.0000000000 0.0000000000
0.47631 -6.7051563341 0.0000000000 0.0000000000
0.47641 -6.7062288785 0.0000000000 0.0000000000
0.47651 -6.7073007463 0.0000000000 0.0000000000
0.47661 -6.7083719374 0.0000000000 0.0000000000
0.47671 -6.7094424516 0.0000000000 0.0000000000
0.47681 -6.7105122886 0.0000000000 0.0000000000
0.47691 -6.7115814483 0.0000000000 0.0000000000
0.47701 -6.7126499304 0.0000000000 0.0000000000
0.47711 -6.7137177347 0.0000000000 0.0000000000
0.47721 -6.7147848611 0.0000000000 0.0000000000
0.47731 -6.7158513092 0.0000000000 0.0000000000
0.47741 -6.7169170790 0.0000000000 0.0000000000
0.47751 -6.7179821701 0.0000000000 0.0000000000
0.47761 -6.7190465823 0.0000000000 0.0000000000
0.47771 -6.7201103156 0.0000000000 0.0000000000
0.47781 -6.7211733695 0.0000000000 0.0000000000
0.47791 -6.7222357439 0.0000000000 0.0000000000
0.47801 -6.7232974386 0.0000000000 0.0000000000
0.47811 -6.7243584533 0.0000000000 0.0000000000
0.47821 -6.7254187879 0.0000000000 0.0000000000
0.47831 -6.7264784421 0.0000000000 0.0000000000
0.47841 -6.7275374157 0.0000000000 0.0000000000
0.47851 -6.7285957084 0.0000000000 0.0000000000
0.47861 -6.7296533200 0.0000000000 0.0000000000
0.47871 -6.7307102503 0.0000000000 0.0000000000
0.47881 -6.7317664990 0.0000000000 0.0000000000
0.47891 -6.7328220660 0.0000000000 0.0000000000
0.47901 -6.7338769510 0.0000000000 0.0000000000
0.47911 -6.7349311537 0.0000000000 0.0000000000
0.47921 -6.7359846739 0.0000000000 0.0000000000
0.47931 -6.7370375114 0.0000000000 0.0000000000
0.47941 -6.7380896659 0.0000000000 0.0000000000
0.47951 -6.7391411373 0.0000000000 0.0000000000
0.47961 -6.7401919251 0.0000000000 0.0000000000
0.47971 -6.7412420293 0.0000000000 0.0000000000
0.47981 -6.7422914495 0.0000000000 0.0000000000
0.47991 -6.7433401856 0.0000000000 0.0000000000
0.48001 -6.7443882372 0.0000000000 0.0000000000
0.48011 -6.7454356041 0.0000000000 0.0000000000
0.48021 -6.7464822861 0.0000000000 0.0000000000
0.48031 -6.7475282829 0.0000000000 0.0000000000
0.48041 -6.7485735943 0.0000000000 0.0000000000
0.48051 -6.7496182200 0.0000000000 0.0000000000
0.48061 -6.7506621597 0.0000000000 0.0000000000
0.48071 -6.7517054132 0.0000000000 0.0000000000
0.48081 -6.7527479803 0.0000000000 0.0000000000
0.48091 -6.7537898606 0.0000000000 0.0000000000
0.48101 -6.7548310540 0.0000000000 0.0000000000
0.48111 -6.7558715601 0.0000000000 0.0000000000
0.48121 -6.7569113788 0.0000000000 0.0000000000
0.48131 -6.7579505096 0.0000000000 0.0000000000
0.48141 -6.7589889524 0.0000000000 0.0000000000
0.48151 -6.7600267070 0.0000000000 0.0000000000
0.48161 -6.7610637729 0.0000000000 0.0000000000
0.48171 -6.7621001501 0.0000000000 0.0000000000
0.48181 -6.7631358381 0.0000000000 0.0000000000
0.48191 -6.7641708368 0.0000000000 0.0000000000
0.48201 -6.7652051458 0.0000000000 0.0000000000
0.48211 -6.7662387649 0.0000000000 0.0000000000
0.48221 -6.7672716938 0.0000000000 0.0000000000
0.48231 -6.7683039323 0.0000000000 0.0000000000
0.48241 -6.7693354800 0.0000000000 0.0000000000
0.48251 -6.7703663366 0.0000000000 0.0000000000
0.48261 -6.7713965020 0.0000000000 0.0000000000
0.48271 -6.7724259758 0.0000000000 0.0000000000
0.48281 -6.7734547578 0.0000000000 0.0000000000
0.48291 -6.7744828476 0.0000000000 0.0000000000
0.48301 -6.7755102449 0.0000000000 0.0000000000
0.48311 -6.7765369496 0.0000000000 0.0000000000
0.48321 -6.7775629613 0.0000000000 0.0000000000
0.48331 -6.7785882797 0.0000000000 0.0000000000
0.48341 -6.7796129045 0.0000000000 0.0000000000
0.48351 -6.7806368354 0.0000000000 0.0000000000
0.48361 -6.7816600722 0.0000000000 0.0000000000
0.48371 -6.7826826146 0.0000000000 0.0000000000
0.48381 -6.7837044622 0.0000000000 0.0000000000
0.48391 -6.7847256148 0.0000000000 0.0000000000
0.48401 -6.7857460721 0.0000000000 0.0000000000
0.48411 -6.7867658338 0.0000000000 0.0000000000
0.48421 -6.7877848995 0.0000000000 0.0000000000
0.48431 -6.7888032690 0.0000000000 0.0000000000
0.48441 -6.7898209421 0.0000000000 0.0000000000
0.48451 -6.7908379183 0.0000000000 0.0000000000
0.48461 -6.7918541974 0.0000000000 0.0000000000
0.48471 -6.7928697791 0.0000000000 0.0000000000
0.48481 -6.7938846630 0.0000000000 0.0000000000
0.48491 -6.7948988490 0.0000000000 0.0000000000
0.48501 -6.7959123366 0.0000000000 0.0000000000
0.48511 -6.7969251256 0.0000000000 0.0000000000
0.48521 -6.7979372156 0.0000000000 0.0000000000
0.48531 -6.7989486064 0.0000000000 0.0000000000
0.48541 -6.7999592976 0.0000000000 0.0000000000
0.48551 -6.8009692890 0.0000000000 0.0000000000
0.48561 -6.8019785801 0.0000000000 0.0000000000
0.48571 -6.8029871708 0.0000000000 0.0000000000
0.48581 -6.8039950607 0.0000000000 0.0000000000
0.48591 -6.8050022494 0.0000000000 0.0000000000
0.48601 -6.8060087367 0.0000000000 0.0000000000
0.48611 -6.8070145222 0.0000000000 0.0000000000
0.48621 -6.8080196057 0.0000000000 0.0000000000
0.48631 -6.8090239867 0.0000000000 0.0000000000
0.48641 -6.8100276651 0.0000000000 0.0000000000
0.48651 -6.8110306404 0.0000000000 0.0000000000
0.48661 -6.8120329123 0.0000000000 0.0000000000
0.48671 -6.8130344805 0.0000000000 0.0000000000
0.48681 -6.8140353448 0.0000000000 0.0000000000
0.48691 -6.8150355047 0.0000000000 0.0000000000
0.48701 -6.8160349599 0.0000000000 0.0000000000
0.48711 -6.8170337102 0.0000000000 0.0000000000
0.48721 -6.8180317551 0.0000000000 0.0000000000
0.48731 -6.8190290944 0.0000000000 0.0000000000
0.48741 -6.8200257277 0.0000000000 0.0000000000
0.48751 -6.8210216547 0.0000000000 0.0000000000
0.48761 -6.8220168751 0.0000000000 0.0000000000
0.48771 -6.8230113885 0.0000000000 0.0000000000
0.48781 -6.8240051946 0.0000000000 0.0000000000
0.48791 -6.8249982930 0.0000000000 0.0000000000
0.48801 -6.8259906834 0.0000000000 0.0000000000
0.48811 -6.8269823656 0.0000000000 0.0000000000
0.48821 -6.8279733390 0.0000000000 0.0000000000
0.48831 -6.8289636035 0.0000000000 0.0000000000
0.48841 -6.8299531586 0.0000000000 0.0000000000
0.48851 -6.8309420041 0.0000000000 0.0000000000
0.48861 -6.8319301395 0.0000000000 0.0000000000
0.48871 -6.8329175646 0.0000000000 0.0000000000
0.48881 -6.8339042789 0.0000000000 0.0000000000
0.48891 -6.8348902822 0.0000000000 0.0000000000
0.48901 -6.8358755741 0.0000000000 0.0000000000
0.48911 -6.8368601542 0.0000000000 0.0000000000
0.48921 -6.8378440223 0.0000000000 0.0000000000
0.48931 -6.8388271778 0.0000000000 0.0000000000
0.48941 -6.8398096206 0.0000000000 0.0000000000
0.48951 -6.8407913503 0.0000000000 0.0000000000
0.48961 -6.8417723664 0.0000000000 0.0000000000
0.48971 -6.8427526687 0.0000000000 0.0000000000
0.48981 -6.8437322567 0.0000000000 0.0000000000
0.48991 -6.8447111302 0.0000000000 0.0000000000
0.49001 -6.8456892888 0.0000000000 0.0000000000
0.49011 -6.8466667321 0.0000000000 0.0000000000
0.49021 -6.8476434598 0.0000000000 0.0000000000
0.49031 -6.8486194715 0.0000000000 0.0000000000
0.49041 -6.8495947668 0.0000000000 0.0000000000
0.49051 -6.8505693454 0.0000000000 0.0000000000
0.49061 -6.8515432069 0.0000000000 0.0000000000
0.49071 -6.8525163510 0.0000000000 0.0000000000
0.49081 -6.8534887773 0.0000000000 0.0000000000
0.49091 -6.8544604854 0.0000000000 0.0000000000
0.49101 -6.8554314750 0.0000000000 0.0000000000
0.49111 -6.8564017456 0.0000000000 0.0000000000
0.49121 -6.8573712970 0.0000000000 0.0000000000
0.49131 -6.8583401288 0.0000000000 0.0000000000
0.49141 -6.8593082406 0.0000000000 0.0000000000
0.49151 -6.8602756320 0.0000000000 0.0000000000
0.49161 -6.8612423026 0.0000000000 0.0000000000
0.49171 -6.8622082521 0.0000000000 0.0000000000
0.49181 -6.8631734802 0.0000000000 0.0000000000
0.49191 -6.8641379863 0.0000000000 0.0000000000
0.49201 -6.8651017703 0.0000000000 0.0000000000
0.49211 -6.8660648316 0.0000000000 0.0000000000
0.49221 -6.8670271699 0.0000000000 0.0000000000
0.49231 -6.8679887849 0.0000000000 0.0000000000
0.49241 -6.8689496761 0.0000000000 0.0000000000
0.49251 -6.8699098432 0.0000000000 0.0000000000
0.49261 -6.8708692857 0.0000000000 0.0000000000
0.49271 -6.8718280034 0.0000000000 0.0000000000
0.49281 -6.8727859958 0.0000000000 0.0000000000
0.49291 -6.8737432626 0.0000000000 0.0000000000
0.49301 -6.8746998033 0.0000000000 0.0000000000
0.49311 -6.8756556177 0.0000000000 0.0000000000
0.49321 -6.8766107052 0.0000000000 0.0000000000
0.49331 -6.8775650655 0.0000000000 0.0000000000
0.49341 -6.8785186982 0.0000000000 0.0000000000
0.49351 -6.8794716030 0.0000000000 0.0000000000
0.49361 -6.8804237794 0.0000000000 0.0000000000
0.49371 -6.8813752271 0.0000000000 0.0000000000
0.49381 -6.8823259456 0.0000000000 0.0000000000
0.49391 -6.8832759346 0.0000000000 0.0000000000
0.49401 -6.8842251937 0.0000000000 0.0000000000
0.49411 -6.8851737224 0.0000000000 0.0000000000
0.49421 -6.8861215205 0.0000000000 0.0000000000
0.49431 -6.8870685875 0.0000000000 0.0000000000
0.49441 -6.8880149229 0.0000000000 0.0000000000
0.49451 -6.8889605265 0.0000000000 0.0000000000
0.49461 -6.8899053978 0.0000000000 0.0000000000
0.49471 -6.8908495363 0.0000000000 0.0000000000
0.49481 -6.8917929418 0.0000000000 0.0000000000
0.49491 -6.8927356138 0.0000000000 0.0000000000
0.49501 -6.8936775519 0.0000000000 0.0000000000
0.49511 -6.8946187557 0.0000000000 0.0000000000
0.49521 -6.8955592248 0.0000000000 0.0000000000
0.49531 -6.8964989588 0.0000000000 0.0000000000
0.49541 -6.8974379573 0.0000000000 0.0000000000
0.49551 -6.8983762199 0.0000000000 0.0000000000
0.49561 -6.8993137462 0.0000000000 0.0000000000
0.49571 -6.9002505358 0.0000000000 0.0000000000
0.49581 -6.9011865882 0.0000000000 0.0000000000
0.49591 -6.9021219031 0.0000000000 0.0000000000
0.49601 -6.9030564800 0.0000000000 0.0000000000
0.49611 -6.9039903186 0.0000000000 0.0000000000
0.49621 -6.9049234184 0.0000000000 0.0000000000
0.49631 -6.9058557790 0.0000000000 0.0000000000
0.49641 -6.9067874001 0.0000000000 0.0000000000
0.49651 -6.9077182811 0.0000000000 0.0000000000
0.49661 -6.9086484217 0.0000000000 0.0000000000
0.49671 -6.9095778214 0.0000000000 0.0000000000
0.49681 -6.9105064799 0.0000000000 0.0000000000
0.49691 -6.9114343967 0.0000000000 0.0000000000
0.49701 -6.9123615715 0.0000000000 0.0000000000
0.49711 -6.9132880037 0.0000000000 0.0000000000
0.49721 -6.9142136930 0.0000000000 0.0000000000
0.49731 -6.9151386390 0.0000000000 0.0000000000
0.49741 -6.9160628411 0.0000000000 0.0000000000
0.49751 -6.9169862991 0.0000000000 0.0000000000
0.49761 -6.9179090125 0.0000000000 0.0000000000
0.49771 -6.9188309809 0.0000000000 0.0000000000
0.49781 -6.9197522037 0.0000000000 0.0000000000
0.49791 -6.9206726807 0.0000000000 0.0000000000
0.49801 -6.9215924114 0.0000000000 0.0000000000
0.49811 -6.9225113953 0.0000000000 0.0000000000
0.49821 -6.9234296321 0.0000000000 0.0000000000
0.49831 -6.9243471213 0.0000000000 0.0000000000
0.49841 -6.9252638624 0.0000000000 0.0000000000
0.49851 -6.9261798551 0.0000000000 0.0000000000
0.49861 -6.9270950990 0.0000000000 0.0000000000
0.49871 -6.9280095935 0.0000000000 0.0000000000
0.49881 -6.9289233382 0.0000000000 0.0000000000
0.49891 -6.9298363328 0.0000000000 0.0000000000
0.49901 -6.9307485767 0.0000000000 0.0000000000
0.49911 -6.9316600696 0.0000000000 0.0000000000
0.49921 -6.9325708110 0.0000000000 0.0000000000
0.49931 -6.9334808005 0.0000000000 0.0000000000
0.49941 -6.9343900376 0.0000000000 0.0000000000
0.49951 -6.9352985220 0.0000000000 0.0000000000
0.49961 -6.9362062531 0.0000000000 0.0000000000
0.49971 -6.9371132305 0.0000000000 0.0000000000
0.49981 -6.9380194538 0.0000000000 0.0000000000
0.49991 -6.9389249225 0.0000000000 0.0000000000
0.50001 -6.9398296363 0.0000000000 0.0000000000
0.50011 -6.9407335946 0.0000000000 0.0000000000
0.50021 -6.9416367970 0.0000000000 0.0000000000
0.50031 -6.9425392431 0.0000000000 0.0000000000
0.50041 -6.9434409324 0.0000000000 0.0000000000
0.50051 -6.9443418645 0.0000000000 0.0000000000
0.50061 -6.9452420390 0.0000000000 0.0000000000
0.50071 -6.9461414553 0.0000000000 0.0000000000
0.50081 -6.9470401130 0.0000000000 0.0000000000
0.50091 -6.9479380118 0.0000000000 0.0000000000
0.50101 -6.9488351511 0.0000000000 0.0000000000
0.50111 -6.9497315304 0.0000000000 0.0000000000
0.50121 -6.9506271494 0.0000000000 0.0000000000
0.50131 -6.9515220076 0.0000000000 0.0000000000
0.50141 -6.9524161046 0.0000000000 0.0000000000
0.50151 -6.9533094398 0.0000000000 0.0000000000
0.50161 -6.9542020128 0.0000000000 0.0000000000
0.50171 -6.9550938233 0.0000000000 0.0000000000
0.50181 -6.9559848706 0.0000000000 0.0000000000
0.50191 -6.9568751544 0.0000000000 0.0000000000
0.50201 -6.9577646742 0.0000000000 0.0000000000
0.50211 -6.9586534295 0.0000000000 0.0000000000
0.50221 -6.9595414199 0.0000000000 0.0000000000
0.50231 -6.9604286450 0.0000000000 0.0000000000
0.50241 -6.9613151042 0.0000000000 0.0000000000
0.50251 -6.9622007971 0.0000000000 0.0000000000
0.50261 -6.9630857233 0.0000000000 0.0000000000
0.50271 -6.9639698822 0.0000000000 0.0000000000
0.50281 -6.9648532735 0.0000000000 0.0000000000
0.50291 -6.9657358966 0.0000000000 0.0000000000
0.50301 -6.9666177511 0.0000000000 0.0000000000
0.50311 -6.9674988365 0.0000000000 0.0000000000
0.50321 -6.9683791524 0.0000000000 0.0000000000
0.50331 -6.9692586983 0.0000000000 0.0000000000
0.50341 -6.9701374736 0.0000000000 0.0000000000
0.50351 -6.9710154781 0.0000000000 0.0000000000
0.50361 -6.9718927111 0.0000000000 0.0000000000
0.50371 -6.9727691723 0.0000000000 0.0000000000
0.50381 -6.9736448611 0.0000000000 0.0000000000
0.50391 -6.9745197770 0.0000000000 0.0000000000
0.50401 -6.9753939197 0.0000000000 0.0000000000
0.50411 -6.9762672886 0.0000000000 0.0000000000
0.50421 -6.9771398832 0.0000000000 0.0000000000
0.50431 -6.9780117031 0.0000000000 0.0000000000
0.50441 -6.9788827478 0.0000000000 0.0000000000
0.50451 -6.9797530169 0.0000000000 0.0000000000
0.50461 -6.9806225098 0.0000000000 0.0000000000
0.50471 -6.9814912261 0.0000000000 0.0000000000
0.50481 -6.9823591653 0.0000000000 0.0000000000
0.50491 -6.9832263268 0.0000000000 0.0000000000
0.50501 -6.9840927104 0.0000000000 0.0000000000
0.50511 -6.9849583154 0.0000000000 0.0000000000
0.50521 -6.9858231413 0.0000000000 0.0000000000
0.50531 -6.9866871878 0.0000000000 0.0000000000
0.50541 -6.9875504543 0.0000000000 0.0000000000
0.50551 -6.9884129402 0.0000000000 0.0000000000
0.50561 -6.9892746453 0.0000000000 0.0000000000
0.50571 -6.9901355689 0.0000000000 0.0000000000
0.50581 -6.9909957106 0.0000000000 0.0000000000
0.50591 -6.9918550698 0.0000000000 0.0000000000
0.50601 -6.9927136462 0.0000000000 0.0000000000
0.50611 -6.9935714392 0.0000000000 0.0000000000
0.50621 -6.9944284483 0.0000000000 0.0000000000
0.50631 -6.9952846731 0.0000000000 0.0000000000
0.50641 -6.9961401130 0.0000000000 0.0000000000
0.50651 -6.9969947675 0.0000000000 0.0000000000
0.50661 -6.9978486362 0.0000000000 0.0000000000
0.50671 -6.9987017186 0.0000000000 0.0000000000
0.50681 -6.9995540142 0.0000000000 0.0000000000
0.50691 -7.0004055225 0.0000000000 0.0000000000
0.50701 -7.0012562429 0.0000000000 0.0000000000
0.50711 -7.0021061751 0.0000000000 0.0000000000
0.50721 -7.0029553185 0.0000000000 0.0000000000
0.50731 -7.0038036726 0.0000000000 0.0000000000
0.50741 -7.0046512368 0.0000000000 0.0000000000
0.50751 -7.0054980108 0.0000000000 0.0000000000
0.50761 -7.0063439941 0.0000000000 0.0000000000
0.50771 -7.0071891860 0.0000000000 0.0000000000
0.50781 -7.0080335862 0.0000000000 0.0000000000
0.50791 -7.0088771940 0.0000000000 0.0000000000
0.50801 -7.0097200091 0.0000000000 0.0000000000
0.50811 -7.0105620309 0.0000000000 0.0000000000
0.50821 -7.0114032589 0.0000000000 0.0000000000
0.50831 -7.0122436926 0.0000000000 0.0000000000
0.50841 -7.0130833316 0.0000000000 0.0000000000
0.50851 -7.0139221752 0.0000000000 0.0000000000
0.50861 -7.0147602230 0.0000000000 0.0000000000
0.50871 -7.0155974745 0.0000000000 0.0000000000
0.50881 -7.0164339292 0.0000000000 0.0000000000
0.50891 -7.0172695866 0.0000000000 0.0000000000
0.50901 -7.0181044461 0.0000000000 0.0000000000
0.50911 -7.0189385073 0.0000000000 0.0000000000
0.50921 -7.0197717696 0.0000000000 0.0000000000
0.50931 -7.0206042326 0.0000000000 0.0000000000
0.50941 -7.0214358957 0.0000000000 0.0000000000
0.50951 -7.0222667584 0.0000000000 0.0000000000
0.50961 -7.0230968203 0.0000000000 0.0000000000
0.50971 -7.0239260807 0.0000000000 0.0000000000
0.50981 -7.0247545392 0.0000000000 0.0000000000
0.50991 -7.0255821952 0.0000000000 0.0000000000
0.51001 -7.0264090483 0.0000000000 0.0000000000
0.51011 -7.0272350979 0.0000000000 0.0000000000
0.51021 -7.0280603436 0.0000000000 0.0000000000
0.51031 -7.0288847847 0.0000000000 0.0000000000
0.51041 -7.0297084208 0.0000000000 0.0000000000
0.51051 -7.0305312514 0.0000000000 0.0000000000
0.51061 -7.0313532759 0.0000000000 0.0000000000
0.51071 -7.0321744939 0.0000000000 0.0000000000
0.51081 -7.0329949047 0.0000000000 0.0000000000
0.51091 -7.0338145080 0.0000000000 0.0000000000
0.51101 -7.0346333030 0.0000000000 0.0000000000
0.51111 -7.0354512895 0.0000000000 0.0000000000
0.51121 -7.0362684667 0.0000000000 0.0000000000
0.51131 -7.0370848342 0.0000000000 0.0000000000
0.51141 -7.0379003915 0.0000000000 0.0000000000
0.51151 -7.0387151380 0.0000000000 0.0000000000
0.51161 -7.0395290732 0.0000000000 0.0000000000
0.51171 -7.0403421966 0.0000000000 0.0000000000
0.51181 -7.0411545077 0.0000000000 0.0000000000
0.51191 -7.0419660059 0.0000000000 0.0000000000
0.51201 -7.0427766907 0.0000000000 0.0000000000
0.51211 -7.0435865616 0.0000000000 0.0000000000
0.51221 -7.0443956180 0.0000000000 0.0000000000
0.51231 -7.0452038594 0.0000000000 0.0000000000
0.51241 -7.0460112853 0.0000000000 0.0000000000
0.51251 -7.0468178951 0.0000000000 0.0000000000
0.51261 -7.0476236884 0.0000000000 0.0000000000
0.51271 -7.0484286645 0.0000000000 0.0000000000
0.51281 -7.0492328230 0.0000000000 0.0000000000
0.51291 -7.0500361633 0.0000000000 0.0000000000
0.51301 -7.0508386849 0.0000000000 0.0000000000
0.51311 -7.0516403872 0.0000000000 0.0000000000
0.51321 -7.0524412697 0.0000000000 0.0000000000
0.51331 -7.0532413318 0.0000000000 0.0000000000
0.51341 -7.0540405731 0.0000000000 0.0000000000
0.51351 -7.0548389930 0.0000000000 0.0000000000
0.51361 -7.0556365909 0.0000000000 0.0000000000
0.51371 -7.0564333663 0.0000000000 0.0000000000
0.51381 -7.0572293187 0.0000000000 0.0000000000
0.51391 -7.0580244475 0.0000000000 0.0000000000
0.51401 -7.0588187522 0.0000000000 0.0000000000
0.51411 -7.0596122322 0.0000000000 0.0000000000
0.51421 -7.0604048870 0.0000000000 0.0000000000
0.51431 -7.0611967161 0.0000000000 0.0000000000
0.51441 -7.0619877188 0.0000000000 0.0000000000
0.51451 -7.0627778948 0.0000000000 0.0000000000
0.51461 -7.0635672433 0.0000000000 0.0000000000
0.51471 -7.0643557639 0.0000000000 0.0000000000
0.51481 -7.0651434560 0.0000000000 0.0000000000
0.51491 -7.0659303191 0.0000000000 0.0000000000
0.51501 -7.0667163526 0.0000000000 0.0000000000
0.51511 -7.0675015559 0.0000000000 0.0000000000
0.51521 -7.0682859286 0.0000000000 0.0000000000
0.51531 -7.0690694701 0.0000000000 0.0000000000
0.51541 -7.0698521797 0.0000000000 0.0000000000
0.51551 -7.0706340571 0.0000000000 0.0000000000
0.51561 -7.0714151015 0.0000000000 0.0000000000
0.51571 -7.0721953125 0.0000000000 0.0000000000
0.51581 -7.0729746895 0.0000000000 0.0000000000
0.51591 -7.0737532319 0.0000000000 0.0000000000
0.51601 -7.0745309392 0.0000000000 0.0000000000
0.51611 -7.0753078109 0.0000000000 0.0000000000
0.51621 -7.0760838463 0.0000000000 0.0000000000
0.51631 -7.0768590450 0.0000000000 0.0000000000
0.51641 -7.0776334063 0.0000000000 0.0000000000
0.51651 -7.0784069297 0.0000000000 0.0000000000
0.51661 -7.0791796146 0.0000000000 0.0000000000
0.51671 -7.0799514605 0.0000000000 0.0000000000
0.51681 -7.0807224669 0.0000000000 0.0000000000
0.51691 -7.0814926331 0.0000000000 0.0000000000
0.51701 -7.0822619586 0.0000000000 0.0000000000
0.51711 -7.0830304428 0.0000000000 0.0000000000
0.51721 -7.0837980852 0.0000000000 0.0000000000
0.51731 -7.0845648852 0.0000000000 0.0000000000
0.51741 -7.0853308422 0.0000000000 0.0000000000
0.51751 -7.0860959557 0.0000000000 0.0000000000
0.51761 -7.0868602251 0.0000000000 0.0000000000
0.51771 -7.0876236498 0.0000000000 0.0000000000
0.51781 -7.0883862293 0.0000000000 0.0000000000
0.51791 -7.0891479630 0.0000000000 0.0000000000
0.51801 -7.0899088504 0.0000000000 0.0000000000
0.51811 -7.0906688908 0.0000000000 0.0000000000
0.51821 -7.0914280837 0.0000000000 0.0000000000
0.51831 -7.0921864285 0.0000000000 0.0000000000
0.51841 -7.0929439246 0.0000000000 0.0000000000
0.51851 -7.0937005716 0.0000000000 0.0000000000
0.51861 -7.0944563687 0.0000000000 0.0000000000
0.51871 -7.0952113155 0.0000000000 0.0000000000
0.51881 -7.0959654113 0.0000000000 0.0000000000
0.51891 -7.0967186556 0.0000000000 0.0000000000
0.51901 -7.0974710478 0.0000000000 0.0000000000
0.51911 -7.0982225873 0.0000000000 0.0000000000
0.51921 -7.0989732736 0.0000000000 0.0000000000
0.51931 -7.0997231061 0.0000000000 0.0000000000
0.51941 -7.1004720841 0.0000000000 0.0000000000
0.51951 -7.1012202071 0.0000000000 0.0000000000
0.51961 -7.1019674746 0.0000000000 0.0000000000
0.51971 -7.1027138860 0.0000000000 0.0000000000
0.51981 -7.1034594406 0.0000000000 0.0000000000
0.51991 -7.1042041379 0.0000000000 0.0000000000
0.52001 -7.1049479773 0.0000000000 0.0000000000
0.52011 -7.1056909583 0.0000000000 0.0000000000
0.52021 -7.1064330802 0.0000000000 0.0000000000
0.52031 -7.1071743424 0.0000000000 0.0000000000
0.52041 -7.1079147444 0.0000000000 0.0000000000
0.52051 -7.1086542856 0.0000000000 0.0000000000
0.52061 -7.1093929654 0.0000000000 0.0000000000
0.52071 -7.1101307832 0.0000000000 0.0000000000
0.52081 -7.1108677385 0.0000000000 0.0000000000
0.52091 -7.1116038306 0.0000000000 0.0000000000
0.52101 -7.1123390589 0.0000000000 0.0000000000
0.52111 -7.1130734229 0.0000000000 0.0000000000
0.52121 -7.1138069219 0.0000000000 0.0000000000
0.52131 -7.1145395555 0.0000000000 0.0000000000
0.52141 -7.1152713229 0.0000000000 0.0000000000
0.52151 -7.1160022236 0.0000000000 0.0000000000
0.52161 -7.1167322570 0.0000000000 0.0000000000
0.52171 -7.1174614226 0.0000000000 0.0000000000
0.52181 -7.1181897196 0.0000000000 0.0000000000
0.52191 -7.1189171476 0.0000000000 0.0000000000
0.52201 -7.1196437058 0.0000000000 0.0000000000
0.52211 -7.1203693938 0.0000000000 0.0000000000
0.52221 -7.1210942110 0.0000000000 0.0000000000
0.52231 -7.1218181566 0.0000000000 0.0000000000
0.52241 -7.1225412302 0.0000000000 0.0000000000
0.52251 -7.1232634312 0.0000000000 0.0000000000
0.52261 -7.1239847589 0.0000000000 0.0000000000
0.52271 -7.1247052127 0.0000000000 0.0000000000
0.52281 -7.1254247920 0.0000000000 0.0000000000
0.52291 -7.1261434963 0.0000000000 0.0000000000
0.52301 -7.1268613249 0.0000000000 0.0000000000
0.52311 -7.1275782773 0.0000000000 0.0000000000
0.52321 -7.1282943527 0.0000000000 0.0000000000
0.52331 -7.1290095507 0.0000000000 0.0000000000
0.52341 -7.1297238706 0.0000000000 0.0000000000
0.52351 -7.1304373119 0.0000000000 0.0000000000
0.52361 -7.1311498738 0.0000000000 0.0000000000
0.52371 -7.1318615558 0.0000000000 0.0000000000
0.52381 -7.1325723573 0.0000000000 0.0000000000
0.52391 -7.1332822777 0.0000000000 0.0000000000
0.52401 -7.1339913164 0.0000000000 0.0000000000
0.52411 -7.1346994728 0.0000000000 0.0000000000
0.52421 -7.1354067462 0.0000000000 0.0000000000
0.52431 -7.1361131360 0.0000000000 0.0000000000
0.52441 -7.1368186417 0.0000000000 0.0000000000
0.52451 -7.1375232626 0.0000000000 0.0000000000
0.52461 -7.1382269981 0.0000000000 0.0000000000
0.52471 -7.1389298476 0.0000000000 0.0000000000
0.52481 -7.1396318105 0.0000000000 0.0000000000
0.52491 -7.1403328862 0.0000000000 0.0000000000
0.52501 -7.1410330740 0.0000000000 0.0000000000
0.52511 -7.1417323734 0.0000000000 0.0000000000
0.52521 -7.1424307836 0.0000000000 0.0000000000
0.52531 -7.1431283042 0.0000000000 0.0000000000
0.52541 -7.1438249345 0.0000000000 0.0000000000
0.52551 -7.1445206738 0.0000000000 0.0000000000
0.52561 -7.1452155216 0.0000000000 0.0000000000
0.52571 -7.1459094772 0.0000000000 0.0000000000
0.52581 -7.1466025401 0.0000000000 0.0000000000
0.52591 -7.1472947095 0.0000000000 0.0000000000
0.52601 -7.1479859849 0.0000000000 0.0000000000
0.52611 -7.1486763656 0.0000000000 0.0000000000
0.52621 -7.1493658510 0.0000000000 0.0000000000
0.52631 -7.1500544406 0.0000000000 0.0000000000
0.52641 -7.1507421336 0.0000000000 0.0000000000
0.52651 -7.1514289295 0.0000000000 0.0000000000
0.52661 -7.1521148276 0.0000000000 0.0000000000
0.52671 -7.1527998273 0.0000000000 0.0000000000
0.52681 -7.1534839280 0.0000000000 0.0000000000
0.52691 -7.1541671290 0.0000000000 0.0000000000
0.52701 -7.1548494297 0.0000000000 0.0000000000
0.52711 -7.1555308295 0.0000000000 0.0000000000
0.52721 -7.1562113278 0.0000000000 0.0000000000
0.52731 -7.1568909239 0.0000000000 0.0000000000
0.52741 -7.1575696172 0.0000000000 0.0000000000
0.52751 -7.1582474070 0.0000000000 0.0000000000
0.52761 -7.1589242928 0.0000000000 0.0000000000
0.52771 -7.1596002739 0.0000000000 0.0000000000
0.52781 -7.1602753497 0.0000000000 0.0000000000
0.52791 -7.1609495194 0.0000000000 0.0000000000
0.52801 -7.1616227826 0.0000000000 0.0000000000
0.52811 -7.1622951386 0.0000000000 0.0000000000
0.52821 -7.1629665867 0.0000000000 0.0000000000
0.52831 -7.1636371262 0.0000000000 0.0000000000
0.52841 -7.1643067567 0.0000000000 0.0000000000
0.52851 -7.1649754773 0.0000000000 0.0000000000
0.52861 -7.1656432875 0.0000000000 0.0000000000
0.52871 -7.1663101867 0.0000000000 0.0000000000
0.52881 -7.1669761741 0.0000000000 0.0000000000
0.52891 -7.1676412492 0.0000000000 0.0000000000
0.52901 -7.1683054113 0.0000000000 0.0000000000
0.52911 -7.1689686598 0.0000000000 0.0000000000
0.52921 -7.1696309941 0.0000000000 0.0000000000
0.52931 -7.1702924134 0.0000000000 0.0000000000
0.52941 -7.1709529172 0.0000000000 0.0000000000
0.52951 -7.1716125047 0.0000000000 0.0000000000
0.52961 -7.1722711755 0.0000000000 0.0000000000
0.52971 -7.1729289287 0.0000000000 0.0000000000
0.52981 -7.1735857638 0.0000000000 0.0000000000
0.52991 -7.1742416801 0.0000000000 0.0000000000
0.53001 -7.1748966770 0.0000000000 0.0000000000
0.53011 -7.1755507538 0.0000000000 0.0000000000
0.53021 -7.1762039099 0.0000000000 0.0000000000
0.53031 -7.1768561446 0.0000000000 0.0000000000
0.53041 -7.1775074572 0.0000000000 0.0000000000
0.53051 -7.1781578472 0.0000000000 0.0000000000
0.53061 -7.1788073139 0.0000000000 0.0000000000
0.53071 -7.1794558566 0.0000000000 0.0000000000
0.53081 -7.1801034746 0.0000000000 0.0000000000
0.53091 -7.1807501674 0.0000000000 0.0000000000
0.53101 -7.1813959342 0.0000000000 0.0000000000
0.53111 -7.1820407744 0.0000000000 0.0000000000
0.53121 -7.1826846874 0.0000000000 0.0000000000
0.53131 -7.1833276725 0.0000000000 0.0000000000
0.53141 -7.1839697290 0.0000000000 0.0000000000
0.53151 -7.1846108562 0.0000000000 0.0000000000
0.53161 -7.1852510536 0.0000000000 0.0000000000
0.53171 -7.1858903205 0.0000000000 0.0000000000
0.53181 -7.1865286561 0.0000000000 0.0000000000
0.53191 -7.1871660599 0.0000000000 0.0000000000
0.53201 -7.1878025312 0.0000000000 0.0000000000
0.53211 -7.1884380693 0.0000000000 0.0000000000
0.53221 -7.1890726735 0.0000000000 0.0000000000
0.53231 -7.1897063433 0.0000000000 0.0000000000
0.53241 -7.1903390779 0.0000000000 0.0000000000
0.53251 -7.1909708766 0.0000000000 0.0000000000
0.53261 -7.1916017388 0.0000000000 0.0000000000
0.53271 -7.1922316639 0.0000000000 0.0000000000
0.53281 -7.1928606512 0.0000000000 0.0000000000
0.53291 -7.1934886999 0.0000000000 0.0000000000
0.53301 -7.1941158095 0.0000000000 0.0000000000
0.53311 -7.1947419793 0.0000000000 0.0000000000
0.53321 -7.1953672086 0.0000000000 0.0000000000
0.53331 -7.1959914967 0.0000000000 0.0000000000
0.53341 -7.1966148430 0.0000000000 0.0000000000
0.53351 -7.1972372467 0.0000000000 0.0000000000
0.53361 -7.1978587073 0.0000000000 0.0000000000
0.53371 -7.1984792241 0.0000000000 0.0000000000
0.53381 -7.1990987963 0.0000000000 0.0000000000
0.53391 -7.1997174233 0.0000000000 0.0000000000
0.53401 -7.2003351045 0.0000000000 0.0000000000
0.53411 -7.2009518391 0.0000000000 0.0000000000
0.53421 -7.2015676265 0.0000000000 0.0000000000
0.53431 -7.2021824659 0.0000000000 0.0000000000
0.53441 -7.2027963569 0.0000000000 0.0000000000
0.53451 -7.2034092986 0.0000000000 0.0000000000
0.53461 -7.2040212903 0.0000000000 0.0000000000
0.53471 -7.2046323315 0.0000000000 0.0000000000
0.53481 -7.2052424213 0.0000000000 0.0000000000
0.53491 -7.2058515593 0.0000000000 0.0000000000
0.53501 -7.2064597445 0.0000000000 0.0000000000
0.53511 -7.2070669765 0.0000000000 0.0000000000
0.53521 -7.2076732544 0.0000000000 0.0000000000
0.53531 -7.2082785777 0.0000000000 0.0000000000
0.53541 -7.2088829456 0.0000000000 0.0000000000
0.53551 -7.2094863574 0.0000000000 0.0000000000
0.53561 -7.2100888125 0.0000000000 0.0000000000
0.53571 -7.2106903102 0.0000000000 0.0000000000
0.53581 -7.2112908498 0.0000000000 0.0000000000
0.53591 -7.2118904306 0.0000000000 0.0000000000
0.53601 -7.2124890519 0.0000000000 0.0000000000
0.53611 -7.2130867130 0.0000000000 0.0000000000
0.53621 -7.2136834133 0.0000000000 0.0000000000
0.53631 -7.2142791521 0.0000000000 0.0000000000
0.53641 -7.2148739286 0.0000000000 0.0000000000
0.53651 -7.2154677422 0.0000000000 0.0000000000
0.53661 -7.2160605922 0.0000000000 0.0000000000
0.53671 -7.2166524778 0.0000000000 0.0000000000
0.53681 -7.2172433985 0.0000000000 0.0000000000
0.53691 -7.2178333535 0.0000000000 0.0000000000
0.53701 -7.2184223421 0.0000000000 0.0000000000
0.53711 -7.2190103637 0.0000000000 0.0000000000
0.53721 -7.2195974174 0.0000000000 0.0000000000
0.53731 -7.2201835028 0.0000000000 0.0000000000
0.53741 -7.2207686189 0.0000000000 0.0000000000
0.53751 -7.2213527652 0.0000000000 0.0000000000
0.53761 -7.2219359409 0.0000000000 0.0000000000
0.53771 -7.2225181454 0.0000000000 0.0000000000
0.53781 -7.2230993779 0.0000000000 0.0000000000
0.53791 -7.2236796378 0.0000000000 0.0000000000
0.53801 -7.2242589244 0.0000000000 0.0000000000
0.53811 -7.2248372368 0.0000000000 0.0000000000
0.53821 -7.2254145746 0.0000000000 0.0000000000
0.53831 -7.2259909369 0.0000000000 0.0000000000
0.53841 -7.2265663230 0.0000000000 0.0000000000
0.53851 -7.2271407323 0.0000000000 0.0000000000
0.53861 -7.2277141640 0.0000000000 0.0000000000
0.53871 -7.2282866174 0.0000000000 0.0000000000
0.53881 -7.2288580919 0.0000000000 0.0000000000
0.53891 -7.2294285867 0.0000000000 0.0000000000
0.53901 -7.2299981011 0.0000000000 0.0000000000
0.53911 -7.2305666344 0.0000000000 0.0000000000
0.53921 -7.2311341859 0.0000000000 0.0000000000
0.53931 -7.2317007550 0.0000000000 0.0000000000
0.53941 -7.2322663408 0.0000000000 0.0000000000
0.53951 -7.2328309427 0.0000000000 0.0000000000
0.53961 -7.2333945599 0.0000000000 0.0000000000
0.53971 -7.2339571918 0.0000000000 0.0000000000
0.53981 -7.2345188377 0.0000000000 0.0000000000
0.53991 -7.2350794967 0.0000000000 0.0000000000
0.54001 -7.2356391683 0.0000000000 0.0000000000
0.54011 -7.2361978518 0.0000000000 0.0000000000
0.54021 -7.2367555463 0.0000000000 0.0000000000
0.54031 -7.2373122511 0.0000000000 0.0000000000
0.54041 -7.2378679657 0.0000000000 0.0000000000
0.54051 -7.2384226891 0.0000000000 0.0000000000
0.54061 -7.2389764208 0.0000000000 0.0000000000
0.54071 -7.2395291601 0.0000000000 0.0000000000
0.54081 -7.2400809061 0.0000000000 0.0000000000
0.54091 -7.2406316581 0.0000000000 0.0000000000
0.54101 -7.2411814156 0.0000000000 0.0000000000
0.54111 -7.2417301777 0.0000000000 0.0000000000
0.54121 -7.2422779436 0.0000000000 0.0000000000
0.54131 -7.2428247128 0.0000000000 0.0000000000
0.54141 -7.2433704845 0.0000000000 0.0000000000
0.54151 -7.2439152579 0.0000000000 0.0000000000
0.54161 -7.2444590323 0.0000000000 0.0000000000
0.54171 -7.2450018070 0.0000000000 0.0000000000
0.54181 -7.2455435813 0.0000000000 0.0000000000
0.54191 -7.2460843545 0.0000000000 0.0000000000
0.54201 -7.2466241257 0.0000000000 0.0000000000
0.54211 -7.2471628944 0.0000000000 0.0000000000
0.54221 -7.2477006597 0.0000000000 0.0000000000
0.54231 -7.2482374210 0.0000000000 0.0000000000
0.54241 -7.2487731775 0.0000000000 0.0000000000
0.54251 -7.2493079285 0.0000000000 0.0000000000
0.54261 -7.2498416732 0.0000000000 0.0000000000
0.54271 -7.2503744110 0.0000000000 0.0000000000
0.54281 -7.2509061411 0.0000000000 0.0000000000
0.54291 -7.2514368627 0.0000000000 0.0000000000
0.54301 -7.2519665751 0.0000000000 0.0000000000
0.54311 -7.2524952777 0.0000000000 0.0000000000
0.54321 -7.2530229696 0.0000000000 0.0000000000
0.54331 -7.2535496501 0.0000000000 0.0000000000
0.54341 -7.2540753185 0.0000000000 0.0000000000
0.54351 -7.2545999741 0.0000000000 0.0000000000
0.54361 -7.2551236161 0.0000000000 0.0000000000
0.54371 -7.2556462438 0.0000000000 0.0000000000
0.54381 -7.2561678564 0.0000000000 0.0000000000
0.54391 -7.2566884533 0.0000000000 0.0000000000
0.54401 -7.2572080336 0.0000000000 0.0000000000
0.54411 -7.2577265966 0.0000000000 0.0000000000
0.54421 -7.2582441417 0.0000000000 0.0000000000
0.54431 -7.2587606679 0.0000000000 0.0000000000
0.54441 -7.2592761747 0.0000000000 0.0000000000
0.54451 -7.2597906612 0.0000000000 0.0000000000
0.54461 -7.2603041268 0.0000000000 0.0000000000
0.54471 -7.2608165706 0.0000000000 0.0000000000
0.54481 -7.2613279920 0.0000000000 0.0000000000
0.54491 -7.2618383902 0.0000000000 0.0000000000
0.54501 -7.2623477644 0.0000000000 0.0000000000
0.54511 -7.2628561139 0.0000000000 0.0000000000
0.54521 -7.2633634379 0.0000000000 0.0000000000
0.54531 -7.2638697357 0.0000000000 0.0000000000
0.54541 -7.2643750066 0.0000000000 0.0000000000
0.54551 -7.2648792498 0.0000000000 0.0000000000
0.54561 -7.2653824646 0.0000000000 0.0000000000
0.54571 -7.2658846501 0.0000000000 0.0000000000
0.54581 -7.2663858057 0.0000000000 0.0000000000
0.54591 -7.2668859306 0.0000000000 0.0000000000
0.54601 -7.2673850241 0.0000000000 0.0000000000
0.54611 -7.2678830854 0.0000000000 0.0000000000
0.54621 -7.2683801137 0.0000000000 0.0000000000
0.54631 -7.2688761082 0.0000000000 0.0000000000
0.54641 -7.2693710684 0.0000000000 0.0000000000
0.54651 -7.2698649933 0.0000000000 0.0000000000
0.54661 -7.2703578822 0.0000000000 0.0000000000
0.54671 -7.2708497344 0.0000000000 0.0000000000
0.54681 -7.2713405491 0.0000000000 0.0000000000
0.54691 -7.2718303255 0.0000000000 0.0000000000
0.54701 -7.2723190629 0.0000000000 0.0000000000
0.54711 -7.2728067606 0.0000000000 0.0000000000
0.54721 -7.2732934177 0.0000000000 0.0000000000
0.54731 -7.2737790336 0.0000000000 0.0000000000
0.54741 -7.2742636074 0.0000000000 0.0000000000
0.54751 -7.2747471383 0.0000000000 0.0000000000
0.54761 -7.2752296258 0.0000000000 0.0000000000
0.54771 -7.2757110688 0.0000000000 0.0000000000
0.54781 -7.2761914668 0.0000000000 0.0000000000
0.54791 -7.2766708189 0.0000000000 0.0000000000
0.54801 -7.2771491243 0.0000000000 0.0000000000
0.54811 -7.2776263824 0.0000000000 0.0000000000
0.54821 -7.2781025923 0.0000000000 0.0000000000
0.54831 -7.2785777533 0.0000000000 0.0000000000
0.54841 -7.2790518645 0.0000000000 0.0000000000
0.54851 -7.2795249253 0.0000000000 0.0000000000
0.54861 -7.2799969349 0.0000000000 0.0000000000
0.54871 -7.2804678924 0.0000000000 0.0000000000
0.54881 -7.2809377972 0.0000000000 0.0000000000
0.54891 -7.2814066484 0.0000000000 0.0000000000
0.54901 -7.2818744453 0.0000000000 0.0000000000
0.54911 -7.2823411871 0.0000000000 0.0000000000
0.54921 -7.2828068730 0.0000000000 0.0000000000
0.54931 -7.2832715023 0.0000000000 0.0000000000
0.54941 -7.2837350742 0.0000000000 0.0000000000
0.54951 -7.2841975879 0.0000000000 0.0000000000
0.54961 -7.2846590426 0.0000000000 0.0000000000
0.54971 -7.2851194376 0.0000000000 0.0000000000
0.54981 -7.2855787720 0.0000000000 0.0000000000
0.54991 -7.2860370452 0.0000000000 0.0000000000
0.55001 -7.2864942562 0.0000000000 0.0000000000
0.55011 -7.2869504044 0.0000000000 0.0000000000
0.55021 -7.2874054890 0.0000000000 0.0000000000
0.55031 -7.2878595092 0.0000000000 0.0000000000
0.55041 -7.2883124641 0.0000000000 0.0000000000
0.55051 -7.2887643531 0.0000000000 0.0000000000
0.55061 -7.2892151753 0.0000000000 0.0000000000
0.55071 -7.2896649300 0.0000000000 0.0000000000
0.55081 -7.2901136163 0.0000000000 0.0000000000
0.55091 -7.2905612335 0.0000000000 0.0000000000
0.55101 -7.2910077809 0.0000000000 0.0000000000
0.55111 -7.2914532575 0.0000000000 0.0000000000
0.55121 -7.2918976627 0.0000000000 0.0000000000
0.55131 -7.2923409956 0.0000000000 0.0000000000
0.55141 -7.2927832555 0.0000000000 0.0000000000
0.55151 -7.2932244415 0.0000000000 0.0000000000
0.55161 -7.2936645529 0.0000000000 0.0000000000
0.55171 -7.2941035889 0.0000000000 0.0000000000
0.55181 -7.2945415487 0.0000000000 0.0000000000
0.55191 -7.2949784315 0.0000000000 0.0000000000
0.55201 -7.2954142365 0.0000000000 0.0000000000
0.55211 -7.2958489630 0.0000000000 0.0000000000
0.55221 -7.2962826100 0.0000000000 0.0000000000
0.55231 -7.2967151769 0.0000000000 0.0000000000
0.55241 -7.2971466629 0.0000000000 0.0000000000
0.55251 -7.2975770671 0.0000000000 0.0000000000
0.55261 -7.2980063887 0.0000000000 0.0000000000
0.55271 -7.2984346270 0.0000000000 0.0000000000
0.55281 -7.2988617812 0.0000000000 0.0000000000
0.55291 -7.2992878504 0.0000000000 0.0000000000
0.55301 -7.2997128339 0.0000000000 0.0000000000
0.55311 -7.3001367308 0.0000000000 0.0000000000
0.55321 -7.3005595404 0.0000000000 0.0000000000
0.55331 -7.3009812619 0.0000000000 0.0000000000
0.55341 -7.3014018944 0.0000000000 0.0000000000
0.55351 -7.3018214372 0.0000000000 0.0000000000
0.55361 -7.3022398895 0.0000000000 0.0000000000
0.55371 -7.3026572504 0.0000000000 0.0000000000
0.55381 -7.3030735192 0.0000000000 0.0000000000
0.55391 -7.3034886950 0.0000000000 0.0000000000
0.55401 -7.3039027770 0.0000000000 0.0000000000
0.55411 -7.3043157645 0.0000000000 0.0000000000
0.55421 -7.3047276567 0.0000000000 0.0000000000
0.55431 -7.3051384526 0.0000000000 0.0000000000
0.55441 -7.3055481516 0.0000000000 0.0000000000
0.55451 -7.3059567528 0.0000000000 0.0000000000
0.55461 -7.3063642554 0.0000000000 0.0000000000
0.55471 -7.3067706586 0.0000000000 0.0000000000
0.55481 -7.3071759616 0.0000000000 0.0000000000
0.55491 -7.3075801635 0.0000000000 0.0000000000
0.55501 -7.3079832636 0.0000000000 0.0000000000
0.55511 -7.3083852611 0.0000000000 0.0000000000
0.55521 -7.3087861551 0.0000000000 0.0000000000
0.55531 -7.3091859448 0.0000000000 0.0000000000
0.55541 -7.3095846294 0.0000000000 0.0000000000
0.55551 -7.3099822082 0.0000000000 0.0000000000
0.55561 -7.3103786802 0.0000000000 0.0000000000
0.55571 -7.3107740447 0.0000000000 0.0000000000
0.55581 -7.3111683008 0.0000000000 0.0000000000
0.55591 -7.3115614477 0.0000000000 0.0000000000
0.55601 -7.3119534847 0.0000000000 0.0000000000
0.55611 -7.3123444109 0.0000000000 0.0000000000
0.55621 -7.3127342254 0.0000000000 0.0000000000
0.55631 -7.3131229275 0.0000000000 0.0000000000
0.55641 -7.3135105164 0.0000000000 0.0000000000
0.55651 -7.3138969911 0.0000000000 0.0000000000
0.55661 -7.3142823510 0.0000000000 0.0000000000
0.55671 -7.3146665951 0.0000000000 0.0000000000
0.55681 -7.3150497227 0.0000000000 0.0000000000
0.55691 -7.3154317329 0.0000000000 0.0000000000
0.55701 -7.3158126249 0.0000000000 0.0000000000
0.55711 -7.3161923978 0.0000000000 0.0000000000
0.55721 -7.3165710510 0.0000000000 0.0000000000
0.55731 -7.3169485834 0.0000000000 0.0000000000
0.55741 -7.3173249944 0.0000000000 0.0000000000
0.55751 -7.3177002830 0.0000000000 0.0000000000
0.55761 -7.3180744485 0.0000000000 0.0000000000
0.55771 -7.3184474899 0.0000000000 0.0000000000
0.55781 -7.3188194066 0.0000000000 0.0000000000
0.55791 -7.3191901976 0.0000000000 0.0000000000
0.55801 -7.3195598622 0.0000000000 0.0000000000
0.55811 -7.3199283994 0.0000000000 0.0000000000
0.55821 -7.3202958085 0.0000000000 0.0000000000
0.55831 -7.3206620886 0.0000000000 0.0000000000
0.55841 -7.3210272389 0.0000000000 0.0000000000
0.55851 -7.3213912586 0.0000000000 0.0000000000
0.55861 -7.3217541468 0.0000000000 0.0000000000
0.55871 -7.3221159027 0.0000000000 0.0000000000
0.55881 -7.3224765255 0.0000000000 0.0000000000
0.55891 -7.3228360142 0.0000000000 0.0000000000
0.55901 -7.3231943682 0.0000000000 0.0000000000
0.55911 -7.3235515865 0.0000000000 0.0000000000
0.55921 -7.3239076683 0.0000000000 0.0000000000
0.55931 -7.3242626127 0.0000000000 0.0000000000
0.55941 -7.3246164190 0.0000000000 0.0000000000
0.55951 -7.3249690863 0.0000000000 0.0000000000
0.55961 -7.3253206137 0.0000000000 0.0000000000
0.55971 -7.3256710005 0.0000000000 0.0000000000
0.55981 -7.3260202457 0.0000000000 0.0000000000
0.55991 -7.3263683485 0.0000000000 0.0000000000
0.56001 -7.3267153081 0.0000000000 0.0000000000
0.56011 -7.3270611236 0.0000000000 0.0000000000
0.56021 -7.3274057942 0.0000000000 0.0000000000
0.56031 -7.3277493191 0.0000000000 0.0000000000
0.56041 -7.3280916973 0.0000000000 0.0000000000
0.56051 -7.3284329281 0.0000000000 0.0000000000
0.56061 -7.3287730106 0.0000000000 0.0000000000
0.56071 -7.3291119439 0.0000000000 0.0000000000
0.56081 -7.3294497273 0.0000000000 0.0000000000
0.56091 -7.3297863598 0.0000000000 0.0000000000
0.56101 -7.3301218406 0.0000000000 0.0000000000
0.56111 -7.3304561689 0.0000000000 0.0000000000
0.56121 -7.3307893437 0.0000000000 0.0000000000
0.56131 -7.3311213644 0.0000000000 0.0000000000
0.56141 -7.3314522299 0.0000000000 0.0000000000
0.56151 -7.3317819395 0.0000000000 0.0000000000
0.56161 -7.3321104922 0.0000000000 0.0000000000
0.56171 -7.3324378873 0.0000000000 0.0000000000
0.56181 -7.3327641239 0.0000000000 0.0000000000
0.56191 -7.3330892011 0.0000000000 0.0000000000
0.56201 -7.3334131181 0.0000000000 0.0000000000
0.56211 -7.3337358740 0.0000000000 0.0000000000
0.56221 -7.3340574680 0.0000000000 0.0000000000
0.56231 -7.3343778991 0.0000000000 0.0000000000
0.56241 -7.3346971666 0.0000000000 0.0000000000
0.56251 -7.3350152696 0.0000000000 0.0000000000
0.56261 -7.3353322072 0.0000000000 0.0000000000
0.56271 -7.3356479785 0.0000000000 0.0000000000
0.56281 -7.3359625828 0.0000000000 0.0000000000
0.56291 -7.3362760191 0.0000000000 0.0000000000
0.56301 -7.3365882866 0.0000000000 0.0000000000
0.56311 -7.3368993844 0.0000000000 0.0000000000
0.56321 -7.3372093116 0.0000000000 0.0000000000
0.56331 -7.3375180674 0.0000000000 0.0000000000
0.56341 -7.3378256510 0.0000000000 0.0000000000
0.56351 -7.3381320613 0.0000000000 0.0000000000
0.56361 -7.3384372977 0.0000000000 0.0000000000
0.56371 -7.3387413592 0.0000000000 0.0000000000
0.56381 -7.3390442450 0.0000000000 0.0000000000
0.56391 -7.3393459541 0.0000000000 0.0000000000
0.56401 -7.3396464858 0.0000000000 0.0000000000
0.56411 -7.3399458390 0.0000000000 0.0000000000
0.56421 -7.3402440131 0.0000000000 0.0000000000
0.56431 -7.3405410071 0.0000000000 0.0000000000
0.56441 -7.3408368201 0.0000000000 0.0000000000
0.56451 -7.3411314513 0.0000000000 0.0000000000
0.56461 -7.3414248998 0.0000000000 0.0000000000
0.56471 -7.3417171646 0.0000000000 0.0000000000
0.56481 -7.3420082451 0.0000000000 0.0000000000
0.56491 -7.3422981402 0.0000000000 0.0000000000
0.56501 -7.3425868490 0.0000000000 0.0000000000
0.56511 -7.3428743709 0.0000000000 0.0000000000
0.56521 -7.3431607047 0.0000000000 0.0000000000
0.56531 -7.3434458497 0.0000000000 0.0000000000
0.56541 -7.3437298050 0.0000000000 0.0000000000
0.56551 -7.3440125697 0.0000000000 0.0000000000
0.56561 -7.3442941430 0.0000000000 0.0000000000
0.56571 -7.3445745239 0.0000000000 0.0000000000
0.56581 -7.3448537115 0.0000000000 0.0000000000
0.56591 -7.3451317051 0.0000000000 0.0000000000
0.56601 -7.3454085037 0.0000000000 0.0000000000
0.56611 -7.3456841064 0.0000000000 0.0000000000
0.56621 -7.3459585123 0.0000000000 0.0000000000
0.56631 -7.3462317206 0.0000000000 0.0000000000
0.56641 -7.3465037304 0.0000000000 0.0000000000
0.56651 -7.3467745408 0.0000000000 0.0000000000
0.56661 -7.3470441509 0.0000000000 0.0000000000
0.56671 -7.3473125598 0.0000000000 0.0000000000
0.56681 -7.3475797667 0.0000000000 0.0000000000
0.56691 -7.3478457706 0.0000000000 0.0000000000
0.56701 -7.3481105707 0.0000000000 0.0000000000
0.56711 -7.3483741661 0.0000000000 0.0000000000
0.56721 -7.3486365558 -0.0000000000 0.0000000000
0.56731 -7.3488977391 -0.0000000000 0.0000000000
0.56741 -7.3491577150 -0.0000000000 -0.0000000000
0.56751 -7.3494164826 -0.0000000000 -0.0000000000
0.56761 -7.3496740410 -0.0000000000 -0.0000000000
0.56771 -7.3499303893 -0.0000000000 -0.0000000000
0.56781 -7.3501855267 -0.0000000000 -0.0000000000
0.56791 -7.3504394523 -0.0000000000 -0.0000000000
0.56801 -7.3506921651 -0.0000000000 -0.0000000000
0.56811 -7.3509436643 -0.0000000000 -0.0000000000
0.56821 -7.3511939490 -0.0000000000 -0.0000000000
0.56831 -7.3514430182 -0.0000000000 0.0000000000
0.56841 -7.3516908712 -0.0000000000 -0.0000000000
0.56851 -7.3519375069 -0.0000000000 -0.0000000000
0.56861 -7.3521829245 -0.0000000000 -0.0000000000
0.56871 -7.3524271231 -0.0000000000 0.0000000000
0.56881 -7.3526701018 -0.0000000000 0.0000000000
0.56891 -7.3529118597 -0.0000000000 0.0000000000
0.56901 -7.3531523959 -0.0000000000 0.0000000000
0.56911 -7.3533917094 -0.0000000000 0.0000000000
0.56921 -7.3536297995 -0.0000000000 0.0000000000
0.56931 -7.3538666652 -0.0000000000 0.0000000000
0.56941 -7.3541023056 -0.0000000000 0.0000000000
0.56951 -7.3543367197 -0.0000000000 0.0000000000
0.56961 -7.3545699068 -0.0000000000 0.0000000000
0.56971 -7.3548018658 -0.0000000000 0.0000000000
0.56981 -7.3550325960 -0.0000000000 0.0000000000
0.56991 -7.3552620963 -0.0000000000 0.0000000000
0.57001 -7.3554903659 -0.0000000000 0.0000000000
0.57011 -7.3557174038 -0.0000000000 0.0000000000
0.57021 -7.3559432092 -0.0000000000 0.0000000000
0.57031 -7.3561677812 -0.0000000000 0.0000000000
0.57041 -7.3563911188 -0.0000000000 0.0000000000
0.57051 -7.3566132211 -0.0000000000 0.0000000000
0.57061 -7.3568340873 -0.0000000000 0.0000000000
0.57071 -7.3570537164 -0.0000000000 0.0000000000
0.57081 -7.3572721076 -0.0000000000 0.0000000000
0.57091 -7.3574892598 -0.0000000000 0.0000000000
0.57101 -7.3577051722 -0.0000000000 0.0000000000
0.57111 -7.3579198439 -0.0000000000 0.0000000000
0.57121 -7.3581332740 -0.0000000000 0.0000000000
0.57131 -7.3583454615 -0.0000000000 0.0000000000
0.57141 -7.3585564056 -0.0000000000 0.0000000000
0.57151 -7.3587661053 -0.0000000000 0.0000000000
0.57161 -7.3589745597 -0.0000000000 0.0000000000
0.57171 -7.3591817679 -0.0000000000 0.0000000000
0.57181 -7.3593877290 -0.0000000000 0.0000000000
0.57191 -7.3595924421 -0.0000000000 0.0000000000
0.57201 -7.3597959062 -0.0000000000 0.0000000000
0.57211 -7.3599981204 -0.0000000000 0.0000000000
0.57221 -7.3601990839 -0.0000000000 0.0000000000
0.57231 -7.3603987957 -0.0000000000 0.0000000000
0.57241 -7.3605972549 -0.0000000000 0.0000000000
0.57251 -7.3607944605 -0.0000000000 0.0000000000
0.57261 -7.3609904117 -0.0000000000 0.0000000000
0.57271 -7.3611851075 -0.0000000000 0.0000000000
0.57281 -7.3613785470 -0.0000000000 0.0000000000
0.57291 -7.3615707292 -0.0000000000 0.0000000000
0.57301 -7.3617616534 -0.0000000000 0.0000000000
0.57311 -7.3619513184 -0.0000000000 0.0000000000
0.57321 -7.3621397235 -0.0000000000 0.0000000000
0.57331 -7.3623268677 -0.0000000000 0.0000000000
0.57341 -7.3625127500 -0.0000000000 0.0000000000
0.57351 -7.3626973696 -0.0000000000 0.0000000000
0.57361 -7.3628807255 -0.0000000000 0.0000000000
0.57371 -7.3630628168 -0.0000000000 0.0000000000
0.57381 -7.3632436425 -0.0000000000 0.0000000000
0.57391 -7.3634232018 -0.0000000000 0.0000000000
0.57401 -7.3636014937 -0.0000000000 0.0000000000
0.57411 -7.3637785172 -0.0000000000 0.0000000000
0.57421 -7.3639542716 -0.0000000000 0.0000000000
0.57431 -7.3641287557 -0.0000000000 0.0000000000
0.57441 -7.3643019687 -0.0000000000 0.0000000000
0.57451 -7.3644739097 -0.0000000000 0.0000000000
0.57461 -7.3646445777 -0.0000000000 0.0000000000
0.57471 -7.3648139719 -0.0000000000 0.0000000000
0.57481 -7.3649820912 -0.0000000000 0.0000000000
0.57491 -7.3651489347 -0.0000000000 0.0000000000
0.57501 -7.3653145015 -0.0000000000 0.0000000000
0.57511 -7.3654787907 -0.0000000000 0.0000000000
0.57521 -7.3656418014 -0.0000000000 0.0000000000
0.57531 -7.3658035325 -0.0000000000 0.0000000000
0.57541 -7.3659639832 -0.0000000000 0.0000000000
0.57551 -7.3661231526 -0.0000000000 0.0000000000
0.57561 -7.3662810396 -0.0000000000 0.0000000000
0.57571 -7.3664376434 -0.0000000000 0.0000000000
0.57581 -7.3665929630 -0.0000000000 0.0000000000
0.57591 -7.3667469975 -0.0000000000 0.0000000000
0.57601 -7.3668997460 -0.0000000000 0.0000000000
0.57611 -7.3670512074 -0.0000000000 0.0000000000
0.57621 -7.3672013810 -0.0000000000 0.0000000000
0.57631 -7.3673502656 -0.0000000000 0.0000000000
0.57641 -7.3674978604 -0.0000000000 0.0000000000
0.57651 -7.3676441645 -0.0000000000 0.0000000000
0.57661 -7.3677891769 -0.0000000000 0.0000000000
0.57671 -7.3679328967 -0.0000000000 0.0000000000
0.57681 -7.3680753229 -0.0000000000 0.0000000000
0.57691 -7.3682164545 -0.0000000000 0.0000000000
0.57701 -7.3683562907 -0.0000000000 0.0000000000
0.57711 -7.3684948305 -0.0000000000 0.0000000000
0.57721 -7.3686320729 -0.0000000000 0.0000000000
0.57731 -7.3687680171 -0.0000000000 0.0000000000
0.57741 -7.3689026620 -0.0000000000 0.0000000000
0.57751 -7.3690360067 -0.0000000000 0.0000000000
0.57761 -7.3691680503 -0.0000000000 0.0000000000
0.57771 -7.3692987918 -0.0000000000 0.0000000000
0.57781 -7.3694282303 -0.0000000000 0.0000000000
0.57791 -7.3695563647 -0.0000000000 0.0000000000
0.57801 -7.3696831943 -0.0000000000 0.0000000000
0.57811 -7.3698087180 -0.0000000000 0.0000000000
0.57821 -7.3699329349 -0.0000000000 0.0000000000
0.57831 -7.3700558440 -0.0000000000 0.0000000000
0.57841 -7.3701774444 -0.0000000000 0.0000000000
0.57851 -7.3702977351 -0.0000000000 0.0000000000
0.57861 -7.3704167152 -0.0000000000 0.0000000000
0.57871 -7.3705343837 -0.0000000000 0.0000000000
0.57881 -7.3706507397 -0.0000000000 0.0000000000
0.57891 -7.3707657822 -0.0000000000 0.0000000000
0.57901 -7.3708795103 -0.0000000000 0.0000000000
0.57911 -7.3709919230 -0.0000000000 0.0000000000
0.57921 -7.3711030194 -0.0000000000 0.0000000000
0.57931 -7.3712127984 -0.0000000000 0.0000000000
0.57941 -7.3713212593 -0.0000000000 0.0000000000
0.57951 -7.3714284009 -0.0000000000 0.0000000000
0.57961 -7.3715342223 -0.0000000000 0.0000000000
0.57971 -7.3716387226 -0.0000000000 0.0000000000
0.57981 -7.3717419009 -0.0000000000 0.0000000000
0.57991 -7.3718437561 -0.0000000000 0.0000000000
0.58001 -7.3719442874 -0.0000000000 0.0000000000
0.58011 -7.3720434937 -0.0000000000 0.0000000000
0.58021 -7.3721413741 -0.0000000000 0.0000000000
0.58031 -7.3722379276 -0.0000000000 0.0000000000
0.58041 -7.3723331533 -0.0000000000 0.0000000000
0.58051 -7.3724270502 -0.0000000000 0.0000000000
0.58061 -7.3725196174 -0.0000000000 0.0000000000
0.58071 -7.3726108538 -0.0000000000 0.0000000000
0.58081 -7.3727007586 -0.0000000000 0.0000000000
0.58091 -7.3727893308 -0.0000000000 0.0000000000
0.58101 -7.3728765694 -0.0000000000 0.0000000000
0.58111 -7.3729624734 -0.0000000000 0.0000000000
0.58121 -7.3730470419 -0.0000000000 0.0000000000
0.58131 -7.3731302739 -0.0000000000 0.0000000000
0.58141 -7.3732121685 -0.0000000000 0.0000000000
0.58151 -7.3732927247 -0.0000000000 0.0000000000
0.58161 -7.3733719415 -0.0000000000 0.0000000000
0.58171 -7.3734498179 -0.0000000000 0.0000000000
0.58181 -7.3735263531 -0.0000000000 0.0000000000
0.58191 -7.3736015460 -0.0000000000 0.0000000000
0.58201 -7.3736753956 -0.0000000000 0.0000000000
0.58211 -7.3737479011 -0.0000000000 0.0000000000
0.58221 -7.3738190614 -0.0000000000 0.0000000000
0.58231 -7.3738888755 -0.0000000000 0.0000000000
0.58241 -7.3739573425 -0.0000000000 0.0000000000
0.58251 -7.3740244615 -0.0000000000 0.0000000000
0.58261 -7.3740902314 -0.0000000000 -0.0000000000
0.58271 -7.3741546513 -0.0000000000 0.0000000000
0.58281 -7.3742177202 -0.0000000000 0.0000000000
0.58291 -7.3742794371 -0.0000000000 0.0000000000
0.58301 -7.3743398011 -0.0000000000 0.0000000000
0.58311 -7.3743988113 -0.0000000000 0.0000000000
0.58321 -7.3744564665 -0.0000000000 0.0000000000
0.58331 -7.3745127659 -0.0000000000 0.0000000000
0.58341 -7.3745677085 -0.0000000000 0.0000000000
0.58351 -7.3746212933 -0.0000000000 0.0000000000
0.58361 -7.3746735194 -0.0000000000 0.0000000000
0.58371 -7.3747243857 -0.0000000000 0.0000000000
0.58381 -7.3747738913 -0.0000000000 0.0000000000
0.58391 -7.3748220352 -0.0000000000 0.0000000000
0.58401 -7.3748688165 -0.0000000000 0.0000000000
0.58411 -7.3749142342 -0.0000000000 0.0000000000
0.58421 -7.3749582872 -0.0000000000 0.0000000000
0.58431 -7.3750009747 -0.0000000000 0.0000000000
0.58441 -7.3750422956 0.0000000000 0.0000000000
0.58451 -7.3750822489 0.0000000000 0.0000000000
0.58461 -7.3751208338 0.0000000000 0.0000000000
0.58471 -7.3751580491 0.0000000000 0.0000000000
0.58481 -7.3751938940 -0.0000000000 0.0000000000
0.58491 -7.3752283675 -0.0000000000 0.0000000000
0.58501 -7.3752614685 -0.0000000000 0.0000000000
0.58511 -7.3752931961 -0.0000000000 0.0000000000
0.58521 -7.3753235493 -0.0000000000 0.0000000000
0.58531 -7.3753525272 -0.0000000000 0.0000000000
0.58541 -7.3753801287 -0.0000000000 0.0000000000
0.58551 -7.3754063529 -0.0000000000 0.0000000000
0.58561 -7.3754311988 -0.0000000000 0.0000000000
0.58571 -7.3754546655 -0.0000000000 -0.0000000000
0.58581 -7.3754767518 -0.0000000000 0.0000000000
0.58591 -7.3754974569 -0.0000000000 0.0000000000
0.58601 -7.3755167798 -0.0000000000 0.0000000000
0.58611 -7.3755347195 -0.0000000000 0.0000000000
0.58621 -7.3755512750 -0.0000000000 0.0000000000
0.58631 -7.3755664453 -0.0000000000 0.0000000000
0.58641 -7.3755802294 0.0000000000 0.0000000000
0.58651 -7.3755926264 -0.0000000000 0.0000000000
0.58661 -7.3756036353 -0.0000000000 0.0000000000
0.58671 -7.3756132550 -0.0000000000 0.0000000000
0.58681 -7.3756214847 -0.0000000000 0.0000000000
0.58691 -7.3756283232 -0.0000000000 0.0000000000
0.58701 -7.3756337698 -0.0000000000 0.0000000000
0.58711 -7.3756378232 -0.0000000000 0.0000000000
0.58721 -7.3756404826 -0.0000000000 0.0000000000
0.58731 -7.3756417470 -0.0000000000 0.0000000000
0.58741 -7.3756416154 -0.0000000000 0.0000000000
0.58751 -7.3756400867 -0.0000000000 0.0000000000
0.58761 -7.3756371601 -0.0000000000 0.0000000000
0.58771 -7.3756328345 -0.0000000000 0.0000000000
0.58781 -7.3756271090 -0.0000000000 0.0000000000
0.58791 -7.3756199825 -0.0000000000 0.0000000000
0.58801 -7.3756114541 -0.0000000000 0.0000000000
0.58811 -7.3756015227 -0.0000000000 0.0000000000
0.58821 -7.3755901874 -0.0000000000 0.0000000000
0.58831 -7.3755774472 -0.0000000000 0.0000000000
0.58841 -7.3755633011 -0.0000000000 0.0000000000
0.58851 -7.3755477482 -0.0000000000 0.0000000000
0.58861 -7.3755307873 -0.0000000000 0.0000000000
0.58871 -7.3755124176 -0.0000000000 0.0000000000
0.58881 -7.3754926380 -0.0000000000 0.0000000000
0.58891 -7.3754714476 -0.0000000000 0.0000000000
0.58901 -7.3754488454 -0.0000000000 0.0000000000
0.58911 -7.3754248303 -0.0000000000 0.0000000000
0.58921 -7.3753994014 -0.0000000000 0.0000000000
0.58931 -7.3753725576 -0.0000000000 0.0000000000
0.58941 -7.3753442981 -0.0000000000 0.0000000000
0.58951 -7.3753146218 -0.0000000000 0.0000000000
0.58961 -7.3752835277 -0.0000000000 0.0000000000
0.58971 -7.3752510147 -0.0000000000 0.0000000000
0.58981 -7.3752170821 -0.0000000000 0.0000000000
0.58991 -7.3751817286 -0.0000000000 0.0000000000
0.59001 -7.3751449534 -0.0000000000 0.0000000000
0.59011 -7.3751067554 -0.0000000000 0.0000000000
0.59021 -7.3750671336 -0.0000000000 0.0000000000
0.59031 -7.3750260871 -0.0000000000 -0.0000000000
0.59041 -7.3749836149 -0.0000000000 0.0000000000
0.59051 -7.3749397159 -0.0000000000 0.0000000000
0.59061 -7.3748943892 -0.0000000000 0.0000000000
0.59071 -7.3748476338 -0.0000000000 0.0000000000
0.59081 -7.3747994486 -0.0000000000 0.0000000000
0.59091 -7.3747498327 -0.0000000000 0.0000000000
0.59101 -7.3746987851 -0.0000000000 0.0000000000
0.59111 -7.3746463048 -0.0000000000 0.0000000000
0.59121 -7.3745923907 -0.0000000000 0.0000000000
0.59131 -7.3745370420 -0.0000000000 0.0000000000
0.59141 -7.3744802575 -0.0000000000 0.0000000000
0.59151 -7.3744220364 0.0000000000 0.0000000000
0.59161 -7.3743623775 -0.0000000000 0.0000000000
0.59171 -7.3743012800 -0.0000000000 0.0000000000
0.59181 -7.3742387427 -0.0000000000 0.0000000000
0.59191 -7.3741747648 -0.0000000000 0.0000000000
0.59201 -7.3741093451 -0.0000000000 0.0000000000
0.59211 -7.3740424828 0.0000000000 0.0000000000
0.59221 -7.3739741768 0.0000000000 0.0000000000
0.59231 -7.3739044261 0.0000000000 0.0000000000
0.59241 -7.3738332297 0.0000000000 0.0000000000
0.59251 -7.3737605867 0.0000000000 0.0000000000
0.59261 -7.3736864959 0.0000000000 0.0000000000
0.59271 -7.3736109565 -0.0000000000 0.0000000000
0.59281 -7.3735339674 0.0000000000 0.0000000000
0.59291 -7.3734555275 0.0000000000 0.0000000000
0.59301 -7.3733756361 0.0000000000 0.0000000000
0.59311 -7.3732942919 -0.0000000000 0.0000000000
0.59321 -7.3732114940 -0.0000000000 0.0000000000
0.59331 -7.3731272415 -0.0000000000 0.0000000000
0.59341 -7.3730415333 0.0000000000 0.0000000000
0.59351 -7.3729543684 -0.0000000000 0.0000000000
0.59361 -7.3728657458 0.0000000000 0.0000000000
0.59371 -7.3727756645 0.0000000000 0.0000000000
0.59381 -7.3726841235 0.0000000000 0.0000000000
0.59391 -7.3725911219 0.0000000000 0.0000000000
0.59401 -7.3724966585 0.0000000000 0.0000000000
0.59411 -7.3724007325 0.0000000000 0.0000000000
0.59421 -7.3723033428 0.0000000000 -0.0000000000
0.59431 -7.3722044883 0.0000000000 0.0000000000
0.59441 -7.3721041682 0.0000000000 0.0000000000
0.59451 -7.3720023814 0.0000000000 0.0000000000
0.59461 -7.3718991269 0.0000000000 0.0000000000
0.59471 -7.3717944036 0.0000000000 0.0000000000
0.59481 -7.3716882107 0.0000000000 0.0000000000
0.59491 -7.3715805471 0.0000000000 0.0000000000
0.59501 -7.3714714117 0.0000000000 0.0000000000
0.59511 -7.3713608037 0.0000000000 0.0000000000
0.59521 -7.3712487219 0.0000000000 0.0000000000
0.59531 -7.3711351654 0.0000000000 0.0000000000
0.59541 -7.3710201332 -0.0000000000 0.0000000000
0.59551 -7.3709036243 0.0000000000 0.0000000000
0.59561 -7.3707856376 0.0000000000 0.0000000000
0.59571 -7.3706661722 0.0000000000 0.0000000000
0.59581 -7.3705452271 -0.0000000000 0.0000000000
0.59591 -7.3704228012 0.0000000000 0.0000000000
0.59601 -7.3702988936 0.0000000000 0.0000000000
0.59611 -7.3701735033 0.0000000000 0.0000000000
0.59621 -7.3700466292 0.0000000000 0.0000000000
0.59631 -7.3699182704 0.0000000000 0.0000000000
0.59641 -7.3697884258 0.0000000000 0.0000000000
0.59651 -7.3696570945 -0.0000000000 0.0000000000
0.59661 -7.3695242754 -0.0000000000 0.0000000000
0.59671 -7.3693899675 0.0000000000 0.0000000000
0.59681 -7.3692541699 0.0000000000 0.0000000000
0.59691 -7.3691168815 -0.0000000000 -0.0000000000
0.59701 -7.3689781014 0.0000000000 0.0000000000
0.59711 -7.3688378285 -0.0000000000 0.0000000000
0.59721 -7.3686960618 -0.0000000000 0.0000000000
0.59731 -7.3685528003 -0.0000000000 0.0000000000
0.59741 -7.3684080430 -0.0000000000 0.0000000000
0.59751 -7.3682617889 -0.0000000000 0.0000000000
0.59761 -7.3681140371 -0.0000000000 0.0000000000
0.59771 -7.3679647864 -0.0000000000 0.0000000000
0.59781 -7.3678140359 -0.0000000000 -0.0000000000
0.59791 -7.3676617847 0.0000000000 0.0000000000
0.59801 -7.3675080316 0.0000000000 0.0000000000
0.59811 -7.3673527757 -0.0000000000 0.0000000000
0.59821 -7.3671960161 -0.0000000000 0.0000000000
0.59831 -7.3670377516 -0.0000000000 0.0000000000
0.59841 -7.3668779812 -0.0000000000 -0.0000000000
0.59851 -7.3667167041 0.0000000000 0.0000000000
0.59861 -7.3665539191 -0.0000000000 0.0000000000
0.59871 -7.3663896253 -0.0000000000 0.0000000000
0.59881 -7.3662238216 -0.0000000000 0.0000000000
0.59891 -7.3660565072 -0.0000000000 -0.0000000000
0.59901 -7.3658876808 -0.0000000000 0.0000000000
0.59911 -7.3657173417 -0.0000000000 0.0000000000
0.59921 -7.3655454887 -0.0000000000 0.0000000000
0.59931 -7.3653721208 -0.0000000000 0.0000000000
0.59941 -7.3651972371 -0.0000000000 0.0000000000
0.59951 -7.3650208365 -0.0000000000 0.0000000000
0.59961 -7.3648429181 -0.0000000000 0.0000000000
0.59971 -7.3646634808 -0.0000000000 0.0000000000
0.59981 -7.3644825237 -0.0000000000 0.0000000000
0.59991 -7.3643000457 -0.0000000000 0.0000000000
0.60001 -7.3641160458 -0.0000000000 0.0000000000
0.60011 -7.3639305230 -0.0000000000 0.0000000000
0.60021 -7.3637434764 -0.0000000000 0.0000000000
0.60031 -7.3635549049 0.0000000000 0.0000000000
0.60041 -7.3633648075 -0.0000000000 0.0000000000
0.60051 -7.3631731833 -0.0000000000 0.0000000000
0.60061 -7.3629800312 0.0000000000 0.0000000000
0.60071 -7.3627853501 -0.0000000000 0.0000000000
0.60081 -7.3625891393 -0.0000000000 0.0000000000
0.60091 -7.3623913975 -0.0000000000 0.0000000000
0.60101 -7.3621921238 -0.0000000000 0.0000000000
0.60111 -7.3619913173 -0.0000000000 0.0000000000
0.60121 -7.3617889768 0.0000000000 0.0000000000
0.60131 -7.3615851015 -0.0000000000 0.0000000000
0.60141 -7.3613796903 -0.0000000000 0.0000000000
0.60151 -7.3611727422 -0.0000000000 0.0000000000
0.60161 -7.3609642562 -0.0000000000 0.0000000000
0.60171 -7.3607542314 -0.0000000000 0.0000000000
0.60181 -7.3605426666 -0.0000000000 0.0000000000
0.60191 -7.3603295609 -0.0000000000 0.0000000000
0.60201 -7.3601149134 -0.0000000000 0.0000000000
0.60211 -7.3598987230 -0.0000000000 0.0000000000
0.60221 -7.3596809887 0.0000000000 0.0000000000
0.60231 -7.3594617095 -0.0000000000 0.0000000000
0.60241 -7.3592408844 -0.0000000000 0.0000000000
0.60251 -7.3590185124 -0.0000000000 0.0000000000
0.60261 -7.3587945926 0.0000000000 0.0000000000
0.60271 -7.3585691239 -0.0000000000 0.0000000000
0.60281 -7.3583421053 -0.0000000000 0.0000000000
0.60291 -7.3581135358 -0.0000000000 0.0000000000
0.60301 -7.3578834144 -0.0000000000 0.0000000000
0.60311 -7.3576517402 -0.0000000000 0.0000000000
0.60321 -7.3574185121 0.0000000000 0.0000000000
0.60331 -7.3571837292 -0.0000000000 0.0000000000
0.60341 -7.3569473904 -0.0000000000 0.0000000000
0.60351 -7.3567094947 0.0000000000 0.0000000000
0.60361 -7.3564700412 0.0000000000 0.0000000000
0.60371 -7.3562290289 0.0000000000 0.0000000000
0.60381 -7.3559864567 0.0000000000 0.0000000000
0.60391 -7.3557423236 -0.0000000000 0.0000000000
0.60401 -7.3554966288 0.0000000000 0.0000000000
0.60411 -7.3552493711 0.0000000000 0.0000000000
0.60421 -7.3550005495 -0.0000000000 0.0000000000
0.60431 -7.3547501632 -0.0000000000 0.0000000000
0.60441 -7.3544982111 0.0000000000 0.0000000000
0.60451 -7.3542446921 0.0000000000 0.0000000000
0.60461 -7.3539896054 0.0000000000 0.0000000000
0.60471 -7.3537329498 0.0000000000 0.0000000000
0.60481 -7.3534747245 0.0000000000 0.0000000000
0.60491 -7.3532149284 0.0000000000 0.0000000000
0.60501 -7.3529535606 0.0000000000 0.0000000000
0.60511 -7.3526906200 0.0000000000 0.0000000000
0.60521 -7.3524261056 0.0000000000 0.0000000000
0.60531 -7.3521600165 0.0000000000 0.0000000000
0.60541 -7.3518923517 0.0000000000 0.0000000000
0.60551 -7.3516231101 0.0000000000 0.0000000000
0.60561 -7.3513522909 0.0000000000 0.0000000000
0.60571 -7.3510798929 0.0000000000 0.0000000000
0.60581 -7.3508059153 0.0000000000 0.0000000000
0.60591 -7.3505303569 0.0000000000 0.0000000000
0.60601 -7.3502532169 0.0000000000 0.0000000000
0.60611 -7.3499744943 -0.0000000000 0.0000000000
0.60621 -7.3496941880 -0.0000000000 0.0000000000
0.60631 -7.3494122971 -0.0000000000 0.0000000000
0.60641 -7.3491288206 -0.0000000000 0.0000000000
0.60651 -7.3488437574 -0.0000000000 0.0000000000
0.60661 -7.3485571067 -0.0000000000 0.0000000000
0.60671 -7.3482688674 0.0000000000 0.0000000000
0.60681 -7.3479790386 -0.0000000000 0.0000000000
0.60691 -7.3476876192 0.0000000000 0.0000000000
0.60701 -7.3473946083 -0.0000000000 0.0000000000
0.60711 -7.3471000049 -0.0000000000 0.0000000000
0.60721 -7.3468038079 -0.0000000000 0.0000000000
0.60731 -7.3465060165 0.0000000000 0.0000000000
0.60741 -7.3462066297 0.0000000000 0.0000000000
0.60751 -7.3459056464 0.0000000000 0.0000000000
0.60761 -7.3456030656 0.0000000000 0.0000000000
0.60771 -7.3452988865 0.0000000000 0.0000000000
0.60781 -7.3449931080 -0.0000000000 0.0000000000
0.60791 -7.3446857291 0.0000000000 0.0000000000
0.60801 -7.3443767488 0.0000000000 0.0000000000
0.60811 -7.3440661663 0.0000000000 0.0000000000
0.60821 -7.3437539804 0.0000000000 0.0000000000
0.60831 -7.3434401903 0.0000000000 0.0000000000
0.60841 -7.3431247948 -0.0000000000 0.0000000000
0.60851 -7.3428077932 0.0000000000 0.0000000000
0.60861 -7.3424891843 0.0000000000 0.0000000000
0.60871 -7.3421689673 -0.0000000000 0.0000000000
0.60881 -7.3418471411 0.0000000000 0.0000000000
0.60891 -7.3415237047 0.0000000000 0.0000000000
0.60901 -7.3411986572 0.0000000000 0.0000000000
0.60911 -7.3408719977 0.0000000000 0.0000000000
0.60921 -7.3405437250 0.0000000000 0.0000000000
0.60931 -7.3402138384 0.0000000000 0.0000000000
0.60941 -7.3398823367 0.0000000000 0.0000000000
0.60951 -7.3395492190 0.0000000000 0.0000000000
0.60961 -7.3392144844 0.0000000000 0.0000000000
0.60971 -7.3388781319 0.0000000000 0.0000000000
0.60981 -7.3385401604 0.0000000000 0.0000000000
0.60991 -7.3382005691 0.0000000000 0.0000000000
0.61001 -7.3378593570 0.0000000000 0.0000000000
0.61011 -7.3375165231 0.0000000000 0.0000000000
0.61021 -7.3371720664 0.0000000000 0.0000000000
0.61031 -7.3368259859 0.0000000000 0.0000000000
0.61041 -7.3364782808 0.0000000000 0.0000000000
0.61051 -7.3361289500 0.0000000000 0.0000000000
0.61061 -7.3357779926 0.0000000000 0.0000000000
0.61071 -7.3354254075 0.0000000000 0.0000000000
0.61081 -7.3350711939 0.0000000000 0.0000000000
0.61091 -7.3347153508 0.0000000000 0.0000000000
0.61101 -7.3343578772 0.0000000000 0.0000000000
0.61111 -7.3339987721 0.0000000000 0.0000000000
0.61121 -7.3336380346 0.0000000000 0.0000000000
0.61131 -7.3332756638 0.0000000000 0.0000000000
0.61141 -7.3329116586 -0.0000000000 -0.0000000000
0.61151 -7.3325460181 0.0000000000 0.0000000000
0.61161 -7.3321787414 -0.0000000000 -0.0000000000
0.61171 -7.3318098275 -0.0000000000 0.0000000000
0.61181 -7.3314392754 -0.0000000000 0.0000000000
0.61191 -7.3310670841 -0.0000000000 0.0000000000
0.61201 -7.3306932528 0.0000000000 0.0000000000
0.61211 -7.3303177805 -0.0000000000 0.0000000000
0.61221 -7.3299406662 -0.0000000000 0.0000000000
0.61231 -7.3295619089 0.0000000000 0.0000000000
0.61241 -7.3291815077 0.0000000000 0.0000000000
0.61251 -7.3287994617 0.0000000000 0.0000000000
0.61261 -7.3284157699 0.0000000000 0.0000000000
0.61271 -7.3280304313 0.0000000000 0.0000000000
0.61281 -7.3276434450 0.0000000000 0.0000000000
0.61291 -7.3272548101 -0.0000000000 0.0000000000
0.61301 -7.3268645256 0.0000000000 0.0000000000
0.61311 -7.3264725906 -0.0000000000 0.0000000000
0.61321 -7.3260790040 0.0000000000 0.0000000000
0.61331 -7.3256837650 -0.0000000000 0.0000000000
0.61341 -7.3252868726 0.0000000000 0.0000000000
0.61351 -7.3248883259 0.0000000000 0.0000000000
0.61361 -7.3244881239 0.0000000000 0.0000000000
0.61371 -7.3240862658 0.0000000000 0.0000000000
0.61381 -7.3236827504 0.0000000000 0.0000000000
0.61391 -7.3232775770 0.0000000000 0.0000000000
0.61401 -7.3228707445 0.0000000000 0.0000000000
0.61411 -7.3224622520 0.0000000000 0.0000000000
0.61421 -7.3220520986 0.0000000000 0.0000000000
0.61431 -7.3216402834 0.0000000000 0.0000000000
0.61441 -7.3212268054 -0.0000000000 -0.0000000000
0.61451 -7.3208116636 0.0000000000 0.0000000000
0.61461 -7.3203948572 0.0000000000 0.0000000000
0.61471 -7.3199763852 0.0000000000 0.0000000000
0.61481 -7.3195562466 0.0000000000 0.0000000000
0.61491 -7.3191344406 -0.0000000000 -0.0000000000
0.61501 -7.3187109662 0.0000000000 0.0000000000
0.61511 -7.3182858225 0.0000000000 0.0000000000
0.61521 -7.3178590085 0.0000000000 0.0000000000
0.61531 -7.3174305233 0.0000000000 0.0000000000
0.61541 -7.3170003660 0.0000000000 0.0000000000
0.61551 -7.3165685357 0.0000000000 0.0000000000
0.61561 -7.3161350314 0.0000000000 0.0000000000
0.61571 -7.3156998522 0.0000000000 0.0000000000
0.61581 -7.3152629972 0.0000000000 0.0000000000
0.61591 -7.3148244655 0.0000000000 0.0000000000
0.61601 -7.3143842561 0.0000000000 0.0000000000
0.61611 -7.3139423681 0.0000000000 0.0000000000
0.61621 -7.3134988007 -0.0000000000 0.0000000000
0.61631 -7.3130535528 -0.0000000000 0.0000000000
0.61641 -7.3126066235 -0.0000000000 0.0000000000
0.61651 -7.3121580120 0.0000000000 0.0000000000
0.61661 -7.3117077173 0.0000000000 0.0000000000
0.61671 -7.3112557386 -0.0000000000 0.0000000000
0.61681 -7.3108020748 -0.0000000000 0.0000000000
0.61691 -7.3103467251 -0.0000000000 0.0000000000
0.61701 -7.3098896886 -0.0000000000 0.0000000000
0.61711 -7.3094309644 -0.0000000000 -0.0000000000
0.61721 -7.3089705515 -0.0000000000 0.0000000000
0.61731 -7.3085084490 -0.0000000000 -0.0000000000
0.61741 -7.3080446561 -0.0000000000 -0.0000000000
0.61751 -7.3075791718 -0.0000000000 0.0000000000
0.61761 -7.3071119952 -0.0000000000 0.0000000000
0.61771 -7.3066431254 -0.0000000000 -0.0000000000
0.61781 -7.3061725616 -0.0000000000 0.0000000000
0.61791 -7.3057003028 -0.0000000000 -0.0000000000
0.61801 -7.3052263480 0.0000000000 0.0000000000
0.61811 -7.3047506965 0.0000000000 0.0000000000
0.61821 -7.3042733473 -0.0000000000 0.0000000000
0.61831 -7.3037942995 -0.0000000000 -0.0000000000
0.61841 -7.3033135522 -0.0000000000 0.0000000000
0.61851 -7.3028311045 -0.0000000000 0.0000000000
0.61861 -7.3023469555 -0.0000000000 0.0000000000
0.61871 -7.3018611044 -0.0000000000 0.0000000000
0.61881 -7.3013735502 -0.0000000000 -0.0000000000
0.61891 -7.3008842921 -0.0000000000 0.0000000000
0.61901 -7.3003933291 -0.0000000000 0.0000000000
0.61911 -7.2999006604 0.0000000000 0.0000000000
0.61921 -7.2994062850 -0.0000000000 0.0000000000
0.61931 -7.2989102022 -0.0000000000 0.0000000000
0.61941 -7.2984124109 0.0000000000 0.0000000000
0.61951 -7.2979129104 -0.0000000000 0.0000000000
0.61961 -7.2974116997 -0.0000000000 0.0000000000
0.61971 -7.2969087780 -0.0000000000 0.0000000000
0.61981 -7.2964041444 -0.0000000000 0.0000000000
0.61991 -7.2958977979 -0.0000000000 0.0000000000
0.62001 -7.2953897378 0.0000000000 0.0000000000
0.62011 -7.2948799631 -0.0000000000 0.0000000000
0.62021 -7.2943684730 -0.0000000000 0.0000000000
0.62031 -7.2938552666 -0.0000000000 0.0000000000
0.62041 -7.2933403430 0.0000000000 0.0000000000
0.62051 -7.2928237014 -0.0000000000 0.0000000000
0.62061 -7.2923053408 -0.0000000000 0.0000000000
0.62071 -7.2917852605 -0.0000000000 0.0000000000
0.62081 -7.2912634595 -0.0000000000 0.0000000000
0.62091 -7.2907399370 0.0000000000 0.0000000000
0.62101 -7.2902146921 0.0000000000 0.0000000000
0.62111 -7.2896877239 -0.0000000000 0.0000000000
0.62121 -7.2891590317 -0.0000000000 0.0000000000
0.62131 -7.2886286144 -0.0000000000 0.0000000000
0.62141 -7.2880964714 -0.0000000000 0.0000000000
0.62151 -7.2875626016 0.0000000000 0.0000000000
0.62161 -7.2870270043 -0.0000000000 0.0000000000
0.62171 -7.2864896786 0.0000000000 0.0000000000
0.62181 -7.2859506236 -0.0000000000 0.0000000000
0.62191 -7.2854098385 0.0000000000 0.0000000000
0.62201 -7.2848673225 0.0000000000 0.0000000000
0.62211 -7.2843230746 -0.0000000000 0.0000000000
0.62221 -7.2837770941 -0.0000000000 0.0000000000
0.62231 -7.2832293801 -0.0000000000 0.0000000000
0.62241 -7.2826799318 0.0000000000 0.0000000000
0.62251 -7.2821287482 0.0000000000 0.0000000000
0.62261 -7.2815758286 -0.0000000000 0.0000000000
0.62271 -7.2810211721 -0.0000000000 0.0000000000
0.62281 -7.2804647779 0.0000000000 0.0000000000
0.62291 -7.2799066452 -0.0000000000 0.0000000000
0.62301 -7.2793467730 0.0000000000 0.0000000000
0.62311 -7.2787851606 -0.0000000000 0.0000000000
0.62321 -7.2782218072 -0.0000000000 0.0000000000
0.62331 -7.2776567118 0.0000000000 0.0000000000
0.62341 -7.2770898737 0.0000000000 0.0000000000
0.62351 -7.2765212921 0.0000000000 0.0000000000
0.62361 -7.2759509661 0.0000000000 0.0000000000
0.62371 -7.2753788949 -0.0000000000 0.0000000000
0.62381 -7.2748050776 -0.0000000000 0.0000000000
0.62391 -7.2742295135 -0.0000000000 -0.0000000000
0.62401 -7.2736522017 -0.0000000000 0.0000000000
0.62411 -7.2730731414 -0.0000000000 -0.0000000000
0.62421 -7.2724923318 -0.0000000000 0.0000000000
0.62431 -7.2719097720 -0.0000000000 0.0000000000
0.62441 -7.2713254613 -0.0000000000 0.0000000000
0.62451 -7.2707393988 -0.0000000000 0.0000000000
0.62461 -7.2701515838 -0.0000000000 0.0000000000
0.62471 -7.2695620153 -0.0000000000 -0.0000000000
0.62481 -7.2689706927 -0.0000000000 0.0000000000
0.62491 -7.2683776150 -0.0000000000 -0.0000000000
0.62501 -7.2677827816 -0.0000000000 -0.0000000000
0.62511 -7.2671861915 -0.0000000000 0.0000000000
0.62521 -7.2665878440 -0.0000000000 0.0000000000
0.62531 -7.2659877383 -0.0000000000 0.0000000000
0.62541 -7.2653858736 -0.0000000000 -0.0000000000
0.62551 -7.2647822490 -0.0000000000 0.0000000000
0.62561 -7.2641768639 -0.0000000000 0.0000000000
0.62571 -7.2635697174 -0.0000000000 0.0000000000
0.62581 -7.2629608086 -0.0000000000 0.0000000000
0.62591 -7.2623501369 -0.0000000000 0.0000000000
0.62601 -7.2617377014 -0.0000000000 0.0000000000
0.62611 -7.2611235013 -0.0000000000 0.0000000000
0.62621 -7.2605075359 -0.0000000000 0.0000000000
0.62631 -7.2598898043 -0.0000000000 0.0000000000
0.62641 -7.2592703058 -0.0000000000 -0.0000000000
0.62651 -7.2586490397 -0.0000000000 -0.0000000000
0.62661 -7.2580260050 -0.0000000000 -0.0000000000
0.62671 -7.2574012011 -0.0000000000 0.0000000000
0.62681 -7.2567746272 -0.0000000000 0.0000000000
0.62691 -7.2561462825 -0.0000000000 -0.0000000000
0.62701 -7.2555161662 -0.0000000000 0.0000000000
0.62711 -7.2548842776 -0.0000000000 0.0000000000
0.62721 -7.2542506158 -0.0000000000 0.0000000000
0.62731 -7.2536151802 -0.0000000000 -0.0000000000
0.62741 -7.2529779700 -0.0000000000 0.0000000000
0.62751 -7.2523389843 -0.0000000000 -0.0000000000
0.62761 -7.2516982225 -0.0000000000 -0.0000000000
0.62771 -7.2510556838 -0.0000000000 0.0000000000
0.62781 -7.2504113674 -0.0000000000 -0.0000000000
0.62791 -7.2497652726 -0.0000000000 0.0000000000
0.62801 -7.2491173985 -0.0000000000 0.0000000000
0.62811 -7.2484677446 -0.0000000000 0.0000000000
0.62821 -7.2478163099 -0.0000000000 0.0000000000
0.62831 -7.2471630939 -0.0000000000 0.0000000000
0.62841 -7.2465080956 -0.0000000000 0.0000000000
0.62851 -7.2458513145 -0.0000000000 0.0000000000
0.62861 -7.2451927496 -0.0000000000 0.0000000000
0.62871 -7.2445324004 -0.0000000000 0.0000000000
0.62881 -7.2438702660 -0.0000000000 -0.0000000000
0.62891 -7.2432063458 -0.0000000000 0.0000000000
0.62901 -7.2425406389 -0.0000000000 -0.0000000000
0.62911 -7.2418731447 -0.0000000000 0.0000000000
0.62921 -7.2412038624 -0.0000000000 0.0000000000
0.62931 -7.2405327913 -0.0000000000 0.0000000000
0.62941 -7.2398599307 -0.0000000000 0.0000000000
0.62951 -7.2391852799 -0.0000000000 0.0000000000
0.62961 -7.2385088381 -0.0000000000 0.0000000000
0.62971 -7.2378306045 -0.0000000000 0.0000000000
0.62981 -7.2371505786 -0.0000000000 -0.0000000000
0.62991 -7.2364687596 -0.0000000000 -0.0000000000
0.63001 -7.2357851467 -0.0000000000 -0.0000000000
0.63011 -7.2350997392 -0.0000000000 -0.0000000000
0.63021 -7.2344125365 -0.0000000000 -0.0000000000
0.63031 -7.2337235378 -0.0000000000 0.0000000000
0.63041 -7.2330327425 -0.0000000000 0.0000000000
0.63051 -7.2323401497 -0.0000000000 0.0000000000
0.63061 -7.2316457589 -0.0000000000 0.0000000000
0.63071 -7.2309495693 -0.0000000000 0.0000000000
0.63081 -7.2302515803 -0.0000000000 0.0000000000
0.63091 -7.2295517910 -0.0000000000 -0.0000000000
0.63101 -7.2288502009 -0.0000000000 0.0000000000
0.63111 -7.2281468093 -0.0000000000 0.0000000000
0.63121 -7.2274416153 -0.0000000000 0.0000000000
0.63131 -7.2267346185 -0.0000000000 0.0000000000
0.63141 -7.2260258180 -0.0000000000 0.0000000000
0.63151 -7.2253152133 -0.0000000000 0.0000000000
0.63161 -7.2246028036 -0.0000000000 0.0000000000
0.63171 -7.2238885882 -0.0000000000 0.0000000000
0.63181 -7.2231725664 -0.0000000000 0.0000000000
0.63191 -7.2224547377 -0.0000000000 0.0000000000
0.63201 -7.2217351013 -0.0000000000 0.0000000000
0.63211 -7.2210136565 0.0000000000 0.0000000000
0.63221 -7.2202904027 -0.0000000000 0.0000000000
0.63231 -7.2195653393 -0.0000000000 0.0000000000
0.63241 -7.2188384655 -0.0000000000 -0.0000000000
0.63251 -7.2181097807 -0.0000000000 0.0000000000
0.63261 -7.2173792842 -0.0000000000 0.0000000000
0.63271 -7.2166469755 -0.0000000000 0.0000000000
0.63281 -7.2159128537 -0.0000000000 0.0000000000
0.63291 -7.2151769183 -0.0000000000 -0.0000000000
0.63301 -7.2144391687 -0.0000000000 -0.0000000000
0.63311 -7.2136996041 -0.0000000000 0.0000000000
0.63321 -7.2129582240 -0.0000000000 0.0000000000
0.63331 -7.2122150277 -0.0000000000 -0.0000000000
0.63341 -7.2114700145 -0.0000000000 0.0000000000
0.63351 -7.2107231839 -0.0000000000 0.0000000000
0.63361 -7.2099745351 -0.0000000000 0.0000000000
0.63371 -7.2092240676 -0.0000000000 -0.0000000000
0.63381 -7.2084717807 -0.0000000000 0.0000000000
0.63391 -7.2077176738 -0.0000000000 0.0000000000
0.63401 -7.2069617463 -0.0000000000 -0.0000000000
0.63411 -7.2062039975 -0.0000000000 0.0000000000
0.63421 -7.2054444268 -0.0000000000 0.0000000000
0.63431 -7.2046830336 -0.0000000000 0.0000000000
0.63441 -7.2039198174 -0.0000000000 -0.0000000000
0.63451 -7.2031547774 -0.0000000000 0.0000000000
0.63461 -7.2023879130 -0.0000000000 -0.0000000000
0.63471 -7.2016192237 -0.0000000000 0.0000000000
0.63481 -7.2008487089 -0.0000000000 0.0000000000
0.63491 -7.2000763679 -0.0000000000 0.0000000000
0.63501 -7.1993022001 -0.0000000000 0.0000000000
0.63511 -7.1985262050 0.0000000000 0.0000000000
0.63521 -7.1977483819 -0.0000000000 0.0000000000
0.63531 -7.1969687303 -0.0000000000 0.0000000000
0.63541 -7.1961872495 -0.0000000000 -0.0000000000
0.63551 -7.1954039390 0.0000000000 0.0000000000
0.63561 -7.1946187982 -0.0000000000 0.0000000000
0.63571 -7.1938318265 -0.0000000000 0.0000000000
0.63581 -7.1930430233 0.0000000000 0.0000000000
0.63591 -7.1922523881 0.0000000000 -0.0000000000
0.63601 -7.1914599202 0.0000000000 0.0000000000
0.63611 -7.1906656191 0.0000000000 0.0000000000
0.63621 -7.1898694842 0.0000000000 0.0000000000
0.63631 -7.1890715149 0.0000000000 0.0000000000
0.63641 -7.1882717107 0.0000000000 0.0000000000
0.63651 -7.1874700711 -0.0000000000 0.0000000000
0.63661 -7.1866665954 0.0000000000 0.0000000000
0.63671 -7.1858612831 0.0000000000 0.0000000000
0.63681 -7.1850541336 0.0000000000 0.0000000000
0.63691 -7.1842451464 0.0000000000 0.0000000000
0.63701 -7.1834343210 0.0000000000 -0.0000000000
0.63711 -7.1826216567 0.0000000000 0.0000000000
0.63721 -7.1818071531 0.0000000000 0.0000000000
0.63731 -7.1809908096 0.0000000000 0.0000000000
0.63741 -7.1801726256 0.0000000000 0.0000000000
0.63751 -7.1793526006 0.0000000000 0.0000000000
0.63761 -7.1785307342 0.0000000000 0.0000000000
0.63771 -7.1777070256 0.0000000000 0.0000000000
0.63781 -7.1768814746 0.0000000000 0.0000000000
0.63791 -7.1760540804 0.0000000000 0.0000000000
0.63801 -7.1752248425 0.0000000000 0.0000000000
0.63811 -7.1743937605 0.0000000000 0.0000000000
0.63821 -7.1735608339 0.0000000000 0.0000000000
0.63831 -7.1727260620 0.0000000000 0.0000000000
0.63841 -7.1718894445 0.0000000000 0.0000000000
0.63851 -7.1710509807 0.0000000000 -0.0000000000
0.63861 -7.1702106703 0.0000000000 0.0000000000
0.63871 -7.1693685126 0.0000000000 0.0000000000
0.63881 -7.1685245071 0.0000000000 0.0000000000
0.63891 -7.1676786535 0.0000000000 0.0000000000
0.63901 -7.1668309511 0.0000000000 0.0000000000
0.63911 -7.1659813995 0.0000000000 0.0000000000
0.63921 -7.1651299982 0.0000000000 0.0000000000
0.63931 -7.1642767467 0.0000000000 0.0000000000
0.63941 -7.1634216445 0.0000000000 0.0000000000
0.63951 -7.1625646911 0.0000000000 0.0000000000
0.63961 -7.1617058861 -0.0000000000 -0.0000000000
0.63971 -7.1608452289 0.0000000000 0.0000000000
0.63981 -7.1599827192 -0.0000000000 0.0000000000
0.63991 -7.1591183564 0.0000000000 0.0000000000
0.64001 -7.1582521400 0.0000000000 0.0000000000
0.64011 -7.1573840696 0.0000000000 0.0000000000
0.64021 -7.1565141448 -0.0000000000 0.0000000000
0.64031 -7.1556423650 0.0000000000 0.0000000000
0.64041 -7.1547687298 -0.0000000000 -0.0000000000
0.64051 -7.1538932388 0.0000000000 -0.0000000000
0.64061 -7.1530158915 0.0000000000 0.0000000000
0.64071 -7.1521366875 0.0000000000 0.0000000000
0.64081 -7.1512556262 0.0000000000 0.0000000000
0.64091 -7.1503727073 -0.0000000000 -0.0000000000
0.64101 -7.1494879304 0.0000000000 0.0000000000
0.64111 -7.1486012949 0.0000000000 0.0000000000
0.64121 -7.1477128005 0.0000000000 0.0000000000
0.64131 -7.1468224467 -0.0000000000 0.0000000000
0.64141 -7.1459302331 -0.0000000000 0.0000000000
0.64151 -7.1450361593 0.0000000000 0.0000000000
0.64161 -7.1441402248 0.0000000000 0.0000000000
0.64171 -7.1432424292 0.0000000000 0.0000000000
0.64181 -7.1423427722 0.0000000000 0.0000000000
0.64191 -7.1414412532 0.0000000000 0.0000000000
0.64201 -7.1405378720 0.0000000000 0.0000000000
0.64211 -7.1396326280 0.0000000000 0.0000000000
0.64221 -7.1387255209 0.0000000000 0.0000000000
0.64231 -7.1378165503 0.0000000000 0.0000000000
0.64241 -7.1369057157 0.0000000000 -0.0000000000
0.64251 -7.1359930168 0.0000000000 -0.0000000000
0.64261 -7.1350784532 0.0000000000 0.0000000000
0.64271 -7.1341620245 0.0000000000 0.0000000000
0.64281 -7.1332437303 0.0000000000 0.0000000000
0.64291 -7.1323235703 0.0000000000 -0.0000000000
0.64301 -7.1314015440 -0.0000000000 0.0000000000
0.64311 -7.1304776510 -0.0000000000 0.0000000000
0.64321 -7.1295518911 0.0000000000 0.0000000000
0.64331 -7.1286242638 0.0000000000 0.0000000000
0.64341 -7.1276947687 -0.0000000000 0.0000000000
0.64351 -7.1267634055 0.0000000000 0.0000000000
0.64361 -7.1258301739 0.0000000000 0.0000000000
0.64371 -7.1248950734 0.0000000000 0.0000000000
0.64381 -7.1239581038 0.0000000000 0.0000000000
0.64391 -7.1230192646 -0.0000000000 -0.0000000000
0.64401 -7.1220785556 0.0000000000 0.0000000000
0.64411 -7.1211359763 -0.0000000000 0.0000000000
0.64421 -7.1201915264 0.0000000000 0.0000000000
0.64431 -7.1192452056 -0.0000000000 0.0000000000
0.64441 -7.1182970136 0.0000000000 0.0000000000
0.64451 -7.1173469500 0.0000000000 0.0000000000
0.64461 -7.1163950145 -0.0000000000 0.0000000000
0.64471 -7.1154412067 0.0000000000 0.0000000000
0.64481 -7.1144855264 0.0000000000 0.0000000000
0.64491 -7.1135279732 -0.0000000000 -0.0000000000
0.64501 -7.1125685468 -0.0000000000 -0.0000000000
0.64511 -7.1116072469 0.0000000000 0.0000000000
0.64521 -7.1106440732 -0.0000000000 0.0000000000
0.64531 -7.1096790253 0.0000000000 0.0000000000
0.64541 -7.1087121030 0.0000000000 0.0000000000
0.64551 -7.1077433059 0.0000000000 0.0000000000
0.64561 -7.1067726339 -0.0000000000 -0.0000000000
0.64571 -7.1058000864 0.0000000000 -0.0000000000
0.64581 -7.1048256634 0.0000000000 0.0000000000
0.64591 -7.1038493645 -0.0000000000 -0.0000000000
0.64601 -7.1028711893 0.0000000000 0.0000000000
0.64611 -7.1018911377 -0.0000000000 -0.0000000000
0.64621 -7.1009092093 -0.0000000000 -0.0000000000
0.64631 -7.0999254039 -0.0000000000 0.0000000000
0.64641 -7.0989397212 -0.0000000000 -0.0000000000
0.64651 -7.0979521610 -0.0000000000 -0.0000000000
0.64661 -7.0969627228 -0.0000000000 0.0000000000
0.64671 -7.0959714066 -0.0000000000 -0.0000000000
0.64681 -7.0949782121 -0.0000000000 0.0000000000
0.64691 -7.0939831389 -0.0000000000 0.0000000000
0.64701 -7.0929861869 -0.0000000000 0.0000000000
0.64711 -7.0919873557 -0.0000000000 -0.0000000000
0.64721 -7.0909866452 -0.0000000000 -0.0000000000
0.64731 -7.0899840551 -0.0000000000 0.0000000000
0.64741 -7.0889795852 -0.0000000000 0.0000000000
0.64751 -7.0879732352 0.0000000000 -0.0000000000
0.64761 -7.0869650049 0.0000000000 0.0000000000
0.64771 -7.0859548940 0.0000000000 0.0000000000
0.64781 -7.0849429024 0.0000000000 0.0000000000
0.64791 -7.0839290298 0.0000000000 0.0000000000
0.64801 -7.0829132761 0.0000000000 0.0000000000
0.64811 -7.0818956409 0.0000000000 0.0000000000
0.64821 -7.0808761241 0.0000000000 0.0000000000
0.64831 -7.0798547254 0.0000000000 0.0000000000
0.64841 -7.0788314447 0.0000000000 0.0000000000
0.64851 -7.0778062818 0.0000000000 0.0000000000
0.64861 -7.0767792365 0.0000000000 -0.0000000000
0.64871 -7.0757503085 0.0000000000 0.0000000000
0.64881 -7.0747194977 0.0000000000 0.0000000000
0.64891 -7.0736868039 0.0000000000 0.0000000000
0.64901 -7.0726522269 0.0000000000 0.0000000000
0.64911 -7.0716157666 0.0000000000 0.0000000000
0.64921 -7.0705774227 0.0000000000 0.0000000000
0.64931 -7.0695371950 0.0000000000 0.0000000000
0.64941 -7.0684950835 0.0000000000 -0.0000000000
0.64951 -7.0674510879 0.0000000000 0.0000000000
0.64961 -7.0664052081 0.0000000000 0.0000000000
0.64971 -7.0653574439 0.0000000000 0.0000000000
0.64981 -7.0643077952 0.0000000000 0.0000000000
0.64991 -7.0632562618 0.0000000000 0.0000000000
0.65001 -7.0622028436 0.0000000000 0.0000000000
0.65011 -7.0611475403 0.0000000000 0.0000000000
0.65021 -7.0600903520 0.0000000000 0.0000000000
0.65031 -7.0590312783 0.0000000000 -0.0000000000
0.65041 -7.0579703193 0.0000000000 0.0000000000
0.65051 -7.0569074747 0.0000000000 0.0000000000
0.65061 -7.0558427445 0.0000000000 0.0000000000
0.65071 -7.0547761285 0.0000000000 0.0000000000
0.65081 -7.0537076266 0.0000000000 0.0000000000
0.65091 -7.0526372387 0.0000000000 0.0000000000
0.65101 -7.0515649646 0.0000000000 0.0000000000
0.65111 -7.0504908043 0.0000000000 0.0000000000
0.65121 -7.0494147576 0.0000000000 0.0000000000
0.65131 -7.0483368244 0.0000000000 0.0000000000
0.65141 -7.0472570047 0.0000000000 0.0000000000
0.65151 -7.0461752984 0.0000000000 0.0000000000
0.65161 -7.0450917053 0.0000000000 0.0000000000
0.65171 -7.0440062254 0.0000000000 0.0000000000
0.65181 -7.0429188585 0.0000000000 0.0000000000
0.65191 -7.0418296046 0.0000000000 0.0000000000
0.65201 -7.0407384637 0.0000000000 0.0000000000
0.65211 -7.0396454356 0.0000000000 0.0000000000
0.65221 -7.0385505203 0.0000000000 0.0000000000
0.65231 -7.0374537177 0.0000000000 0.0000000000
0.65241 -7.0363550277 0.0000000000 0.0000000000
0.65251 -7.0352544503 0.0000000000 0.0000000000
0.65261 -7.0341519854 0.0000000000 0.0000000000
0.65271 -7.0330476330 0.0000000000 0.0000000000
0.65281 -7.0319413930 0.0000000000 0.0000000000
0.65291 -7.0308332654 0.0000000000 0.0000000000
0.65301 -7.0297232501 0.0000000000 0.0000000000
0.65311 -7.0286113472 0.0000000000 0.0000000000
0.65321 -7.0274975565 0.0000000000 0.0000000000
0.65331 -7.0263818780 0.0000000000 0.0000000000
0.65341 -7.0252643117 0.0000000000 0.0000000000
0.65351 -7.0241448576 0.0000000000 0.0000000000
0.65361 -7.0230235156 0.0000000000 0.0000000000
0.65371 -7.0219002858 0.0000000000 0.0000000000
0.65381 -7.0207751681 0.0000000000 0.0000000000
0.65391 -7.0196481626 0.0000000000 0.0000000000
0.65401 -7.0185192691 0.0000000000 0.0000000000
0.65411 -7.0173884877 0.0000000000 0.0000000000
0.65421 -7.0162558185 0.0000000000 0.0000000000
0.65431 -7.0151212614 0.0000000000 0.0000000000
0.65441 -7.0139848164 0.0000000000 0.0000000000
0.65451 -7.0128464835 0.0000000000 0.0000000000
0.65461 -7.0117062628 0.0000000000 0.0000000000
0.65471 -7.0105641543 0.0000000000 0.0000000000
0.65481 -7.0094201580 0.0000000000 0.0000000000
0.65491 -7.0082742739 0.0000000000 0.0000000000
0.65501 -7.0071265020 0.0000000000 0.0000000000
0.65511 -7.0059768425 0.0000000000 0.0000000000
0.65521 -7.0048252952 0.0000000000 0.0000000000
0.65531 -7.0036718604 0.0000000000 0.0000000000
0.65541 -7.0025165379 0.0000000000 0.0000000000
0.65551 -7.0013593280 0.0000000000 0.0000000000
0.65561 -7.0002002305 0.0000000000 0.0000000000
0.65571 -6.9990392456 0.0000000000 0.0000000000
0.65581 -6.9978763734 0.0000000000 0.0000000000
0.65591 -6.9967116138 0.0000000000 0.0000000000
0.65601 -6.9955449671 0.0000000000 0.0000000000
0.65611 -6.9943764331 0.0000000000 0.0000000000
0.65621 -6.9932060121 0.0000000000 0.0000000000
0.65631 -6.9920337041 0.0000000000 -0.0000000000
0.65641 -6.9908595091 0.0000000000 -0.0000000000
0.65651 -6.9896834274 0.0000000000 0.0000000000
0.65661 -6.9885054588 0.0000000000 -0.0000000000
0.65671 -6.9873256037 0.0000000000 -0.0000000000
0.65681 -6.9861438619 0.0000000000 -0.0000000000
0.65691 -6.9849602337 0.0000000000 0.0000000000
0.65701 -6.9837747192 0.0000000000 0.0000000000
0.65711 -6.9825873185 0.0000000000 -0.0000000000
0.65721 -6.9813980316 0.0000000000 0.0000000000
0.65731 -6.9802068587 0.0000000000 0.0000000000
0.65741 -6.9790137999 0.0000000000 0.0000000000
0.65751 -6.9778188553 0.0000000000 0.0000000000
0.65761 -6.9766220251 0.0000000000 0.0000000000
0.65771 -6.9754233094 0.0000000000 0.0000000000
0.65781 -6.9742227084 0.0000000000 0.0000000000
0.65791 -6.9730202221 0.0000000000 0.0000000000
0.65801 -6.9718158507 0.0000000000 0.0000000000
0.65811 -6.9706095943 0.0000000000 0.0000000000
0.65821 -6.9694014532 0.0000000000 0.0000000000
0.65831 -6.9681914274 0.0000000000 0.0000000000
0.65841 -6.9669795172 0.0000000000 0.0000000000
0.65851 -6.9657657226 0.0000000000 0.0000000000
0.65861 -6.9645500439 0.0000000000 0.0000000000
0.65871 -6.9633324812 0.0000000000 0.0000000000
0.65881 -6.9621130346 0.0000000000 0.0000000000
0.65891 -6.9608917045 0.0000000000 0.0000000000
0.65901 -6.9596684908 0.0000000000 0.0000000000
0.65911 -6.9584433939 0.0000000000 0.0000000000
0.65921 -6.9572164139 0.0000000000 0.0000000000
0.65931 -6.9559875510 0.0000000000 0.0000000000
0.65941 -6.9547568054 0.0000000000 0.0000000000
0.65951 -6.9535241773 0.0000000000 0.0000000000
0.65961 -6.9522896669 0.0000000000 0.0000000000
0.65971 -6.9510532744 0.0000000000 0.0000000000
0.65981 -6.9498150001 0.0000000000 0.0000000000
0.65991 -6.9485748440 0.0000000000 0.0000000000
0.66001 -6.9473328065 0.0000000000 -0.0000000000
0.66011 -6.9460888878 0.0000000000 -0.0000000000
0.66021 -6.9448430880 0.0000000000 0.0000000000
0.66031 -6.9435954075 0.0000000000 0.0000000000
0.66041 -6.9423458464 0.0000000000 0.0000000000
0.66051 -6.9410944050 0.0000000000 0.0000000000
0.66061 -6.9398410835 0.0000000000 0.0000000000
0.66071 -6.9385858822 0.0000000000 0.0000000000
0.66081 -6.9373288014 0.0000000000 0.0000000000
0.66091 -6.9360698412 0.0000000000 0.0000000000
0.66101 -6.9348090019 0.0000000000 0.0000000000
0.66111 -6.9335462838 0.0000000000 0.0000000000
0.66121 -6.9322816871 0.0000000000 0.0000000000
0.66131 -6.9310152122 0.0000000000 0.0000000000
0.66141 -6.9297468592 0.0000000000 0.0000000000
0.66151 -6.9284766285 0.0000000000 0.0000000000
0.66161 -6.9272045203 0.0000000000 0.0000000000
0.66171 -6.9259305349 0.0000000000 0.0000000000
0.66181 -6.9246546727 0.0000000000 -0.0000000000
0.66191 -6.9233769338 0.0000000000 0.0000000000
0.66201 -6.9220973186 0.0000000000 0.0000000000
0.66211 -6.9208158273 0.0000000000 0.0000000000
0.66221 -6.9195324604 0.0000000000 0.0000000000
0.66231 -6.9182472180 0.0000000000 0.0000000000
0.66241 -6.9169601004 0.0000000000 0.0000000000
0.66251 -6.9156711081 0.0000000000 0.0000000000
0.66261 -6.9143802413 0.0000000000 0.0000000000
0.66271 -6.9130875003 0.0000000000 0.0000000000
0.66281 -6.9117928854 0.0000000000 0.0000000000
0.66291 -6.9104963970 0.0000000000 0.0000000000
0.66301 -6.9091980354 0.0000000000 0.0000000000
0.66311 -6.9078978010 0.0000000000 0.0000000000
0.66321 -6.9065956940 0.0000000000 0.0000000000
0.66331 -6.9052917148 0.0000000000 0.0000000000
0.66341 -6.9039858638 0.0000000000 0.0000000000
0.66351 -6.9026781413 0.0000000000 0.0000000000
0.66361 -6.9013685476 0.0000000000 0.0000000000
0.66371 -6.9000570831 0.0000000000 0.0000000000
0.66381 -6.8987437482 0.0000000000 0.0000000000
0.66391 -6.8974285432 0.0000000000 0.0000000000
0.66401 -6.8961114685 0.0000000000 0.0000000000
0.66411 -6.8947925245 0.0000000000 0.0000000000
0.66421 -6.8934717115 0.0000000000 0.0000000000
0.66431 -6.8921490299 0.0000000000 0.0000000000
0.66441 -6.8908244801 0.0000000000 0.0000000000
0.66451 -6.8894980625 0.0000000000 0.0000000000
0.66461 -6.8881697774 0.0000000000 0.0000000000
0.66471 -6.8868396253 0.0000000000 0.0000000000
0.66481 -6.8855076066 0.0000000000 0.0000000000
0.66491 -6.8841737216 0.0000000000 0.0000000000
0.66501 -6.8828379707 0.0000000000 0.0000000000
0.66511 -6.8815003544 0.0000000000 0.0000000000
0.66521 -6.8801608731 0.0000000000 0.0000000000
0.66531 -6.8788195271 0.0000000000 0.0000000000
0.66541 -6.8774763169 0.0000000000 0.0000000000
0.66551 -6.8761312430 0.0000000000 0.0000000000
0.66561 -6.8747843057 0.0000000000 0.0000000000
0.66571 -6.8734355054 0.0000000000 0.0000000000
0.66581 -6.8720848427 0.0000000000 0.0000000000
0.66591 -6.8707323179 0.0000000000 0.0000000000
0.66601 -6.8693779314 0.0000000000 0.0000000000
0.66611 -6.8680216838 0.0000000000 0.0000000000
0.66621 -6.8666635755 0.0000000000 0.0000000000
0.66631 -6.8653036068 0.0000000000 0.0000000000
0.66641 -6.8639417783 0.0000000000 0.0000000000
0.66651 -6.8625780904 0.0000000000 0.0000000000
0.66661 -6.8612125436 0.0000000000 0.0000000000
0.66671 -6.8598451383 0.0000000000 0.0000000000
0.66681 -6.8584758751 0.0000000000 0.0000000000
0.66691 -6.8571047543 0.0000000000 0.0000000000
0.66701 -6.8557317765 0.0000000000 0.0000000000
0.66711 -6.8543569421 0.0000000000 0.0000000000
0.66721 -6.8529802516 0.0000000000 0.0000000000
0.66731 -6.8516017055 0.0000000000 0.0000000000
0.66741 -6.8502213043 0.0000000000 0.0000000000
0.66751 -6.8488390484 0.0000000000 0.0000000000
0.66761 -6.8474549384 0.0000000000 0.0000000000
0.66771 -6.8460689748 0.0000000000 0.0000000000
0.66781 -6.8446811581 0.0000000000 0.0000000000
0.66791 -6.8432914887 0.0000000000 0.0000000000
0.66801 -6.8418999672 0.0000000000 0.0000000000
0.66811 -6.8405065941 0.0000000000 0.0000000000
0.66821 -6.8391113700 0.0000000000 0.0000000000
0.66831 -6.8377142952 0.0000000000 0.0000000000
0.66841 -6.8363153704 0.0000000000 0.0000000000
0.66851 -6.8349145961 0.0000000000 0.0000000000
0.66861 -6.8335119728 0.0000000000 0.0000000000
0.66871 -6.8321075010 0.0000000000 0.0000000000
0.66881 -6.8307011814 0.0000000000 0.0000000000
0.66891 -6.8292930143 0.0000000000 0.0000000000
0.66901 -6.8278830004 0.0000000000 0.0000000000
0.66911 -6.8264711402 0.0000000000 0.0000000000
0.66921 -6.8250574343 0.0000000000 0.0000000000
0.66931 -6.8236418832 0.0000000000 0.0000000000
0.66941 -6.8222244874 0.0000000000 0.0000000000
0.66951 -6.8208052476 0.0000000000 0.0000000000
0.66961 -6.8193841643 0.0000000000 0.0000000000
0.66971 -6.8179612380 0.0000000000 0.0000000000
0.66981 -6.8165364694 0.0000000000 0.0000000000
0.66991 -6.8151098590 0.0000000000 0.0000000000
0.67001 -6.8136814073 0.0000000000 0.0000000000
0.67011 -6.8122511150 0.0000000000 0.0000000000
0.67021 -6.8108189827 0.0000000000 0.0000000000
0.67031 -6.8093850109 0.0000000000 0.0000000000
0.67041 -6.8079492002 0.0000000000 0.0000000000
0.67051 -6.8065115513 0.0000000000 0.0000000000
0.67061 -6.8050720646 0.0000000000 0.0000000000
0.67071 -6.8036307409 0.0000000000 -0.0000000000
0.67081 -6.8021875807 0.0000000000 0.0000000000
0.67091 -6.8007425846 0.0000000000 0.0000000000
0.67101 -6.7992957532 0.0000000000 0.0000000000
0.67111 -6.7978470872 0.0000000000 0.0000000000
0.67121 -6.7963965872 0.0000000000 0.0000000000
0.67131 -6.7949442537 0.0000000000 0.0000000000
0.67141 -6.7934900875 0.0000000000 0.0000000000
0.67151 -6.7920340891 0.0000000000 0.0000000000
0.67161 -6.7905762591 0.0000000000 -0.0000000000
0.67171 -6.7891165983 0.0000000000 0.0000000000
0.67181 -6.7876551071 0.0000000000 0.0000000000
0.67191 -6.7861917864 0.0000000000 0.0000000000
0.67201 -6.7847266366 0.0000000000 0.0000000000
0.67211 -6.7832596585 0.0000000000 -0.0000000000
0.67221 -6.7817908528 0.0000000000 0.0000000000
0.67231 -6.7803202199 0.0000000000 0.0000000000
0.67241 -6.7788477607 0.0000000000 0.0000000000
0.67251 -6.7773734758 0.0000000000 0.0000000000
0.67261 -6.7758973657 0.0000000000 0.0000000000
0.67271 -6.7744194313 -0.0000000000 -0.0000000000
0.67281 -6.7729396731 -0.0000000000 -0.0000000000
0.67291 -6.7714580919 -0.0000000000 -0.0000000000
0.67301 -6.7699746883 -0.0000000000 -0.0000000000
0.67311 -6.7684894629 -0.0000000000 -0.0000000000
0.67321 -6.7670024165 -0.0000000000 -0.0000000000
0.67331 -6.7655135498 -0.0000000000 -0.0000000000
0.67341 -6.7640228634 -0.0000000000 -0.0000000000
0.67351 -6.7625303579 -0.0000000000 -0.0000000000
0.67361 -6.7610360342 -0.0000000000 -0.0000000000
0.67371 -6.7595398929 -0.0000000000 -0.0000000000
0.67381 -6.7580419347 -0.0000000000 -0.0000000000
0.67391 -6.7565421603 -0.0000000000 -0.0000000000
0.67401 -6.7550405704 -0.0000000000 -0.0000000000
0.67411 -6.7535371657 -0.0000000000 0.0000000000
0.67421 -6.7520319470 -0.0000000000 -0.0000000000
0.67431 -6.7505249148 -0.0000000000 -0.0000000000
0.67441 -6.7490160700 -0.0000000000 -0.0000000000
0.67451 -6.7475054133 -0.0000000000 0.0000000000
0.67461 -6.7459929453 -0.0000000000 -0.0000000000
0.67471 -6.7444786669 -0.0000000000 0.0000000000
0.67481 -6.7429625786 -0.0000000000 0.0000000000
0.67491 -6.7414446814 -0.0000000000 0.0000000000
0.67501 -6.7399249758 -0.0000000000 0.0000000000
0.67511 -6.7384034627 -0.0000000000 0.0000000000
0.67521 -6.7368801427 -0.0000000000 0.0000000000
0.67531 -6.7353550167 -0.0000000000 0.0000000000
0.67541 -6.7338280853 -0.0000000000 0.0000000000
0.67551 -6.7322993493 -0.0000000000 0.0000000000
0.67561 -6.7307688094 -0.0000000000 0.0000000000
0.67571 -6.7292364665 -0.0000000000 0.0000000000
0.67581 -6.7277023211 -0.0000000000 -0.0000000000
0.67591 -6.7261663743 -0.0000000000 0.0000000000
0.67601 -6.7246286265 -0.0000000000 -0.0000000000
0.67611 -6.7230890787 -0.0000000000 0.0000000000
0.67621 -6.7215477317 -0.0000000000 0.0000000000
0.67631 -6.7200045860 -0.0000000000 -0.0000000000
0.67641 -6.7184596427 -0.0000000000 -0.0000000000
0.67651 -6.7169129023 -0.0000000000 0.0000000000
0.67661 -6.7153643657 -0.0000000000 0.0000000000
0.67671 -6.7138140337 -0.0000000000 0.0000000000
0.67681 -6.7122619070 -0.0000000000 -0.0000000000
0.67691 -6.7107079865 -0.0000000000 -0.0000000000
0.67701 -6.7091522729 -0.0000000000 0.0000000000
0.67711 -6.7075947670 -0.0000000000 -0.0000000000
0.67721 -6.7060354696 -0.0000000000 0.0000000000
0.67731 -6.7044743815 -0.0000000000 -0.0000000000
0.67741 -6.7029115034 -0.0000000000 -0.0000000000
0.67751 -6.7013468363 -0.0000000000 -0.0000000000
0.67761 -6.6997803809 -0.0000000000 0.0000000000
0.67771 -6.6982121380 -0.0000000000 -0.0000000000
0.67781 -6.6966421083 -0.0000000000 -0.0000000000
0.67791 -6.6950702928 -0.0000000000 0.0000000000
0.67801 -6.6934966922 -0.0000000000 0.0000000000
0.67811 -6.6919213074 -0.0000000000 -0.0000000000
0.67821 -6.6903441391 -0.0000000000 0.0000000000
0.67831 -6.6887651882 -0.0000000000 0.0000000000
0.67841 -6.6871844555 -0.0000000000 0.0000000000
0.67851 -6.6856019418 -0.0000000000 0.0000000000
0.67861 -6.6840176479 -0.0000000000 0.0000000000
0.67871 -6.6824315748 -0.0000000000 0.0000000000
0.67881 -6.6808437231 -0.0000000000 -0.0000000000
0.67891 -6.6792540938 -0.0000000000 0.0000000000
0.67901 -6.6776626877 -0.0000000000 0.0000000000
0.67911 -6.6760695056 -0.0000000000 0.0000000000
0.67921 -6.6744745483 -0.0000000000 -0.0000000000
0.67931 -6.6728778167 -0.0000000000 -0.0000000000
0.67941 -6.6712793117 -0.0000000000 -0.0000000000
0.67951 -6.6696790341 -0.0000000000 -0.0000000000
0.67961 -6.6680769847 -0.0000000000 -0.0000000000
0.67971 -6.6664731645 -0.0000000000 0.0000000000
0.67981 -6.6648675741 -0.0000000000 0.0000000000
0.67991 -6.6632602146 -0.0000000000 -0.0000000000
0.68001 -6.6616510867 -0.0000000000 0.0000000000
0.68011 -6.6600401914 -0.0000000000 0.0000000000
0.68021 -6.6584275294 -0.0000000000 0.0000000000
0.68031 -6.6568131017 -0.0000000000 0.0000000000
0.68041 -6.6551969091 -0.0000000000 -0.0000000000
0.68051 -6.6535789525 -0.0000000000 -0.0000000000
0.68061 -6.6519592327 -0.0000000000 0.0000000000
0.68071 -6.6503377507 -0.0000000000 -0.0000000000
0.68081 -6.6487145073 -0.0000000000 0.0000000000
0.68091 -6.6470895034 -0.0000000000 0.0000000000
0.68101 -6.6454627398 -0.0000000000 -0.0000000000
0.68111 -6.6438342175 -0.0000000000 0.0000000000
0.68121 -6.6422039372 -0.0000000000 0.0000000000
0.68131 -6.6405719001 -0.0000000000 0.0000000000
0.68141 -6.6389381068 -0.0000000000 0.0000000000
0.68151 -6.6373025582 -0.0000000000 0.0000000000
0.68161 -6.6356652554 -0.0000000000 -0.0000000000
0.68171 -6.6340261992 -0.0000000000 0.0000000000
0.68181 -6.6323853904 -0.0000000000 0.0000000000
0.68191 -6.6307428299 -0.0000000000 0.0000000000
0.68201 -6.6290985188 -0.0000000000 0.0000000000
0.68211 -6.6274524578 -0.0000000000 0.0000000000
0.68221 -6.6258046478 -0.0000000000 0.0000000000
0.68231 -6.6241550898 -0.0000000000 0.0000000000
0.68241 -6.6225037847 -0.0000000000 -0.0000000000
0.68251 -6.6208507334 -0.0000000000 0.0000000000
0.68261 -6.6191959368 -0.0000000000 0.0000000000
0.68271 -6.6175393958 -0.0000000000 0.0000000000
0.68281 -6.6158811113 -0.0000000000 0.0000000000
0.68291 -6.6142210842 -0.0000000000 0.0000000000
0.68301 -6.6125593155 -0.0000000000 0.0000000000
0.68311 -6.6108958060 -0.0000000000 0.0000000000
0.68321 -6.6092305567 -0.0000000000 0.0000000000
0.68331 -6.6075635685 -0.0000000000 0.0000000000
0.68341 -6.6058948424 -0.0000000000 0.0000000000
0.68351 -6.6042243792 -0.0000000000 0.0000000000
0.68361 -6.6025521799 -0.0000000000 0.0000000000
0.68371 -6.6008782453 -0.0000000000 0.0000000000
0.68381 -6.5992025766 -0.0000000000 0.0000000000
0.68391 -6.5975251745 -0.0000000000 0.0000000000
0.68401 -6.5958460399 -0.0000000000 0.0000000000
0.68411 -6.5941651740 -0.0000000000 0.0000000000
0.68421 -6.5924825775 -0.0000000000 0.0000000000
0.68431 -6.5907982514 -0.0000000000 0.0000000000
0.68441 -6.5891121966 -0.0000000000 0.0000000000
0.68451 -6.5874244141 -0.0000000000 0.0000000000
0.68461 -6.5857349048 -0.0000000000 -0.0000000000
0.68471 -6.5840436697 -0.0000000000 -0.0000000000
0.68481 -6.5823507098 -0.0000000000 0.0000000000
0.68491 -6.5806560258 -0.0000000000 0.0000000000
0.68501 -6.5789596189 -0.0000000000 0.0000000000
0.68511 -6.5772614899 -0.0000000000 0.0000000000
0.68521 -6.5755616398 -0.0000000000 0.0000000000
0.68531 -6.5738600696 -0.0000000000 0.0000000000
0.68541 -6.5721567802 -0.0000000000 -0.0000000000
0.68551 -6.5704517725 -0.0000000000 0.0000000000
0.68561 -6.5687450475 -0.0000000000 0.0000000000
0.68571 -6.5670366062 -0.0000000000 0.0000000000
0.68581 -6.5653264495 -0.0000000000 -0.0000000000
0.68591 -6.5636145784 -0.0000000000 0.0000000000
0.68601 -6.5619009939 -0.0000000000 0.0000000000
0.68611 -6.5601856968 -0.0000000000 0.0000000000
0.68621 -6.5584686882 -0.0000000000 0.0000000000
0.68631 -6.5567499690 -0.0000000000 0.0000000000
0.68641 -6.5550295402 -0.0000000000 0.0000000000
0.68651 -6.5533074027 -0.0000000000 0.0000000000
0.68661 -6.5515835576 -0.0000000000 0.0000000000
0.68671 -6.5498580057 -0.0000000000 0.0000000000
0.68681 -6.5481307481 -0.0000000000 0.0000000000
0.68691 -6.5464017857 -0.0000000000 0.0000000000
0.68701 -6.5446711195 -0.0000000000 0.0000000000
0.68711 -6.5429387504 -0.0000000000 -0.0000000000
0.68721 -6.5412046795 -0.0000000000 0.0000000000
0.68731 -6.5394689076 -0.0000000000 0.0000000000
0.68741 -6.5377314359 -0.0000000000 0.0000000000
0.68751 -6.5359922652 -0.0000000000 0.0000000000
0.68761 -6.5342513965 -0.0000000000 -0.0000000000
0.68771 -6.5325088308 -0.0000000000 0.0000000000
0.68781 -6.5307645691 -0.0000000000 0.0000000000
0.68791 -6.5290186124 -0.0000000000 0.0000000000
0.68801 -6.5272709616 -0.0000000000 0.0000000000
0.68811 -6.5255216177 -0.0000000000 -0.0000000000
0.68821 -6.5237705817 -0.0000000000 0.0000000000
0.68831 -6.5220178545 -0.0000000000 -0.0000000000
0.68841 -6.5202634373 -0.0000000000 0.0000000000
0.68851 -6.5185073308 -0.0000000000 0.0000000000
0.68861 -6.5167495362 -0.0000000000 0.0000000000
0.68871 -6.5149900544 -0.0000000000 0.0000000000
0.68881 -6.5132288863 -0.0000000000 0.0000000000
0.68891 -6.5114660330 0.0000000000 0.0000000000
0.68901 -6.5097014955 -0.0000000000 0.0000000000
0.68911 -6.5079352748 -0.0000000000 0.0000000000
0.68921 -6.5061673717 -0.0000000000 0.0000000000
0.68931 -6.5043977874 -0.0000000000 0.0000000000
0.68941 -6.5026265227 -0.0000000000 0.0000000000
0.68951 -6.5008535788 -0.0000000000 -0.0000000000
0.68961 -6.4990789565 -0.0000000000 0.0000000000
0.68971 -6.4973026569 -0.0000000000 0.0000000000
0.68981 -6.4955246810 -0.0000000000 -0.0000000000
0.68991 -6.4937450297 -0.0000000000 0.0000000000
0.69001 -6.4919637040 -0.0000000000 0.0000000000
0.69011 -6.4901807050 -0.0000000000 -0.0000000000
0.69021 -6.4883960336 -0.0000000000 0.0000000000
0.69031 -6.4866096908 -0.0000000000 0.0000000000
0.69041 -6.4848216775 -0.0000000000 0.0000000000
0.69051 -6.4830319949 -0.0000000000 0.0000000000
0.69061 -6.4812406439 0.0000000000 0.0000000000
0.69071 -6.4794476254 0.0000000000 0.0000000000
0.69081 -6.4776529405 -0.0000000000 0.0000000000
0.69091 -6.4758565902 -0.0000000000 0.0000000000
0.69101 -6.4740585754 -0.0000000000 0.0000000000
0.69111 -6.4722588971 0.0000000000 0.0000000000
0.69121 -6.4704575564 0.0000000000 0.0000000000
0.69131 -6.4686545542 -0.0000000000 0.0000000000
0.69141 -6.4668498916 -0.0000000000 0.0000000000
0.69151 -6.4650435695 -0.0000000000 0.0000000000
0.69161 -6.4632355888 0.0000000000 0.0000000000
0.69171 -6.4614259507 0.0000000000 0.0000000000
0.69181 -6.4596146561 -0.0000000000 0.0000000000
0.69191 -6.4578017060 -0.0000000000 0.0000000000
0.69201 -6.4559871013 -0.0000000000 0.0000000000
0.69211 -6.4541708432 0.0000000000 0.0000000000
0.69221 -6.4523529325 -0.0000000000 0.0000000000
0.69231 -6.4505333703 0.0000000000 -0.0000000000
0.69241 -6.4487121575 -0.0000000000 0.0000000000
0.69251 -6.4468892952 0.0000000000 0.0000000000
0.69261 -6.4450647844 -0.0000000000 -0.0000000000
0.69271 -6.4432386260 0.0000000000 0.0000000000
0.69281 -6.4414108210 0.0000000000 0.0000000000
0.69291 -6.4395813705 -0.0000000000 0.0000000000
0.69301 -6.4377502753 0.0000000000 0.0000000000
0.69311 -6.4359175366 0.0000000000 0.0000000000
0.69321 -6.4340831553 0.0000000000 0.0000000000
0.69331 -6.4322471324 -0.0000000000 0.0000000000
0.69341 -6.4304094688 0.0000000000 -0.0000000000
0.69351 -6.4285701657 -0.0000000000 -0.0000000000
0.69361 -6.4267292239 0.0000000000 0.0000000000
0.69371 -6.4248866445 -0.0000000000 -0.0000000000
0.69381 -6.4230424284 0.0000000000 0.0000000000
0.69391 -6.4211965766 0.0000000000 0.0000000000
0.69401 -6.4193490902 -0.0000000000 0.0000000000
0.69411 -6.4174999701 0.0000000000 0.0000000000
0.69421 -6.4156492173 -0.0000000000 0.0000000000
0.69431 -6.4137968328 -0.0000000000 0.0000000000
0.69441 -6.4119428176 0.0000000000 0.0000000000
0.69451 -6.4100871726 0.0000000000 0.0000000000
0.69461 -6.4082298989 0.0000000000 -0.0000000000
0.69471 -6.4063709975 0.0000000000 0.0000000000
0.69481 -6.4045104692 0.0000000000 -0.0000000000
0.69491 -6.4026483152 0.0000000000 0.0000000000
0.69501 -6.4007845364 0.0000000000 0.0000000000
0.69511 -6.3989191337 -0.0000000000 -0.0000000000
0.69521 -6.3970521082 0.0000000000 0.0000000000
0.69531 -6.3951834608 -0.0000000000 -0.0000000000
0.69541 -6.3933131926 0.0000000000 0.0000000000
0.69551 -6.3914413045 -0.0000000000 -0.0000000000
0.69561 -6.3895677974 -0.0000000000 0.0000000000
0.69571 -6.3876926724 0.0000000000 0.0000000000
0.69581 -6.3858159305 0.0000000000 -0.0000000000
0.69591 -6.3839375725 -0.0000000000 -0.0000000000
0.69601 -6.3820575996 -0.0000000000 0.0000000000
0.69611 -6.3801760126 0.0000000000 0.0000000000
0.69621 -6.3782928126 0.0000000000 0.0000000000
0.69631 -6.3764080005 -0.0000000000 0.0000000000
0.69641 -6.3745215773 0.0000000000 0.0000000000
0.69651 -6.3726335439 -0.0000000000 0.0000000000
0.69661 -6.3707439014 0.0000000000 0.0000000000
0.69671 -6.3688526507 -0.0000000000 0.0000000000
0.69681 -6.3669597927 0.0000000000 0.0000000000
0.69691 -6.3650653285 0.0000000000 0.0000000000
0.69701 -6.3631692590 -0.0000000000 0.0000000000
0.69711 -6.3612715852 0.0000000000 0.0000000000
0.69721 -6.3593723080 0.0000000000 -0.0000000000
0.69731 -6.3574714285 -0.0000000000 0.0000000000
0.69741 -6.3555689475 0.0000000000 0.0000000000
0.69751 -6.3536648660 -0.0000000000 0.0000000000
0.69761 -6.3517591850 0.0000000000 -0.0000000000
0.69771 -6.3498519055 0.0000000000 0.0000000000
0.69781 -6.3479430284 -0.0000000000 -0.0000000000
0.69791 -6.3460325546 0.0000000000 0.0000000000
0.69801 -6.3441204852 0.0000000000 0.0000000000
0.69811 -6.3422068210 0.0000000000 0.0000000000
0.69821 -6.3402915631 0.0000000000 -0.0000000000
0.69831 -6.3383747124 0.0000000000 -0.0000000000
0.69841 -6.3364562697 -0.0000000000 0.0000000000
0.69851 -6.3345362362 0.0000000000 0.0000000000
0.69861 -6.3326146127 -0.0000000000 -0.0000000000
0.69871 -6.3306914002 -0.0000000000 0.0000000000
0.69881 -6.3287665995 -0.0000000000 0.0000000000
0.69891 -6.3268402118 0.0000000000 0.0000000000
0.69901 -6.3249122378 0.0000000000 0.0000000000
0.69911 -6.3229826786 -0.0000000000 0.0000000000
0.69921 -6.3210515351 0.0000000000 0.0000000000
0.69931 -6.3191188082 0.0000000000 -0.0000000000
0.69941 -6.3171844989 0.0000000000 0.0000000000
0.69951 -6.3152486081 -0.0000000000 0.0000000000
0.69961 -6.3133111367 -0.0000000000 -0.0000000000
0.69971 -6.3113720856 -0.0000000000 0.0000000000
0.69981 -6.3094314559 -0.0000000000 0.0000000000
0.69991 -6.3074892483 -0.0000000000 0.0000000000
0.70001 -6.3055454639 0.0000000000 0.0000000000
0.70011 -6.3036001036 0.0000000000 -0.0000000000
0.70021 -6.3016531683 0.0000000000 0.0000000000
0.70031 -6.2997046589 0.0000000000 0.0000000000
0.70041 -6.2977545763 0.0000000000 0.0000000000
0.70051 -6.2958029215 0.0000000000 0.0000000000
0.70061 -6.2938496953 -0.0000000000 -0.0000000000
0.70071 -6.2918948987 -0.0000000000 0.0000000000
0.70081 -6.2899385326 -0.0000000000 -0.0000000000
0.70091 -6.2879805980 0.0000000000 0.0000000000
0.70101 -6.2860210956 0.0000000000 0.0000000000
0.70111 -6.2840600265 0.0000000000 0.0000000000
0.70121 -6.2820973915 0.0000000000 0.0000000000
0.70131 -6.2801331915 0.0000000000 0.0000000000
0.70141 -6.2781674275 -0.0000000000 0.0000000000
0.70151 -6.2762001003 -0.0000000000 -0.0000000000
0.70161 -6.2742312109 -0.0000000000 -0.0000000000
0.70171 -6.2722607600 0.0000000000 0.0000000000
0.70181 -6.2702887487 0.0000000000 0.0000000000
0.70191 -6.2683151778 -0.0000000000 0.0000000000
0.70201 -6.2663400482 0.0000000000 0.0000000000
0.70211 -6.2643633608 -0.0000000000 -0.0000000000
0.70221 -6.2623851165 0.0000000000 0.0000000000
0.70231 -6.2604053161 0.0000000000 0.0000000000
0.70241 -6.2584239606 0.0000000000 0.0000000000
0.70251 -6.2564410508 -0.0000000000 0.0000000000
0.70261 -6.2544565876 -0.0000000000 0.0000000000
0.70271 -6.2524705719 -0.0000000000 -0.0000000000
0.70281 -6.2504830045 -0.0000000000 0.0000000000
0.70291 -6.2484938863 0.0000000000 0.0000000000
0.70301 -6.2465032182 -0.0000000000 0.0000000000
0.70311 -6.2445110011 0.0000000000 0.0000000000
0.70321 -6.2425172358 0.0000000000 0.0000000000
0.70331 -6.2405219231 0.0000000000 0.0000000000
0.70341 -6.2385250640 0.0000000000 0.0000000000
0.70351 -6.2365266593 0.0000000000 0.0000000000
0.70361 -6.2345267098 0.0000000000 0.0000000000
0.70371 -6.2325252164 0.0000000000 0.0000000000
0.70381 -6.2305221800 0.0000000000 0.0000000000
0.70391 -6.2285176013 0.0000000000 0.0000000000
0.70401 -6.2265114813 -0.0000000000 0.0000000000
0.70411 -6.2245038208 0.0000000000 0.0000000000
0.70421 -6.2224946206 -0.0000000000 0.0000000000
0.70431 -6.2204838815 -0.0000000000 0.0000000000
0.70441 -6.2184716045 -0.0000000000 0.0000000000
0.70451 -6.2164577903 -0.0000000000 0.0000000000
0.70461 -6.2144424397 -0.0000000000 -0.0000000000
0.70471 -6.2124255536 -0.0000000000 0.0000000000
0.70481 -6.2104071328 -0.0000000000 0.0000000000
0.70491 -6.2083871782 -0.0000000000 0.0000000000
0.70501 -6.2063656905 -0.0000000000 0.0000000000
0.70511 -6.2043426705 -0.0000000000 0.0000000000
0.70521 -6.2023181192 -0.0000000000 -0.0000000000
0.70531 -6.2002920372 -0.0000000000 0.0000000000
0.70541 -6.1982644254 -0.0000000000 0.0000000000
0.70551 -6.1962352847 -0.0000000000 -0.0000000000
0.70561 -6.1942046157 -0.0000000000 0.0000000000
0.70571 -6.1921724194 -0.0000000000 0.0000000000
0.70581 -6.1901386965 -0.0000000000 -0.0000000000
0.70591 -6.1881034477 -0.0000000000 -0.0000000000
0.70601 -6.1860666740 -0.0000000000 0.0000000000
0.70611 -6.1840283760 -0.0000000000 0.0000000000
0.70621 -6.1819885547 -0.0000000000 0.0000000000
0.70631 -6.1799472107 -0.0000000000 -0.0000000000
0.70641 -6.1779043448 -0.0000000000 0.0000000000
0.70651 -6.1758599578 -0.0000000000 0.0000000000
0.70661 -6.1738140505 -0.0000000000 0.0000000000
0.70671 -6.1717666237 -0.0000000000 -0.0000000000
0.70681 -6.1697176781 -0.0000000000 0.0000000000
0.70691 -6.1676672146 -0.0000000000 0.0000000000
0.70701 -6.1656152337 -0.0000000000 0.0000000000
0.70711 -6.1635617364 -0.0000000000 0.0000000000
0.70721 -6.1615067234 0.0000000000 0.0000000000
0.70731 -6.1594501954 -0.0000000000 0.0000000000
0.70741 -6.1573921532 -0.0000000000 0.0000000000
0.70751 -6.1553325976 -0.0000000000 0.0000000000
0.70761 -6.1532715292 -0.0000000000 0.0000000000
0.70771 -6.1512089488 -0.0000000000 0.0000000000
0.70781 -6.1491448572 -0.0000000000 0.0000000000
0.70791 -6.1470792551 -0.0000000000 0.0000000000
0.70801 -6.1450121432 -0.0000000000 0.0000000000
0.70811 -6.1429435223 -0.0000000000 0.0000000000
0.70821 -6.1408733930 -0.0000000000 0.0000000000
0.70831 -6.1388017562 -0.0000000000 0.0000000000
0.70841 -6.1367286125 -0.0000000000 0.0000000000
0.70851 -6.1346539626 -0.0000000000 -0.0000000000
0.70861 -6.1325778073 -0.0000000000 0.0000000000
0.70871 -6.1305001473 -0.0000000000 0.0000000000
0.70881 -6.1284209832 -0.0000000000 -0.0000000000
0.70891 -6.1263403158 -0.0000000000 -0.0000000000
0.70901 -6.1242581458 -0.0000000000 -0.0000000000
0.70911 -6.1221744739 -0.0000000000 -0.0000000000
0.70921 -6.1200893007 -0.0000000000 -0.0000000000
0.70931 -6.1180026270 -0.0000000000 -0.0000000000
0.70941 -6.1159144535 -0.0000000000 0.0000000000
0.70951 -6.1138247807 -0.0000000000 -0.0000000000
0.70961 -6.1117336095 -0.0000000000 -0.0000000000
0.70971 -6.1096409405 -0.0000000000 0.0000000000
0.70981 -6.1075467743 -0.0000000000 0.0000000000
0.70991 -6.1054511116 -0.0000000000 0.0000000000
0.71001 -6.1033539532 -0.0000000000 0.0000000000
0.71011 -6.1012552996 -0.0000000000 0.0000000000
0.71021 -6.0991551515 -0.0000000000 0.0000000000
0.71031 -6.0970535096 -0.0000000000 -0.0000000000
0.71041 -6.0949503745 -0.0000000000 -0.0000000000
0.71051 -6.0928457469 -0.0000000000 -0.0000000000
0.71061 -6.0907396274 -0.0000000000 -0.0000000000
0.71071 -6.0886320166 -0.0000000000 0.0000000000
0.71081 -6.0865229153 -0.0000000000 0.0000000000
0.71091 -6.0844123240 -0.0000000000 0.0000000000
0.71101 -6.0823002433 -0.0000000000 -0.0000000000
0.71111 -6.0801866740 -0.0000000000 0.0000000000
0.71121 -6.0780716165 -0.0000000000 0.0000000000
0.71131 -6.0759550716 -0.0000000000 0.0000000000
0.71141 -6.0738370399 -0.0000000000 -0.0000000000
0.71151 -6.0717175218 -0.0000000000 -0.0000000000
0.71161 -6.0695965182 -0.0000000000 0.0000000000
0.71171 -6.0674740295 -0.0000000000 0.0000000000
0.71181 -6.0653500564 -0.0000000000 -0.0000000000
0.71191 -6.0632245995 -0.0000000000 0.0000000000
0.71201 -6.0610976593 -0.0000000000 -0.0000000000
0.71211 -6.0589692365 -0.0000000000 -0.0000000000
0.71221 -6.0568393316 -0.0000000000 0.0000000000
0.71231 -6.0547079453 -0.0000000000 0.0000000000
0.71241 -6.0525750780 -0.0000000000 -0.0000000000
0.71251 -6.0504407304 -0.0000000000 -0.0000000000
0.71261 -6.0483049031 -0.0000000000 -0.0000000000
0.71271 -6.0461675965 -0.0000000000 0.0000000000
0.71281 -6.0440288114 -0.0000000000 -0.0000000000
0.71291 -6.0418885481 -0.0000000000 -0.0000000000
0.71301 -6.0397468074 -0.0000000000 0.0000000000
0.71311 -6.0376035896 -0.0000000000 0.0000000000
0.71321 -6.0354588955 -0.0000000000 0.0000000000
0.71331 -6.0333127255 -0.0000000000 0.0000000000
0.71341 -6.0311650801 -0.0000000000 0.0000000000
0.71351 -6.0290159600 -0.0000000000 0.0000000000
0.71361 -6.0268653655 -0.0000000000 -0.0000000000
0.71371 -6.0247132974 -0.0000000000 0.0000000000
0.71381 -6.0225597560 -0.0000000000 -0.0000000000
0.71391 -6.0204047419 -0.0000000000 0.0000000000
0.71401 -6.0182482556 -0.0000000000 -0.0000000000
0.71411 -6.0160902976 -0.0000000000 0.0000000000
0.71421 -6.0139308684 -0.0000000000 0.0000000000
0.71431 -6.0117699686 -0.0000000000 0.0000000000
0.71441 -6.0096075986 -0.0000000000 -0.0000000000
0.71451 -6.0074437589 -0.0000000000 -0.0000000000
0.71461 -6.0052784501 -0.0000000000 0.0000000000
0.71471 -6.0031116725 -0.0000000000 0.0000000000
0.71481 -6.0009434267 -0.0000000000 0.0000000000
0.71491 -5.9987737132 -0.0000000000 -0.0000000000
0.71501 -5.9966025323 -0.0000000000 0.0000000000
0.71511 -5.9944298847 -0.0000000000 0.0000000000
0.71521 -5.9922557708 -0.0000000000 0.0000000000
0.71531 -5.9900801909 -0.0000000000 0.0000000000
0.71541 -5.9879031456 -0.0000000000 -0.0000000000
0.71551 -5.9857246354 -0.0000000000 -0.0000000000
0.71561 -5.9835446606 -0.0000000000 -0.0000000000
0.71571 -5.9813632218 -0.0000000000 0.0000000000
0.71581 -5.9791803193 -0.0000000000 0.0000000000
0.71591 -5.9769959536 -0.0000000000 -0.0000000000
0.71601 -5.9748101251 -0.0000000000 0.0000000000
0.71611 -5.9726228343 -0.0000000000 0.0000000000
0.71621 -5.9704340815 -0.0000000000 0.0000000000
0.71631 -5.9682438672 -0.0000000000 -0.0000000000
0.71641 -5.9660521918 -0.0000000000 0.0000000000
0.71651 -5.9638590558 -0.0000000000 0.0000000000
0.71661 -5.9616644594 -0.0000000000 -0.0000000000
0.71671 -5.9594684031 -0.0000000000 -0.0000000000
0.71681 -5.9572708874 -0.0000000000 -0.0000000000
0.71691 -5.9550719125 -0.0000000000 -0.0000000000
0.71701 -5.9528714789 -0.0000000000 -0.0000000000
0.71711 -5.9506695870 -0.0000000000 -0.0000000000
0.71721 -5.9484662371 -0.0000000000 0.0000000000
0.71731 -5.9462614296 -0.0000000000 -0.0000000000
0.71741 -5.9440551649 -0.0000000000 0.0000000000
0.71751 -5.9418474433 -0.0000000000 -0.0000000000
0.71761 -5.9396382653 -0.0000000000 -0.0000000000
0.71771 -5.9374276311 -0.0000000000 0.0000000000
0.71781 -5.9352155411 -0.0000000000 0.0000000000
0.71791 -5.9330019956 -0.0000000000 0.0000000000
0.71801 -5.9307869951 -0.0000000000 -0.0000000000
0.71811 -5.9285705398 -0.0000000000 0.0000000000
0.71821 -5.9263526300 -0.0000000000 0.0000000000
0.71831 -5.9241332661 -0.0000000000 0.0000000000
0.71841 -5.9219124485 -0.0000000000 0.0000000000
0.71851 -5.9196901773 -0.0000000000 0.0000000000
0.71861 -5.9174664530 -0.0000000000 -0.0000000000
0.71871 -5.9152412759 -0.0000000000 -0.0000000000
0.71881 -5.9130146461 -0.0000000000 -0.0000000000
0.71891 -5.9107865642 -0.0000000000 -0.0000000000
0.71901 -5.9085570303 -0.0000000000 0.0000000000
0.71911 -5.9063260447 -0.0000000000 0.0000000000
0.71921 -5.9040936078 -0.0000000000 -0.0000000000
0.71931 -5.9018597197 -0.0000000000 0.0000000000
0.71941 -5.8996243808 -0.0000000000 0.0000000000
0.71951 -5.8973875914 -0.0000000000 0.0000000000
0.71961 -5.8951493517 -0.0000000000 -0.0000000000
0.71971 -5.8929096619 -0.0000000000 0.0000000000
0.71981 -5.8906685224 -0.0000000000 -0.0000000000
0.71991 -5.8884259334 -0.0000000000 0.0000000000
0.72001 -5.8861818951 -0.0000000000 0.0000000000
0.72011 -5.8839364078 -0.0000000000 0.0000000000
0.72021 -5.8816894716 -0.0000000000 -0.0000000000
0.72031 -5.8794410869 -0.0000000000 0.0000000000
0.72041 -5.8771912539 -0.0000000000 -0.0000000000
0.72051 -5.8749399728 -0.0000000000 0.0000000000
0.72061 -5.8726872438 -0.0000000000 0.0000000000
0.72071 -5.8704330671 -0.0000000000 -0.0000000000
0.72081 -5.8681774430 -0.0000000000 0.0000000000
0.72091 -5.8659203715 -0.0000000000 0.0000000000
0.72101 -5.8636618530 -0.0000000000 -0.0000000000
0.72111 -5.8614018877 -0.0000000000 -0.0000000000
0.72121 -5.8591404756 -0.0000000000 0.0000000000
0.72131 -5.8568776171 -0.0000000000 -0.0000000000
0.72141 -5.8546133122 -0.0000000000 0.0000000000
0.72151 -5.8523475612 -0.0000000000 0.0000000000
0.72161 -5.8500803642 -0.0000000000 0.0000000000
0.72171 -5.8478117214 -0.0000000000 -0.0000000000
0.72181 -5.8455416330 -0.0000000000 0.0000000000
0.72191 -5.8432700990 -0.0000000000 0.0000000000
0.72201 -5.8409971197 -0.0000000000 0.0000000000
0.72211 -5.8387226952 -0.0000000000 0.0000000000
0.72221 -5.8364468256 -0.0000000000 0.0000000000
0.72231 -5.8341695111 -0.0000000000 0.0000000000
0.72241 -5.8318907517 -0.0000000000 -0.0000000000
0.72251 -5.8296105477 -0.0000000000 0.0000000000
0.72261 -5.8273288992 -0.0000000000 0.0000000000
0.72271 -5.8250458062 -0.0000000000 0.0000000000
0.72281 -5.8227612688 -0.0000000000 -0.0000000000
0.72291 -5.8204752872 -0.0000000000 -0.0000000000
0.72301 -5.8181878615 -0.0000000000 0.0000000000
0.72311 -5.8158989917 -0.0000000000 0.0000000000
0.72321 -5.8136086780 -0.0000000000 0.0000000000
0.72331 -5.8113169205 -0.0000000000 -0.0000000000
0.72341 -5.8090237191 -0.0000000000 0.0000000000
0.72351 -5.8067290740 -0.0000000000 0.0000000000
0.72361 -5.8044329853 -0.0000000000 0.0000000000
0.72371 -5.8021354530 -0.0000000000 0.0000000000
0.72381 -5.7998364771 -0.0000000000 0.0000000000
0.72391 -5.7975360578 -0.0000000000 0.0000000000
0.72401 -5.7952341951 -0.0000000000 0.0000000000
0.72411 -5.7929308890 -0.0000000000 0.0000000000
0.72421 -5.7906261395 -0.0000000000 0.0000000000
0.72431 -5.7883199468 -0.0000000000 0.0000000000
0.72441 -5.7860123107 -0.0000000000 0.0000000000
0.72451 -5.7837032314 -0.0000000000 0.0000000000
0.72461 -5.7813927089 -0.0000000000 0.0000000000
0.72471 -5.7790807431 -0.0000000000 0.0000000000
0.72481 -5.7767673341 -0.0000000000 -0.0000000000
0.72491 -5.7744524818 -0.0000000000 0.0000000000
0.72501 -5.7721361864 -0.0000000000 0.0000000000
0.72511 -5.7698184477 -0.0000000000 -0.0000000000
0.72521 -5.7674992657 -0.0000000000 0.0000000000
0.72531 -5.7651786405 -0.0000000000 -0.0000000000
0.72541 -5.7628565720 -0.0000000000 0.0000000000
0.72551 -5.7605330602 -0.0000000000 -0.0000000000
0.72561 -5.7582081050 -0.0000000000 -0.0000000000
0.72571 -5.7558817064 -0.0000000000 -0.0000000000
0.72581 -5.7535538643 -0.0000000000 0.0000000000
0.72591 -5.7512245788 -0.0000000000 -0.0000000000
0.72601 -5.7488938497 -0.0000000000 0.0000000000
0.72611 -5.7465616770 -0.0000000000 0.0000000000
0.72621 -5.7442280606 -0.0000000000 0.0000000000
0.72631 -5.7418930005 -0.0000000000 -0.0000000000
0.72641 -5.7395564965 -0.0000000000 -0.0000000000
0.72651 -5.7372185486 -0.0000000000 0.0000000000
0.72661 -5.7348791567 -0.0000000000 -0.0000000000
0.72671 -5.7325383207 -0.0000000000 -0.0000000000
0.72681 -5.7301960406 -0.0000000000 0.0000000000
0.72691 -5.7278523161 -0.0000000000 -0.0000000000
0.72701 -5.7255071472 -0.0000000000 -0.0000000000
0.72711 -5.7231605338 -0.0000000000 -0.0000000000
0.72721 -5.7208124758 -0.0000000000 -0.0000000000
0.72731 -5.7184629730 -0.0000000000 -0.0000000000
0.72741 -5.7161120253 -0.0000000000 -0.0000000000
0.72751 -5.7137596325 -0.0000000000 -0.0000000000
0.72761 -5.7114057946 -0.0000000000 -0.0000000000
0.72771 -5.7090505114 -0.0000000000 -0.0000000000
0.72781 -5.7066937827 -0.0000000000 -0.0000000000
0.72791 -5.7043356084 -0.0000000000 -0.0000000000
0.72801 -5.7019759882 -0.0000000000 -0.0000000000
0.72811 -5.6996149221 -0.0000000000 -0.0000000000
0.72821 -5.6972524099 -0.0000000000 -0.0000000000
0.72831 -5.6948884514 -0.0000000000 -0.0000000000
0.72841 -5.6925230463 -0.0000000000 -0.0000000000
0.72851 -5.6901561946 -0.0000000000 -0.0000000000
0.72861 -5.6877878960 -0.0000000000 -0.0000000000
0.72871 -5.6854181503 -0.0000000000 -0.0000000000
0.72881 -5.6830469573 -0.0000000000 -0.0000000000
0.72891 -5.6806743168 -0.0000000000 -0.0000000000
0.72901 -5.6783002286 -0.0000000000 -0.0000000000
0.72911 -5.6759246924 -0.0000000000 -0.0000000000
0.72921 -5.6735477080 -0.0000000000 -0.0000000000
0.72931 -5.6711692753 -0.0000000000 -0.0000000000
0.72941 -5.6687893939 -0.0000000000 -0.0000000000
0.72951 -5.6664080636 -0.0000000000 -0.0000000000
0.72961 -5.6640252842 -0.0000000000 -0.0000000000
0.72971 -5.6616410554 -0.0000000000 -0.0000000000
0.72981 -5.6592553769 -0.0000000000 -0.0000000000
0.72991 -5.6568682485 -0.0000000000 -0.0000000000
0.73001 -5.6544796699 -0.0000000000 -0.0000000000
0.73011 -5.6520896408 -0.0000000000 -0.0000000000
0.73021 -5.6496981610 -0.0000000000 -0.0000000000
0.73031 -5.6473052302 -0.0000000000 -0.0000000000
0.73041 -5.6449108480 -0.0000000000 -0.0000000000
0.73051 -5.6425150141 -0.0000000000 -0.0000000000
0.73061 -5.6401177284 -0.0000000000 -0.0000000000
0.73071 -5.6377189903 -0.0000000000 -0.0000000000
0.73081 -5.6353187997 -0.0000000000 -0.0000000000
0.73091 -5.6329171562 -0.0000000000 -0.0000000000
0.73101 -5.6305140595 -0.0000000000 -0.0000000000
0.73111 -5.6281095093 -0.0000000000 -0.0000000000
0.73121 -5.6257035051 -0.0000000000 -0.0000000000
0.73131 -5.6232960467 -0.0000000000 -0.0000000000
0.73141 -5.6208871338 -0.0000000000 -0.0000000000
0.73151 -5.6184767659 -0.0000000000 -0.0000000000
0.73161 -5.6160649427 -0.0000000000 -0.0000000000
0.73171 -5.6136516638 -0.0000000000 -0.0000000000
0.73181 -5.6112369289 -0.0000000000 -0.0000000000
0.73191 -5.6088207376 -0.0000000000 0.0000000000
0.73201 -5.6064030895 -0.0000000000 -0.0000000000
0.73211 -5.6039839842 -0.0000000000 -0.0000000000
0.73221 -5.6015634214 -0.0000000000 -0.0000000000
0.73231 -5.5991414005 -0.0000000000 -0.0000000000
0.73241 -5.5967179213 -0.0000000000 -0.0000000000
0.73251 -5.5942929833 -0.0000000000 -0.0000000000
0.73261 -5.5918665861 -0.0000000000 -0.0000000000
0.73271 -5.5894387292 -0.0000000000 -0.0000000000
0.73281 -5.5870094123 -0.0000000000 0.0000000000
0.73291 -5.5845786349 -0.0000000000 -0.0000000000
0.73301 -5.5821463966 -0.0000000000 -0.0000000000
0.73311 -5.5797126969 -0.0000000000 -0.0000000000
0.73321 -5.5772775353 -0.0000000000 -0.0000000000
0.73331 -5.5748409115 -0.0000000000 -0.0000000000
0.73341 -5.5724028250 -0.0000000000 -0.0000000000
0.73351 -5.5699632752 -0.0000000000 -0.0000000000
0.73361 -5.5675222618 -0.0000000000 -0.0000000000
0.73371 -5.5650797842 -0.0000000000 -0.0000000000
0.73381 -5.5626358419 -0.0000000000 -0.0000000000
0.73391 -5.5601904345 -0.0000000000 -0.0000000000
0.73401 -5.5577435615 -0.0000000000 -0.0000000000
0.73411 -5.5552952224 -0.0000000000 -0.0000000000
0.73421 -5.5528454167 -0.0000000000 -0.0000000000
0.73431 -5.5503941438 -0.0000000000 -0.0000000000
0.73441 -5.5479414032 -0.0000000000 -0.0000000000
0.73451 -5.5454871944 -0.0000000000 -0.0000000000
0.73461 -5.5430315169 -0.0000000000 -0.0000000000
0.73471 -5.5405743702 -0.0000000000 -0.0000000000
0.73481 -5.5381157537 -0.0000000000 0.0000000000
0.73491 -5.5356556668 -0.0000000000 -0.0000000000
0.73501 -5.5331941091 -0.0000000000 -0.0000000000
0.73511 -5.5307310799 -0.0000000000 -0.0000000000
0.73521 -5.5282665787 -0.0000000000 -0.0000000000
0.73531 -5.5258006049 -0.0000000000 -0.0000000000
0.73541 -5.5233331580 -0.0000000000 -0.0000000000
0.73551 -5.5208642374 -0.0000000000 0.0000000000
0.73561 -5.5183938424 -0.0000000000 -0.0000000000
0.73571 -5.5159219725 -0.0000000000 0.0000000000
0.73581 -5.5134486271 -0.0000000000 0.0000000000
0.73591 -5.5109738056 -0.0000000000 -0.0000000000
0.73601 -5.5084975074 -0.0000000000 -0.0000000000
0.73611 -5.5060197318 -0.0000000000 -0.0000000000
0.73621 -5.5035404783 -0.0000000000 0.0000000000
0.73631 -5.5010597462 -0.0000000000 0.0000000000
0.73641 -5.4985775349 -0.0000000000 -0.0000000000
0.73651 -5.4960938438 -0.0000000000 -0.0000000000
0.73661 -5.4936086721 -0.0000000000 -0.0000000000
0.73671 -5.4911220194 -0.0000000000 -0.0000000000
0.73681 -5.4886338848 -0.0000000000 -0.0000000000
0.73691 -5.4861442678 -0.0000000000 -0.0000000000
0.73701 -5.4836531676 -0.0000000000 -0.0000000000
0.73711 -5.4811605837 -0.0000000000 -0.0000000000
0.73721 -5.4786665153 -0.0000000000 -0.0000000000
0.73731 -5.4761709618 -0.0000000000 -0.0000000000
0.73741 -5.4736739224 -0.0000000000 -0.0000000000
0.73751 -5.4711753965 -0.0000000000 -0.0000000000
0.73761 -5.4686753833 -0.0000000000 -0.0000000000
0.73771 -5.4661738822 -0.0000000000 -0.0000000000
0.73781 -5.4636708925 -0.0000000000 0.0000000000
0.73791 -5.4611664134 -0.0000000000 -0.0000000000
0.73801 -5.4586604441 -0.0000000000 -0.0000000000
0.73811 -5.4561529841 -0.0000000000 -0.0000000000
0.73821 -5.4536440325 -0.0000000000 -0.0000000000
0.73831 -5.4511335887 -0.0000000000 -0.0000000000
0.73841 -5.4486216517 -0.0000000000 -0.0000000000
0.73851 -5.4461082210 -0.0000000000 -0.0000000000
0.73861 -5.4435932958 -0.0000000000 -0.0000000000
0.73871 -5.4410768752 -0.0000000000 -0.0000000000
0.73881 -5.4385589585 -0.0000000000 0.0000000000
0.73891 -5.4360395450 -0.0000000000 -0.0000000000
0.73901 -5.4335186338 -0.0000000000 -0.0000000000
0.73911 -5.4309962242 -0.0000000000 -0.0000000000
0.73921 -5.4284723154 -0.0000000000 -0.0000000000
0.73931 -5.4259469066 -0.0000000000 -0.0000000000
0.73941 -5.4234199969 -0.0000000000 -0.0000000000
0.73951 -5.4208915856 -0.0000000000 -0.0000000000
0.73961 -5.4183616719 -0.0000000000 -0.0000000000
0.73971 -5.4158302549 -0.0000000000 -0.0000000000
0.73981 -5.4132973338 -0.0000000000 0.0000000000
0.73991 -5.4107629078 -0.0000000000 -0.0000000000
0.74001 -5.4082269760 -0.0000000000 -0.0000000000
0.74011 -5.4056895376 -0.0000000000 -0.0000000000
0.74021 -5.4031505918 -0.0000000000 -0.0000000000
0.74031 -5.4006101376 -0.0000000000 0.0000000000
0.74041 -5.3980681742 -0.0000000000 0.0000000000
0.74051 -5.3955247008 -0.0000000000 -0.0000000000
0.74061 -5.3929797165 -0.0000000000 -0.0000000000
0.74071 -5.3904332204 -0.0000000000 -0.0000000000
0.74081 -5.3878852116 -0.0000000000 -0.0000000000
0.74091 -5.3853356892 -0.0000000000 0.0000000000
0.74101 -5.3827846524 -0.0000000000 -0.0000000000
0.74111 -5.3802321001 -0.0000000000 -0.0000000000
0.74121 -5.3776780316 -0.0000000000 -0.0000000000
0.74131 -5.3751224459 -0.0000000000 0.0000000000
0.74141 -5.3725653421 -0.0000000000 0.0000000000
0.74151 -5.3700067192 -0.0000000000 -0.0000000000
0.74161 -5.3674465764 -0.0000000000 -0.0000000000
0.74171 -5.3648849127 -0.0000000000 -0.0000000000
0.74181 -5.3623217271 -0.0000000000 0.0000000000
0.74191 -5.3597570187 -0.0000000000 0.0000000000
0.74201 -5.3571907865 -0.0000000000 -0.0000000000
0.74211 -5.3546230296 -0.0000000000 0.0000000000
0.74221 -5.3520537471 -0.0000000000 0.0000000000
0.74231 -5.3494829379 -0.0000000000 -0.0000000000
0.74241 -5.3469106010 -0.0000000000 0.0000000000
0.74251 -5.3443367355 -0.0000000000 -0.0000000000
0.74261 -5.3417613405 -0.0000000000 -0.0000000000
0.74271 -5.3391844148 -0.0000000000 -0.0000000000
0.74281 -5.3366059575 -0.0000000000 0.0000000000
0.74291 -5.3340259676 -0.0000000000 0.0000000000
0.74301 -5.3314444440 -0.0000000000 0.0000000000
0.74311 -5.3288613858 0.0000000000 0.0000000000
0.74321 -5.3262767920 0.0000000000 0.0000000000
0.74331 -5.3236906614 0.0000000000 0.0000000000
0.74341 -5.3211029931 0.0000000000 0.0000000000
0.74351 -5.3185137861 0.0000000000 0.0000000000
0.74361 -5.3159230392 0.0000000000 0.0000000000
0.74371 -5.3133307514 0.0000000000 0.0000000000
0.74381 -5.3107369217 0.0000000000 0.0000000000
0.74391 -5.3081415489 0.0000000000 0.0000000000
0.74401 -5.3055446321 0.0000000000 0.0000000000
0.74411 -5.3029461701 0.0000000000 0.0000000000
0.74421 -5.3003461619 0.0000000000 0.0000000000
0.74431 -5.2977446064 0.0000000000 0.0000000000
0.74441 -5.2951415024 0.0000000000 0.0000000000
0.74451 -5.2925368489 0.0000000000 0.0000000000
0.74461 -5.2899306448 0.0000000000 0.0000000000
0.74471 -5.2873228889 0.0000000000 0.0000000000
0.74481 -5.2847135801 0.0000000000 0.0000000000
0.74491 -5.2821027174 0.0000000000 0.0000000000
0.74501 -5.2794902995 0.0000000000 0.0000000000
0.74511 -5.2768763254 0.0000000000 0.0000000000
0.74521 -5.2742607939 0.0000000000 0.0000000000
0.74531 -5.2716437038 0.0000000000 -0.0000000000
0.74541 -5.2690250540 0.0000000000 0.0000000000
0.74551 -5.2664048434 0.0000000000 0.0000000000
0.74561 -5.2637830707 0.0000000000 0.0000000000
0.74571 -5.2611597349 0.0000000000 0.0000000000
0.74581 -5.2585348346 0.0000000000 0.0000000000
0.74591 -5.2559083688 0.0000000000 0.0000000000
0.74601 -5.2532803363 0.0000000000 0.0000000000
0.74611 -5.2506507358 0.0000000000 0.0000000000
0.74621 -5.2480195662 0.0000000000 -0.0000000000
0.74631 -5.2453868262 0.0000000000 -0.0000000000
0.74641 -5.2427525146 0.0000000000 0.0000000000
0.74651 -5.2401166302 0.0000000000 0.0000000000
0.74661 -5.2374791719 0.0000000000 0.0000000000
0.74671 -5.2348401383 0.0000000000 0.0000000000
0.74681 -5.2321995282 0.0000000000 0.0000000000
0.74691 -5.2295573404 0.0000000000 -0.0000000000
0.74701 -5.2269135736 0.0000000000 0.0000000000
0.74711 -5.2242682266 0.0000000000 0.0000000000
0.74721 -5.2216212981 0.0000000000 0.0000000000
0.74731 -5.2189727869 0.0000000000 -0.0000000000
0.74741 -5.2163226916 0.0000000000 0.0000000000
0.74751 -5.2136710111 0.0000000000 0.0000000000
0.74761 -5.2110177439 0.0000000000 0.0000000000
0.74771 -5.2083628889 0.0000000000 0.0000000000
0.74781 -5.2057064447 0.0000000000 0.0000000000
0.74791 -5.2030484101 0.0000000000 0.0000000000
0.74801 -5.2003887836 0.0000000000 0.0000000000
0.74811 -5.1977275641 0.0000000000 0.0000000000
0.74821 -5.1950647501 0.0000000000 0.0000000000
0.74831 -5.1924003404 0.0000000000 0.0000000000
0.74841 -5.1897343337 0.0000000000 -0.0000000000
0.74851 -5.1870667285 0.0000000000 0.0000000000
0.74861 -5.1843975236 0.0000000000 0.0000000000
0.74871 -5.1817267175 0.0000000000 0.0000000000
0.74881 -5.1790543091 0.0000000000 0.0000000000
0.74891 -5.1763802967 0.0000000000 0.0000000000
0.74901 -5.1737046792 0.0000000000 0.0000000000
0.74911 -5.1710274552 0.0000000000 -0.0000000000
0.74921 -5.1683486232 0.0000000000 -0.0000000000
0.74931 -5.1656681818 0.0000000000 0.0000000000
0.74941 -5.1629861298 0.0000000000 0.0000000000
0.74951 -5.1603024656 0.0000000000 0.0000000000
0.74961 -5.1576171880 0.0000000000 0.0000000000
0.74971 -5.1549302953 0.0000000000 0.0000000000
0.74981 -5.1522417864 0.0000000000 -0.0000000000
0.74991 -5.1495516597 0.0000000000 0.0000000000
0.75001 -5.1468599138 0.0000000000 0.0000000000
0.75011 -5.1441665473 0.0000000000 0.0000000000
0.75021 -5.1414715587 0.0000000000 0.0000000000
0.75031 -5.1387749466 0.0000000000 -0.0000000000
0.75041 -5.1360767095 0.0000000000 0.0000000000
0.75051 -5.1333768460 0.0000000000 0.0000000000
0.75061 -5.1306753547 0.0000000000 -0.0000000000
0.75071 -5.1279722340 -0.0000000000 -0.0000000000
0.75081 -5.1252674824 -0.0000000000 -0.0000000000
0.75091 -5.1225610986 -0.0000000000 -0.0000000000
0.75101 -5.1198530810 -0.0000000000 -0.0000000000
0.75111 -5.1171434280 -0.0000000000 -0.0000000000
0.75121 -5.1144321383 -0.0000000000 -0.0000000000
0.75131 -5.1117192103 -0.0000000000 -0.0000000000
0.75141 -5.1090046425 -0.0000000000 -0.0000000000
0.75151 -5.1062884334 -0.0000000000 -0.0000000000
0.75161 -5.1035705814 -0.0000000000 -0.0000000000
0.75171 -5.1008510851 -0.0000000000 -0.0000000000
0.75181 -5.0981299429 -0.0000000000 -0.0000000000
0.75191 -5.0954071532 -0.0000000000 0.0000000000
0.75201 -5.0926827145 -0.0000000000 -0.0000000000
0.75211 -5.0899566252 -0.0000000000 -0.0000000000
0.75221 -5.0872288838 -0.0000000000 -0.0000000000
0.75231 -5.0844994888 -0.0000000000 -0.0000000000
0.75241 -5.0817684385 -0.0000000000 -0.0000000000
0.75251 -5.0790357314 -0.0000000000 -0.0000000000
0.75261 -5.0763013658 -0.0000000000 -0.0000000000
0.75271 -5.0735653403 -0.0000000000 0.0000000000
0.75281 -5.0708276532 -0.0000000000 0.0000000000
0.75291 -5.0680883028 -0.0000000000 -0.0000000000
0.75301 -5.0653472877 -0.0000000000 -0.0000000000
0.75311 -5.0626046061 -0.0000000000 -0.0000000000
0.75321 -5.0598602565 -0.0000000000 -0.0000000000
0.75331 -5.0571142372 -0.0000000000 0.0000000000
0.75341 -5.0543665466 -0.0000000000 0.0000000000
0.75351 -5.0516171831 -0.0000000000 0.0000000000
0.75361 -5.0488661450 -0.0000000000 -0.0000000000
0.75371 -5.0461134306 -0.0000000000 -0.0000000000
0.75381 -5.0433590384 -0.0000000000 -0.0000000000
0.75391 -5.0406029666 -0.0000000000 -0.0000000000
0.75401 -5.0378452135 -0.0000000000 -0.0000000000
0.75411 -5.0350857776 -0.0000000000 0.0000000000
0.75421 -5.0323246570 -0.0000000000 -0.0000000000
0.75431 -5.0295618502 -0.0000000000 -0.0000000000
0.75441 -5.0267973555 -0.0000000000 -0.0000000000
0.75451 -5.0240311710 -0.0000000000 -0.0000000000
0.75461 -5.0212632952 -0.0000000000 -0.0000000000
0.75471 -5.0184937263 -0.0000000000 0.0000000000
0.75481 -5.0157224626 -0.0000000000 -0.0000000000
0.75491 -5.0129495024 -0.0000000000 0.0000000000
0.75501 -5.0101748439 -0.0000000000 0.0000000000
0.75511 -5.0073984854 0.0000000000 0.0000000000
0.75521 -5.0046204251 0.0000000000 0.0000000000
0.75531 -5.0018406614 0.0000000000 0.0000000000
0.75541 -4.9990591924 -0.0000000000 -0.0000000000
0.75551 -4.9962760164 0.0000000000 0.0000000000
0.75561 -4.9934911317 0.0000000000 0.0000000000
0.75571 -4.9907045364 0.0000000000 0.0000000000
0.75581 -4.9879162287 0.0000000000 -0.0000000000
0.75591 -4.9851262070 -0.0000000000 0.0000000000
0.75601 -4.9823344693 0.0000000000 -0.0000000000
0.75611 -4.9795410140 -0.0000000000 -0.0000000000
0.75621 -4.9767458391 -0.0000000000 0.0000000000
0.75631 -4.9739489429 0.0000000000 -0.0000000000
0.75641 -4.9711503235 0.0000000000 0.0000000000
0.75651 -4.9683499792 -0.0000000000 -0.0000000000
0.75661 -4.9655479081 0.0000000000 0.0000000000
0.75671 -4.9627441083 -0.0000000000 0.0000000000
0.75681 -4.9599385781 0.0000000000 0.0000000000
0.75691 -4.9571313155 -0.0000000000 0.0000000000
0.75701 -4.9543223188 0.0000000000 0.0000000000
0.75711 -4.9515115860 -0.0000000000 0.0000000000
0.75721 -4.9486991154 -0.0000000000 0.0000000000
0.75731 -4.9458849049 0.0000000000 0.0000000000
0.75741 -4.9430689528 -0.0000000000 -0.0000000000
0.75751 -4.9402512571 -0.0000000000 0.0000000000
0.75761 -4.9374318160 -0.0000000000 -0.0000000000
0.75771 -4.9346106275 -0.0000000000 -0.0000000000
0.75781 -4.9317876898 -0.0000000000 0.0000000000
0.75791 -4.9289630010 -0.0000000000 0.0000000000
0.75801 -4.9261365591 -0.0000000000 -0.0000000000
0.75811 -4.9233083621 -0.0000000000 -0.0000000000
0.75821 -4.9204784083 -0.0000000000 0.0000000000
0.75831 -4.9176466955 0.0000000000 0.0000000000
0.75841 -4.9148132220 -0.0000000000 0.0000000000
0.75851 -4.9119779857 0.0000000000 -0.0000000000
0.75861 -4.9091409847 -0.0000000000 -0.0000000000
0.75871 -4.9063022170 -0.0000000000 -0.0000000000
0.75881 -4.9034616806 -0.0000000000 0.0000000000
0.75891 -4.9006193737 -0.0000000000 0.0000000000
0.75901 -4.8977752941 -0.0000000000 -0.0000000000
0.75911 -4.8949294399 -0.0000000000 -0.0000000000
0.75921 -4.8920818092 -0.0000000000 -0.0000000000
0.75931 -4.8892323999 -0.0000000000 0.0000000000
0.75941 -4.8863812099 -0.0000000000 0.0000000000
0.75951 -4.8835282374 -0.0000000000 -0.0000000000
0.75961 -4.8806734803 -0.0000000000 -0.0000000000
0.75971 -4.8778169365 -0.0000000000 0.0000000000
0.75981 -4.8749586040 -0.0000000000 -0.0000000000
0.75991 -4.8720984808 -0.0000000000 -0.0000000000
0.76001 -4.8692365648 0.0000000000 0.0000000000
0.76011 -4.8663728540 -0.0000000000 0.0000000000
0.76021 -4.8635073463 0.0000000000 0.0000000000
0.76031 -4.8606400397 -0.0000000000 0.0000000000
0.76041 -4.8577709320 -0.0000000000 -0.0000000000
0.76051 -4.8549000213 -0.0000000000 -0.0000000000
0.76061 -4.8520273054 -0.0000000000 0.0000000000
0.76071 -4.8491527822 0.0000000000 0.0000000000
0.76081 -4.8462764497 0.0000000000 0.0000000000
0.76091 -4.8433983057 0.0000000000 0.0000000000
0.76101 -4.8405183481 0.0000000000 0.0000000000
0.76111 -4.8376365749 0.0000000000 0.0000000000
0.76121 -4.8347529838 0.0000000000 0.0000000000
0.76131 -4.8318675727 0.0000000000 0.0000000000
0.76141 -4.8289803396 0.0000000000 0.0000000000
0.76151 -4.8260912823 0.0000000000 0.0000000000
0.76161 -4.8232003985 0.0000000000 0.0000000000
0.76171 -4.8203076863 0.0000000000 0.0000000000
0.76181 -4.8174131433 0.0000000000 0.0000000000
0.76191 -4.8145167675 0.0000000000 0.0000000000
0.76201 -4.8116185567 0.0000000000 0.0000000000
0.76211 -4.8087185086 0.0000000000 0.0000000000
0.76221 -4.8058166212 0.0000000000 0.0000000000
0.76231 -4.8029128921 0.0000000000 -0.0000000000
0.76241 -4.8000073192 0.0000000000 -0.0000000000
0.76251 -4.7970999003 0.0000000000 0.0000000000
0.76261 -4.7941906332 0.0000000000 0.0000000000
0.76271 -4.7912795156 0.0000000000 0.0000000000
0.76281 -4.7883665453 0.0000000000 -0.0000000000
0.76291 -4.7854517202 0.0000000000 0.0000000000
0.76301 -4.7825350379 0.0000000000 0.0000000000
0.76311 -4.7796164961 0.0000000000 0.0000000000
0.76321 -4.7766960927 -0.0000000000 -0.0000000000
0.76331 -4.7737738254 -0.0000000000 -0.0000000000
0.76341 -4.7708496919 -0.0000000000 0.0000000000
0.76351 -4.7679236900 -0.0000000000 -0.0000000000
0.76361 -4.7649958173 -0.0000000000 -0.0000000000
0.76371 -4.7620660715 -0.0000000000 -0.0000000000
0.76381 -4.7591344504 -0.0000000000 -0.0000000000
0.76391 -4.7562009517 -0.0000000000 -0.0000000000
0.76401 -4.7532655731 -0.0000000000 -0.0000000000
0.76411 -4.7503283122 -0.0000000000 0.0000000000
0.76421 -4.7473891667 -0.0000000000 0.0000000000
0.76431 -4.7444481343 0.0000000000 -0.0000000000
0.76441 -4.7415052127 -0.0000000000 -0.0000000000
0.76451 -4.7385603995 -0.0000000000 0.0000000000
0.76461 -4.7356136923 -0.0000000000 0.0000000000
0.76471 -4.7326650889 -0.0000000000 0.0000000000
0.76481 -4.7297145868 0.0000000000 0.0000000000
0.76491 -4.7267621836 0.0000000000 0.0000000000
0.76501 -4.7238078771 0.0000000000 0.0000000000
0.76511 -4.7208516648 0.0000000000 -0.0000000000
0.76521 -4.7178935443 0.0000000000 -0.0000000000
0.76531 -4.7149335132 -0.0000000000 -0.0000000000
0.76541 -4.7119715692 -0.0000000000 -0.0000000000
0.76551 -4.7090077098 0.0000000000 0.0000000000
0.76561 -4.7060419325 -0.0000000000 0.0000000000
0.76571 -4.7030742351 0.0000000000 0.0000000000
0.76581 -4.7001046150 -0.0000000000 -0.0000000000
0.76591 -4.6971330697 -0.0000000000 -0.0000000000
0.76601 -4.6941595970 -0.0000000000 0.0000000000
0.76611 -4.6911841942 -0.0000000000 0.0000000000
0.76621 -4.6882068590 -0.0000000000 -0.0000000000
0.76631 -4.6852275888 0.0000000000 0.0000000000
0.76641 -4.6822463813 0.0000000000 -0.0000000000
0.76651 -4.6792632339 0.0000000000 0.0000000000
0.76661 -4.6762781441 0.0000000000 -0.0000000000
0.76671 -4.6732911094 0.0000000000 0.0000000000
0.76681 -4.6703021274 -0.0000000000 0.0000000000
0.76691 -4.6673111955 -0.0000000000 0.0000000000
0.76701 -4.6643183112 0.0000000000 0.0000000000
0.76711 -4.6613234720 -0.0000000000 -0.0000000000
0.76721 -4.6583266754 -0.0000000000 0.0000000000
0.76731 -4.6553279188 -0.0000000000 -0.0000000000
0.76741 -4.6523271997 -0.0000000000 -0.0000000000
0.76751 -4.6493245155 -0.0000000000 0.0000000000
0.76761 -4.6463198637 -0.0000000000 -0.0000000000
0.76771 -4.6433132416 0.0000000000 0.0000000000
0.76781 -4.6403046469 -0.0000000000 0.0000000000
0.76791 -4.6372940767 -0.0000000000 0.0000000000
0.76801 -4.6342815287 -0.0000000000 -0.0000000000
0.76811 -4.6312670001 -0.0000000000 -0.0000000000
0.76821 -4.6282504883 -0.0000000000 -0.0000000000
0.76831 -4.6252319909 -0.0000000000 0.0000000000
0.76841 -4.6222115051 0.0000000000 -0.0000000000
0.76851 -4.6191890283 -0.0000000000 0.0000000000
0.76861 -4.6161645579 -0.0000000000 0.0000000000
0.76871 -4.6131380913 -0.0000000000 0.0000000000
0.76881 -4.6101096258 -0.0000000000 -0.0000000000
0.76891 -4.6070791587 -0.0000000000 -0.0000000000
0.76901 -4.6040466874 0.0000000000 -0.0000000000
0.76911 -4.6010122093 0.0000000000 0.0000000000
0.76921 -4.5979757217 -0.0000000000 0.0000000000
0.76931 -4.5949372218 -0.0000000000 0.0000000000
0.76941 -4.5918967070 -0.0000000000 -0.0000000000
0.76951 -4.5888541746 -0.0000000000 0.0000000000
0.76961 -4.5858096220 -0.0000000000 -0.0000000000
0.76971 -4.5827630463 -0.0000000000 -0.0000000000
0.76981 -4.5797144448 -0.0000000000 0.0000000000
0.76991 -4.5766638149 -0.0000000000 -0.0000000000
0.77001 -4.5736111538 0.0000000000 -0.0000000000
0.77011 -4.5705564588 0.0000000000 0.0000000000
0.77021 -4.5674997271 -0.0000000000 -0.0000000000
0.77031 -4.5644409560 -0.0000000000 -0.0000000000
0.77041 -4.5613801427 -0.0000000000 0.0000000000
0.77051 -4.5583172844 -0.0000000000 -0.0000000000
0.77061 -4.5552523783 -0.0000000000 -0.0000000000
0.77071 -4.5521854217 -0.0000000000 -0.0000000000
0.77081 -4.5491164118 -0.0000000000 -0.0000000000
0.77091 -4.5460453458 -0.0000000000 -0.0000000000
0.77101 -4.5429722209 -0.0000000000 -0.0000000000
0.77111 -4.5398970342 -0.0000000000 0.0000000000
0.77121 -4.5368197829 -0.0000000000 -0.0000000000
0.77131 -4.5337404643 -0.0000000000 -0.0000000000
0.77141 -4.5306590754 -0.0000000000 0.0000000000
0.77151 -4.5275756134 -0.0000000000 -0.0000000000
0.77161 -4.5244900755 -0.0000000000 -0.0000000000
0.77171 -4.5214024588 -0.0000000000 -0.0000000000
0.77181 -4.5183127604 -0.0000000000 -0.0000000000
0.77191 -4.5152209775 -0.0000000000 -0.0000000000
0.77201 -4.5121271071 -0.0000000000 0.0000000000
0.77211 -4.5090311464 0.0000000000 -0.0000000000
0.77221 -4.5059330926 -0.0000000000 -0.0000000000
0.77231 -4.5028329425 -0.0000000000 0.0000000000
0.77241 -4.4997306935 -0.0000000000 0.0000000000
0.77251 -4.4966263425 -0.0000000000 -0.0000000000
0.77261 -4.4935198866 -0.0000000000 -0.0000000000
0.77271 -4.4904113228 0.0000000000 0.0000000000
0.77281 -4.4873006483 0.0000000000 0.0000000000
0.77291 -4.4841878601 -0.0000000000 -0.0000000000
0.77301 -4.4810729551 -0.0000000000 0.0000000000
0.77311 -4.4779559305 -0.0000000000 0.0000000000
0.77321 -4.4748367833 -0.0000000000 0.0000000000
0.77331 -4.4717155104 -0.0000000000 -0.0000000000
0.77341 -4.4685921089 -0.0000000000 0.0000000000
0.77351 -4.4654665757 -0.0000000000 -0.0000000000
0.77361 -4.4623389080 -0.0000000000 0.0000000000
0.77371 -4.4592091025 0.0000000000 0.0000000000
0.77381 -4.4560771564 0.0000000000 0.0000000000
0.77391 -4.4529430666 -0.0000000000 0.0000000000
0.77401 -4.4498068301 0.0000000000 -0.0000000000
0.77411 -4.4466684437 -0.0000000000 -0.0000000000
0.77421 -4.4435279044 -0.0000000000 -0.0000000000
0.77431 -4.4403852093 -0.0000000000 -0.0000000000
0.77441 -4.4372403551 -0.0000000000 0.0000000000
0.77451 -4.4340933389 -0.0000000000 0.0000000000
0.77461 -4.4309441574 -0.0000000000 -0.0000000000
0.77471 -4.4277928077 -0.0000000000 -0.0000000000
0.77481 -4.4246392866 -0.0000000000 -0.0000000000
0.77491 -4.4214835911 -0.0000000000 0.0000000000
0.77501 -4.4183257179 -0.0000000000 -0.0000000000
0.77511 -4.4151656639 -0.0000000000 0.0000000000
0.77521 -4.4120034261 -0.0000000000 -0.0000000000
0.77531 -4.4088390012 -0.0000000000 -0.0000000000
0.77541 -4.4056723861 -0.0000000000 0.0000000000
0.77551 -4.4025035777 -0.0000000000 0.0000000000
0.77561 -4.3993325727 -0.0000000000 -0.0000000000
0.77571 -4.3961593680 -0.0000000000 -0.0000000000
0.77581 -4.3929839604 -0.0000000000 0.0000000000
0.77591 -4.3898063467 -0.0000000000 0.0000000000
0.77601 -4.3866265237 0.0000000000 0.0000000000
0.77611 -4.3834444882 0.0000000000 0.0000000000
0.77621 -4.3802602369 0.0000000000 -0.0000000000
0.77631 -4.3770737666 0.0000000000 0.0000000000
0.77641 -4.3738850741 -0.0000000000 -0.0000000000
0.77651 -4.3706941562 -0.0000000000 -0.0000000000
0.77661 -4.3675010095 -0.0000000000 0.0000000000
0.77671 -4.3643056308 0.0000000000 0.0000000000
0.77681 -4.3611080169 -0.0000000000 -0.0000000000
0.77691 -4.3579081644 -0.0000000000 0.0000000000
0.77701 -4.3547060700 -0.0000000000 -0.0000000000
0.77711 -4.3515017305 0.0000000000 0.0000000000
0.77721 -4.3482951426 -0.0000000000 -0.0000000000
0.77731 -4.3450863029 -0.0000000000 -0.0000000000
0.77741 -4.3418752081 0.0000000000 0.0000000000
0.77751 -4.3386618548 -0.0000000000 -0.0000000000
0.77761 -4.3354462398 0.0000000000 0.0000000000
0.77771 -4.3322283596 -0.0000000000 -0.0000000000
0.77781 -4.3290082109 -0.0000000000 -0.0000000000
0.77791 -4.3257857904 0.0000000000 -0.0000000000
0.77801 -4.3225610946 0.0000000000 -0.0000000000
0.77811 -4.3193341202 0.0000000000 0.0000000000
0.77821 -4.3161048638 -0.0000000000 -0.0000000000
0.77831 -4.3128733219 -0.0000000000 -0.0000000000
0.77841 -4.3096394912 -0.0000000000 -0.0000000000
0.77851 -4.3064033682 0.0000000000 0.0000000000
0.77861 -4.3031649495 0.0000000000 0.0000000000
0.77871 -4.2999242316 -0.0000000000 0.0000000000
0.77881 -4.2966812112 -0.0000000000 -0.0000000000
0.77891 -4.2934358846 -0.0000000000 -0.0000000000
0.77901 -4.2901882486 -0.0000000000 -0.0000000000
0.77911 -4.2869382995 -0.0000000000 0.0000000000
0.77921 -4.2836860340 -0.0000000000 -0.0000000000
0.77931 -4.2804314484 0.0000000000 0.0000000000
0.77941 -4.2771745394 -0.0000000000 -0.0000000000
0.77951 -4.2739153033 -0.0000000000 0.0000000000
0.77961 -4.2706537367 -0.0000000000 -0.0000000000
0.77971 -4.2673898361 -0.0000000000 -0.0000000000
0.77981 -4.2641235978 -0.0000000000 -0.0000000000
0.77991 -4.2608550183 0.0000000000 -0.0000000000
0.78001 -4.2575840941 -0.0000000000 -0.0000000000
0.78011 -4.2543108217 -0.0000000000 -0.0000000000
0.78021 -4.2510351973 0.0000000000 0.0000000000
0.78031 -4.2477572175 0.0000000000 0.0000000000
0.78041 -4.2444768786 0.0000000000 0.0000000000
0.78051 -4.2411941771 0.0000000000 -0.0000000000
0.78061 -4.2379091092 0.0000000000 0.0000000000
0.78071 -4.2346216714 0.0000000000 0.0000000000
0.78081 -4.2313318601 0.0000000000 0.0000000000
0.78091 -4.2280396716 0.0000000000 0.0000000000
0.78101 -4.2247451022 0.0000000000 0.0000000000
0.78111 -4.2214481483 0.0000000000 0.0000000000
0.78121 -4.2181488062 0.0000000000 0.0000000000
0.78131 -4.2148470722 0.0000000000 0.0000000000
0.78141 -4.2115429426 0.0000000000 0.0000000000
0.78151 -4.2082364138 0.0000000000 0.0000000000
0.78161 -4.2049274819 0.0000000000 0.0000000000
0.78171 -4.2016161434 0.0000000000 0.0000000000
0.78181 -4.1983023944 0.0000000000 0.0000000000
0.78191 -4.1949862311 0.0000000000 -0.0000000000
0.78201 -4.1916676500 0.0000000000 0.0000000000
0.78211 -4.1883466471 0.0000000000 0.0000000000
0.78221 -4.1850232188 0.0000000000 0.0000000000
0.78231 -4.1816973612 0.0000000000 0.0000000000
0.78241 -4.1783690705 0.0000000000 -0.0000000000
0.78251 -4.1750383429 0.0000000000 0.0000000000
0.78261 -4.1717051747 0.0000000000 0.0000000000
0.78271 -4.1683695620 0.0000000000 0.0000000000
0.78281 -4.1650315010 0.0000000000 0.0000000000
0.78291 -4.1616909877 0.0000000000 0.0000000000
0.78301 -4.1583480185 0.0000000000 0.0000000000
0.78311 -4.1550025894 0.0000000000 -0.0000000000
0.78321 -4.1516546965 0.0000000000 0.0000000000
0.78331 -4.1483043359 0.0000000000 0.0000000000
0.78341 -4.1449515038 0.0000000000 0.0000000000
0.78351 -4.1415961963 0.0000000000 0.0000000000
0.78361 -4.1382384094 0.0000000000 0.0000000000
0.78371 -4.1348781392 0.0000000000 0.0000000000
0.78381 -4.1315153819 0.0000000000 0.0000000000
0.78391 -4.1281501333 0.0000000000 -0.0000000000
0.78401 -4.1247823896 0.0000000000 0.0000000000
0.78411 -4.1214121469 0.0000000000 0.0000000000
0.78421 -4.1180394010 0.0000000000 -0.0000000000
0.78431 -4.1146641482 0.0000000000 0.0000000000
0.78441 -4.1112863843 0.0000000000 0.0000000000
0.78451 -4.1079061053 0.0000000000 0.0000000000
0.78461 -4.1045233073 0.0000000000 0.0000000000
0.78471 -4.1011379862 0.0000000000 -0.0000000000
0.78481 -4.0977501379 0.0000000000 -0.0000000000
0.78491 -4.0943597584 0.0000000000 -0.0000000000
0.78501 -4.0909668437 0.0000000000 0.0000000000
0.78511 -4.0875713896 0.0000000000 0.0000000000
0.78521 -4.0841733921 0.0000000000 -0.0000000000
0.78531 -4.0807728471 0.0000000000 0.0000000000
0.78541 -4.0773697505 0.0000000000 0.0000000000
0.78551 -4.0739640981 0.0000000000 0.0000000000
0.78561 -4.0705558858 0.0000000000 0.0000000000
0.78571 -4.0671451096 -0.0000000000 -0.0000000000
0.78581 -4.0637317652 0.0000000000 0.0000000000
0.78591 -4.0603158484 0.0000000000 -0.0000000000
0.78601 -4.0568973552 0.0000000000 0.0000000000
0.78611 -4.0534762813 -0.0000000000 -0.0000000000
0.78621 -4.0500526225 0.0000000000 -0.0000000000
0.78631 -4.0466263747 0.0000000000 -0.0000000000
0.78641 -4.0431975335 -0.0000000000 -0.0000000000
0.78651 -4.0397660949 0.0000000000 0.0000000000
0.78661 -4.0363320544 0.0000000000 -0.0000000000
0.78671 -4.0328954080 -0.0000000000 -0.0000000000
0.78681 -4.0294561513 -0.0000000000 -0.0000000000
0.78691 -4.0260142801 -0.0000000000 -0.0000000000
0.78701 -4.0225697900 -0.0000000000 -0.0000000000
0.78711 -4.0191226768 -0.0000000000 -0.0000000000
0.78721 -4.0156729362 -0.0000000000 -0.0000000000
0.78731 -4.0122205638 -0.0000000000 -0.0000000000
0.78741 -4.0087655554 -0.0000000000 -0.0000000000
0.78751 -4.0053079065 -0.0000000000 0.0000000000
0.78761 -4.0018476128 -0.0000000000 -0.0000000000
0.78771 -3.9983846700 -0.0000000000 -0.0000000000
0.78781 -3.9949190737 0.0000000000 -0.0000000000
0.78791 -3.9914508195 -0.0000000000 -0.0000000000
0.78801 -3.9879799029 0.0000000000 0.0000000000
0.78811 -3.9845063197 -0.0000000000 -0.0000000000
0.78821 -3.9810300652 -0.0000000000 -0.0000000000
0.78831 -3.9775511352 0.0000000000 -0.0000000000
0.78841 -3.9740695252 -0.0000000000 0.0000000000
0.78851 -3.9705852306 0.0000000000 0.0000000000
0.78861 -3.9670982471 -0.0000000000 0.0000000000
0.78871 -3.9636085702 -0.0000000000 0.0000000000
0.78881 -3.9601161952 -0.0000000000 -0.0000000000
0.78891 -3.9566211178 -0.0000000000 -0.0000000000
0.78901 -3.9531233335 -0.0000000000 0.0000000000
0.78911 -3.9496228376 -0.0000000000 -0.0000000000
0.78921 -3.9461196256 -0.0000000000 -0.0000000000
0.78931 -3.9426136930 -0.0000000000 0.0000000000
0.78941 -3.9391050352 -0.0000000000 -0.0000000000
0.78951 -3.9355936476 0.0000000000 -0.0000000000
0.78961 -3.9320795257 -0.0000000000 0.0000000000
0.78971 -3.9285626648 0.0000000000 0.0000000000
0.78981 -3.9250430602 0.0000000000 -0.0000000000
0.78991 -3.9215207074 -0.0000000000 -0.0000000000
0.79001 -3.9179956018 0.0000000000 -0.0000000000
0.79011 -3.9144677386 0.0000000000 0.0000000000
0.79021 -3.9109371131 0.0000000000 0.0000000000
0.79031 -3.9074037208 0.0000000000 0.0000000000
0.79041 -3.9038675568 -0.0000000000 0.0000000000
0.79051 -3.9003286166 -0.0000000000 0.0000000000
0.79061 -3.8967868953 0.0000000000 0.0000000000
0.79071 -3.8932423882 -0.0000000000 0.0000000000
0.79081 -3.8896950906 0.0000000000 0.0000000000
0.79091 -3.8861449977 0.0000000000 0.0000000000
0.79101 -3.8825921048 0.0000000000 -0.0000000000
0.79111 -3.8790364070 0.0000000000 0.0000000000
0.79121 -3.8754778995 0.0000000000 0.0000000000
0.79131 -3.8719165776 0.0000000000 0.0000000000
0.79141 -3.8683524364 0.0000000000 0.0000000000
0.79151 -3.8647854710 0.0000000000 0.0000000000
0.79161 -3.8612156767 -0.0000000000 -0.0000000000
0.79171 -3.8576430485 0.0000000000 -0.0000000000
0.79181 -3.8540675815 0.0000000000 -0.0000000000
0.79191 -3.8504892709 0.0000000000 -0.0000000000
0.79201 -3.8469081118 0.0000000000 0.0000000000
0.79211 -3.8433240992 0.0000000000 -0.0000000000
0.79221 -3.8397372281 -0.0000000000 -0.0000000000
0.79231 -3.8361474938 0.0000000000 0.0000000000
0.79241 -3.8325548911 0.0000000000 0.0000000000
0.79251 -3.8289594150 -0.0000000000 -0.0000000000
0.79261 -3.8253610607 0.0000000000 -0.0000000000
0.79271 -3.8217598231 -0.0000000000 -0.0000000000
0.79281 -3.8181556971 0.0000000000 -0.0000000000
0.79291 -3.8145486778 0.0000000000 -0.0000000000
0.79301 -3.8109387600 0.0000000000 0.0000000000
0.79311 -3.8073259388 0.0000000000 0.0000000000
0.79321 -3.8037102090 -0.0000000000 -0.0000000000
0.79331 -3.8000915655 0.0000000000 -0.0000000000
0.79341 -3.7964700033 0.0000000000 0.0000000000
0.79351 -3.7928455173 0.0000000000 0.0000000000
0.79361 -3.7892181022 0.0000000000 -0.0000000000
0.79371 -3.7855877529 0.0000000000 0.0000000000
0.79381 -3.7819544644 0.0000000000 0.0000000000
0.79391 -3.7783182313 -0.0000000000 0.0000000000
0.79401 -3.7746790486 -0.0000000000 0.0000000000
0.79411 -3.7710369109 -0.0000000000 0.0000000000
0.79421 -3.7673918131 -0.0000000000 -0.0000000000
0.79431 -3.7637437500 0.0000000000 -0.0000000000
0.79441 -3.7600927163 0.0000000000 0.0000000000
0.79451 -3.7564387066 -0.0000000000 0.0000000000
0.79461 -3.7527817159 -0.0000000000 -0.0000000000
0.79471 -3.7491217386 0.0000000000 -0.0000000000
0.79481 -3.7454587696 0.0000000000 -0.0000000000
0.79491 -3.7417928036 0.0000000000 0.0000000000
0.79501 -3.7381238350 0.0000000000 0.0000000000
0.79511 -3.7344518587 0.0000000000 -0.0000000000
0.79521 -3.7307768693 0.0000000000 0.0000000000
0.79531 -3.7270988612 0.0000000000 0.0000000000
0.79541 -3.7234178293 0.0000000000 0.0000000000
0.79551 -3.7197337679 0.0000000000 0.0000000000
0.79561 -3.7160466718 0.0000000000 0.0000000000
0.79571 -3.7123565354 0.0000000000 0.0000000000
0.79581 -3.7086633533 0.0000000000 0.0000000000
0.79591 -3.7049671199 0.0000000000 0.0000000000
0.79601 -3.7012678299 0.0000000000 0.0000000000
0.79611 -3.6975654777 0.0000000000 0.0000000000
0.79621 -3.6938600577 0.0000000000 -0.0000000000
0.79631 -3.6901515644 0.0000000000 -0.0000000000
0.79641 -3.6864399923 0.0000000000 0.0000000000
0.79651 -3.6827253357 -0.0000000000 0.0000000000
0.79661 -3.6790075892 -0.0000000000 -0.0000000000
0.79671 -3.6752867470 0.0000000000 -0.0000000000
0.79681 -3.6715628035 0.0000000000 0.0000000000
0.79691 -3.6678357532 0.0000000000 0.0000000000
0.79701 -3.6641055903 0.0000000000 0.0000000000
0.79711 -3.6603723091 -0.0000000000 0.0000000000
0.79721 -3.6566359041 -0.0000000000 -0.0000000000
0.79731 -3.6528963695 0.0000000000 0.0000000000
0.79741 -3.6491536994 0.0000000000 0.0000000000
0.79751 -3.6454078883 -0.0000000000 0.0000000000
0.79761 -3.6416589303 0.0000000000 -0.0000000000
0.79771 -3.6379068197 0.0000000000 0.0000000000
0.79781 -3.6341515507 -0.0000000000 -0.0000000000
0.79791 -3.6303931174 -0.0000000000 -0.0000000000
0.79801 -3.6266315141 0.0000000000 -0.0000000000
0.79811 -3.6228667348 0.0000000000 0.0000000000
0.79821 -3.6190987737 -0.0000000000 0.0000000000
0.79831 -3.6153276250 0.0000000000 -0.0000000000
0.79841 -3.6115532828 0.0000000000 0.0000000000
0.79851 -3.6077757411 0.0000000000 0.0000000000
0.79861 -3.6039949939 0.0000000000 -0.0000000000
0.79871 -3.6002110355 0.0000000000 -0.0000000000
0.79881 -3.5964238597 0.0000000000 0.0000000000
0.79891 -3.5926334606 -0.0000000000 -0.0000000000
0.79901 -3.5888398322 -0.0000000000 0.0000000000
0.79911 -3.5850429685 -0.0000000000 -0.0000000000
0.79921 -3.5812428635 -0.0000000000 -0.0000000000
0.79931 -3.5774395110 -0.0000000000 -0.0000000000
0.79941 -3.5736329051 0.0000000000 0.0000000000
0.79951 -3.5698230396 0.0000000000 -0.0000000000
0.79961 -3.5660099084 -0.0000000000 0.0000000000
0.79971 -3.5621935053 -0.0000000000 -0.0000000000
0.79981 -3.5583738243 0.0000000000 0.0000000000
0.79991 -3.5545508592 -0.0000000000 -0.0000000000
0.80001 -3.5507246038 0.0000000000 -0.0000000000
0.80011 -3.5468950518 -0.0000000000 -0.0000000000
0.80021 -3.5430621971 0.0000000000 0.0000000000
0.80031 -3.5392260334 -0.0000000000 -0.0000000000
0.80041 -3.5353865544 -0.0000000000 0.0000000000
0.80051 -3.5315437539 -0.0000000000 -0.0000000000
0.80061 -3.5276976256 -0.0000000000 -0.0000000000
0.80071 -3.5238481632 -0.0000000000 -0.0000000000
0.80081 -3.5199953603 -0.0000000000 -0.0000000000
0.80091 -3.5161392105 0.0000000000 0.0000000000
0.80101 -3.5122797075 -0.0000000000 0.0000000000
0.80111 -3.5084168450 0.0000000000 -0.0000000000
0.80121 -3.5045506164 -0.0000000000 -0.0000000000
0.80131 -3.5006810153 -0.0000000000 -0.0000000000
0.80141 -3.4968080354 0.0000000000 0.0000000000
0.80151 -3.4929316701 0.0000000000 -0.0000000000
0.80161 -3.4890519129 -0.0000000000 -0.0000000000
0.80171 -3.4851687574 -0.0000000000 -0.0000000000
0.80181 -3.4812821969 -0.0000000000 -0.0000000000
0.80191 -3.4773922249 0.0000000000 0.0000000000
0.80201 -3.4734988349 0.0000000000 0.0000000000
0.80211 -3.4696020203 0.0000000000 0.0000000000
0.80221 -3.4657017744 0.0000000000 0.0000000000
0.80231 -3.4617980907 0.0000000000 0.0000000000
0.80241 -3.4578909624 0.0000000000 0.0000000000
0.80251 -3.4539803828 0.0000000000 0.0000000000
0.80261 -3.4500663454 0.0000000000 0.0000000000
0.80271 -3.4461488433 0.0000000000 0.0000000000
0.80281 -3.4422278699 0.0000000000 0.0000000000
0.80291 -3.4383034183 0.0000000000 0.0000000000
0.80301 -3.4343754818 0.0000000000 -0.0000000000
0.80311 -3.4304440536 0.0000000000 0.0000000000
0.80321 -3.4265091268 0.0000000000 0.0000000000
0.80331 -3.4225706947 0.0000000000 -0.0000000000
0.80341 -3.4186287503 0.0000000000 0.0000000000
0.80351 -3.4146832867 0.0000000000 0.0000000000
0.80361 -3.4107342971 0.0000000000 0.0000000000
0.80371 -3.4067817745 0.0000000000 0.0000000000
0.80381 -3.4028257120 0.0000000000 0.0000000000
0.80391 -3.3988661026 0.0000000000 0.0000000000
0.80401 -3.3949029392 0.0000000000 0.0000000000
0.80411 -3.3909362149 0.0000000000 -0.0000000000
0.80421 -3.3869659226 0.0000000000 0.0000000000
0.80431 -3.3829920553 0.0000000000 -0.0000000000
0.80441 -3.3790146058 0.0000000000 0.0000000000
0.80451 -3.3750335671 0.0000000000 0.0000000000
0.80461 -3.3710489320 0.0000000000 -0.0000000000
0.80471 -3.3670606933 0.0000000000 0.0000000000
0.80481 -3.3630688439 0.0000000000 0.0000000000
0.80491 -3.3590733767 0.0000000000 -0.0000000000
0.80501 -3.3550742842 0.0000000000 0.0000000000
0.80511 -3.3510715594 0.0000000000 -0.0000000000
0.80521 -3.3470651949 0.0000000000 0.0000000000
0.80531 -3.3430551834 -0.0000000000 -0.0000000000
0.80541 -3.3390415176 -0.0000000000 -0.0000000000
0.80551 -3.3350241902 0.0000000000 0.0000000000
0.80561 -3.3310031938 -0.0000000000 -0.0000000000
0.80571 -3.3269785210 -0.0000000000 -0.0000000000
0.80581 -3.3229501644 0.0000000000 -0.0000000000
0.80591 -3.3189181165 0.0000000000 0.0000000000
0.80601 -3.3148823700 -0.0000000000 -0.0000000000
0.80611 -3.3108429172 -0.0000000000 -0.0000000000
0.80621 -3.3067997507 0.0000000000 0.0000000000
0.80631 -3.3027528630 0.0000000000 -0.0000000000
0.80641 -3.2987022464 -0.0000000000 -0.0000000000
0.80651 -3.2946478934 0.0000000000 0.0000000000
0.80661 -3.2905897964 0.0000000000 -0.0000000000
0.80671 -3.2865279478 0.0000000000 0.0000000000
0.80681 -3.2824623398 -0.0000000000 -0.0000000000
0.80691 -3.2783929648 -0.0000000000 -0.0000000000
0.80701 -3.2743198151 -0.0000000000 -0.0000000000
0.80711 -3.2702428829 0.0000000000 0.0000000000
0.80721 -3.2661621604 0.0000000000 0.0000000000
0.80731 -3.2620776400 -0.0000000000 -0.0000000000
0.80741 -3.2579893137 -0.0000000000 -0.0000000000
0.80751 -3.2538971737 0.0000000000 0.0000000000
0.80761 -3.2498012122 0.0000000000 0.0000000000
0.80771 -3.2457014212 0.0000000000 0.0000000000
0.80781 -3.2415977928 -0.0000000000 -0.0000000000
0.80791 -3.2374903191 -0.0000000000 -0.0000000000
0.80801 -3.2333789921 0.0000000000 -0.0000000000
0.80811 -3.2292638037 0.0000000000 -0.0000000000
0.80821 -3.2251447460 0.0000000000 -0.0000000000
0.80831 -3.2210218110 0.0000000000 0.0000000000
0.80841 -3.2168949904 0.0000000000 0.0000000000
0.80851 -3.2127642762 -0.0000000000 0.0000000000
0.80861 -3.2086296603 0.0000000000 0.0000000000
0.80871 -3.2044911345 0.0000000000 0.0000000000
0.80881 -3.2003486905 0.0000000000 -0.0000000000
0.80891 -3.1962023203 0.0000000000 -0.0000000000
0.80901 -3.1920520154 -0.0000000000 -0.0000000000
0.80911 -3.1878977677 0.0000000000 0.0000000000
0.80921 -3.1837395688 0.0000000000 -0.0000000000
0.80931 -3.1795774104 -0.0000000000 -0.0000000000
0.80941 -3.1754112841 0.0000000000 -0.0000000000
0.80951 -3.1712411815 -0.0000000000 -0.0000000000
0.80961 -3.1670670943 -0.0000000000 0.0000000000
0.80971 -3.1628890138 0.0000000000 0.0000000000
0.80981 -3.1587069318 0.0000000000 0.0000000000
0.80991 -3.1545208395 0.0000000000 -0.0000000000
0.81001 -3.1503307286 -0.0000000000 -0.0000000000
0.81011 -3.1461365904 -0.0000000000 -0.0000000000
0.81021 -3.1419384163 0.0000000000 -0.0000000000
0.81031 -3.1377361977 -0.0000000000 -0.0000000000
0.81041 -3.1335299260 -0.0000000000 -0.0000000000
0.81051 -3.1293195924 -0.0000000000 -0.0000000000
0.81061 -3.1251051882 0.0000000000 0.0000000000
0.81071 -3.1208867046 0.0000000000 0.0000000000
0.81081 -3.1166641329 -0.0000000000 -0.0000000000
0.81091 -3.1124374643 -0.0000000000 -0.0000000000
0.81101 -3.1082066899 -0.0000000000 0.0000000000
0.81111 -3.1039718007 -0.0000000000 -0.0000000000
0.81121 -3.0997327880 0.0000000000 0.0000000000
0.81131 -3.0954896428 0.0000000000 -0.0000000000
0.81141 -3.0912423560 0.0000000000 -0.0000000000
0.81151 -3.0869909188 0.0000000000 -0.0000000000
0.81161 -3.0827353220 -0.0000000000 0.0000000000
0.81171 -3.0784755565 0.0000000000 0.0000000000
0.81181 -3.0742116133 0.0000000000 0.0000000000
0.81191 -3.0699434833 -0.0000000000 -0.0000000000
0.81201 -3.0656711572 -0.0000000000 -0.0000000000
0.81211 -3.0613946259 0.0000000000 0.0000000000
0.81221 -3.0571138800 0.0000000000 0.0000000000
0.81231 -3.0528289105 0.0000000000 0.0000000000
0.81241 -3.0485397079 0.0000000000 0.0000000000
0.81251 -3.0442462630 0.0000000000 -0.0000000000
0.81261 -3.0399485662 0.0000000000 0.0000000000
0.81271 -3.0356466083 0.0000000000 -0.0000000000
0.81281 -3.0313403798 0.0000000000 -0.0000000000
0.81291 -3.0270298712 0.0000000000 -0.0000000000
0.81301 -3.0227150730 0.0000000000 -0.0000000000
0.81311 -3.0183959756 0.0000000000 -0.0000000000
0.81321 -3.0140725694 0.0000000000 0.0000000000
0.81331 -3.0097448449 0.0000000000 0.0000000000
0.81341 -3.0054127924 0.0000000000 -0.0000000000
0.81351 -3.0010764023 -0.0000000000 0.0000000000
0.81361 -2.9967356646 -0.0000000000 0.0000000000
0.81371 -2.9923905699 -0.0000000000 -0.0000000000
0.81381 -2.9880411081 0.0000000000 -0.0000000000
0.81391 -2.9836872695 -0.0000000000 -0.0000000000
0.81401 -2.9793290443 -0.0000000000 0.0000000000
0.81411 -2.9749664225 0.0000000000 -0.0000000000
0.81421 -2.9705993942 0.0000000000 0.0000000000
0.81431 -2.9662279494 0.0000000000 0.0000000000
0.81441 -2.9618520780 0.0000000000 0.0000000000
0.81451 -2.9574717701 0.0000000000 -0.0000000000
0.81461 -2.9530870155 -0.0000000000 -0.0000000000
0.81471 -2.9486978041 0.0000000000 -0.0000000000
0.81481 -2.9443041257 -0.0000000000 -0.0000000000
0.81491 -2.9399059701 0.0000000000 -0.0000000000
0.81501 -2.9355033271 0.0000000000 0.0000000000
0.81511 -2.9310961864 -0.0000000000 -0.0000000000
0.81521 -2.9266845376 0.0000000000 0.0000000000
0.81531 -2.9222683704 0.0000000000 0.0000000000
0.81541 -2.9178476743 0.0000000000 0.0000000000
0.81551 -2.9134224390 0.0000000000 0.0000000000
0.81561 -2.9089926540 0.0000000000 0.0000000000
0.81571 -2.9045583086 0.0000000000 0.0000000000
0.81581 -2.9001193925 -0.0000000000 -0.0000000000
0.81591 -2.8956758948 -0.0000000000 -0.0000000000
0.81601 -2.8912278051 -0.0000000000 -0.0000000000
0.81611 -2.8867751125 -0.0000000000 -0.0000000000
0.81621 -2.8823178065 -0.0000000000 -0.0000000000
0.81631 -2.8778558761 -0.0000000000 -0.0000000000
0.81641 -2.8733893106 -0.0000000000 -0.0000000000
0.81651 -2.8689180992 0.0000000000 0.0000000000
0.81661 -2.8644422308 -0.0000000000 -0.0000000000
0.81671 -2.8599616947 -0.0000000000 -0.0000000000
0.81681 -2.8554764797 0.0000000000 0.0000000000
0.81691 -2.8509865749 -0.0000000000 -0.0000000000
0.81701 -2.8464919692 0.0000000000 0.0000000000
0.81711 -2.8419926515 0.0000000000 0.0000000000
0.81721 -2.8374886105 0.0000000000 0.0000000000
0.81731 -2.8329798352 0.0000000000 0.0000000000
0.81741 -2.8284663142 0.0000000000 0.0000000000
0.81751 -2.8239480363 0.0000000000 0.0000000000
0.81761 -2.8194249901 0.0000000000 -0.0000000000
0.81771 -2.8148971641 0.0000000000 0.0000000000
0.81781 -2.8103645471 0.0000000000 -0.0000000000
0.81791 -2.8058271275 0.0000000000 0.0000000000
0.81801 -2.8012848937 0.0000000000 0.0000000000
0.81811 -2.7967378343 -0.0000000000 0.0000000000
0.81821 -2.7921859375 0.0000000000 -0.0000000000
0.81831 -2.7876291918 0.0000000000 0.0000000000
0.81841 -2.7830675853 -0.0000000000 -0.0000000000
0.81851 -2.7785011064 0.0000000000 0.0000000000
0.81861 -2.7739297432 0.0000000000 0.0000000000
0.81871 -2.7693534839 0.0000000000 0.0000000000
0.81881 -2.7647723166 0.0000000000 0.0000000000
0.81891 -2.7601862292 0.0000000000 -0.0000000000
0.81901 -2.7555952099 0.0000000000 -0.0000000000
0.81911 -2.7509992464 -0.0000000000 -0.0000000000
0.81921 -2.7463983268 -0.0000000000 -0.0000000000
0.81931 -2.7417924389 -0.0000000000 -0.0000000000
0.81941 -2.7371815705 -0.0000000000 -0.0000000000
0.81951 -2.7325657092 -0.0000000000 -0.0000000000
0.81961 -2.7279448429 -0.0000000000 0.0000000000
0.81971 -2.7233189590 0.0000000000 0.0000000000
0.81981 -2.7186880453 -0.0000000000 -0.0000000000
0.81991 -2.7140520893 0.0000000000 -0.0000000000
0.82001 -2.7094110784 -0.0000000000 -0.0000000000
0.82011 -2.7047650001 -0.0000000000 0.0000000000
0.82021 -2.7001138417 0.0000000000 -0.0000000000
0.82031 -2.6954575905 -0.0000000000 0.0000000000
0.82041 -2.6907962339 -0.0000000000 -0.0000000000
0.82051 -2.6861297591 0.0000000000 0.0000000000
0.82061 -2.6814581531 -0.0000000000 0.0000000000
0.82071 -2.6767814032 -0.0000000000 -0.0000000000
0.82081 -2.6720994963 0.0000000000 0.0000000000
0.82091 -2.6674124195 -0.0000000000 -0.0000000000
0.82101 -2.6627201596 -0.0000000000 0.0000000000
0.82111 -2.6580227037 -0.0000000000 -0.0000000000
0.82121 -2.6533200384 0.0000000000 0.0000000000
0.82131 -2.6486121505 -0.0000000000 -0.0000000000
0.82141 -2.6438990269 -0.0000000000 -0.0000000000
0.82151 -2.6391806540 -0.0000000000 -0.0000000000
0.82161 -2.6344570186 -0.0000000000 -0.0000000000
0.82171 -2.6297281071 0.0000000000 -0.0000000000
0.82181 -2.6249939059 -0.0000000000 -0.0000000000
0.82191 -2.6202544017 -0.0000000000 -0.0000000000
0.82201 -2.6155095805 0.0000000000 0.0000000000
0.82211 -2.6107594289 0.0000000000 0.0000000000
0.82221 -2.6060039330 -0.0000000000 -0.0000000000
0.82231 -2.6012430789 -0.0000000000 -0.0000000000
0.82241 -2.5964768528 -0.0000000000 -0.0000000000
0.82251 -2.5917052408 -0.0000000000 -0.0000000000
0.82261 -2.5869282287 -0.0000000000 -0.0000000000
0.82271 -2.5821458027 -0.0000000000 -0.0000000000
0.82281 -2.5773579484 -0.0000000000 -0.0000000000
0.82291 -2.5725646517 -0.0000000000 -0.0000000000
0.82301 -2.5677658983 -0.0000000000 -0.0000000000
0.82311 -2.5629616740 -0.0000000000 0.0000000000
0.82321 -2.5581519642 -0.0000000000 0.0000000000
0.82331 -2.5533367546 -0.0000000000 -0.0000000000
0.82341 -2.5485160306 -0.0000000000 -0.0000000000
0.82351 -2.5436897776 -0.0000000000 -0.0000000000
0.82361 -2.5388579810 -0.0000000000 -0.0000000000
0.82371 -2.5340206259 -0.0000000000 -0.0000000000
0.82381 -2.5291776977 -0.0000000000 -0.0000000000
0.82391 -2.5243291815 -0.0000000000 -0.0000000000
0.82401 -2.5194750623 -0.0000000000 -0.0000000000
0.82411 -2.5146153251 -0.0000000000 -0.0000000000
0.82421 -2.5097499548 -0.0000000000 -0.0000000000
0.82431 -2.5048789364 -0.0000000000 -0.0000000000
0.82441 -2.5000022545 -0.0000000000 -0.0000000000
0.82451 -2.4951198939 -0.0000000000 -0.0000000000
0.82461 -2.4902318393 -0.0000000000 -0.0000000000
0.82471 -2.4853380752 -0.0000000000 -0.0000000000
0.82481 -2.4804385861 -0.0000000000 -0.0000000000
0.82491 -2.4755333564 -0.0000000000 -0.0000000000
0.82501 -2.4706223705 -0.0000000000 -0.0000000000
0.82511 -2.4657056128 -0.0000000000 -0.0000000000
0.82521 -2.4607830672 -0.0000000000 -0.0000000000
0.82531 -2.4558547181 -0.0000000000 -0.0000000000
0.82541 -2.4509205494 -0.0000000000 -0.0000000000
0.82551 -2.4459805451 -0.0000000000 -0.0000000000
0.82561 -2.4410346891 -0.0000000000 0.0000000000
0.82571 -2.4360829652 0.0000000000 0.0000000000
0.82581 -2.4311253571 0.0000000000 -0.0000000000
0.82591 -2.4261618485 -0.0000000000 -0.0000000000
0.82601 -2.4211924231 -0.0000000000 0.0000000000
0.82611 -2.4162170641 0.0000000000 -0.0000000000
0.82621 -2.4112357552 0.0000000000 0.0000000000
0.82631 -2.4062484797 0.0000000000 0.0000000000
0.82641 -2.4012552207 -0.0000000000 -0.0000000000
0.82651 -2.3962559615 -0.0000000000 -0.0000000000
0.82661 -2.3912506852 -0.0000000000 -0.0000000000
0.82671 -2.3862393747 -0.0000000000 -0.0000000000
0.82681 -2.3812220130 0.0000000000 0.0000000000
0.82691 -2.3761985830 -0.0000000000 -0.0000000000
0.82701 -2.3711690674 -0.0000000000 -0.0000000000
0.82711 -2.3661334488 -0.0000000000 0.0000000000
0.82721 -2.3610917098 -0.0000000000 -0.0000000000
0.82731 -2.3560438329 -0.0000000000 -0.0000000000
0.82741 -2.3509898006 0.0000000000 0.0000000000
0.82751 -2.3459295951 -0.0000000000 -0.0000000000
0.82761 -2.3408631986 -0.0000000000 0.0000000000
0.82771 -2.3357905934 -0.0000000000 0.0000000000
0.82781 -2.3307117614 -0.0000000000 -0.0000000000
0.82791 -2.3256266846 -0.0000000000 -0.0000000000
0.82801 -2.3205353448 -0.0000000000 0.0000000000
0.82811 -2.3154377239 -0.0000000000 -0.0000000000
0.82821 -2.3103338034 -0.0000000000 -0.0000000000
0.82831 -2.3052235650 -0.0000000000 -0.0000000000
0.82841 -2.3001069902 -0.0000000000 -0.0000000000
0.82851 -2.2949840603 -0.0000000000 -0.0000000000
0.82861 -2.2898547566 -0.0000000000 -0.0000000000
0.82871 -2.2847190604 -0.0000000000 -0.0000000000
0.82881 -2.2795769526 0.0000000000 0.0000000000
0.82891 -2.2744284143 0.0000000000 -0.0000000000
0.82901 -2.2692734264 -0.0000000000 -0.0000000000
0.82911 -2.2641119698 -0.0000000000 -0.0000000000
0.82921 -2.2589440249 -0.0000000000 -0.0000000000
0.82931 -2.2537695726 -0.0000000000 -0.0000000000
0.82941 -2.2485885932 -0.0000000000 -0.0000000000
0.82951 -2.2434010671 -0.0000000000 -0.0000000000
0.82961 -2.2382069747 -0.0000000000 -0.0000000000
0.82971 -2.2330062960 -0.0000000000 -0.0000000000
0.82981 -2.2277990111 0.0000000000 0.0000000000
0.82991 -2.2225851000 -0.0000000000 -0.0000000000
0.83001 -2.2173645426 -0.0000000000 -0.0000000000
0.83011 -2.2121373185 -0.0000000000 -0.0000000000
0.83021 -2.2069034073 -0.0000000000 -0.0000000000
0.83031 -2.2016627887 0.0000000000 0.0000000000
0.83041 -2.1964154420 -0.0000000000 -0.0000000000
0.83051 -2.1911613464 -0.0000000000 -0.0000000000
0.83061 -2.1859004813 -0.0000000000 -0.0000000000
0.83071 -2.1806328255 -0.0000000000 -0.0000000000
0.83081 -2.1753583581 -0.0000000000 -0.0000000000
0.83091 -2.1700770579 -0.0000000000 -0.0000000000
0.83101 -2.1647889036 -0.0000000000 -0.0000000000
0.83111 -2.1594938737 -0.0000000000 -0.0000000000
0.83121 -2.1541919468 -0.0000000000 -0.0000000000
0.83131 -2.1488831012 -0.0000000000 -0.0000000000
0.83141 -2.1435673151 -0.0000000000 -0.0000000000
0.83151 -2.1382445667 0.0000000000 0.0000000000
0.83161 -2.1329148338 -0.0000000000 -0.0000000000
0.83171 -2.1275780944 -0.0000000000 -0.0000000000
0.83181 -2.1222343261 -0.0000000000 -0.0000000000
0.83191 -2.1168835066 -0.0000000000 -0.0000000000
0.83201 -2.1115256133 -0.0000000000 -0.0000000000
0.83211 -2.1061606237 -0.0000000000 -0.0000000000
0.83221 -2.1007885147 -0.0000000000 0.0000000000
0.83231 -2.0954092637 -0.0000000000 -0.0000000000
0.83241 -2.0900228474 -0.0000000000 -0.0000000000
0.83251 -2.0846292427 -0.0000000000 -0.0000000000
0.83261 -2.0792284263 -0.0000000000 0.0000000000
0.83271 -2.0738203747 -0.0000000000 -0.0000000000
0.83281 -2.0684050643 -0.0000000000 -0.0000000000
0.83291 -2.0629824713 -0.0000000000 -0.0000000000
0.83301 -2.0575525719 -0.0000000000 -0.0000000000
0.83311 -2.0521153421 -0.0000000000 0.0000000000
0.83321 -2.0466707576 -0.0000000000 0.0000000000
0.83331 -2.0412187941 -0.0000000000 -0.0000000000
0.83341 -2.0357594272 -0.0000000000 -0.0000000000
0.83351 -2.0302926323 -0.0000000000 -0.0000000000
0.83361 -2.0248183847 -0.0000000000 -0.0000000000
0.83371 -2.0193366593 -0.0000000000 -0.0000000000
0.83381 -2.0138474311 -0.0000000000 -0.0000000000
0.83391 -2.0083506750 -0.0000000000 -0.0000000000
0.83401 -2.0028463656 -0.0000000000 -0.0000000000
0.83411 -1.9973344773 -0.0000000000 0.0000000000
0.83421 -1.9918149845 -0.0000000000 -0.0000000000
0.83431 -1.9862878612 -0.0000000000 -0.0000000000
0.83441 -1.9807530816 -0.0000000000 -0.0000000000
0.83451 -1.9752106195 -0.0000000000 -0.0000000000
0.83461 -1.9696604485 -0.0000000000 0.0000000000
0.83471 -1.9641025421 -0.0000000000 -0.0000000000
0.83481 -1.9585368737 -0.0000000000 -0.0000000000
0.83491 -1.9529634164 -0.0000000000 -0.0000000000
0.83501 -1.9473821433 -0.0000000000 -0.0000000000
0.83511 -1.9417930272 -0.0000000000 -0.0000000000
0.83521 -1.9361960408 -0.0000000000 -0.0000000000
0.83531 -1.9305911564 -0.0000000000 -0.0000000000
0.83541 -1.9249783467 -0.0000000000 -0.0000000000
0.83551 -1.9193575839 -0.0000000000 -0.0000000000
0.83561 -1.9137288394 -0.0000000000 0.0000000000
0.83571 -1.9080920855 -0.0000000000 -0.0000000000
0.83581 -1.9024472935 -0.0000000000 0.0000000000
0.83591 -1.8967944346 -0.0000000000 -0.0000000000
0.83601 -1.8911334805 -0.0000000000 -0.0000000000
0.83611 -1.8854644028 -0.0000000000 -0.0000000000
0.83621 -1.8797871712 -0.0000000000 -0.0000000000
0.83631 -1.8741017565 -0.0000000000 -0.0000000000
0.83641 -1.8684081299 -0.0000000000 -0.0000000000
0.83651 -1.8627062613 -0.0000000000 -0.0000000000
0.83661 -1.8569961201 -0.0000000000 -0.0000000000
0.83671 -1.8512776766 -0.0000000000 -0.0000000000
0.83681 -1.8455509005 -0.0000000000 -0.0000000000
0.83691 -1.8398157622 -0.0000000000 -0.0000000000
0.83701 -1.8340722295 -0.0000000000 -0.0000000000
0.83711 -1.8283202717 -0.0000000000 -0.0000000000
0.83721 -1.8225598578 -0.0000000000 -0.0000000000
0.83731 -1.8167909566 -0.0000000000 -0.0000000000
0.83741 -1.8110135370 -0.0000000000 -0.0000000000
0.83751 -1.8052275664 -0.0000000000 -0.0000000000
0.83761 -1.7994330125 -0.0000000000 -0.0000000000
0.83771 -1.7936298434 -0.0000000000 -0.0000000000
0.83781 -1.7878180268 -0.0000000000 -0.0000000000
0.83791 -1.7819975309 -0.0000000000 -0.0000000000
0.83801 -1.7761683210 -0.0000000000 -0.0000000000
0.83811 -1.7703303647 -0.0000000000 -0.0000000000
0.83821 -1.7644836285 0.0000000000 0.0000000000
0.83831 -1.7586280789 -0.0000000000 -0.0000000000
0.83841 -1.7527636820 -0.0000000000 -0.0000000000
0.83851 -1.7468904051 -0.0000000000 -0.0000000000
0.83861 -1.7410082114 -0.0000000000 0.0000000000
0.83871 -1.7351170669 -0.0000000000 -0.0000000000
0.83881 -1.7292169374 -0.0000000000 -0.0000000000
0.83891 -1.7233077872 -0.0000000000 -0.0000000000
0.83901 -1.7173895817 -0.0000000000 -0.0000000000
0.83911 -1.7114622853 -0.0000000000 0.0000000000
0.83921 -1.7055258612 -0.0000000000 -0.0000000000
0.83931 -1.6995802739 -0.0000000000 0.0000000000
0.83941 -1.6936254863 -0.0000000000 -0.0000000000
0.83951 -1.6876614620 -0.0000000000 -0.0000000000
0.83961 -1.6816881645 -0.0000000000 -0.0000000000
0.83971 -1.6757055563 -0.0000000000 -0.0000000000
0.83981 -1.6697136009 -0.0000000000 -0.0000000000
0.83991 -1.6637122586 -0.0000000000 -0.0000000000
0.84001 -1.6577014919 -0.0000000000 -0.0000000000
0.84011 -1.6516812627 -0.0000000000 -0.0000000000
0.84021 -1.6456515332 -0.0000000000 -0.0000000000
0.84031 -1.6396122635 -0.0000000000 -0.0000000000
0.84041 -1.6335634144 -0.0000000000 -0.0000000000
0.84051 -1.6275049461 -0.0000000000 -0.0000000000
0.84061 -1.6214368191 -0.0000000000 -0.0000000000
0.84071 -1.6153589933 -0.0000000000 -0.0000000000
0.84081 -1.6092714288 -0.0000000000 -0.0000000000
0.84091 -1.6031740846 -0.0000000000 -0.0000000000
0.84101 -1.5970669183 -0.0000000000 -0.0000000000
0.84111 -1.5909498892 -0.0000000000 -0.0000000000
0.84121 -1.5848229560 -0.0000000000 -0.0000000000
0.84131 -1.5786860756 -0.0000000000 -0.0000000000
0.84141 -1.5725392069 -0.0000000000 0.0000000000
0.84151 -1.5663823059 -0.0000000000 -0.0000000000
0.84161 -1.5602153297 -0.0000000000 -0.0000000000
0.84171 -1.5540382351 -0.0000000000 -0.0000000000
0.84181 -1.5478509783 -0.0000000000 -0.0000000000
0.84191 -1.5416535152 -0.0000000000 -0.0000000000
0.84201 -1.5354458013 -0.0000000000 -0.0000000000
0.84211 -1.5292277919 -0.0000000000 -0.0000000000
0.84221 -1.5229994417 -0.0000000000 -0.0000000000
0.84231 -1.5167607043 -0.0000000000 -0.0000000000
0.84241 -1.5105115338 -0.0000000000 -0.0000000000
0.84251 -1.5042518838 -0.0000000000 -0.0000000000
0.84261 -1.4979817091 0.0000000000 0.0000000000
0.84271 -1.4917009605 0.0000000000 0.0000000000
0.84281 -1.4854095913 0.0000000000 0.0000000000
0.84291 -1.4791075543 0.0000000000 0.0000000000
0.84301 -1.4727948008 0.0000000000 0.0000000000
0.84311 -1.4664712805 0.0000000000 0.0000000000
0.84321 -1.4601369448 0.0000000000 0.0000000000
0.84331 -1.4537917441 0.0000000000 0.0000000000
0.84341 -1.4474356283 0.0000000000 0.0000000000
0.84351 -1.4410685471 0.0000000000 -0.0000000000
0.84361 -1.4346904497 -0.0000000000 -0.0000000000
0.84371 -1.4283012844 -0.0000000000 -0.0000000000
0.84381 -1.4219009995 0.0000000000 0.0000000000
0.84391 -1.4154895428 0.0000000000 -0.0000000000
0.84401 -1.4090668608 0.0000000000 0.0000000000
0.84411 -1.4026329007 0.0000000000 0.0000000000
0.84421 -1.3961876085 0.0000000000 0.0000000000
0.84431 -1.3897309302 0.0000000000 0.0000000000
0.84441 -1.3832628112 0.0000000000 -0.0000000000
0.84451 -1.3767831971 0.0000000000 0.0000000000
0.84461 -1.3702920307 0.0000000000 0.0000000000
0.84471 -1.3637892561 0.0000000000 0.0000000000
0.84481 -1.3572748167 -0.0000000000 0.0000000000
0.84491 -1.3507486554 0.0000000000 0.0000000000
0.84501 -1.3442107146 0.0000000000 0.0000000000
0.84511 -1.3376609354 0.0000000000 0.0000000000
0.84521 -1.3310992590 0.0000000000 0.0000000000
0.84531 -1.3245256273 0.0000000000 -0.0000000000
0.84541 -1.3179399787 -0.0000000000 -0.0000000000
0.84551 -1.3113422528 0.0000000000 0.0000000000
0.84561 -1.3047323885 0.0000000000 -0.0000000000
0.84571 -1.2981103241 0.0000000000 0.0000000000
0.84581 -1.2914759973 0.0000000000 0.0000000000
0.84591 -1.2848293451 0.0000000000 0.0000000000
0.84601 -1.2781703040 0.0000000000 0.0000000000
0.84611 -1.2714988110 0.0000000000 -0.0000000000
0.84621 -1.2648147995 0.0000000000 0.0000000000
0.84631 -1.2581182046 0.0000000000 0.0000000000
0.84641 -1.2514089606 -0.0000000000 -0.0000000000
0.84651 -1.2446870001 0.0000000000 -0.0000000000
0.84661 -1.2379522562 -0.0000000000 -0.0000000000
0.84671 -1.2312046607 0.0000000000 0.0000000000
0.84681 -1.2244441444 0.0000000000 -0.0000000000
0.84691 -1.2176706387 0.0000000000 -0.0000000000
0.84701 -1.2108840723 0.0000000000 -0.0000000000
0.84711 -1.2040843748 0.0000000000 0.0000000000
0.84721 -1.1972714743 -0.0000000000 -0.0000000000
0.84731 -1.1904452985 0.0000000000 0.0000000000
0.84741 -1.1836057761 0.0000000000 0.0000000000
0.84751 -1.1767528305 0.0000000000 -0.0000000000
0.84761 -1.1698863877 0.0000000000 0.0000000000
0.84771 -1.1630063724 -0.0000000000 -0.0000000000
0.84781 -1.1561127083 0.0000000000 0.0000000000
0.84791 -1.1492053185 0.0000000000 -0.0000000000
0.84801 -1.1422841266 0.0000000000 -0.0000000000
0.84811 -1.1353490513 -0.0000000000 -0.0000000000
0.84821 -1.1284000135 0.0000000000 0.0000000000
0.84831 -1.1214369331 0.0000000000 -0.0000000000
0.84841 -1.1144597286 -0.0000000000 -0.0000000000
0.84851 -1.1074683177 0.0000000000 0.0000000000
0.84861 -1.1004626189 0.0000000000 -0.0000000000
0.84871 -1.0934425458 0.0000000000 0.0000000000
0.84881 -1.0864080140 0.0000000000 0.0000000000
0.84891 -1.0793589378 0.0000000000 0.0000000000
0.84901 -1.0722952310 0.0000000000 0.0000000000
0.84911 -1.0652168040 -0.0000000000 -0.0000000000
0.84921 -1.0581235684 -0.0000000000 -0.0000000000
0.84931 -1.0510154344 0.0000000000 0.0000000000
0.84941 -1.0438923108 -0.0000000000 -0.0000000000
0.84951 -1.0367541057 0.0000000000 0.0000000000
0.84961 -1.0296007258 -0.0000000000 -0.0000000000
0.84971 -1.0224320770 0.0000000000 -0.0000000000
0.84981 -1.0152480638 -0.0000000000 -0.0000000000
0.84991 -1.0080485897 0.0000000000 -0.0000000000
0.85001 -1.0008335572 0.0000000000 -0.0000000000
0.85011 -0.9936028674 -0.0000000000 -0.0000000000
0.85021 -0.9863564203 -0.0000000000 -0.0000000000
0.85031 -0.9790941147 0.0000000000 -0.0000000000
0.85041 -0.9718158481 -0.0000000000 -0.0000000000
0.85051 -0.9645215171 -0.0000000000 -0.0000000000
0.85061 -0.9572110172 -0.0000000000 -0.0000000000
0.85071 -0.9498842410 -0.0000000000 -0.0000000000
0.85081 -0.9425410812 0.0000000000 -0.0000000000
0.85091 -0.9351814289 -0.0000000000 -0.0000000000
0.85101 -0.9278051738 -0.0000000000 -0.0000000000
0.85111 -0.9204122042 0.0000000000 0.0000000000
0.85121 -0.9130024067 -0.0000000000 -0.0000000000
0.85131 -0.9055756668 -0.0000000000 -0.0000000000
0.85141 -0.8981318685 0.0000000000 0.0000000000
0.85151 -0.8906708940 0.0000000000 0.0000000000
0.85161 -0.8831926246 0.0000000000 -0.0000000000
0.85171 -0.8756969391 0.0000000000 0.0000000000
0.85181 -0.8681837154 0.0000000000 0.0000000000
0.85191 -0.8606528296 0.0000000000 0.0000000000
0.85201 -0.8531041560 0.0000000000 0.0000000000
0.85211 -0.8455375675 0.0000000000 0.0000000000
0.85221 -0.8379529354 -0.0000000000 0.0000000000
0.85231 -0.8303501287 0.0000000000 0.0000000000
0.85241 -0.8227290146 0.0000000000 -0.0000000000
0.85251 -0.8150894590 0.0000000000 -0.0000000000
0.85261 -0.8074313256 -0.0000000000 -0.0000000000
0.85271 -0.7997544763 0.0000000000 0.0000000000
0.85281 -0.7920587709 0.0000000000 0.0000000000
0.85291 -0.7843440675 -0.0000000000 -0.0000000000
0.85301 -0.7766102220 -0.0000000000 -0.0000000000
0.85311 -0.7688570883 -0.0000000000 -0.0000000000
0.85321 -0.7610845181 0.0000000000 -0.0000000000
0.85331 -0.7532923611 0.0000000000 0.0000000000
0.85341 -0.7454804651 -0.0000000000 0.0000000000
0.85351 -0.7376486747 0.0000000000 0.0000000000
0.85361 -0.7297968331 -0.0000000000 -0.0000000000
0.85371 -0.7219247810 0.0000000000 0.0000000000
0.85381 -0.7140323563 -0.0000000000 -0.0000000000
0.85391 -0.7061193950 -0.0000000000 -0.0000000000
0.85401 -0.6981857306 -0.0000000000 -0.0000000000
0.85411 -0.6902311933 -0.0000000000 -0.0000000000
0.85421 -0.6822556114 0.0000000000 0.0000000000
0.85431 -0.6742588103 0.0000000000 0.0000000000
0.85441 -0.6662406129 0.0000000000 0.0000000000
0.85451 -0.6582008391 0.0000000000 -0.0000000000
0.85461 -0.6501393060 -0.0000000000 -0.0000000000
0.85471 -0.6420558281 -0.0000000000 0.0000000000
0.85481 -0.6339502163 0.0000000000 -0.0000000000
0.85491 -0.6258222791 0.0000000000 0.0000000000
0.85501 -0.6176718214 0.0000000000 0.0000000000
0.85511 -0.6094986462 0.0000000000 0.0000000000
0.85521 -0.6013025508 0.0000000000 0.0000000000
0.85531 -0.5930833308 0.0000000000 0.0000000000
0.85541 -0.5848407784 0.0000000000 0.0000000000
0.85551 -0.5765746818 0.0000000000 0.0000000000
0.85561 -0.5682848262 0.0000000000 0.0000000000
0.85571 -0.5599709925 0.0000000000 0.0000000000
0.85581 -0.5516329583 0.0000000000 0.0000000000
0.85591 -0.5432704973 0.0000000000 0.0000000000
0.85601 -0.5348833791 0.0000000000 0.0000000000
0.85611 -0.5264713692 0.0000000000 0.0000000000
0.85621 -0.5180342293 0.0000000000 0.0000000000
0.85631 -0.5095717167 0.0000000000 0.0000000000
0.85641 -0.5010835840 0.0000000000 0.0000000000
0.85651 -0.4925695797 0.0000000000 0.0000000000
0.85661 -0.4840294477 0.0000000000 0.0000000000
0.85671 -0.4754629279 0.0000000000 0.0000000000
0.85681 -0.4668697539 0.0000000000 0.0000000000
0.85691 -0.4582496548 0.0000000000 0.0000000000
0.85701 -0.4496023552 0.0000000000 0.0000000000
0.85711 -0.4409275742 0.0000000000 0.0000000000
0.85721 -0.4322250256 0.0000000000 0.0000000000
0.85731 -0.4234944176 0.0000000000 0.0000000000
0.85741 -0.4147354528 0.0000000000 0.0000000000
0.85751 -0.4059478281 0.0000000000 0.0000000000
0.85761 -0.3971312343 0.0000000000 0.0000000000
0.85771 -0.3882853560 0.0000000000 0.0000000000
0.85781 -0.3794098718 0.0000000000 0.0000000000
0.85791 -0.3705044531 0.0000000000 0.0000000000
0.85801 -0.3615687662 0.0000000000 0.0000000000
0.85811 -0.3526024687 0.0000000000 0.0000000000
0.85821 -0.3436052122 0.0000000000 0.0000000000
0.85831 -0.3345766409 0.0000000000 0.0000000000
0.85841 -0.3255163922 0.0000000000 0.0000000000
0.85851 -0.3164240938 0.0000000000 0.0000000000
0.85861 -0.3072993667 0.0000000000 0.0000000000
0.85871 -0.2981418241 0.0000000000 0.0000000000
0.85881 -0.2889510702 0.0000000000 0.0000000000
0.85891 -0.2797267008 0.0000000000 0.0000000000
0.85901 -0.2704683028 0.0000000000 0.0000000000
0.85911 -0.2611754536 0.0000000000 0.0000000000
0.85921 -0.2518477214 0.0000000000 0.0000000000
0.85931 -0.2424846645 0.0000000000 0.0000000000
0.85941 -0.2330858309 0.0000000000 0.0000000000
0.85951 -0.2236507589 0.0000000000 0.0000000000
0.85961 -0.2141789744 0.0000000000 0.0000000000
0.85971 -0.2046699936 0.0000000000 0.0000000000
0.85981 -0.1951233206 0.0000000000 0.0000000000
0.85991 -0.1855384478 0.0000000000 0.0000000000
0.86001 -0.1759148555 0.0000000000 0.0000000000
0.86011 -0.1662520111 0.0000000000 0.0000000000
0.86021 -0.1565493682 0.0000000000 0.0000000000
0.86031 -0.1468063675 0.0000000000 0.0000000000
0.86041 -0.1370224356 0.0000000000 0.0000000000
0.86051 -0.1271969843 0.0000000000 0.0000000000
0.86061 -0.1173294105 0.0000000000 0.0000000000
0.86071 -0.1074190950 0.0000000000 0.0000000000
0.86081 -0.0974654039 0.0000000000 0.0000000000
0.86091 -0.0874676844 0.0000000000 0.0000000000
0.86101 -0.0774252674 0.0000000000 0.0000000000
0.86111 -0.0673374658 0.0000000000 0.0000000000
0.86121 -0.0572035745 0.0000000000 0.0000000000
0.86131 -0.0470228660 0.0000000000 0.0000000000
0.86141 -0.0367945954 0.0000000000 0.0000000000
0.86151 -0.0265179961 0.0000000000 0.0000000000
0.86161 -0.0161922795 0.0000000000 0.0000000000
0.86171 -0.0058166344 0.0000000000 0.0000000000
0.86181 0.0046097738 0.0000000000 0.0000000000
0.86191 0.0150878045 0.0000000000 0.0000000000
0.86201 0.0256183426 0.0000000000 0.0000000000
0.86211 0.0362022994 0.0000000000 0.0000000000
0.86221 0.0468406142 0.0000000000 0.0000000000
0.86231 0.0575342548 0.0000000000 0.0000000000
0.86241 0.0682842191 0.0000000000 0.0000000000
0.86251 0.0790915369 0.0000000000 0.0000000000
0.86261 0.0899572704 0.0000000000 0.0000000000
0.86271 0.1008825157 0.0000000000 0.0000000000
0.86281 0.1118684033 0.0000000000 0.0000000000
0.86291 0.1229161057 0.0000000000 0.0000000000
0.86301 0.1340268304 0.0000000000 0.0000000000
0.86311 0.1452018265 0.0000000000 0.0000000000
0.86321 0.1564423859 0.0000000000 0.0000000000
0.86331 0.1677498457 0.0000000000 0.0000000000
0.86341 0.1791255896 0.0000000000 0.0000000000
0.86351 0.1905710504 0.0000000000 0.0000000000
0.86361 0.2020877126 0.0000000000 0.0000000000
0.86371 0.2136771149 0.0000000000 0.0000000000
0.86381 0.2253408524 0.0000000000 0.0000000000
0.86391 0.2370805803 0.0000000000 0.0000000000
0.86401 0.2488980167 0.0000000000 0.0000000000
0.86411 0.2607949457 0.0000000000 0.0000000000
0.86421 0.2727732208 0.0000000000 0.0000000000
0.86431 0.2848347691 0.0000000000 0.0000000000
0.86441 0.2969815947 0.0000000000 0.0000000000
0.86451 0.3092157816 0.0000000000 0.0000000000
0.86461 0.3215395045 0.0000000000 0.0000000000
0.86471 0.3339550252 0.0000000000 0.0000000000
0.86481 0.3464647023 0.0000000000 0.0000000000
0.86491 0.3590709963 0.0000000000 0.0000000000
0.86501 0.3717764762 0.0000000000 0.0000000000
0.86511 0.3845838245 0.0000000000 0.0000000000
0.86521 0.3974958451 0.0000000000 0.0000000000
0.86531 0.4105154702 0.0000000000 0.0000000000
0.86541 0.4236457692 0.0000000000 0.0000000000
0.86551 0.4368899567 0.0000000000 0.0000000000
0.86561 0.4502514014 0.0000000000 0.0000000000
0.86571 0.4637336388 0.0000000000 0.0000000000
0.86581 0.4773403789 0.0000000000 0.0000000000
0.86591 0.4910755199 0.0000000000 0.0000000000
0.86601 0.5049431608 0.0000000000 0.0000000000
0.86611 0.5189476154 0.0000000000 0.0000000000
0.86621 0.5330934282 0.0000000000 0.0000000000
0.86631 0.5473853906 0.0000000000 0.0000000000
0.86641 0.5618285589 0.0000000000 0.0000000000
0.86651 0.5764282747 0.0000000000 0.0000000000
0.86661 0.5911901868 0.0000000000 0.0000000000
0.86671 0.6061202746 0.0000000000 0.0000000000
0.86681 0.6212248745 0.0000000000 0.0000000000
0.86691 0.6365107094 0.0000000000 0.0000000000
0.86701 0.6519849201 -0.0000000000 -0.0000000000
0.86711 0.6676551004 0.0000000000 -0.0000000000
0.86721 0.6835293356 0.0000000000 0.0000000000
0.86731 0.6996162470 0.0000000000 0.0000000000
0.86741 0.7159250391 -0.0000000000 -0.0000000000
0.86751 0.7324655521 0.0000000000 0.0000000000
0.86761 0.7492483218 0.0000000000 0.0000000000
0.86771 0.7662846463 0.0000000000 0.0000000000
0.86781 0.7835866602 0.0000000000 0.0000000000
0.86791 0.8011674179 0.0000000000 -0.0000000000
0.86801 0.8190409876 0.0000000000 -0.0000000000
0.86811 0.8372225576 0.0000000000 0.0000000000
0.86821 0.8557285563 0.0000000000 0.0000000000
0.86831 0.8745767882 0.0000000000 0.0000000000
0.86841 0.8937865891 0.0000000000 -0.0000000000
0.86851 0.9133790032 0.0000000000 0.0000000000
0.86861 0.9333769857 0.0000000000 0.0000000000
0.86871 0.9538056362 0.0000000000 0.0000000000
0.86881 0.9746924675 0.0000000000 0.0000000000
0.86891 0.9960677167 -0.0000000000 -0.0000000000
0.86901 1.0179647072 -0.0000000000 0.0000000000
0.86911 1.0404202713 -0.0000000000 -0.0000000000
0.86921 1.0634752446 -0.0000000000 -0.0000000000
0.86931 1.0871750496 0.0000000000 -0.0000000000
0.86941 1.1115703849 -0.0000000000 -0.0000000000
0.86951 1.1367180458 0.0000000000 0.0000000000
0.86961 1.1626819053 -0.0000000000 -0.0000000000
0.86971 1.1895340919 0.0000000000 -0.0000000000
0.86981 1.2173564190 0.0000000000 0.0000000000
0.86991 1.2462421190 0.0000000000 0.0000000000
0.87001 1.2762979748 0.0000000000 0.0000000000
0.87011 1.3076469480 0.0000000000 0.0000000000
0.87021 1.3404314502 -0.0000000000 -0.0000000000
0.87031 1.3748174487 -0.0000000000 0.0000000000
0.87041 1.4109996612 -0.0000000000 -0.0000000000
0.87051 1.4492081957 -0.0000000000 -0.0000000000
0.87061 1.4897171206 0.0000000000 0.0000000000
0.87071 1.5328556493 0.0000000000 0.0000000000
0.87081 1.5790229083 -0.0000000000 0.0000000000
0.87091 1.6287076839 -0.0000000000 -0.0000000000
0.87101 1.6825151872 -0.0000000000 0.0000000000
0.87111 1.7412038632 0.0000000000 0.0000000000
0.87121 1.8057368117 0.0000000000 0.0000000000
0.87131 1.8773548239 0.0000000000 0.0000000000
0.87141 1.9576819758 0.0000000000 0.0000000000
0.87151 2.0488810987 0.0000000000 0.0000000000
0.87161 2.1538870061 0.0000000000 0.0000000000
0.87171 2.2767625844 -0.0000000000 0.0000000000
0.87181 2.4232504655 0.0000000000 0.0000000000
0.87191 2.6016335408 0.0000000000 0.0000000000
0.87201 2.8240614184 -0.0000000000 0.0000000000
0.87211 3.1084772783 0.0000000000 0.0000000000
0.87221 3.4808747724 0.0000000000 0.0000000000
0.87231 3.9756421823 0.0000000000 0.0000000000
0.87241 4.6247438296 0.0000000000 0.0000000000
0.87251 5.4111650514 0.0000000000 0.0000000000
0.87261 6.1810183276 0.0000000000 0.0000000000
0.87271 6.7406813591 0.0000000000 0.0000000000
0.87281 7.1488835927 0.0000000000 0.0000000000
0.87291 7.4861377261 0.0000000000 0.0000000000
0.87301 7.7775236861 0.0000000000 0.0000000000
0.87311 8.0348383584 0.0000000000 0.0000000000
0.87321 8.2654831413 0.0000000000 0.0000000000
0.87331 8.4745653618 0.0000000000 0.0000000000
0.87341 8.6657989148 0.0000000000 0.0000000000
0.87351 8.8419861305 0.0000000000 0.0000000000
0.87361 9.0053022990 0.0000000000 0.0000000000
0.87371 9.1574746800 0.0000000000 0.0000000000
0.87381 9.2999005302 0.0000000000 0.0000000000
0.87391 9.4337278540 0.0000000000 0.0000000000
0.87401 9.5599123623 0.0000000000 0.0000000000
0.87411 9.6792587050 0.0000000000 0.0000000000
0.87421 9.7924509978 0.0000000000 0.0000000000
0.87431 9.9000758735 0.0000000000 0.0000000000
0.87441 10.0026401938 0.0000000000 0.0000000000
0.87451 10.1005848693 0.0000000000 0.0000000000
0.87461 10.1942957898 0.0000000000 0.0000000000
0.87471 10.2841125731 0.0000000000 0.0000000000
0.87481 10.3703356419 0.0000000000 0.0000000000
0.87491 10.4532320019 0.0000000000 0.0000000000
0.87501 10.5330399988 0.0000000000 0.0000000000
0.87511 10.6099732637 0.0000000000 0.0000000000
0.87521 10.6842240068 0.0000000000 0.0000000000
0.87531 10.7559657847 0.0000000000 0.0000000000
0.87541 10.8253558373 0.0000000000 0.0000000000
0.87551 10.8925370729 0.0000000000 0.0000000000
0.87561 10.9576397609 0.0000000000 0.0000000000
0.87571 11.0207829834 0.0000000000 0.0000000000
0.87581 11.0820758840 0.0000000000 0.0000000000
0.87591 11.1416187484 0.0000000000 0.0000000000
0.87601 11.1995039408 0.0000000000 0.0000000000
0.87611 11.2558167202 0.0000000000 0.0000000000
0.87621 11.3106359543 0.0000000000 0.0000000000
0.87631 11.3640347452 0.0000000000 0.0000000000
0.87641 11.4160809803 0.0000000000 0.0000000000
0.87651 11.4668378187 0.0000000000 0.0000000000
0.87661 11.5163641222 0.0000000000 0.0000000000
0.87671 11.5647148378 0.0000000000 0.0000000000
0.87681 11.6119413389 0.0000000000 0.0000000000
0.87691 11.6580917291 0.0000000000 0.0000000000
0.87701 11.7032111157 0.0000000000 0.0000000000
0.87711 11.7473418537 0.0000000000 0.0000000000
0.87721 11.7905237663 0.0000000000 0.0000000000
0.87731 11.8327943436 0.0000000000 0.0000000000
0.87741 11.8741889217 0.0000000000 0.0000000000
0.87751 11.9147408457 0.0000000000 0.0000000000
0.87761 11.9544816167 0.0000000000 0.0000000000
0.87771 11.9934410262 0.0000000000 0.0000000000
0.87781 12.0316472783 0.0000000000 0.0000000000
0.87791 12.0691271008 0.0000000000 0.0000000000
0.87801 12.1059058474 0.0000000000 0.0000000000
0.87811 12.1420075906 0.0000000000 0.0000000000
0.87821 12.1774552078 0.0000000000 0.0000000000
0.87831 12.2122704591 0.0000000000 0.0000000000
0.87841 12.2464740602 0.0000000000 0.0000000000
0.87851 12.2800857486 0.0000000000 0.0000000000
0.87861 12.3131243450 0.0000000000 0.0000000000
0.87871 12.3456078102 0.0000000000 0.0000000000
0.87881 12.3775532975 0.0000000000 0.0000000000
0.87891 12.4089772012 0.0000000000 0.0000000000
0.87901 12.4398952019 0.0000000000 0.0000000000
0.87911 12.4703223084 0.0000000000 0.0000000000
0.87921 12.5002728963 0.0000000000 0.0000000000
0.87931 12.5297607447 0.0000000000 0.0000000000
0.87941 12.5587990697 0.0000000000 0.0000000000
0.87951 12.5874005561 0.0000000000 0.0000000000
0.87961 12.6155773870 0.0000000000 0.0000000000
0.87971 12.6433412710 0.0000000000 0.0000000000
0.87981 12.6707034682 0.0000000000 0.0000000000
0.87991 12.6976748145 0.0000000000 0.0000000000
0.88001 12.7242657443 0.0000000000 0.0000000000
0.88011 12.7504863113 0.0000000000 0.0000000000
0.88021 12.7763462092 0.0000000000 0.0000000000
0.88031 12.8018547900 0.0000000000 0.0000000000
0.88041 12.8270210818 0.0000000000 0.0000000000
0.88051 12.8518538055 0.0000000000 0.0000000000
0.88061 12.8763613904 0.0000000000 0.0000000000
0.88071 12.9005519891 0.0000000000 0.0000000000
0.88081 12.9244334912 0.0000000000 0.0000000000
0.88091 12.9480135365 0.0000000000 0.0000000000
0.88101 12.9712995274 0.0000000000 0.0000000000
0.88111 12.9942986408 0.0000000000 0.0000000000
0.88121 13.0170178385 0.0000000000 0.0000000000
0.88131 13.0394638783 0.0000000000 0.0000000000
0.88141 13.0616433234 -0.0000000000 0.0000000000
0.88151 13.0835625516 0.0000000000 0.0000000000
0.88161 13.1052277645 0.0000000000 0.0000000000
0.88171 13.1266449952 0.0000000000 0.0000000000
0.88181 13.1478201164 0.0000000000 0.0000000000
0.88191 13.1687588477 0.0000000000 0.0000000000
0.88201 13.1894667628 0.0000000000 0.0000000000
0.88211 13.2099492956 0.0000000000 0.0000000000
0.88221 13.2302117468 0.0000000000 0.0000000000
0.88231 13.2502592893 0.0000000000 0.0000000000
0.88241 13.2700969744 -0.0000000000 0.0000000000
0.88251 13.2897297363 0.0000000000 0.0000000000
0.88261 13.3091623974 0.0000000000 0.0000000000
0.88271 13.3283996730 0.0000000000 0.0000000000
0.88281 13.3474461755 0.0000000000 0.0000000000
0.88291 13.3663064184 0.0000000000 0.0000000000
0.88301 13.3849848208 0.0000000000 0.0000000000
0.88311 13.4034857102 0.0000000000 0.0000000000
0.88321 13.4218133269 0.0000000000 0.0000000000
0.88331 13.4399718266 0.0000000000 0.0000000000
0.88341 13.4579652839 -0.0000000000 0.0000000000
0.88351 13.4757976949 0.0000000000 0.0000000000
0.88361 13.4934729805 0.0000000000 0.0000000000
0.88371 13.5109949884 -0.0000000000 0.0000000000
0.88381 13.5283674959 0.0000000000 0.0000000000
0.88391 13.5455942126 0.0000000000 0.0000000000
0.88401 13.5626787818 0.0000000000 0.0000000000
0.88411 13.5796247832 0.0000000000 0.0000000000
0.88421 13.5964357349 0.0000000000 0.0000000000
0.88431 13.6131150948 0.0000000000 0.0000000000
0.88441 13.6296662632 0.0000000000 0.0000000000
0.88451 13.6460925837 0.0000000000 0.0000000000
0.88461 13.6623973454 0.0000000000 0.0000000000
0.88471 13.6785837841 0.0000000000 0.0000000000
0.88481 13.6946550842 0.0000000000 0.0000000000
0.88491 13.7106143798 -0.0000000000 0.0000000000
0.88501 13.7264647562 0.0000000000 0.0000000000
0.88511 13.7422092512 0.0000000000 0.0000000000
0.88521 13.7578508561 0.0000000000 0.0000000000
0.88531 13.7733925173 0.0000000000 0.0000000000
0.88541 13.7888371372 0.0000000000 0.0000000000
0.88551 13.8041875755 0.0000000000 0.0000000000
0.88561 13.8194466504 0.0000000000 0.0000000000
0.88571 13.8346171392 0.0000000000 0.0000000000
0.88581 13.8497017798 0.0000000000 0.0000000000
0.88591 13.8647032714 0.0000000000 0.0000000000
0.88601 13.8796242759 0.0000000000 0.0000000000
0.88611 13.8944674184 0.0000000000 0.0000000000
0.88621 13.9092352864 -0.0000000000 0.0000000000
0.88631 13.9239304280 0.0000000000 0.0000000000
0.88641 13.9385553524 0.0000000000 0.0000000000
0.88651 13.9531125490 0.0000000000 0.0000000000
0.88661 13.9676044727 0.0000000000 0.0000000000
0.88671 13.9820335480 0.0000000000 0.0000000000
0.88681 13.9964021714 0.0000000000 0.0000000000
0.88691 14.0107127094 0.0000000000 0.0000000000
0.88701 14.0249674912 0.0000000000 0.0000000000
0.88711 14.0391688292 -0.0000000000 0.0000000000
0.88721 14.0533190103 -0.0000000000 0.0000000000
0.88731 14.0674202961 -0.0000000000 0.0000000000
0.88741 14.0814749229 0.0000000000 0.0000000000
0.88751 14.0954851035 0.0000000000 0.0000000000
0.88761 14.1094530282 -0.0000000000 0.0000000000
0.88771 14.1233808563 0.0000000000 0.0000000000
0.88781 14.1372707355 -0.0000000000 0.0000000000
0.88791 14.1511247934 0.0000000000 0.0000000000
0.88801 14.1649451391 0.0000000000 0.0000000000
0.88811 14.1787338654 0.0000000000 0.0000000000
0.88821 14.1924930479 0.0000000000 0.0000000000
0.88831 14.2062247467 -0.0000000000 0.0000000000
0.88841 14.2199310062 -0.0000000000 0.0000000000
0.88851 14.2336138581 -0.0000000000 0.0000000000
0.88861 14.2472753222 0.0000000000 0.0000000000
0.88871 14.2609174053 -0.0000000000 0.0000000000
0.88881 14.2745421046 0.0000000000 0.0000000000
0.88891 14.2881513991 -0.0000000000 0.0000000000
0.88901 14.3017472639 0.0000000000 0.0000000000
0.88911 14.3153316678 -0.0000000000 0.0000000000
0.88921 14.3289065828 0.0000000000 0.0000000000
0.88931 14.3424739808 -0.0000000000 0.0000000000
0.88941 14.3560358317 -0.0000000000 0.0000000000
0.88951 14.3695941066 0.0000000000 0.0000000000
0.88961 14.3831507833 0.0000000000 0.0000000000
0.88971 14.3967078480 0.0000000000 0.0000000000
0.88981 14.4102672956 -0.0000000000 0.0000000000
0.88991 14.4238311260 0.0000000000 0.0000000000
0.89001 14.4374013464 -0.0000000000 0.0000000000
0.89011 14.4509799786 0.0000000000 0.0000000000
0.89021 14.4645690633 -0.0000000000 0.0000000000
0.89031 14.4781706563 -0.0000000000 0.0000000000
0.89041 14.4917868305 -0.0000000000 0.0000000000
0.89051 14.5054196787 -0.0000000000 0.0000000000
0.89061 14.5190713060 0.0000000000 0.0000000000
0.89071 14.5327438244 0.0000000000 0.0000000000
0.89081 14.5464393985 0.0000000000 0.0000000000
0.89091 14.5601602332 -0.0000000000 0.0000000000
0.89101 14.5739085689 0.0000000000 0.0000000000
0.89111 14.5876866842 0.0000000000 0.0000000000
0.89121 14.6014969001 -0.0000000000 0.0000000000
0.89131 14.6153415806 -0.0000000000 0.0000000000
0.89141 14.6292231374 -0.0000000000 0.0000000000
0.89151 14.6431440379 0.0000000000 0.0000000000
0.89161 14.6571068058 0.0000000000 0.0000000000
0.89171 14.6711140251 -0.0000000000 0.0000000000
0.89181 14.6851683452 0.0000000000 0.0000000000
0.89191 14.6992724686 -0.0000000000 0.0000000000
0.89201 14.7134291781 0.0000000000 0.0000000000
0.89211 14.7276413502 -0.0000000000 0.0000000000
0.89221 14.7419119578 -0.0000000000 0.0000000000
0.89231 14.7562440722 -0.0000000000 0.0000000000
0.89241 14.7706408696 -0.0000000000 0.0000000000
0.89251 14.7851056389 -0.0000000000 0.0000000000
0.89261 14.7996417840 0.0000000000 0.0000000000
0.89271 14.8142528365 -0.0000000000 0.0000000000
0.89281 14.8289424747 0.0000000000 0.0000000000
0.89291 14.8437145232 0.0000000000 0.0000000000
0.89301 14.8585729656 0.0000000000 0.0000000000
0.89311 14.8735219534 -0.0000000000 0.0000000000
0.89321 14.8885658125 -0.0000000000 0.0000000000
0.89331 14.9037090608 0.0000000000 0.0000000000
0.89341 14.9189564311 -0.0000000000 0.0000000000
0.89351 14.9343128684 -0.0000000000 0.0000000000
0.89361 14.9497835630 0.0000000000 0.0000000000
0.89371 14.9653739785 -0.0000000000 0.0000000000
0.89381 14.9810898586 0.0000000000 0.0000000000
0.89391 14.9969372510 0.0000000000 0.0000000000
0.89401 15.0129225362 0.0000000000 0.0000000000
0.89411 15.0290524400 -0.0000000000 0.0000000000
0.89421 15.0453340634 -0.0000000000 0.0000000000
0.89431 15.0617749046 0.0000000000 0.0000000000
0.89441 15.0783828995 0.0000000000 0.0000000000
0.89451 15.0951664468 0.0000000000 0.0000000000
0.89461 15.1121344455 0.0000000000 0.0000000000
0.89471 15.1292963262 0.0000000000 0.0000000000
0.89481 15.1466620887 -0.0000000000 0.0000000000
0.89491 15.1642423458 0.0000000000 0.0000000000
0.89501 15.1820483729 0.0000000000 0.0000000000
0.89511 15.2000921366 -0.0000000000 0.0000000000
0.89521 15.2183863190 -0.0000000000 0.0000000000
0.89531 15.2369447229 0.0000000000 0.0000000000
0.89541 15.2557819453 -0.0000000000 0.0000000000
0.89551 15.2749136438 0.0000000000 0.0000000000
0.89561 15.2943564070 0.0000000000 0.0000000000
0.89571 15.3141278306 -0.0000000000 0.0000000000
0.89581 15.3342465013 0.0000000000 0.0000000000
0.89591 15.3547321399 -0.0000000000 0.0000000000
0.89601 15.3756060665 -0.0000000000 0.0000000000
0.89611 15.3968904310 0.0000000000 0.0000000000
0.89621 15.4186085315 -0.0000000000 0.0000000000
0.89631 15.4407849682 0.0000000000 0.0000000000
0.89641 15.4634452914 0.0000000000 0.0000000000
0.89651 15.4866167067 0.0000000000 0.0000000000
0.89661 15.5103272157 -0.0000000000 0.0000000000
0.89671 15.5346047492 -0.0000000000 0.0000000000
0.89681 15.5594769970 -0.0000000000 0.0000000000
0.89691 15.5849707520 -0.0000000000 0.0000000000
0.89701 15.6111088987 -0.0000000000 0.0000000000
0.89711 15.6379093675 -0.0000000000 0.0000000000
0.89721 15.6653822010 -0.0000000000 0.0000000000
0.89731 15.6935243214 -0.0000000000 0.0000000000
0.89741 15.7223136612 0.0000000000 0.0000000000
0.89751 15.7516995131 0.0000000000 0.0000000000
0.89761 15.7815883191 -0.0000000000 -0.0000000000
0.89771 15.8118229789 -0.0000000000 -0.0000000000
0.89781 15.8421521758 -0.0000000000 0.0000000000
0.89791 15.8721807398 0.0000000000 0.0000000000
0.89801 15.9012938857 -0.0000000000 -0.0000000000
0.89811 15.9285398176 -0.0000000000 -0.0000000000
0.89821 15.9524380388 -0.0000000000 -0.0000000000
0.89831 15.9706617563 -0.0000000000 -0.0000000000
0.89841 15.9795215526 -0.0000000000 -0.0000000000
0.89851 15.9730610274 -0.0000000000 -0.0000000000
0.89861 15.9415244153 -0.0000000000 -0.0000000000
0.89871 15.8687210677 -0.0000000000 -0.0000000000
0.89881 15.7279218135 -0.0000000000 -0.0000000000
0.89891 15.4772532779 0.0000000000 0.0000000000
0.89901 15.0629439314 -0.0000000000 -0.0000000000
0.89911 14.4567787548 -0.0000000000 -0.0000000000
0.89921 13.7420139140 -0.0000000000 -0.0000000000
0.89931 13.1197396628 -0.0000000000 -0.0000000000
0.89941 12.7338629430 0.0000000000 0.0000000000
0.89951 12.5786778010 -0.0000000000 -0.0000000000
0.89961 12.5722162788 -0.0000000000 -0.0000000000
0.89971 12.6318202137 -0.0000000000 -0.0000000000
0.89981 12.7068821606 -0.0000000000 -0.0000000000
0.89991 12.7788342868 -0.0000000000 -0.0000000000
0.90001 12.8346616452 -0.0000000000 -0.0000000000
0.90011 12.8427040114 -0.0000000000 -0.0000000000
0.90021 12.7639805922 -0.0000000000 -0.0000000000
0.90031 12.5677398831 -0.0000000000 -0.0000000000
0.90041 12.2328910209 -0.0000000000 -0.0000000000
0.90051 11.7465417043 -0.0000000000 -0.0000000000
0.90061 11.1139919039 -0.0000000000 -0.0000000000
0.90071 10.3805861233 -0.0000000000 -0.0000000000
0.90081 9.6446875870 -0.0000000000 -0.0000000000
0.90091 9.0196662955 -0.0000000000 -0.0000000000
0.90101 8.5578684312 -0.0000000000 -0.0000000000
0.90111 8.2623666414 0.0000000000 -0.0000000000
0.90121 8.1539474959 0.0000000000 0.0000000000
0.90131 8.2737003500 0.0000000001 0.0000000001
0.90141 8.6240326295 0.0000000001 0.0000000001
0.90151 9.1993691068 0.0000000002 0.0000000002
0.90161 9.9622141373 0.0000000003 0.0000000003
0.90171 10.7852380438 0.0000000005 0.0000000004
0.90181 11.4596741793 0.0000000006 0.0000000005
0.90191 11.7772286526 0.0000000008 0.0000000006
0.90201 11.6012230785 0.0000000009 0.0000000006
0.90211 10.9014263695 0.0000000009 0.0000000005
0.90221 9.8468446560 0.0000000008 0.0000000005
0.90231 8.8299809097 0.0000000008 0.0000000005
0.90241 8.1322896375 0.0000000009 0.0000000006
0.90251 7.7340455575 0.0000000010 0.0000000007
0.90261 7.5065004191 0.0000000010 0.0000000007
0.90271 7.3364712161 0.0000000009 0.0000000006
0.90281 7.1432174166 0.0000000004 0.0000000002
0.90291 6.8787423248 -0.0000000006 -0.0000000006
0.90301 6.5261200848 -0.0000000021 -0.0000000019
0.90311 6.0987861188 -0.0000000038 -0.0000000033
0.90321 5.6435638684 -0.0000000050 -0.0000000042
0.90331 5.2308002602 -0.0000000049 -0.0000000041
0.90341 4.9240727256 -0.0000000041 -0.0000000034
0.90351 4.7559965433 -0.0000000031 -0.0000000025
0.90361 4.7232098661 -0.0000000022 -0.0000000016
0.90371 4.7880936062 -0.0000000013 -0.0000000006
0.90381 4.8905800294 -0.0000000006 0.0000000004
0.90391 4.9866865320 0.0000000001 0.0000000012
0.90401 5.0689800216 0.0000000008 0.0000000021
0.90411 5.1456262806 0.0000000016 0.0000000031
0.90421 5.2213147641 0.0000000026 0.0000000042
0.90431 5.2951854603 0.0000000039 0.0000000055
0.90441 5.3665938586 0.0000000053 0.0000000071
0.90451 5.4367089885 0.0000000072 0.0000000088
0.90461 5.5061118757 0.0000000095 0.0000000110
0.90471 5.5716577043 0.0000000123 0.0000000134
0.90481 5.6246811634 0.0000000156 0.0000000161
0.90491 5.6521640348 0.0000000192 0.0000000188
0.90501 5.6420152567 0.0000000225 0.0000000211
0.90511 5.5907263206 0.0000000248 0.0000000225
0.90521 5.5086902264 0.0000000255 0.0000000227
0.90531 5.4182559809 0.0000000243 0.0000000213
0.90541 5.3419071014 0.0000000213 0.0000000183
0.90551 5.2900546080 0.0000000170 0.0000000142
0.90561 5.2623325261 0.0000000119 0.0000000094
0.90571 5.2553644491 0.0000000063 0.0000000047
0.90581 5.2667779026 0.0000000006 0.0000000006
0.90591 5.2956758874 -0.0000000040 -0.0000000017
0.90601 5.3419290564 -0.0000000057 -0.0000000006
0.90611 5.4058277441 -0.0000000014 0.0000000062
0.90621 5.4872822970 0.0000000129 0.0000000221
0.90631 5.5851651132 0.0000000429 0.0000000510
0.90641 5.6963978437 0.0000000955 0.0000000982
0.90651 5.8146110244 0.0000001784 0.0000001694
0.90661 5.9289939369 0.0000002998 0.0000002710
0.90671 6.0220693986 0.0000004665 0.0000004087
0.90681 6.0684303677 0.0000006824 0.0000005863
0.90691 6.0368760885 0.0000009464 0.0000008039
0.90701 5.8987717592 0.0000012479 0.0000010539
0.90711 5.6435917180 0.0000015625 0.0000013156
0.90721 5.2936592362 0.0000018517 0.0000015560
0.90731 4.8984287471 0.0000020738 0.0000017397
0.90741 4.5101752110 0.0000021973 0.0000018421
0.90751 4.1673597036 0.0000022067 0.0000018513
0.90761 3.8958293965 0.0000020939 0.0000017586
0.90771 3.7131821515 0.0000018538 0.0000015535
0.90781 3.6261619503 0.0000014893 0.0000012315
0.90791 3.6261487998 0.0000010121 0.0000008005
0.90801 3.6944868913 0.0000004419 0.0000002827
0.90811 3.8140499701 -0.0000002044 -0.0000002971
0.90821 3.9795660693 -0.0000008974 -0.0000009063
0.90831 4.1982780593 -0.0000015756 -0.0000014911
0.90841 4.4826134247 -0.0000021445 -0.0000019736
0.90851 4.8386298421 -0.0000025008 -0.0000022673
0.90861 5.2549528041 -0.0000025680 -0.0000023009
0.90871 5.6972579003 -0.0000022901 -0.0000020147
0.90881 6.1048257294 -0.0000015941 -0.0000013334
0.90891 6.3882243883 -0.0000003517 -0.0000001406
0.90901 6.4376461865 0.0000015436 0.0000016429
0.90911 6.1794739119 0.0000040009 0.0000038572
0.90921 5.6904782871 0.0000070340 0.0000063612
0.90931 5.1733003672 0.0000118682 0.0000102265
0.90941 4.7200162796 0.0000204147 0.0000173098
0.90951 4.3090559882 0.0000341406 0.0000289541
0.90961 3.9211018856 0.0000547351 0.0000466443
0.90971 3.5544611204 0.0000848581 0.0000727827
0.90981 3.2205760626 0.0001286861 0.0001112329
0.90991 2.9443086721 0.0001927545 0.0001681941
0.91001 2.7665292074 0.0002845662 0.0002512234
0.91011 2.7432555548 0.0004060727 0.0003636123
0.91021 2.9226599995 0.0005403780 0.0004905673
0.91031 3.2959309240 0.0006498316 0.0005941561
0.91041 3.7823013681 0.0007054700 0.0006408062
0.91051 4.2992721645 0.0007025794 0.0006236077
0.91061 4.8302218438 0.0006291765 0.0005389868
0.91071 5.4145488481 0.0004431053 0.0003644685
0.91081 6.0951585084 0.0001069263 0.0000821097
0.91091 6.8689726055 -0.0003488275 -0.0002794999
0.91101 7.6653411419 -0.0008257937 -0.0006498813
0.91111 8.3744783870 -0.0012466161 -0.0009841900
0.91121 8.9150133788 -0.0016139190 -0.0012980004
0.91131 9.2787212420 -0.0019546597 -0.0016183508
0.91141 9.5156235023 -0.0022499002 -0.0019306261
0.91151 9.6846389570 -0.0024318789 -0.0021794234
0.91161 9.8155716559 -0.0024358181 -0.0023122148
0.91171 9.8951220479 -0.0022408552 -0.0023164962
0.91181 9.8694340057 -0.0018718545 -0.0022157698
0.91191 9.6628151232 -0.0013891578 -0.0020289398
0.91201 9.2273228986 -0.0008941749 -0.0017419103
0.91211 8.6227574039 -0.0006092254 -0.0014659827
0.91221 8.0144434964 -0.0011259786 -0.0018205355
0.91231 7.5096871511 -0.0034719076 -0.0038427620
0.91241 7.0915665525 -0.0087316751 -0.0084783232
0.91251 6.7241485649 -0.0180048235 -0.0166408956
0.91261 6.3910787039 -0.0326975013 -0.0295327781
0.91271 6.0845365720 -0.0546719750 -0.0487579721
0.91281 5.7996520087 -0.0862722001 -0.0763402518
0.91291 5.5331953797 -0.1303708089 -0.1147554168
0.91301 5.2827023699 -0.1902044132 -0.1668005367
0.91311 5.0456075829 -0.2693957057 -0.2356153436
0.91321 4.8189830090 -0.3717187225 -0.3244878648
0.91331 4.5997418164 -0.5007801116 -0.4365777079
0.91341 4.3846781595 -0.6595642128 -0.5745305852
0.91351 4.1701404592 -0.8498180154 -0.7399472876
0.91361 3.9517192755 -1.0714516127 -0.9328846415
0.91371 3.7245324507 -1.3224224133 -1.1517946782
0.91381 3.4845210268 -1.5988914275 -1.3937775217
0.91391 3.2306382035 -1.8954915973 -1.6552056716
0.91401 2.9682122712 -2.2060092282 -1.9333676459
0.91411 2.7158564364 -2.5249355298 -2.2305278238
0.91421 2.5204876878 -2.8476009900 -2.5603849366
0.91431 2.4878934433 -3.1590504321 -2.9519631846
0.91441 2.8208058271 -3.3847455550 -3.4216931500
0.91451 3.7349936038 -3.3192783601 -3.8659408164
0.91461 5.0110788636 -2.7854763524 -4.0666116916
0.91471 6.1247289235 -1.9946864889 -4.0663722081
0.91481 7.0307338052 -1.1795902980 -4.0176516749
0.91491 7.8433058174 -0.4471052306 -3.9739373937
0.91501 8.5781543293 -0.0215371931 -3.9981811810
0.91511 9.2207276719 -0.0149908193 -4.1368229780
0.91521 9.7805309108 -0.3409861834 -4.3910188484
0.91531 10.2824475299 -0.8684164837 -4.7349619357
0.91541 10.7483427412 -1.5040756509 -5.1355068981
0.91551 11.1449423848 -2.2138426767 -5.5657986002
0.91561 11.4006159306 -2.9440485007 -5.9600783738
0.91571 11.5180654211 -3.4923267344 -6.1269037442
0.91581 11.5369342122 -3.5814921844 -5.8316873743
0.91591 11.4445548106 -3.1757344123 -5.0962900295
0.91601 11.3251316337 -2.6021487484 -4.2800278149
0.91611 11.3391522204 -2.0303847598 -3.5586218416
0.91621 11.6463750682 -1.4502275257 -2.9127251960
0.91631 12.2864318257 -0.8307011625 -2.2974879657
0.91641 13.1587138170 -0.0984359805 -1.6083673343
0.91651 14.0904699829 0.7711205057 -0.7546595342
0.91661 14.9009354939 1.6602791545 0.1923931916
0.91671 15.5333872866 2.3475530188 0.9839957344
0.91681 16.0744479194 2.7381812465 1.4566323610
0.91691 16.5774267272 2.9453335693 1.6828648733
0.91701 16.8880537079 3.0816707225 1.8038024200
0.91711 16.7984668956 3.0883108288 1.8361483257
0.91721 16.5285525035 2.8784918308 1.7045769361
0.91731 16.2246020245 2.4253669856 1.3812357042
0.91741 15.9325513550 1.6837301017 0.8330796854
0.91751 15.7069995780 0.6267808914 0.0341848020
0.91761 15.6240504475 -0.7226495566 -1.0196630264
0.91771 15.7427952700 -2.3250820112 -2.3230488469
0.91781 16.0115273262 -4.1610303838 -3.8552666742
0.91791 16.3739557389 -5.9757281193 -5.4002883696
0.91801 16.9257984301 -7.2064437314 -6.5218931182
0.91811 17.5229044188 -7.7590398410 -7.1343774896
0.91821 17.8284598211 -7.9390283054 -7.4303786137
0.91831 17.8621789553 -7.9840213894 -7.5713990486
0.91841 17.7534961152 -7.9980852460 -7.6537005203
0.91851 17.5409973423 -8.0107754365 -7.7073336703
0.91861 17.2306345308 -8.0199974679 -7.7339348586
0.91871 16.8212925204 -8.0019646913 -7.7178365886
0.91881 16.3079460853 -7.9184803897 -7.6319410423
0.91891 15.6860086101 -7.7243770459 -7.4426133088
0.91901 14.9741074136 -7.3766574842 -7.1172005970
0.91911 14.2568907975 -6.8534411473 -6.6416337163
0.91921 13.6667832738 -6.1708119815 -6.0346911438
0.91931 13.2719988294 -5.3457357933 -5.3129962660
0.91941 13.0564227602 -4.3364752597 -4.4409848100
0.91951 12.9945685956 -3.0687991982 -3.3539922338
0.91961 13.0755059603 -1.5507669360 -2.0520014128
0.91971 13.2571789571 -0.0166519714 -0.7159458271
0.91981 13.4300917424 1.1535618865 0.3582290669
0.91991 13.5127503201 1.9326970433 1.1554444034
0.92001 13.5211445043 2.5158197080 1.8316955342
0.92011 13.4875444237 2.9720499839 2.4357709115
0.92021 13.4325862770 3.3078504878 2.9617267709
0.92031 13.3788200583 3.5352587160 3.4101697862
0.92041 13.3590456394 3.6855795456 3.8057352897
0.92051 13.4054687346 3.7787582779 4.1659650505
0.92061 13.5136020984 3.8001899523 4.4678885881
0.92071 13.6114544220 3.7327122663 4.6777941243
0.92081 13.6174220457 3.6106118240 4.8189109808
0.92091 13.5001926754 3.5085277464 4.9428887078
0.92101 13.2622147238 3.4915444930 5.0818314444
0.92111 12.9220978510 3.5676737920 5.2318530378
0.92121 12.5022351774 3.6899399375 5.3537942989
0.92131 12.0192322515 3.7721430636 5.3763784819
0.92141 11.4685332837 3.6937766886 5.1964896388
0.92151 10.8255605894 3.3424502882 4.7141365869
0.92161 10.1156163625 2.7626086550 3.9614284058
0.92171 9.4797097008 2.2591795263 3.2047344900
0.92181 9.0487807308 2.0784765027 2.6953324731
0.92191 8.8370216245 2.1198118754 2.4104692357
0.92201 8.8129660573 2.1295042395 2.1704599291
0.92211 8.9632939779 1.9200844486 1.8127358408
0.92221 9.2880560014 1.4200903069 1.2560739819
0.92231 9.7883084479 0.6518866577 0.4960764279
0.92241 10.4585025788 -0.2980104183 -0.4092506173
0.92251 11.2535712598 -1.3129565258 -1.3554798608
0.92261 12.0309397273 -2.2578106656 -2.1973177080
0.92271 12.5353595405 -3.0360202239 -2.8028226595
0.92281 12.5896141268 -3.5537847645 -3.0621621091
0.92291 12.4663442108 -3.8213809152 -3.0075667024
0.92301 12.5080138078 -3.9745009567 -2.8345651583
0.92311 12.7571124542 -4.0253701407 -2.6429941050
0.92321 13.1039639387 -3.9572734546 -2.4768909558
0.92331 13.4336977225 -3.8482191467 -2.4146735444
0.92341 13.7146096360 -3.8390164449 -2.5348463637
0.92351 13.9932302194 -3.9941755422 -2.8111316176
0.92361 14.3017365986 -4.2468798778 -3.0946127271
0.92371 14.6350162337 -4.4927404492 -3.2759881450
0.92381 14.9764297785 -4.6642019865 -3.3543844957
0.92391 15.3516877291 -4.7415371196 -3.3600771189
0.92401 15.7961424393 -4.7182748364 -3.3013611265
0.92411 16.2799836884 -4.6178123534 -3.1930727608
0.92421 16.6774284193 -4.4546121970 -3.0376303206
0.92431 16.8600236842 -4.2348058357 -2.8300523056
0.92441 16.8511654231 -3.9750683284 -2.5786167244
0.92451 16.7540300663 -3.6874357833 -2.3009237933
0.92461 16.6253732747 -3.3880421052 -2.0207543275
0.92471 16.4809131356 -3.0891336175 -1.7525549394
0.92481 16.3234692650 -2.7915848745 -1.4984747940
0.92491 16.1532554439 -2.4879732945 -1.2539513618
0.92501 15.9695960507 -2.1662434308 -1.0117838343
0.92511 15.7709158756 -1.8126391704 -0.7642764220
0.92521 15.5544999963 -1.4134759984 -0.5039504357
0.92531 15.3160551928 -0.9562825533 -0.2234278000
0.92541 15.0490429901 -0.4302009265 0.0853747107
0.92551 14.7443830966 0.1742947904 0.4324937303
0.92561 14.3931041192 0.8657310093 0.8307222933
0.92571 13.9972963710 1.6496314278 1.2941405779
0.92581 13.5889809370 2.5198464999 1.8295827406
0.92591 13.2275289016 3.4427291353 2.4206136039
0.92601 12.9524803379 4.3549280091 3.0228995632
0.92611 12.7527516809 5.1905544905 3.5858508988
0.92621 12.5984547225 5.9054654477 4.0730064672
0.92631 12.4818700357 6.4760465745 4.4611001747
0.92641 12.4220983287 6.8972843740 4.7390292469
0.92651 12.4356566601 7.1917397249 4.9188458334
0.92661 12.5142557597 7.3918963738 5.0257806119
0.92671 12.6452155935 7.5107672990 5.0721012912
0.92681 12.8207643803 7.5515096665 5.0611615615
0.92691 13.0330080249 7.5290037786 5.0038961210
0.92701 13.2709087144 7.4770208743 4.9247831797
0.92711 13.5209957700 7.4404266807 4.8561310177
0.92721 13.7697788413 7.4613997095 4.8279298071
0.92731 14.0055592953 7.5676327777 4.8597891876
0.92741 14.2187097763 7.7654485787 4.9575606216
0.92751 14.4024617037 8.0340760026 5.1111716873
0.92761 14.5547688464 8.3173500791 5.2893005745
0.92771 14.6795274661 8.5152629665 5.4283805777
0.92781 14.7826086324 8.4921750576 5.4250865910
0.92791 14.8632728591 8.1401412374 5.1756801156
0.92801 14.8959458694 7.4576327060 4.6552989913
0.92811 14.7838403935 6.5564338397 3.9535278127
0.92821 14.3679988021 5.6477600973 3.2699252379
0.92831 13.6174283574 4.9098931542 2.7834914492
0.92841 12.7478583162 4.3387132169 2.4856218620
0.92851 11.9251751183 3.8668906101 2.2777188441
0.92861 11.1453032255 3.4492629236 2.0914211095
0.92871 10.3995475941 3.1406663882 1.9603480644
0.92881 9.7454401139 3.0484907462 1.9720902650
0.92891 9.2804332114 3.1737213294 2.1287868307
0.92901 9.0698456167 3.4230629015 2.3610117222
0.92911 9.1482798003 3.7049354081 2.6268877116
0.92921 9.5455991168 3.8519501382 2.8581045090
0.92931 10.3787622659 3.4894888933 2.8504918255
0.92941 11.8862865316 2.1135472769 2.2782774829
0.92951 13.7975359556 0.0410350224 1.1837802197
0.92961 15.3126632484 -1.3292805294 0.3187754520
0.92971 16.0643103333 -2.0749928520 -0.4451094660
0.92981 16.0190157294 -2.4092479979 -1.1289840827
0.92991 15.4774347213 -2.4204497752 -1.5763205086
0.93001 15.0028754652 -2.5142082931 -2.0116319756
0.93011 14.8573581469 -2.6461346133 -2.5070765163
0.93021 14.9873534875 -2.5581589818 -2.8974603130
0.93031 15.1869427681 -2.1941868639 -3.0555901350
0.93041 15.2760967861 -1.8225648194 -3.0537113715
0.93051 15.2446368776 -1.7357994154 -3.0387166305
0.93061 15.0375876170 -1.7128792145 -2.8913129318
0.93071 14.5338576792 -1.2917380971 -2.3693823065
0.93081 13.7667646220 -0.3293689633 -1.3794324664
0.93091 12.8355865234 1.1227519676 0.0761413622
0.93101 11.8656865652 2.9619403114 1.9297973975
0.93111 11.0984399715 4.9755492156 4.0029836240
0.93121 10.8920867583 6.6256457099 5.8693087319
0.93131 11.4075147850 7.2827491585 7.0343242997
0.93141 12.4096673171 6.9394187254 7.4887840022
0.93151 13.4931088841 5.8171187488 7.3625140098
0.93161 14.3734102417 4.5801024191 7.0041370415
0.93171 14.9750538170 3.8852678708 6.7837233075
0.93181 15.2051171480 3.5184000882 6.6085550003
0.93191 15.0126311473 3.1997403676 6.3190603697
0.93201 14.4781645270 2.7666891603 5.8666575007
0.93211 13.6558532729 2.1020026054 5.1668314024
0.93221 12.5909128270 0.9983722981 4.0113637085
0.93231 11.4715688400 -0.8403215159 2.1196856477
0.93241 10.7213432914 -3.4968200718 -0.5238264649
0.93251 10.8173035639 -6.4394730329 -3.2514006314
0.93261 11.4769278969 -8.9162965333 -5.3805642406
0.93271 12.1791611087 -10.3943883575 -6.6566048382
0.93281 12.8029622065 -10.8963279497 -7.1779025378
0.93291 13.3872923535 -10.7097513276 -7.1751222581
0.93301 13.9353587642 -10.0287470572 -6.7866851747
0.93311 14.3429447514 -9.0836263254 -6.1663345142
0.93321 14.4932855580 -8.0788663310 -5.4452510723
0.93331 14.4661836972 -7.0029902179 -4.6413602378
0.93341 14.3354571064 -5.7652202908 -3.7035339248
0.93351 14.1524922056 -4.3798376153 -2.6278610776
0.93361 13.9643808722 -2.9046506818 -1.4425745123
0.93371 13.8098253800 -1.4060285108 -0.1904839612
0.93381 13.7173059369 0.0398954856 1.0694219719
0.93391 13.6965576252 1.3348965223 2.2510491450
0.93401 13.7282704416 2.3580778828 3.2414081286
0.93411 13.7724427839 3.0201822447 3.9508197723
0.93421 13.7976029791 3.3552852054 4.3902282381
0.93431 13.7725759473 3.4826198113 4.6334130985
0.93441 13.6481385799 3.4923045922 4.7194076875
0.93451 13.4092247434 3.4303302735 4.6433970048
0.93461 13.1495783112 3.2495669121 4.3372442486
0.93471 13.1468683121 2.7223062293 3.6550079280
0.93481 13.6595686269 1.7217513614 2.6191279461
0.93491 14.5495895182 0.7469906703 1.7006383190
0.93501 15.6565408972 0.1851414369 1.1387377414
0.93511 16.8094772358 0.1413060339 0.9218786618
0.93521 17.7279487163 0.5188004401 0.9658540994
0.93531 18.0904044591 0.8576124329 0.9647732693
0.93541 17.7720369744 0.7638170112 0.6375435906
0.93551 17.0496308517 0.5280481357 0.2633341027
0.93561 16.1988630038 0.4643554183 0.1191788746
0.93571 15.3805324392 0.6524076782 0.2440541965
0.93581 14.6913183613 1.1340204133 0.6503480250
0.93591 14.1395562028 1.9163472037 1.3356565523
0.93601 13.7082039385 2.8559777437 2.1751274269
0.93611 13.3995054849 3.5863875662 2.8536834603
0.93621 13.1755682576 3.9519189157 3.2436351215
0.93631 13.0011033911 4.0883643241 3.4634792841
0.93641 12.8665808927 4.0942868423 3.5932674142
0.93651 12.7643207664 4.0173728176 3.6696647364
0.93661 12.6891066876 3.8816208603 3.7102123481
0.93671 12.6414968749 3.6997516912 3.7231320278
0.93681 12.6297790901 3.4796418143 3.7124137876
0.93691 12.6714458747 3.2263012077 3.6798371297
0.93701 12.7928902395 2.9371665388 3.6218806582
0.93711 13.0239911574 2.5918359941 3.5213781676
0.93721 13.3802121527 2.1483232256 3.3429335180
0.93731 13.8336814614 1.5676555036 3.0493210421
0.93741 14.3028209030 0.8638851793 2.6397376694
0.93751 14.7046780955 0.1143499283 2.1639451023
0.93761 15.0148703829 -0.5969059166 1.6844153489
0.93771 15.2386442353 -1.2134983682 1.2442352768
0.93781 15.3745535215 -1.6978783512 0.8701156633
0.93791 15.4065320606 -2.0198492293 0.5806547039
0.93801 15.2985033663 -2.1500403824 0.3934002545
0.93811 14.9910227492 -2.0623109775 0.3299098413
0.93821 14.4104444066 -1.7479587809 0.4145122674
0.93831 13.5093531045 -1.2223382698 0.6747277761
0.93841 12.3664153756 -0.5037801713 1.1417416048
0.93851 11.2083978056 0.3861888171 1.8243987838
0.93861 10.1933933690 1.3484657080 2.6521878987
0.93871 9.3735787966 2.1102173713 3.3968394536
0.93881 8.7894837542 2.4325424338 3.8404725198
0.93891 8.4560289066 2.3524651959 3.9958451779
0.93901 8.3671781107 1.9807113196 3.9385959350
0.93911 8.4835189856 1.4303432337 3.7395085867
0.93921 8.7294700844 0.8184706667 3.4588852068
0.93931 9.0107670306 0.2742582407 3.1590546143
0.93941 9.2439101775 -0.0805272575 2.8995473321
0.93951 9.3568475602 -0.1649582194 2.7084655727
0.93961 9.2951994547 0.0410311483 2.5717726873
0.93971 9.0872594776 0.5134681322 2.4807733156
0.93981 8.8860304786 1.2399079675 2.5132004962
0.93991 8.7948995593 2.1717397084 2.7531492401
0.94001 8.7893149721 3.1163935809 3.1349733182
0.94011 8.8925197124 3.9692364521 3.6117475853
0.94021 9.1651571175 4.7234091173 4.1716557665
0.94031 9.6129300791 5.3629498483 4.7653551484
0.94041 10.1852061494 5.9098824158 5.3629256803
0.94051 10.8236098333 6.4250399828 5.9733659756
0.94061 11.4983294805 6.9313245262 6.5991126026
0.94071 12.2138698567 7.3423439668 7.1792227199
0.94081 12.9729075940 7.4224539226 7.5332191181
0.94091 13.7312135891 6.8820966612 7.3904746513
0.94101 14.4346940455 5.6770478913 6.6154475715
0.94111 14.9944592286 3.9415913635 5.2121589608
0.94121 15.1674835751 1.8392981131 3.2921627713
0.94131 14.9264959452 -0.1990621344 1.3095472670
0.94141 14.6891265946 -2.0051098001 -0.4951516747
0.94151 14.7711360754 -3.5156803900 -2.0555098554
0.94161 15.0700774663 -4.6023860059 -3.3046463557
0.94171 15.3159894577 -5.1977649936 -4.1813040952
0.94181 15.2567825658 -5.3182081787 -4.6349621057
0.94191 14.9457279467 -5.2017129556 -4.8419919364
0.94201 14.5360086921 -4.9793608463 -4.9443809321
0.94211 14.0818571501 -4.5258746194 -4.8724540086
0.94221 13.6200259109 -3.6510152617 -4.4945909000
0.94231 13.1798165301 -2.2849948724 -3.7644674844
0.94241 12.7758824031 -0.5204419760 -2.7390588502
0.94251 12.3806132887 1.4108022141 -1.5297704795
0.94261 11.8959077584 3.2196947463 -0.2647887433
0.94271 11.2604880186 4.7998291038 0.9643153991
0.94281 10.5251617008 6.2159198981 2.1348180781
0.94291 9.7237412770 7.5869882694 3.3216448782
0.94301 8.8601629735 9.0679398256 4.6654901323
0.94311 7.9906506296 10.7929943902 6.2990484229
0.94321 7.3038203962 12.8232885145 8.2839375846
0.94331 7.1165290099 15.0382368997 10.5039121933
0.94341 7.6950489192 17.0186814920 12.5685570641
0.94351 8.9106032505 18.1650104803 13.9478132428
0.94361 10.3267773376 18.3146130825 14.5135573964
0.94371 11.6609389904 17.8544397231 14.5875471369
0.94381 12.7085200638 17.1397971591 14.4153871280
0.94391 13.3068820994 16.3606090406 14.0928651969
0.94401 13.5450410955 15.4168175966 13.6042096592
0.94411 13.6992306787 14.0581943967 12.7932078918
0.94421 13.8976723636 12.3481377862 11.6736749266
0.94431 14.1592234309 10.4362394908 10.3266835123
0.94441 14.4545744649 8.4572490560 8.8544586441
0.94451 14.7230496723 6.5389999210 7.3843293984
0.94461 14.8939889493 4.7891889722 6.0373450433
0.94471 14.8971435641 3.3353250999 4.9345399920
0.94481 14.6940213565 2.2311822891 4.1172677773
0.94491 14.3054650900 1.3619996537 3.4936620335
0.94501 13.7957761309 0.6369767252 2.9996119711
0.94511 13.2652659550 0.0264709772 2.6170306402
0.94521 12.8046137635 -0.4732873957 2.3418441581
0.94531 12.4524901325 -0.8702213124 2.1632233880
0.94541 12.2045609162 -1.1905785485 2.0529917967
0.94551 12.0337625059 -1.4725169590 1.9665101664
0.94561 11.8917829715 -1.7590988128 1.8452852049
0.94571 11.7098409198 -2.1041900786 1.6161983669
0.94581 11.4206162246 -2.5840879395 1.1904475809
0.94591 10.9993078416 -3.2976453842 0.4668768619
0.94601 10.5108569902 -4.3288167149 -0.6358782430
0.94611 10.1437614854 -5.6433665377 -2.0767640081
0.94621 10.1235488897 -6.9753662101 -3.5552408501
0.94631 10.4707081678 -8.0534050579 -4.7013126912
0.94641 11.0764140607 -9.0131315565 -5.5847288562
0.94651 11.9434045430 -9.9331887283 -6.3522258868
0.94661 13.0614530441 -10.5388987159 -6.8712849848
0.94671 14.3293904017 -10.5389519936 -6.9691412021
0.94681 15.5336268016 -9.8688894162 -6.6324318046
0.94691 16.3496821551 -8.7251993367 -6.0437505564
0.94701 16.5382790479 -7.4345498012 -5.4293699062
0.94711 16.0702605779 -6.1968513591 -4.8452743569
0.94721 15.0456488116 -5.0698851995 -4.2572151007
0.94731 13.6085303017 -4.0573608735 -3.6591707619
0.94741 11.8955759880 -3.1088298427 -3.0416878876
0.94751 10.1005007639 -2.1810564111 -2.4077783767
0.94761 8.5483417522 -1.2759490555 -1.7827626777
0.94771 7.4584089137 -0.4220078729 -1.2080907919
0.94781 6.7524852418 0.3431223448 -0.7373978729
0.94791 6.2497120174 0.9974206294 -0.3957598943
0.94801 5.8041112402 1.5150989707 -0.1798975529
0.94811 5.3525845808 1.8442137326 -0.0439778786
0.94821 4.9380693868 1.9478550018 0.1146573970
0.94831 4.6302233208 1.9555313463 0.3706560905
0.94841 4.4860045112 2.0810006376 0.6994573162
0.94851 4.5614268485 2.2698498837 0.9727641311
0.94861 4.8329679853 2.1447286155 0.9098491728
0.94871 5.2294744752 1.2422808778 0.1453980703
0.94881 5.6441039175 -0.4812159724 -1.3240577783
0.94891 5.9379920547 -2.3787162124 -2.9053566835
0.94901 6.0008641803 -4.0657530139 -4.2800051494
0.94911 5.8939652533 -5.6421175668 -5.5602860102
0.94921 5.7672015139 -7.1315667603 -6.7675797693
0.94931 5.7150023472 -8.4060462501 -7.7864227646
0.94941 5.7654543468 -9.3566291854 -8.5201210278
0.94951 5.9346772640 -9.9017549689 -8.8905782695
0.94961 6.2386337530 -10.0005932788 -8.8458857481
0.94971 6.6619477547 -9.6280563621 -8.3447273844
0.94981 7.1230960258 -8.7499720637 -7.3508485775
0.94991 7.4480187945 -7.3718067138 -5.8886318758
0.95001 7.4276454350 -5.6220002459 -4.1228007066
0.95011 7.0128708566 -3.8704034279 -2.4338847321
0.95021 6.4333529775 -2.6523231987 -1.2720168934
0.95031 6.0243513897 -2.1585483220 -0.7425817565
0.95041 5.8547756578 -1.9736602765 -0.4628669482
0.95051 5.7993309268 -1.6631710088 -0.0662393164
0.95061 6.0464231853 -1.2542717772 0.4222505347
0.95071 6.8600956627 -1.2231017592 0.5707929869
0.95081 7.5774361795 -1.9280544221 0.0246180321
0.95091 7.9077937997 -3.0334751342 -0.9823795341
0.95101 8.1638761859 -4.4695011255 -2.4354430206
0.95111 8.4614513994 -6.2332749019 -4.2359975455
0.95121 8.8339193210 -8.0344156271 -6.0003427629
0.95131 9.2132061299 -9.3557406137 -7.2241948008
0.95141 9.5077023160 -9.8354299250 -7.6577563354
0.95151 9.7566764392 -9.5189083428 -7.4068166689
0.95161 9.9593062353 -8.6379421954 -6.6742661921
0.95171 10.0783148284 -7.5474700770 -5.7579093138
0.95181 10.1728491993 -6.6016887608 -4.9940267163
0.95191 10.2926504527 -5.9647819147 -4.5764219269
0.95201 10.3718149823 -5.6315276202 -4.4998546720
0.95211 10.3426321071 -5.5291440441 -4.6476236555
0.95221 10.2040134423 -5.5760863596 -4.9039254569
0.95231 9.9535685994 -5.7232958596 -5.2071329909
0.95241 9.5262154813 -5.8612557574 -5.4590953346
0.95251 8.8793347305 -5.8068225213 -5.4973236521
0.95261 8.1170116239 -5.4184999587 -5.1827919474
0.95271 7.3828954879 -4.6714201488 -4.4832348728
0.95281 6.7803634081 -3.6049026334 -3.4448648860
0.95291 6.4112976841 -2.2695201940 -2.1324599980
0.95301 6.3646475627 -0.7302023074 -0.6146757191
0.95311 6.5964771579 0.9788494925 1.0626491352
0.95321 6.8904485331 2.9161165619 2.9253215390
0.95331 7.1064601695 4.9906280966 4.8975331341
0.95341 7.2851445869 6.9126318749 6.7537633318
0.95351 7.5277437874 8.6148499702 8.4557571691
0.95361 7.8837916694 10.1291586055 10.0163453017
0.95371 8.3129876833 11.2370587235 11.1611193013
0.95381 8.7398507542 11.7742818918 11.6827305388
0.95391 9.0963533113 11.9138856296 11.7449523268
0.95401 9.3351699945 11.7820498274 11.4959392791
0.95411 9.4520716281 11.5152860898 11.1102014513
0.95421 9.4896303913 11.2210629006 10.7234616405
0.95431 9.5126838496 10.9343240799 10.3889495418
0.95441 9.5626220626 10.6439778487 10.1149471841
0.95451 9.6204598226 10.3076700483 9.8716054353
0.95461 9.6095931041 9.8658126578 9.5879371253
0.95471 9.4424786133 9.2803069340 9.1853769297
0.95481 9.0905000592 8.5598730809 8.6135320690
0.95491 8.5868340510 7.7425883053 7.8434403068
0.95501 7.9847832426 6.8593599009 6.8402113135
0.95511 7.4369461210 5.8756323772 5.5603477030
0.95521 7.4979425166 4.7267040475 4.1664567417
0.95531 8.5251063687 3.8194859480 3.4506994370
0.95541 9.0974060720 3.6149527326 3.4536031641
0.95551 9.0336354556 3.6899946353 3.5832804072
0.95561 8.6325667878 3.6657784078 3.6074509289
0.95571 7.9824144293 3.4963988261 3.4468638053
0.95581 7.2283619659 3.0879254228 2.9664657732
0.95591 6.6058950421 2.1399985334 1.9319299060
0.95601 6.2705624989 0.3103663356 0.1311036711
0.95611 6.1802658830 -2.4401789899 -2.3920199537
0.95621 6.1980128468 -5.7448084583 -5.3075762684
0.95631 6.2261435615 -9.1265348227 -8.2470388940
0.95641 6.2050530527 -12.1023454476 -10.8370313773
0.95651 6.1103032202 -14.1409420973 -12.6274305038
0.95661 6.0087341964 -15.3057594589 -13.6514456155
0.95671 5.9898814261 -15.9081012172 -14.1365045108
0.95681 6.0757915335 -15.9843184520 -14.0732850879
0.95691 6.2323785052 -15.3730977480 -13.2834396303
0.95701 6.4013861088 -13.7421496652 -11.5138043539
0.95711 6.6186711387 -11.1192555394 -8.9918281665
0.95721 6.9825609183 -8.6558353744 -6.6905202081
0.95731 7.4681815897 -6.8567609298 -4.9028841131
0.95741 7.9521757112 -5.3772851174 -3.3253925249
0.95751 8.2864642183 -4.0025841459 -1.8456090174
0.95761 8.4371850189 -2.8555414577 -0.6378002254
0.95771 8.5135851791 -2.0007465799 0.2261661470
0.95781 8.5757722529 -1.3245550207 0.8619946059
0.95791 8.5963346698 -0.7156630707 1.3878807895
0.95801 8.5473961769 -0.1333056667 1.8629364897
0.95811 8.4315197737 0.4050641242 2.2975179338
0.95821 8.2651516024 0.8429032213 2.6579582716
0.95831 8.0516006717 1.1015547589 2.8720248875
0.95841 7.7548415709 1.1240296020 2.8768769088
0.95851 7.3094078827 0.9115325788 2.6759508509
0.95861 6.6430986896 0.5454605897 2.3455552337
0.95871 5.6817311694 0.2288326344 2.0217427929
0.95881 4.5248496288 0.0980961284 1.7796652035
0.95891 3.4489059584 0.1126231764 1.6283093630
0.95901 2.7242215149 0.0806204475 1.4594646695
0.95911 2.5292925516 -0.1199272752 1.1782699327
0.95921 2.8311122554 -0.3412140376 0.9028164183
0.95931 3.5134314239 -0.4431993536 0.7546565872
0.95941 4.4786854100 -0.5193076785 0.6581957941
0.95951 5.6884609447 -0.7682805252 0.4189453829
0.95961 7.1161549665 -1.3600278168 -0.1618212636
0.95971 8.6149960957 -2.1881418331 -1.0030729216
0.95981 9.7274731007 -2.8485142255 -1.7042886092
0.95991 10.2330824092 -3.2382474077 -2.1981820207
0.96001 10.2159547679 -3.2385692571 -2.3493322537
0.96011 9.9073860161 -2.8823491448 -2.1091680285
0.96021 9.5059056770 -2.2440635806 -1.5378557191
0.96031 9.1230917042 -1.3787640103 -0.7323796059
0.96041 8.8698249646 -0.4276242874 0.1477925618
0.96051 8.8232450745 0.4557213922 0.9505573741
0.96061 8.9115178241 1.2027290909 1.5965594636
0.96071 8.9548850675 1.8087931357 2.0690533047
0.96081 8.8482543928 2.2700044018 2.3741561686
0.96091 8.6072523509 2.5529512125 2.5015800903
0.96101 8.2824960897 2.6008545733 2.4289523361
0.96111 7.9077478855 2.3705507815 2.1585084140
0.96121 7.5004393096 1.9044434406 1.7720724105
0.96131 7.0745897611 1.4371616143 1.4975336045
0.96141 6.6413819358 1.4607058099 1.7258902905
0.96151 6.1887739637 2.4724166248 2.7957025051
0.96161 5.7063817957 4.4497452585 4.6182558235
0.96171 5.2502439081 6.9365978055 6.8111749249
0.96181 4.8981107326 9.3419331236 8.9203812094
0.96191 4.7170506211 10.9884973943 10.3831426648
0.96201 4.6911334590 11.4776772008 10.8210226042
0.96211 4.5429601026 10.8097722168 10.1536059572
0.96221 3.9004487666 9.3782628720 8.7291060678
0.96231 2.9971221456 7.8289086577 7.2683765727
0.96241 2.1056090793 6.4269517797 5.9963146836
0.96251 1.2334943350 5.0452407685 4.6843279388
0.96261 0.5911426411 3.6241781434 3.2356218587
0.96271 0.5947710832 2.2511114985 1.8467750278
0.96281 1.3986042821 1.1685398872 0.8471829552
0.96291 2.7914968907 0.6944817784 0.4891506891
0.96301 4.3682953776 0.8733936149 0.7796715665
0.96311 5.4320008468 1.2236750643 1.4228035698
0.96321 5.2443348623 1.0822969556 1.6668304874
0.96331 4.4513018536 -0.1637049204 0.7301688204
0.96341 3.8861751859 -2.4699030149 -1.2395076019
0.96351 3.5582027679 -5.0473560437 -3.4644010184
0.96361 3.2985302071 -6.9210515956 -5.0712796563
0.96371 2.9616499361 -7.8080140244 -5.9093751171
0.96381 2.6435944163 -8.0300879910 -6.2806738685
0.96391 2.5042290122 -7.7697827478 -6.3018249099
0.96401 2.6039511711 -7.1381841151 -6.0119121241
0.96411 2.8752329204 -6.2438482950 -5.4605375774
0.96421 3.2091592631 -5.2130044715 -4.7393203990
0.96431 3.5373735266 -4.1512633797 -3.9399032953
0.96441 3.8348853194 -3.1215393395 -3.1222068401
0.96451 4.0967327876 -2.1558160672 -2.3190225318
0.96461 4.3244499119 -1.2683227315 -1.5465815089
0.96471 4.5209371537 -0.4601203470 -0.8093724114
0.96481 4.6889918895 0.2816088770 -0.1001707709
0.96491 4.8302404333 0.9876471528 0.6032246929
0.96501 4.9422217624 1.7136137829 1.3433058915
0.96511 5.0120663305 2.5398853473 2.1811967001
0.96521 5.0097542102 3.5354647866 3.1637528070
0.96531 4.8914580297 4.6789072520 4.2577031543
0.96541 4.6133939606 5.8500333989 5.3504841427
0.96551 4.1325018831 6.9352810199 6.3449851266
0.96561 3.4081964226 7.8340847117 7.1578531604
0.96571 2.4544617845 8.3653121505 7.6279783260
0.96581 1.4033540275 8.3090254901 7.5473364726
0.96591 0.4490280190 7.6497401892 6.8699162036
0.96601 -0.2165146105 6.4107661556 5.5985780437
0.96611 -0.3763795848 4.4328122018 3.6356853421
0.96621 0.0183264063 1.7333048365 1.0431116643
0.96631 0.6944186110 -1.3150640920 -1.8279173911
0.96641 1.2526080162 -4.2101273651 -4.5480776038
0.96651 1.5943062672 -6.3382961947 -6.6145813132
0.96661 2.0394550369 -7.3856485438 -7.6952452915
0.96671 2.7129069338 -7.5885625584 -7.9108277718
0.96681 3.3672354218 -7.4203668586 -7.5815913327
0.96691 3.6367382680 -7.4626532269 -7.2153869575
0.96701 3.4603388146 -8.1853967876 -7.5257172143
0.96711 3.4683364380 -10.0651612045 -9.2245811818
0.96721 4.3830541117 -13.0787179651 -11.9023552841
0.96731 5.2972730581 -15.9775472132 -14.1936878988
0.96741 5.4913370974 -18.4757493942 -15.9988496570
0.96751 5.4290522029 -20.3724722060 -17.2569670503
0.96761 5.6699559348 -20.9875738459 -17.3746926438
0.96771 6.6793953066 -19.8392279025 -16.3292978961
0.96781 7.8178012268 -17.3032075206 -14.7241980970
0.96791 8.1394460309 -15.1844711298 -13.2913141459
0.96801 8.0821529908 -13.5986961775 -12.0439843643
0.96811 7.7886094092 -12.1691009800 -10.7783422838
0.96821 7.2644810129 -10.7078519759 -9.4016006778
0.96831 6.5486480912 -9.1202699936 -7.8952814638
0.96841 5.7546599945 -7.3655283580 -6.2911723848
0.96851 5.0236689986 -5.4889327061 -4.6730788921
0.96861 4.4068806485 -3.5970596300 -3.1206511807
0.96871 3.8619401194 -1.8032165175 -1.6915743812
0.96881 3.3459976995 -0.2234423562 -0.4370346592
0.96891 2.8873168096 1.0477617067 0.6120122491
0.96901 2.5591094536 1.9658386158 1.4288004276
0.96911 2.4289825064 2.5243453665 1.9766150743
0.96921 2.5093299975 2.7446468697 2.2473829386
0.96931 2.7381547415 2.6831528969 2.2780037561
0.96941 3.0431691457 2.3805972856 2.0890274124
0.96951 3.4115227561 1.8541694460 1.6770349034
0.96961 3.8836561118 1.1076211311 1.0344984583
0.96971 4.5300499818 0.1215484237 0.1518531215
0.96981 5.4241722647 -1.1137195231 -0.9517783947
0.96991 6.5692846960 -2.5141795355 -2.1537131596
0.97001 7.6675639473 -3.8229048603 -3.1996729819
0.97011 8.2808792739 -4.8510298255 -4.0331710296
0.97021 8.4378522704 -5.7340565306 -4.8146858462
0.97031 8.2598379953 -6.6422150898 -5.6467618255
0.97041 7.7771798223 -7.5239389654 -6.4538947544
0.97051 7.0307719580 -8.2061040412 -7.0702024199
0.97061 6.1495264569 -8.5970894743 -7.3980289297
0.97071 5.2756390286 -8.6485162693 -7.3814995693
0.97081 4.4891606972 -8.2371591862 -6.9315293293
0.97091 3.7995638034 -7.2677574737 -5.9997818230
0.97101 3.1830920985 -5.7882217689 -4.6413248073
0.97111 2.6149134997 -3.9544611799 -2.9821230755
0.97121 2.0789634455 -1.9497852925 -1.1694782945
0.97131 1.5794932505 0.0477782594 0.6446169881
0.97141 1.1762584183 1.8596930570 2.2995854990
0.97151 0.9882798760 3.2953368061 3.6240825707
0.97161 1.0784123899 4.2508656903 4.5256948347
0.97171 1.3730295196 4.7947033489 5.0630938339
0.97181 1.7699330383 5.0206918261 5.3146694579
0.97191 2.1959337294 5.0043590973 5.3408147209
0.97201 2.6011789078 4.8182900640 5.1994626007
0.97211 2.9588014980 4.5179662599 4.9368617426
0.97221 3.2606684110 4.1442139680 4.5892694546
0.97231 3.5088314410 3.7337552611 4.1922464054
0.97241 3.7134850126 3.3140277533 3.7773215986
0.97251 3.8963165239 2.8827044359 3.3536619528
0.97261 4.0855198609 2.3937769170 2.8930206173
0.97271 4.2943618626 1.7714115069 2.3375307392
0.97281 4.4937968836 0.9681544861 1.6447986751
0.97291 4.6222391253 0.0434375558 0.8514554140
0.97301 4.6557720417 -0.8478687763 0.0689035604
0.97311 4.6303971567 -1.5723792086 -0.5995979295
0.97321 4.5904015958 -2.0874538367 -1.1044952619
0.97331 4.5595536897 -2.3946623513 -1.4237139849
0.97341 4.5444925850 -2.4763513387 -1.5274989355
0.97351 4.5531682855 -2.2969639186 -1.3764358344
0.97361 4.5973831377 -1.8369429755 -0.9468093669
0.97371 4.6841014254 -1.1186892176 -0.2570764014
0.97381 4.7988539719 -0.2115936403 0.6251442647
0.97391 4.8975806890 0.7872117842 1.5972646002
0.97401 4.9359687305 1.7582690633 2.5291899841
0.97411 4.9028939564 2.5377108046 3.2548516691
0.97421 4.8201734559 3.0277904862 3.6752572584
0.97431 4.7224748432 3.2858400509 3.8405035832
0.97441 4.6533726874 3.3448693690 3.7933852310
0.97451 4.6626445898 3.1817240641 3.5305675698
0.97461 4.7887987362 2.7860420291 3.0567908042
0.97471 5.0397549333 2.1828053226 2.4038340600
0.97481 5.3843051982 1.4280416440 1.6268811288
0.97491 5.7593983675 0.5910645084 0.7897939906
0.97501 6.0923544771 -0.2678573243 -0.0521827334
0.97511 6.3286736654 -1.1164357955 -0.8669917033
0.97521 6.4412943756 -1.9471084780 -1.6444185815
0.97531 6.4292278427 -2.7626320630 -2.3872582110
0.97541 6.3122632543 -3.5655180604 -3.1044864045
0.97551 6.1217652090 -4.3493933503 -3.8046072602
0.97561 5.8926836373 -5.0988599073 -4.4944510009
0.97571 5.6586111781 -5.7991455212 -5.1849712619
0.97581 5.4505438558 -6.4436961825 -5.8952618833
0.97591 5.3034018890 -7.0268940210 -6.6430042841
0.97601 5.2707000096 -7.5273613071 -7.4219922811
0.97611 5.4326130185 -7.8981227916 -8.1788615351
0.97621 5.8602944491 -8.0707792531 -8.8074857697
0.97631 6.5414587860 -7.9772543237 -9.1826615612
0.97641 7.3783268941 -7.5816073756 -9.2085576388
0.97651 8.2704260837 -6.8801045221 -8.8310114875
0.97661 9.1049489213 -5.8624280139 -8.0349034179
0.97671 9.7600598677 -4.6013352469 -6.9225303128
0.97681 10.1831786482 -3.2953608471 -5.7068834206
0.97691 10.3963128509 -2.1689021286 -4.6040661688
0.97701 10.4325487545 -1.3661747492 -3.7650007974
0.97711 10.3212481722 -0.9124357151 -3.2615362211
0.97721 10.1511100038 -0.8021190475 -3.1455609379
0.97731 10.0875041997 -1.1823855784 -3.5760249018
0.97741 10.2843242073 -2.1778093207 -4.6264911137
0.97751 10.7167592190 -3.5012770302 -5.9960225705
0.97761 11.1733055832 -4.7685786349 -7.3611039015
0.97771 11.4080632759 -5.7557324845 -8.5346227602
0.97781 11.4090422779 -6.2276049405 -9.2403550068
0.97791 11.4052057727 -6.1699578570 -9.3646097778
0.97801 11.4762707352 -5.7625650255 -9.0381461900
0.97811 11.6264788605 -5.0903685722 -8.3455142053
0.97821 11.8747900044 -4.0882143559 -7.2657977168
0.97831 12.1684295107 -2.8834937260 -5.9768444742
0.97841 12.4295426649 -1.9220121066 -4.9134434374
0.97851 12.6482974911 -1.3516002209 -4.2173940229
0.97861 12.8402081570 -1.0280928980 -3.7830724891
0.97871 13.0059745062 -0.7876936042 -3.4968338876
0.97881 13.0967817292 -0.4864450327 -3.2481210521
0.97891 12.9944862473 0.0150795681 -2.8860311445
0.97901 12.5884050755 0.7946324785 -2.2634216744
0.97911 11.9245826610 1.7598248834 -1.4159224977
0.97921 11.1789897477 2.7426395089 -0.5179596808
0.97931 10.5086554716 3.6263080773 0.2919092271
0.97941 9.9968593330 4.4171659153 0.9999018245
0.97951 9.6754181288 5.1767051799 1.6672445909
0.97961 9.5356950859 5.9325841118 2.3457554222
0.97971 9.5320389392 6.6448505272 3.0271179994
0.97981 9.6010928228 7.2351941324 3.6488052696
0.97991 9.6944782253 7.6412799748 4.1457941852
0.98001 9.7960431020 7.8115569464 4.4600988854
0.98011 9.8947523791 7.6925238739 4.5343503888
0.98021 9.9795542770 7.2603276503 4.3381210444
0.98031 10.0462855694 6.5470086102 3.8900657297
0.98041 10.0850621200 5.6201319356 3.2434655038
0.98051 10.0831333878 4.5573967756 2.4647182183
0.98061 10.0311389377 3.4403337729 1.6255988189
0.98071 9.9220816016 2.3448281001 0.7941421739
0.98081 9.7511845135 1.3309720775 0.0255510612
0.98091 9.5172965949 0.4379903676 -0.6424377960
0.98101 9.2242751503 -0.3143116389 -1.1884670529
0.98111 8.8818021441 -0.9192382831 -1.6022789373
0.98121 8.5065347568 -1.3738329102 -1.8768447994
0.98131 8.1242722427 -1.6692266210 -2.0003574698
0.98141 7.7736562755 -1.7858746586 -1.9523032198
0.98151 7.5096581477 -1.7007956428 -1.7093914992
0.98161 7.4023418218 -1.4129990363 -1.2669869555
0.98171 7.5231784331 -0.9831429071 -0.6742175727
0.98181 7.9046799161 -0.5620848533 -0.0620881550
0.98191 8.4665860629 -0.3544869018 0.3898142117
0.98201 9.0130147836 -0.4645709906 0.5916295039
0.98211 9.3978694114 -0.7457945944 0.6532142520
0.98221 9.6130485319 -0.8283172190 0.8406355709
0.98231 9.6966820639 -0.3646697071 1.3923771539
0.98241 9.6780203151 0.6463693115 2.3032277627
0.98251 9.6000981046 1.9172875643 3.3686028924
0.98261 9.4991201956 3.1980990076 4.4155022835
0.98271 9.3822686105 4.3864379978 5.3790305132
0.98281 9.2569164222 5.4679423040 6.2575677589
0.98291 9.1448622120 6.4580321622 7.0694248692
0.98301 9.0647037253 7.3698030760 7.8299659617
0.98311 9.0033265829 8.1858346182 8.5301019591
0.98321 8.9037481165 8.8334763598 9.1097383545
0.98331 8.7147589869 9.2011762394 9.4612050109
0.98341 8.4451368739 9.2468000112 9.5218665649
0.98351 8.1504788663 9.0254139220 9.3178629307
0.98361 7.8933247979 8.6056846870 8.8982474938
0.98371 7.6946036699 8.0469183515 8.3116926689
0.98381 7.5258058634 7.4186366789 7.6273871457
0.98391 7.3382369790 6.7965810394 6.9348280510
0.98401 7.0956173186 6.2346887332 6.3139657649
0.98411 6.8003859328 5.7415009914 5.8025267530
0.98421 6.5155213919 5.2742361509 5.3835806007
0.98431 6.3505811831 4.7577474875 5.0000454845
0.98441 6.3921972287 4.1311228370 4.5949949366
0.98451 6.6287343360 3.3825064154 4.1407292311
0.98461 6.9420593275 2.5533617969 3.6457524969
0.98471 7.1667764979 1.7886942188 3.1952488538
0.98481 7.1601066143 1.3467096440 2.9486753758
0.98491 6.9634999572 1.3111293393 2.9547139791
0.98501 6.7279382196 1.5614073587 3.1433683835
0.98511 6.5132580107 1.9486367039 3.4290327362
0.98521 6.3517768569 2.3348456925 3.7257824155
0.98531 6.2910636335 2.6705731323 3.9980921316
0.98541 6.3300529281 2.9585136675 4.2249471091
0.98551 6.3278410684 3.2197680099 4.3849695141
0.98561 6.0804937316 3.5031577604 4.5095571939
0.98571 5.4408676837 3.7913619904 4.6328656140
0.98581 4.4064579558 4.1061801081 4.8369201760
0.98591 3.2326638922 4.5269262276 5.2217397904
0.98601 2.2695158697 5.1388888698 5.8963382816
0.98611 1.8095826961 5.8985948518 6.8794826280
0.98621 2.2056229843 6.3435208285 7.7547004136
0.98631 3.3503102700 5.8903354559 7.9019168401
0.98641 4.5852091519 4.5877662430 7.4036672217
0.98651 5.8303868408 3.0177752762 6.7735429739
0.98661 7.1799560492 1.8889564385 6.3551266272
0.98671 8.5296254072 1.4313181075 6.1592961521
0.98681 9.6795753464 1.1883918779 5.9527860322
0.98691 10.6918451244 0.7689878052 5.5768606498
0.98701 11.6774128587 0.1137702940 4.9740418599
0.98711 12.6096402953 -0.7923545781 4.0844007580
0.98721 13.3553656918 -1.8187574046 3.0038757667
0.98731 13.9105476586 -2.6964740837 1.9985198405
0.98741 14.3876107898 -3.3948553102 1.1342909650
0.98751 14.8374490101 -3.9549242920 0.3790976722
0.98761 15.2784431730 -4.3792799703 -0.2853178504
0.98771 15.7136182917 -4.6552071592 -0.8650886457
0.98781 16.1363494226 -4.7705126305 -1.3580686357
0.98791 16.5417291392 -4.7285639877 -1.7604218830
0.98801 16.9340491292 -4.5508051904 -2.0702868156
0.98811 17.3149986504 -4.2570915236 -2.2793887293
0.98821 17.6655003969 -3.8507159832 -2.3676405164
0.98831 17.9527762970 -3.3285549474 -2.3164995519
0.98841 18.1580288753 -2.6926229376 -2.1220750812
0.98851 18.2793804329 -1.9440367286 -1.7890601829
0.98861 18.3109058712 -1.0779754188 -1.3229105702
0.98871 18.2320823056 -0.0953265094 -0.7346360213
0.98881 18.0156499407 0.9648668814 -0.0593306138
0.98891 17.6614895052 1.9739752426 0.6125489360
0.98901 17.2434600938 2.7201560003 1.1407400843
0.98911 16.8613446431 3.0700448613 1.4322340752
0.98921 16.5314020499 3.0897280679 1.5000029383
0.98931 16.1942712177 3.0055801113 1.4792118278
0.98941 15.7153512491 3.1694962668 1.6567075112
0.98951 14.9529446841 3.8444624559 2.2843810987
0.98961 14.0259908497 4.9275389197 3.2945589063
0.98971 13.2722535889 6.1286549473 4.4246924448
0.98981 12.8351945950 7.2886622061 5.5208127435
0.98991 12.6713625783 8.3477357392 6.5386115194
0.99001 12.7123962410 9.2269244020 7.4277327417
0.99011 12.9199752343 9.8609291995 8.1393022651
0.99021 13.2664937194 10.2945774323 8.7024930297
0.99031 13.7256378199 10.6416558572 9.1975298632
0.99041 14.2703491700 10.9862228608 9.6839405781
0.99051 14.8707732359 11.3400659410 10.1688749841
0.99061 15.4860391188 11.6617650365 10.6238213929
0.99071 16.0602084088 11.8727085595 10.9992632044
0.99081 16.5252602502 11.8600875057 11.2216371188
0.99091 16.8008900696 11.5372985863 11.2282759426
0.99101 16.8250492840 10.9916777261 11.0725751572
0.99111 16.6063231285 10.4614645482 10.8948830680
0.99121 16.2213037506 9.9941107354 10.6468802969
0.99131 15.7967848106 9.2883898845 10.0074288316
0.99141 15.4639009064 8.0769691181 8.7750451197
0.99151 15.2757539937 6.7420494130 7.3926046632
0.99161 15.2063937139 5.7957240922 6.3903876727
0.99171 15.2058436103 5.2424667036 5.7866214701
0.99181 15.2163484879 4.9215390099 5.4296708381
0.99191 15.1758740723 4.7303812878 5.2204891744
0.99201 15.0233227879 4.6098215594 5.0996810392
0.99211 14.7067748855 4.4898739067 5.0004857085
0.99221 14.1930339051 4.2781324949 4.8459458165
0.99231 13.4758535438 3.9062844691 4.5926978058
0.99241 12.5940090834 3.3917512436 4.2722247639
0.99251 11.6724631425 2.8527608743 3.9847723482
0.99261 10.9077025773 2.4389261165 3.8358941938
0.99271 10.4607679648 2.2317599008 3.8644518545
0.99281 10.4009217092 2.1984289901 4.0025792329
0.99291 10.6356797252 2.1970090609 4.0772109468
0.99301 10.8283351596 2.1618595088 4.0088133629
0.99311 10.7466677946 2.1962701565 3.9055839051
0.99321 10.4172601778 2.3497943961 3.8396251988
0.99331 9.9317985676 2.5660054146 3.8085240876
0.99341 9.3660447781 2.7454491715 3.7704365484
0.99351 8.8026771863 2.8175681189 3.6902839370
0.99361 8.3295673938 2.7642842825 3.5735314078
0.99371 7.9841942190 2.6017486201 3.4647085574
0.99381 7.7594559636 2.3357876385 3.4117945499
0.99391 7.6528599462 1.9202683748 3.4294260800
0.99401 7.6906142798 1.2851665875 3.4995051877
0.99411 7.9381502748 0.5516725936 3.6551370035
0.99421 8.5345108701 0.4653508275 4.1721615601
0.99431 9.4560514887 1.4959114750 5.1959240832
0.99441 10.4286816860 2.8511177040 6.3589647916
0.99451 11.3509487674 4.1890382165 7.4683439178
0.99461 12.0174565656 5.5214568861 8.5064826013
0.99471 12.1939343621 6.8524510627 9.4835110468
0.99481 11.8910385188 8.0248307090 10.3187774863
0.99491 11.3236153537 8.7905899414 10.8063258008
0.99501 10.6857418593 8.9203986790 10.6961840356
0.99511 10.0905233310 8.4297570943 9.9683255848
0.99521 9.6669278719 7.5914741475 8.8885351949
0.99531 9.6061176694 6.6988918980 7.7787682973
0.99541 10.1530039757 5.6853218325 6.6580924886
0.99551 11.3909613778 4.4674445944 5.4725766906
0.99561 13.0295532480 3.3163601593 4.4117136272
0.99571 14.3726900509 2.6904194231 3.8221106309
0.99581 15.1236595215 2.5414176733 3.6597389936
0.99591 15.5980349417 2.4261385412 3.5558732897
0.99601 16.0142499704 2.1813858695 3.3636674185
0.99611 16.4407083768 1.7648068345 3.0324798432
0.99621 16.8826203750 1.1483022392 2.5230785736
0.99631 17.3254929614 0.3817754981 1.8672830603
0.99641 17.7643735198 -0.3290233080 1.2427178689
0.99651 18.1933598342 -0.7094332085 0.8974373291
0.99661 18.5722395524 -0.5962627290 0.9857461545
0.99671 18.8528175201 0.0325677642 1.5312397749
0.99681 19.0390168377 1.1205724413 2.4770359175
0.99691 19.1899164806 2.5374190379 3.6977348647
0.99701 19.3702718955 4.0012102981 4.9396377830
0.99711 19.6177173247 5.1163795012 5.8626945559
0.99721 19.9657702307 5.6757832000 6.3007969387
0.99731 20.4599827716 5.7049499274 6.2818452337
0.99741 21.1202623050 5.3296072410 5.9128886084
0.99751 21.9341199567 4.6635967518 5.2856023715
0.99761 22.8654449529 3.7717046477 4.4445666711
0.99771 23.8438640233 2.7119524933 3.4270085155
0.99781 24.7841686784 1.5713723139 2.3180945586
0.99791 25.6636156686 0.4098249823 1.2171887258
0.99801 26.5634189004 -0.7569765209 0.1962229509
0.99811 27.5797884088 -1.8974028922 -0.7177106024
0.99821 28.7646756673 -2.9583093780 -1.5310684849
0.99831 30.1240148284 -3.8988743826 -2.2447087335
0.99841 31.6369082139 -4.7200458069 -2.8549608403
0.99851 33.2791958418 -5.5173958066 -3.4693529318
0.99861 35.0881192031 -6.3729282064 -4.1637523604
0.99871 37.7397334001 -7.2804373914 -4.9306474988
0.99881 38.6192780852 -8.1044048312 -5.5882027352
0.99891 40.9191866739 -8.8042209579 -6.1468878081
0.99901 43.1732990691 -9.3473930717 -6.5573959606
0.99911 46.9474476351 -9.7641557621 -6.8134781503
0.99921 45.1125728654 -10.3122484991 -7.3576873242
0.99931 47.4536712866 -10.8752667234 -7.8795932177
0.99941 49.3983945649 -11.5346906324 -8.5430853227
0.99951 52.5254194180 -12.1605137636 -9.1851314680
0.99961 51.6094043571 -12.5614248389 -9.5432615359
0.99971 56.6412279088 -12.5918272170 -9.3967691252
0.99981 58.2262924228 -12.5109466169 -9.2821041814
0.99991 62.5782663336 -12.1162718615 -8.7903966553


==> Figures/r-drag-prescribedU=0.0001-e100.dat <==
0.30001 0.0154291522 0.0000000000 0.0000000000
0.30101 4.1001253534 0.0000000945 0.0000001248
0.30201 3.8329379552 0.0000001315 0.0000001872
0.30301 3.1294488470 0.0000001068 0.0000001543
0.30401 2.7242458458 0.0000000869 0.0000001271
0.30501 2.3881498559 0.0000000713 0.0000001047
0.30601 2.0759243930 0.0000000592 0.0000000864
0.30701 1.7777629973 0.0000000498 0.0000000713
0.30801 1.4912837770 0.0000000424 0.0000000590
0.30901 1.2157480359 0.0000000365 0.0000000489
0.31001 0.9507847618 0.0000000319 0.0000000407
0.31101 0.6960971606 0.0000000283 0.0000000339
0.31201 0.4513950105 0.0000000254 0.0000000285
0.31301 0.2163808643 0.0000000230 0.0000000240
0.31401 -0.0092507627 0.0000000211 0.0000000204
0.31501 -0.2258112527 0.0000000195 0.0000000174
0.31601 -0.4336153037 0.0000000182 0.0000000150
0.31701 -0.6329785299 0.0000000171 0.0000000130
0.31801 -0.8242153774 0.0000000161 0.0000000114
0.31901 -1.0076373636 0.0000000152 0.0000000100
0.32001 -1.1835516136 0.0000000145 0.0000000089
0.32101 -1.3522596612 0.0000000138 0.0000000080
0.32201 -1.5140564815 0.0000000132 0.0000000072
0.32301 -1.6692297268 0.0000000126 0.0000000065
0.32401 -1.8180591357 0.0000000120 0.0000000060
0.32501 -1.9608160929 0.0000000115 0.0000000055
0.32601 -2.0977633176 0.0000000110 0.0000000051
0.32701 -2.2291546603 0.0000000106 0.0000000047
0.32801 -2.3552349935 0.0000000101 0.0000000044
0.32901 -2.4762401785 0.0000000097 0.0000000041
0.33001 -2.5923970986 0.0000000093 0.0000000039
0.33101 -2.7039237446 0.0000000089 0.0000000037
0.33201 -2.8110293455 0.0000000086 0.0000000035
0.33301 -2.9139145338 0.0000000082 0.0000000033
0.33401 -3.0127715401 0.0000000079 0.0000000031
0.33501 -3.1077844089 0.0000000075 0.0000000030
0.33601 -3.1991292324 0.0000000072 0.0000000028
0.33701 -3.2869743956 0.0000000069 0.0000000027
0.33801 -3.3714808308 0.0000000066 0.0000000026
0.33901 -3.4528022769 0.0000000064 0.0000000025
0.34001 -3.5310855415 0.0000000061 0.0000000024
0.34101 -3.6064707633 0.0000000058 0.0000000023
0.34201 -3.6790916734 0.0000000056 0.0000000022
0.34301 -3.7490758524 0.0000000054 0.0000000021
0.34401 -3.8165449845 0.0000000051 0.0000000020
0.34501 -3.8816151059 0.0000000049 0.0000000019
0.34601 -3.9443968463 0.0000000047 0.0000000018
0.34701 -4.0049956651 0.0000000045 0.0000000017
0.34801 -4.0635120794 0.0000000043 0.0000000017
0.34901 -4.1200418849 0.0000000041 0.0000000016
0.35001 -4.1746763694 0.0000000040 0.0000000015
0.35101 -4.2275025183 0.0000000038 0.0000000015
0.35201 -4.2786032119 0.0000000036 0.0000000014
0.35301 -4.3280574157 0.0000000035 0.0000000014
0.35401 -4.3759403627 0.0000000033 0.0000000013
0.35501 -4.4223237275 0.0000000032 0.0000000013
0.35601 -4.4672757938 0.0000000031 0.0000000012
0.35701 -4.5108616145 0.0000000029 0.0000000012
0.35801 -4.5531431640 0.0000000028 0.0000000011
0.35901 -4.5941794846 0.0000000027 0.0000000011
0.36001 -4.6340268257 0.0000000026 0.0000000010
0.36101 -4.6727387766 0.0000000025 0.0000000010
0.36201 -4.7103663937 0.0000000024 0.0000000009
0.36301 -4.7469583206 0.0000000023 0.0000000009
0.36401 -4.7825609043 0.0000000022 0.0000000009
0.36501 -4.8172183039 0.0000000021 0.0000000008
0.36601 -4.8509725957 0.0000000020 0.0000000008
0.36701 -4.8838638725 0.0000000019 0.0000000008
0.36801 -4.9159303380 0.0000000018 0.0000000007
0.36901 -4.9472083978 0.0000000018 0.0000000007
0.37001 -4.9777327440 0.0000000017 0.0000000007
0.37101 -5.0075364378 0.0000000016 0.0000000007
0.37201 -5.0366509869 0.0000000015 0.0000000006
0.37301 -5.0651064191 0.0000000015 0.0000000006
0.37401 -5.0929313532 0.0000000014 0.0000000006
0.37501 -5.1201530652 0.0000000014 0.0000000006
0.37601 -5.1467975527 0.0000000013 0.0000000005
0.37701 -5.1728895950 0.0000000013 0.0000000005
0.37801 -5.1984528106 0.0000000012 0.0000000005
0.37901 -5.2235097126 0.0000000011 0.0000000005
0.38001 -5.2480817603 0.0000000011 0.0000000005
0.38101 -5.2721894092 0.0000000011 0.0000000004
0.38201 -5.2958521579 0.0000000010 0.0000000004
0.38301 -5.3190885935 0.0000000010 0.0000000004
0.38401 -5.3419164339 0.0000000009 0.0000000004
0.38501 -5.3643525688 0.0000000009 0.0000000004
0.38601 -5.3864130984 0.0000000009 0.0000000004
0.38701 -5.4081133703 0.0000000008 0.0000000003
0.38801 -5.4294680144 0.0000000008 0.0000000003
0.38901 -5.4504909766 0.0000000008 0.0000000003
0.39001 -5.4711955506 0.0000000007 0.0000000003
0.39101 -5.4915944081 0.0000000007 0.0000000003
0.39201 -5.5116996276 0.0000000007 0.0000000003
0.39301 -5.5315227221 0.0000000006 0.0000000003
0.39401 -5.5510746651 0.0000000006 0.0000000003
0.39501 -5.5703659155 0.0000000006 0.0000000003
0.39601 -5.5894064415 0.0000000006 0.0000000002
0.39701 -5.6082057431 0.0000000005 0.0000000002
0.39801 -5.6267728739 0.0000000005 0.0000000002
0.39901 -5.6451164611 0.0000000005 0.0000000002
0.40001 -5.6632447256 0.0000000005 0.0000000002
0.40101 -5.6811655004 0.0000000005 0.0000000002
0.40201 -5.6988862485 0.0000000004 0.0000000002
0.40301 -5.7164140796 0.0000000004 0.0000000002
0.40401 -5.7337557666 0.0000000004 0.0000000002
0.40501 -5.7509177605 0.0000000004 0.0000000002
0.40601 -5.7679062056 0.0000000004 0.0000000002
0.40701 -5.7847269531 0.0000000004 0.0000000002
0.40801 -5.8013855745 0.0000000003 0.0000000001
0.40901 -5.8178873746 0.0000000003 0.0000000001
0.41001 -5.8342374031 0.0000000003 0.0000000001
0.41101 -5.8504404667 0.0000000003 0.0000000001
0.41201 -5.8665011397 0.0000000003 0.0000000001
0.41301 -5.8824237748 0.0000000003 0.0000000001
0.41401 -5.8982125127 0.0000000003 0.0000000001
0.41501 -5.9138712923 0.0000000003 0.0000000001
0.41601 -5.9294038594 0.0000000002 0.0000000001
0.41701 -5.9448137754 0.0000000002 0.0000000001
0.41801 -5.9601044255 0.0000000002 0.0000000001
0.41901 -5.9752790271 0.0000000002 0.0000000001
0.42001 -5.9903406368 0.0000000002 0.0000000001
0.42101 -6.0052921579 0.0000000002 0.0000000001
0.42201 -6.0201363473 0.0000000002 0.0000000001
0.42301 -6.0348758217 0.0000000002 0.0000000001
0.42401 -6.0495130643 0.0000000002 0.0000000001
0.42501 -6.0640504304 0.0000000002 0.0000000001
0.42601 -6.0784901536 0.0000000002 0.0000000001
0.42701 -6.0928343505 0.0000000002 0.0000000001
0.42801 -6.1070850265 0.0000000001 0.0000000001
0.42901 -6.1212440805 0.0000000001 0.0000000001
0.43001 -6.1353133095 0.0000000001 0.0000000001
0.43101 -6.1492944134 0.0000000001 0.0000000001
0.43201 -6.1631889991 0.0000000001 0.0000000001
0.43301 -6.1769985846 0.0000000001 0.0000000001
0.43401 -6.1907246030 0.0000000001 0.0000000001
0.43501 -6.2043684061 0.0000000001 0.0000000001
0.43601 -6.2179312681 0.0000000001 0.0000000000
0.43701 -6.2314143889 0.0000000001 0.0000000000
0.43801 -6.2448188975 0.0000000001 0.0000000000
0.43901 -6.2581458549 0.0000000001 0.0000000000
0.44001 -6.2713962571 0.0000000001 0.0000000000
0.44101 -6.2845710380 0.0000000001 0.0000000000
0.44201 -6.2976710720 0.0000000001 0.0000000000
0.44301 -6.3106971768 0.0000000001 0.0000000000
0.44401 -6.3236501153 0.0000000001 0.0000000000
0.44501 -6.3365305986 0.0000000001 0.0000000000
0.44601 -6.3493392877 0.0000000001 0.0000000000
0.44701 -6.3620767962 0.0000000001 0.0000000000
0.44801 -6.3747436915 0.0000000001 0.0000000000
0.44901 -6.3873404975 0.0000000001 0.0000000000
0.45001 -6.3998676961 0.0000000001 0.0000000000
0.45101 -6.4123257291 0.0000000001 0.0000000000
0.45201 -6.4247149997 0.0000000001 0.0000000000
0.45301 -6.4370358742 0.0000000001 0.0000000000
0.45401 -6.4492886835 0.0000000001 0.0000000000
0.45501 -6.4614737247 0.0000000000 0.0000000000
0.45601 -6.4735912624 0.0000000000 0.0000000000
0.45701 -6.4856415299 0.0000000000 0.0000000000
0.45801 -6.4976247305 0.0000000000 0.0000000000
0.45901 -6.5095410390 0.0000000000 0.0000000000
0.46001 -6.5213906025 0.0000000000 0.0000000000
0.46101 -6.5331735417 0.0000000000 0.0000000000
0.46201 -6.5448899516 0.0000000000 0.0000000000
0.46301 -6.5565399032 0.0000000000 0.0000000000
0.46401 -6.5681234436 0.0000000000 0.0000000000
0.46501 -6.5796405976 0.0000000000 0.0000000000
0.46601 -6.5910913681 0.0000000000 0.0000000000
0.46701 -6.6024757373 0.0000000000 0.0000000000
0.46801 -6.6137936671 0.0000000000 0.0000000000
0.46901 -6.6250451002 0.0000000000 0.0000000000
0.47001 -6.6362299603 0.0000000000 0.0000000000
0.47101 -6.6473481535 0.0000000000 0.0000000000
0.47201 -6.6583995685 0.0000000000 0.0000000000
0.47301 -6.6693840769 0.0000000000 0.0000000000
0.47401 -6.6803015347 0.0000000000 0.0000000000
0.47501 -6.6911517820 0.0000000000 0.0000000000
0.47601 -6.7019346437 0.0000000000 0.0000000000
0.47701 -6.7126499304 0.0000000000 0.0000000000
0.47801 -6.7232974386 0.0000000000 0.0000000000
0.47901 -6.7338769510 0.0000000000 0.0000000000
0.48001 -6.7443882372 0.0000000000 0.0000000000
0.48101 -6.7548310540 0.0000000000 0.0000000000
0.48201 -6.7652051458 0.0000000000 0.0000000000
0.48301 -6.7755102449 0.0000000000 0.0000000000
0.48401 -6.7857460721 0.0000000000 0.0000000000
0.48501 -6.7959123366 0.0000000000 0.0000000000
0.48601 -6.8060087367 0.0000000000 0.0000000000
0.48701 -6.8160349599 0.0000000000 0.0000000000
0.48801 -6.8259906834 0.0000000000 0.0000000000
0.48901 -6.8358755741 0.0000000000 0.0000000000
0.49001 -6.8456892888 0.0000000000 0.0000000000
0.49101 -6.8554314750 0.0000000000 0.0000000000
0.49201 -6.8651017703 0.0000000000 0.0000000000
0.49301 -6.8746998033 0.0000000000 0.0000000000
0.49401 -6.8842251937 0.0000000000 0.0000000000
0.49501 -6.8936775519 0.0000000000 0.0000000000
0.49601 -6.9030564800 0.0000000000 0.0000000000
0.49701 -6.9123615715 0.0000000000 0.0000000000
0.49801 -6.9215924114 0.0000000000 0.0000000000
0.49901 -6.9307485767 0.0000000000 0.0000000000
0.50001 -6.9398296363 0.0000000000 0.0000000000
0.50101 -6.9488351511 0.0000000000 0.0000000000
0.50201 -6.9577646742 0.0000000000 0.0000000000
0.50301 -6.9666177511 0.0000000000 0.0000000000
0.50401 -6.9753939197 0.0000000000 0.0000000000
0.50501 -6.9840927104 0.0000000000 0.0000000000
0.50601 -6.9927136462 0.0000000000 0.0000000000
0.50701 -7.0012562429 0.0000000000 0.0000000000
0.50801 -7.0097200091 0.0000000000 0.0000000000
0.50901 -7.0181044461 0.0000000000 0.0000000000
0.51001 -7.0264090483 0.0000000000 0.0000000000
0.51101 -7.0346333030 0.0000000000 0.0000000000
0.51201 -7.0427766907 0.0000000000 0.0000000000
0.51301 -7.0508386849 0.0000000000 0.0000000000
0.51401 -7.0588187522 0.0000000000 0.0000000000
0.51501 -7.0667163526 0.0000000000 0.0000000000
0.51601 -7.0745309392 0.0000000000 0.0000000000
0.51701 -7.0822619586 0.0000000000 0.0000000000
0.51801 -7.0899088504 0.0000000000 0.0000000000
0.51901 -7.0974710478 0.0000000000 0.0000000000
0.52001 -7.1049479773 0.0000000000 0.0000000000
0.52101 -7.1123390589 0.0000000000 0.0000000000
0.52201 -7.1196437058 0.0000000000 0.0000000000
0.52301 -7.1268613249 0.0000000000 0.0000000000
0.52401 -7.1339913164 0.0000000000 0.0000000000
0.52501 -7.1410330740 0.0000000000 0.0000000000
0.52601 -7.1479859849 0.0000000000 0.0000000000
0.52701 -7.1548494297 0.0000000000 0.0000000000
0.52801 -7.1616227826 0.0000000000 0.0000000000
0.52901 -7.1683054113 0.0000000000 0.0000000000
0.53001 -7.1748966770 0.0000000000 0.0000000000
0.53101 -7.1813959342 0.0000000000 0.0000000000
0.53201 -7.1878025312 0.0000000000 0.0000000000
0.53301 -7.1941158095 0.0000000000 0.0000000000
0.53401 -7.2003351045 0.0000000000 0.0000000000
0.53501 -7.2064597445 0.0000000000 0.0000000000
0.53601 -7.2124890519 0.0000000000 0.0000000000
0.53701 -7.2184223421 0.0000000000 0.0000000000
0.53801 -7.2242589244 0.0000000000 0.0000000000
0.53901 -7.2299981011 0.0000000000 0.0000000000
0.54001 -7.2356391683 0.0000000000 0.0000000000
0.54101 -7.2411814156 0.0000000000 0.0000000000
0.54201 -7.2466241257 0.0000000000 0.0000000000
0.54301 -7.2519665751 0.0000000000 0.0000000000
0.54401 -7.2572080336 0.0000000000 0.0000000000
0.54501 -7.2623477644 0.0000000000 0.0000000000
0.54601 -7.2673850241 0.0000000000 0.0000000000
0.54701 -7.2723190629 0.0000000000 0.0000000000
0.54801 -7.2771491243 0.0000000000 0.0000000000
0.54901 -7.2818744453 0.0000000000 0.0000000000
0.55001 -7.2864942562 0.0000000000 0.0000000000
0.55101 -7.2910077809 0.0000000000 0.0000000000
0.55201 -7.2954142365 0.0000000000 0.0000000000
0.55301 -7.2997128339 0.0000000000 0.0000000000
0.55401 -7.3039027770 0.0000000000 0.0000000000
0.55501 -7.3079832636 0.0000000000 0.0000000000
0.55601 -7.3119534847 0.0000000000 0.0000000000
0.55701 -7.3158126249 0.0000000000 0.0000000000
0.55801 -7.3195598622 0.0000000000 0.0000000000
0.55901 -7.3231943682 0.0000000000 0.0000000000
0.56001 -7.3267153081 0.0000000000 0.0000000000
0.56101 -7.3301218406 0.0000000000 0.0000000000
0.56201 -7.3334131181 0.0000000000 0.0000000000
0.56301 -7.3365882866 0.0000000000 0.0000000000
0.56401 -7.3396464858 0.0000000000 0.0000000000
0.56501 -7.3425868490 0.0000000000 0.0000000000
0.56601 -7.3454085037 0.0000000000 0.0000000000
0.56701 -7.3481105707 0.0000000000 0.0000000000
0.56801 -7.3506921651 -0.0000000000 -0.0000000000
0.56901 -7.3531523959 -0.0000000000 0.0000000000
0.57001 -7.3554903659 -0.0000000000 0.0000000000
0.57101 -7.3577051722 -0.0000000000 0.0000000000
0.57201 -7.3597959062 -0.0000000000 0.0000000000
0.57301 -7.3617616534 -0.0000000000 0.0000000000
0.57401 -7.3636014937 -0.0000000000 0.0000000000
0.57501 -7.3653145015 -0.0000000000 0.0000000000
0.57601 -7.3668997460 -0.0000000000 0.0000000000
0.57701 -7.3683562907 -0.0000000000 0.0000000000
0.57801 -7.3696831943 -0.0000000000 0.0000000000
0.57901 -7.3708795103 -0.0000000000 0.0000000000
0.58001 -7.3719442874 -0.0000000000 0.0000000000
0.58101 -7.3728765694 -0.0000000000 0.0000000000
0.58201 -7.3736753956 -0.0000000000 0.0000000000
0.58301 -7.3743398011 -0.0000000000 0.0000000000
0.58401 -7.3748688165 -0.0000000000 0.0000000000
0.58501 -7.3752614685 -0.0000000000 0.0000000000
0.58601 -7.3755167798 -0.0000000000 0.0000000000
0.58701 -7.3756337698 -0.0000000000 0.0000000000
0.58801 -7.3756114541 -0.0000000000 0.0000000000
0.58901 -7.3754488454 -0.0000000000 0.0000000000
0.59001 -7.3751449534 -0.0000000000 0.0000000000
0.59101 -7.3746987851 -0.0000000000 0.0000000000
0.59201 -7.3741093451 -0.0000000000 0.0000000000
0.59301 -7.3733756361 0.0000000000 0.0000000000
0.59401 -7.3724966585 0.0000000000 0.0000000000
0.59501 -7.3714714117 0.0000000000 0.0000000000
0.59601 -7.3702988936 0.0000000000 0.0000000000
0.59701 -7.3689781014 0.0000000000 0.0000000000
0.59801 -7.3675080316 0.0000000000 0.0000000000
0.59901 -7.3658876808 -0.0000000000 0.0000000000
0.60001 -7.3641160458 -0.0000000000 0.0000000000
0.60101 -7.3621921238 -0.0000000000 0.0000000000
0.60201 -7.3601149134 -0.0000000000 0.0000000000
0.60301 -7.3578834144 -0.0000000000 0.0000000000
0.60401 -7.3554966288 0.0000000000 0.0000000000
0.60501 -7.3529535606 0.0000000000 0.0000000000
0.60601 -7.3502532169 0.0000000000 0.0000000000
0.60701 -7.3473946083 -0.0000000000 0.0000000000
0.60801 -7.3443767488 0.0000000000 0.0000000000
0.60901 -7.3411986572 0.0000000000 0.0000000000
0.61001 -7.3378593570 0.0000000000 0.0000000000
0.61101 -7.3343578772 0.0000000000 0.0000000000
0.61201 -7.3306932528 0.0000000000 0.0000000000
0.61301 -7.3268645256 0.0000000000 0.0000000000
0.61401 -7.3228707445 0.0000000000 0.0000000000
0.61501 -7.3187109662 0.0000000000 0.0000000000
0.61601 -7.3143842561 0.0000000000 0.0000000000
0.61701 -7.3098896886 -0.0000000000 0.0000000000
0.61801 -7.3052263480 0.0000000000 0.0000000000
0.61901 -7.3003933291 -0.0000000000 0.0000000000
0.62001 -7.2953897378 0.0000000000 0.0000000000
0.62101 -7.2902146921 0.0000000000 0.0000000000
0.62201 -7.2848673225 0.0000000000 0.0000000000
0.62301 -7.2793467730 0.0000000000 0.0000000000
0.62401 -7.2736522017 -0.0000000000 0.0000000000
0.62501 -7.2677827816 -0.0000000000 -0.0000000000
0.62601 -7.2617377014 -0.0000000000 0.0000000000
0.62701 -7.2555161662 -0.0000000000 0.0000000000
0.62801 -7.2491173985 -0.0000000000 0.0000000000
0.62901 -7.2425406389 -0.0000000000 -0.0000000000
0.63001 -7.2357851467 -0.0000000000 -0.0000000000
0.63101 -7.2288502009 -0.0000000000 0.0000000000
0.63201 -7.2217351013 -0.0000000000 0.0000000000
0.63301 -7.2144391687 -0.0000000000 -0.0000000000
0.63401 -7.2069617463 -0.0000000000 -0.0000000000
0.63501 -7.1993022001 -0.0000000000 0.0000000000
0.63601 -7.1914599202 0.0000000000 0.0000000000
0.63701 -7.1834343210 0.0000000000 -0.0000000000
0.63801 -7.1752248425 0.0000000000 0.0000000000
0.63901 -7.1668309511 0.0000000000 0.0000000000
0.64001 -7.1582521400 0.0000000000 0.0000000000
0.64101 -7.1494879304 0.0000000000 0.0000000000
0.64201 -7.1405378720 0.0000000000 0.0000000000
0.64301 -7.1314015440 -0.0000000000 0.0000000000
0.64401 -7.1220785556 0.0000000000 0.0000000000
0.64501 -7.1125685468 -0.0000000000 -0.0000000000
0.64601 -7.1028711893 0.0000000000 0.0000000000
0.64701 -7.0929861869 -0.0000000000 0.0000000000
0.64801 -7.0829132761 0.0000000000 0.0000000000
0.64901 -7.0726522269 0.0000000000 0.0000000000
0.65001 -7.0622028436 0.0000000000 0.0000000000
0.65101 -7.0515649646 0.0000000000 0.0000000000
0.65201 -7.0407384637 0.0000000000 0.0000000000
0.65301 -7.0297232501 0.0000000000 0.0000000000
0.65401 -7.0185192691 0.0000000000 0.0000000000
0.65501 -7.0071265020 0.0000000000 0.0000000000
0.65601 -6.9955449671 0.0000000000 0.0000000000
0.65701 -6.9837747192 0.0000000000 0.0000000000
0.65801 -6.9718158507 0.0000000000 0.0000000000
0.65901 -6.9596684908 0.0000000000 0.0000000000
0.66001 -6.9473328065 0.0000000000 -0.0000000000
0.66101 -6.9348090019 0.0000000000 0.0000000000
0.66201 -6.9220973186 0.0000000000 0.0000000000
0.66301 -6.9091980354 0.0000000000 0.0000000000
0.66401 -6.8961114685 0.0000000000 0.0000000000
0.66501 -6.8828379707 0.0000000000 0.0000000000
0.66601 -6.8693779314 0.0000000000 0.0000000000
0.66701 -6.8557317765 0.0000000000 0.0000000000
0.66801 -6.8418999672 0.0000000000 0.0000000000
0.66901 -6.8278830004 0.0000000000 0.0000000000
0.67001 -6.8136814073 0.0000000000 0.0000000000
0.67101 -6.7992957532 0.0000000000 0.0000000000
0.67201 -6.7847266366 0.0000000000 0.0000000000
0.67301 -6.7699746883 -0.0000000000 -0.0000000000
0.67401 -6.7550405704 -0.0000000000 -0.0000000000
0.67501 -6.7399249758 -0.0000000000 0.0000000000
0.67601 -6.7246286265 -0.0000000000 -0.0000000000
0.67701 -6.7091522729 -0.0000000000 0.0000000000
0.67801 -6.6934966922 -0.0000000000 0.0000000000
0.67901 -6.6776626877 -0.0000000000 0.0000000000
0.68001 -6.6616510867 -0.0000000000 0.0000000000
0.68101 -6.6454627398 -0.0000000000 -0.0000000000
0.68201 -6.6290985188 -0.0000000000 0.0000000000
0.68301 -6.6125593155 -0.0000000000 0.0000000000
0.68401 -6.5958460399 -0.0000000000 0.0000000000
0.68501 -6.5789596189 -0.0000000000 0.0000000000
0.68601 -6.5619009939 -0.0000000000 0.0000000000
0.68701 -6.5446711195 -0.0000000000 0.0000000000
0.68801 -6.5272709616 -0.0000000000 0.0000000000
0.68901 -6.5097014955 -0.0000000000 0.0000000000
0.69001 -6.4919637040 -0.0000000000 0.0000000000
0.69101 -6.4740585754 -0.0000000000 0.0000000000
0.69201 -6.4559871013 -0.0000000000 0.0000000000
0.69301 -6.4377502753 0.0000000000 0.0000000000
0.69401 -6.4193490902 -0.0000000000 0.0000000000
0.69501 -6.4007845364 0.0000000000 0.0000000000
0.69601 -6.3820575996 -0.0000000000 0.0000000000
0.69701 -6.3631692590 -0.0000000000 0.0000000000
0.69801 -6.3441204852 0.0000000000 0.0000000000
0.69901 -6.3249122378 0.0000000000 0.0000000000
0.70001 -6.3055454639 0.0000000000 0.0000000000
0.70101 -6.2860210956 0.0000000000 0.0000000000
0.70201 -6.2663400482 0.0000000000 0.0000000000
0.70301 -6.2465032182 -0.0000000000 0.0000000000
0.70401 -6.2265114813 -0.0000000000 0.0000000000
0.70501 -6.2063656905 -0.0000000000 0.0000000000
0.70601 -6.1860666740 -0.0000000000 0.0000000000
0.70701 -6.1656152337 -0.0000000000 0.0000000000
0.70801 -6.1450121432 -0.0000000000 0.0000000000
0.70901 -6.1242581458 -0.0000000000 -0.0000000000
0.71001 -6.1033539532 -0.0000000000 0.0000000000
0.71101 -6.0823002433 -0.0000000000 -0.0000000000
0.71201 -6.0610976593 -0.0000000000 -0.0000000000
0.71301 -6.0397468074 -0.0000000000 0.0000000000
0.71401 -6.0182482556 -0.0000000000 -0.0000000000
0.71501 -5.9966025323 -0.0000000000 0.0000000000
0.71601 -5.9748101251 -0.0000000000 0.0000000000
0.71701 -5.9528714789 -0.0000000000 -0.0000000000
0.71801 -5.9307869951 -0.0000000000 -0.0000000000
0.71901 -5.9085570303 -0.0000000000 0.0000000000
0.72001 -5.8861818951 -0.0000000000 0.0000000000
0.72101 -5.8636618530 -0.0000000000 -0.0000000000
0.72201 -5.8409971197 -0.0000000000 0.0000000000
0.72301 -5.8181878615 -0.0000000000 0.0000000000
0.72401 -5.7952341951 -0.0000000000 0.0000000000
0.72501 -5.7721361864 -0.0000000000 0.0000000000
0.72601 -5.7488938497 -0.0000000000 0.0000000000
0.72701 -5.7255071472 -0.0000000000 -0.0000000000
0.72801 -5.7019759882 -0.0000000000 -0.0000000000
0.72901 -5.6783002286 -0.0000000000 -0.0000000000
0.73001 -5.6544796699 -0.0000000000 -0.0000000000
0.73101 -5.6305140595 -0.0000000000 -0.0000000000
0.73201 -5.6064030895 -0.0000000000 -0.0000000000
0.73301 -5.5821463966 -0.0000000000 -0.0000000000
0.73401 -5.5577435615 -0.0000000000 -0.0000000000
0.73501 -5.5331941091 -0.0000000000 -0.0000000000
0.73601 -5.5084975074 -0.0000000000 -0.0000000000
0.73701 -5.4836531676 -0.0000000000 -0.0000000000
0.73801 -5.4586604441 -0.0000000000 -0.0000000000
0.73901 -5.4335186338 -0.0000000000 -0.0000000000
0.74001 -5.4082269760 -0.0000000000 -0.0000000000
0.74101 -5.3827846524 -0.0000000000 -0.0000000000
0.74201 -5.3571907865 -0.0000000000 -0.0000000000
0.74301 -5.3314444440 -0.0000000000 0.0000000000
0.74401 -5.3055446321 0.0000000000 0.0000000000
0.74501 -5.2794902995 0.0000000000 0.0000000000
0.74601 -5.2532803363 0.0000000000 0.0000000000
0.74701 -5.2269135736 0.0000000000 0.0000000000
0.74801 -5.2003887836 0.0000000000 0.0000000000
0.74901 -5.1737046792 0.0000000000 0.0000000000
0.75001 -5.1468599138 0.0000000000 0.0000000000
0.75101 -5.1198530810 -0.0000000000 -0.0000000000
0.75201 -5.0926827145 -0.0000000000 -0.0000000000
0.75301 -5.0653472877 -0.0000000000 -0.0000000000
0.75401 -5.0378452135 -0.0000000000 -0.0000000000
0.75501 -5.0101748439 -0.0000000000 0.0000000000
0.75601 -4.9823344693 0.0000000000 -0.0000000000
0.75701 -4.9543223188 0.0000000000 0.0000000000
0.75801 -4.9261365591 -0.0000000000 -0.0000000000
0.75901 -4.8977752941 -0.0000000000 -0.0000000000
0.76001 -4.8692365648 0.0000000000 0.0000000000
0.76101 -4.8405183481 0.0000000000 0.0000000000
0.76201 -4.8116185567 0.0000000000 0.0000000000
0.76301 -4.7825350379 0.0000000000 0.0000000000
0.76401 -4.7532655731 -0.0000000000 -0.0000000000
0.76501 -4.7238078771 0.0000000000 0.0000000000
0.76601 -4.6941595970 -0.0000000000 0.0000000000
0.76701 -4.6643183112 0.0000000000 0.0000000000
0.76801 -4.6342815287 -0.0000000000 -0.0000000000
0.76901 -4.6040466874 0.0000000000 -0.0000000000
0.77001 -4.5736111538 0.0000000000 -0.0000000000
0.77101 -4.5429722209 -0.0000000000 -0.0000000000
0.77201 -4.5121271071 -0.0000000000 0.0000000000
0.77301 -4.4810729551 -0.0000000000 0.0000000000
0.77401 -4.4498068301 0.0000000000 -0.0000000000
0.77501 -4.4183257179 -0.0000000000 -0.0000000000
0.77601 -4.3866265237 0.0000000000 0.0000000000
0.77701 -4.3547060700 -0.0000000000 -0.0000000000
0.77801 -4.3225610946 0.0000000000 -0.0000000000
0.77901 -4.2901882486 -0.0000000000 -0.0000000000
0.78001 -4.2575840941 -0.0000000000 -0.0000000000
0.78101 -4.2247451022 0.0000000000 0.0000000000
0.78201 -4.1916676500 0.0000000000 0.0000000000
0.78301 -4.1583480185 0.0000000000 0.0000000000
0.78401 -4.1247823896 0.0000000000 0.0000000000
0.78501 -4.0909668437 0.0000000000 0.0000000000
0.78601 -4.0568973552 0.0000000000 0.0000000000
0.78701 -4.0225697900 -0.0000000000 -0.0000000000
0.78801 -3.9879799029 0.0000000000 0.0000000000
0.78901 -3.9531233335 -0.0000000000 0.0000000000
0.79001 -3.9179956018 0.0000000000 -0.0000000000
0.79101 -3.8825921048 0.0000000000 -0.0000000000
0.79201 -3.8469081118 0.0000000000 0.0000000000
0.79301 -3.8109387600 0.0000000000 0.0000000000
0.79401 -3.7746790486 -0.0000000000 0.0000000000
0.79501 -3.7381238350 0.0000000000 0.0000000000
0.79601 -3.7012678299 0.0000000000 0.0000000000
0.79701 -3.6641055903 0.0000000000 0.0000000000
0.79801 -3.6266315141 0.0000000000 -0.0000000000
0.79901 -3.5888398322 -0.0000000000 0.0000000000
0.80001 -3.5507246038 0.0000000000 -0.0000000000
0.80101 -3.5122797075 -0.0000000000 0.0000000000
0.80201 -3.4734988349 0.0000000000 0.0000000000
0.80301 -3.4343754818 0.0000000000 -0.0000000000
0.80401 -3.3949029392 0.0000000000 0.0000000000
0.80501 -3.3550742842 0.0000000000 0.0000000000
0.80601 -3.3148823700 -0.0000000000 -0.0000000000
0.80701 -3.2743198151 -0.0000000000 -0.0000000000
0.80801 -3.2333789921 0.0000000000 -0.0000000000
0.80901 -3.1920520154 -0.0000000000 -0.0000000000
0.81001 -3.1503307286 -0.0000000000 -0.0000000000
0.81101 -3.1082066899 -0.0000000000 0.0000000000
0.81201 -3.0656711572 -0.0000000000 -0.0000000000
0.81301 -3.0227150730 0.0000000000 -0.0000000000
0.81401 -2.9793290443 -0.0000000000 0.0000000000
0.81501 -2.9355033271 0.0000000000 0.0000000000
0.81601 -2.8912278051 -0.0000000000 -0.0000000000
0.81701 -2.8464919692 0.0000000000 0.0000000000
0.81801 -2.8012848937 0.0000000000 0.0000000000
0.81901 -2.7555952099 0.0000000000 -0.0000000000
0.82001 -2.7094110784 -0.0000000000 -0.0000000000
0.82101 -2.6627201596 -0.0000000000 0.0000000000
0.82201 -2.6155095805 0.0000000000 0.0000000000
0.82301 -2.5677658983 -0.0000000000 -0.0000000000
0.82401 -2.5194750623 -0.0000000000 -0.0000000000
0.82501 -2.4706223705 -0.0000000000 -0.0000000000
0.82601 -2.4211924231 -0.0000000000 0.0000000000
0.82701 -2.3711690674 -0.0000000000 -0.0000000000
0.82801 -2.3205353448 -0.0000000000 0.0000000000
0.82901 -2.2692734264 -0.0000000000 -0.0000000000
0.83001 -2.2173645426 -0.0000000000 -0.0000000000
0.83101 -2.1647889036 -0.0000000000 -0.0000000000
0.83201 -2.1115256133 -0.0000000000 -0.0000000000
0.83301 -2.0575525719 -0.0000000000 -0.0000000000
0.83401 -2.0028463656 -0.0000000000 -0.0000000000
0.83501 -1.9473821433 -0.0000000000 -0.0000000000
0.83601 -1.8911334805 -0.0000000000 -0.0000000000
0.83701 -1.8340722295 -0.0000000000 -0.0000000000
0.83801 -1.7761683210 -0.0000000000 -0.0000000000
0.83901 -1.7173895817 -0.0000000000 -0.0000000000
0.84001 -1.6577014919 -0.0000000000 -0.0000000000
0.84101 -1.5970669183 -0.0000000000 -0.0000000000
0.84201 -1.5354458013 -0.0000000000 -0.0000000000
0.84301 -1.4727948008 0.0000000000 0.0000000000
0.84401 -1.4090668608 0.0000000000 0.0000000000
0.84501 -1.3442107146 0.0000000000 0.0000000000
0.84601 -1.2781703040 0.0000000000 0.0000000000
0.84701 -1.2108840723 0.0000000000 -0.0000000000
0.84801 -1.1422841266 0.0000000000 -0.0000000000
0.84901 -1.0722952310 0.0000000000 0.0000000000
0.85001 -1.0008335572 0.0000000000 -0.0000000000
0.85101 -0.9278051738 -0.0000000000 -0.0000000000
0.85201 -0.8531041560 0.0000000000 0.0000000000
0.85301 -0.7766102220 -0.0000000000 -0.0000000000
0.85401 -0.6981857306 -0.0000000000 -0.0000000000
0.85501 -0.6176718214 0.0000000000 0.0000000000
0.85601 -0.5348833791 0.0000000000 0.0000000000
0.85701 -0.4496023552 0.0000000000 0.0000000000
0.85801 -0.3615687662 0.0000000000 0.0000000000
0.85901 -0.2704683028 0.0000000000 0.0000000000
0.86001 -0.1759148555 0.0000000000 0.0000000000
0.86101 -0.0774252674 0.0000000000 0.0000000000
0.86201 0.0256183426 0.0000000000 0.0000000000
0.86301 0.1340268304 0.0000000000 0.0000000000
0.86401 0.2488980167 0.0000000000 0.0000000000
0.86501 0.3717764762 0.0000000000 0.0000000000
0.86601 0.5049431608 0.0000000000 0.0000000000
0.86701 0.6519849201 -0.0000000000 -0.0000000000
0.86801 0.8190409876 0.0000000000 -0.0000000000
0.86901 1.0179647072 -0.0000000000 0.0000000000
0.87001 1.2762979748 0.0000000000 0.0000000000
0.87101 1.6825151872 -0.0000000000 0.0000000000
0.87201 2.8240614184 -0.0000000000 0.0000000000
0.87301 7.7775236861 0.0000000000 0.0000000000
0.87401 9.5599123623 0.0000000000 0.0000000000
0.87501 10.5330399988 0.0000000000 0.0000000000
0.87601 11.1995039408 0.0000000000 0.0000000000
0.87701 11.7032111157 0.0000000000 0.0000000000
0.87801 12.1059058474 0.0000000000 0.0000000000
0.87901 12.4398952019 0.0000000000 0.0000000000
0.88001 12.7242657443 0.0000000000 0.0000000000
0.88101 12.9712995274 0.0000000000 0.0000000000
0.88201 13.1894667628 0.0000000000 0.0000000000
0.88301 13.3849848208 0.0000000000 0.0000000000
0.88401 13.5626787818 0.0000000000 0.0000000000
0.88501 13.7264647562 0.0000000000 0.0000000000
0.88601 13.8796242759 0.0000000000 0.0000000000
0.88701 14.0249674912 0.0000000000 0.0000000000
0.88801 14.1649451391 0.0000000000 0.0000000000
0.88901 14.3017472639 0.0000000000 0.0000000000
0.89001 14.4374013464 -0.0000000000 0.0000000000
0.89101 14.5739085689 0.0000000000 0.0000000000
0.89201 14.7134291781 0.0000000000 0.0000000000
0.89301 14.8585729656 0.0000000000 0.0000000000
0.89401 15.0129225362 0.0000000000 0.0000000000
0.89501 15.1820483729 0.0000000000 0.0000000000
0.89601 15.3756060665 -0.0000000000 0.0000000000
0.89701 15.6111088987 -0.0000000000 0.0000000000
0.89801 15.9012938857 -0.0000000000 -0.0000000000
0.89901 15.0629439314 -0.0000000000 -0.0000000000
0.90001 12.8346616452 -0.0000000000 -0.0000000000
0.90101 8.5578684312 -0.0000000000 -0.0000000000
0.90201 11.6012230785 0.0000000009 0.0000000006
0.90301 6.5261200848 -0.0000000021 -0.0000000019
0.90401 5.0689800216 0.0000000008 0.0000000021
0.90501 5.6420152567 0.0000000225 0.0000000211
0.90601 5.3419290564 -0.0000000057 -0.0000000006
0.90701 5.8987717592 0.0000012479 0.0000010539
0.90801 3.6944868913 0.0000004419 0.0000002827
0.90901 6.4376461865 0.0000015436 0.0000016429
0.91001 2.7665292074 0.0002845662 0.0002512234
0.91101 7.6653411419 -0.0008257937 -0.0006498813
0.91201 9.2273228986 -0.0008941749 -0.0017419103
0.91301 5.2827023699 -0.1902044132 -0.1668005367
0.91401 2.9682122712 -2.2060092282 -1.9333676459
0.91501 8.5781543293 -0.0215371931 -3.9981811810
0.91601 11.3251316337 -2.6021487484 -4.2800278149
0.91701 16.8880537079 3.0816707225 1.8038024200
0.91801 16.9257984301 -7.2064437314 -6.5218931182
0.91901 14.9741074136 -7.3766574842 -7.1172005970
0.92001 13.5211445043 2.5158197080 1.8316955342
0.92101 13.2622147238 3.4915444930 5.0818314444
0.92201 8.8129660573 2.1295042395 2.1704599291
0.92301 12.5080138078 -3.9745009567 -2.8345651583
0.92401 15.7961424393 -4.7182748364 -3.3013611265
0.92501 15.9695960507 -2.1662434308 -1.0117838343


==> Figures/r-drag-prescribedU=0.0003-e10.dat <==
0.30003 0.0463068002 0.0000000000 0.0000000000
0.30033 0.1144545724 -0.0000000004 0.0000000005
0.30063 0.2204955669 -0.0000000004 0.0000000008
0.30093 0.3878144281 -0.0000000003 0.0000000015
0.30123 0.6536057552 0.0000000001 0.0000000028
0.30153 1.0780302384 0.0000000009 0.0000000050
0.30183 1.7581618325 0.0000000027 0.0000000090
0.30213 2.8481770263 0.0000000061 0.0000000158
0.30243 4.5792455940 0.0000000125 0.0000000277
0.30273 7.2288302473 0.0000000236 0.0000000474
0.30303 10.7986047175 0.0000000400 0.0000000777
0.30333 13.7179212358 0.0000000558 0.0000001137
0.30363 12.7149710496 0.0000000635 0.0000001333
0.30393 11.1104034126 0.0000000701 0.0000001349
0.30423 10.1343505349 0.0000000728 0.0000001332
0.30453 9.3304812802 0.0000000744 0.0000001313
0.30483 8.6470490327 0.0000000753 0.0000001293
0.30513 8.0640641386 0.0000000756 0.0000001272
0.30543 7.5654793060 0.0000000756 0.0000001251
0.30573 7.1379037559 0.0000000752 0.0000001229
0.30603 6.7701431472 0.0000000746 0.0000001208
0.30633 6.4528304698 0.0000000738 0.0000001186
0.30663 6.1781193160 0.0000000729 0.0000001165
0.30693 5.9394293091 0.0000000718 0.0000001144
0.30723 5.7312350427 0.0000000707 0.0000001123
0.30753 5.5488911285 0.0000000695 0.0000001102
0.30783 5.3884871225 0.0000000683 0.0000001081
0.30813 5.2467271337 0.0000000670 0.0000001061
0.30843 5.1208298168 0.0000000658 0.0000001041
0.30873 5.0084452008 0.0000000645 0.0000001022
0.30903 4.9075854326 0.0000000633 0.0000001002
0.30933 4.8165670306 0.0000000621 0.0000000983
0.30963 4.7339626740 0.0000000609 0.0000000965
0.30993 4.6585608947 0.0000000596 0.0000000947
0.31023 4.5893323359 0.0000000585 0.0000000929
0.31053 4.5254014664 0.0000000573 0.0000000911
0.31083 4.4660228397 0.0000000562 0.0000000894
0.31113 4.4105611417 0.0000000550 0.0000000877
0.31143 4.3584744006 0.0000000539 0.0000000860
0.31173 4.3092998419 0.0000000529 0.0000000844
0.31203 4.2626419560 0.0000000518 0.0000000828
0.31233 4.2181624218 0.0000000508 0.0000000812
0.31263 4.1755715872 0.0000000498 0.0000000796
0.31293 4.1346212583 0.0000000488 0.0000000781
0.31323 4.0950985897 0.0000000479 0.0000000766
0.31353 4.0568209019 0.0000000469 0.0000000752
0.31383 4.0196312816 0.0000000460 0.0000000737
0.31413 3.9833948414 0.0000000451 0.0000000723
0.31443 3.9479955388 0.0000000443 0.0000000710
0.31473 3.9133334670 0.0000000434 0.0000000696
0.31503 3.8793225461 0.0000000426 0.0000000683
0.31533 3.8458885531 0.0000000418 0.0000000670
0.31563 3.8129674409 0.0000000410 0.0000000657
0.31593 3.7805039010 0.0000000402 0.0000000644
0.31623 3.7484501348 0.0000000394 0.0000000632
0.31653 3.7167648019 0.0000000387 0.0000000620
0.31683 3.6854121198 0.0000000380 0.0000000608
0.31713 3.6543610913 0.0000000373 0.0000000597
0.31743 3.6235848427 0.0000000366 0.0000000585
0.31773 3.5930600552 0.0000000359 0.0000000574
0.31803 3.5627664769 0.0000000353 0.0000000563
0.31833 3.5326865032 0.0000000346 0.0000000552
0.31863 3.5028048157 0.0000000340 0.0000000542
0.31893 3.4731080720 0.0000000334 0.0000000532
0.31923 3.4435846382 0.0000000328 0.0000000521
0.31953 3.4142243585 0.0000000322 0.0000000512
0.31983 3.3850183567 0.0000000317 0.0000000502
0.32013 3.3559588647 0.0000000311 0.0000000492
0.32043 3.3270390748 0.0000000306 0.0000000483
0.32073 3.2982530120 0.0000000300 0.0000000474
0.32103 3.2695954240 0.0000000295 0.0000000465
0.32133 3.2410616854 0.0000000290 0.0000000456
0.32163 3.2126477156 0.0000000285 0.0000000447
0.32193 3.1843499072 0.0000000280 0.0000000439
0.32223 3.1561650647 0.0000000276 0.0000000430
0.32253 3.1280903506 0.0000000271 0.0000000422
0.32283 3.1001232393 0.0000000266 0.0000000414
0.32313 3.0722614766 0.0000000262 0.0000000406
0.32343 3.0445030456 0.0000000258 0.0000000399
0.32373 3.0168461355 0.0000000254 0.0000000391
0.32403 2.9892891162 0.0000000250 0.0000000384
0.32433 2.9618305151 0.0000000246 0.0000000376
0.32463 2.9344689972 0.0000000242 0.0000000369
0.32493 2.9072033484 0.0000000238 0.0000000362
0.32523 2.8800324598 0.0000000234 0.0000000356
0.32553 2.8529553154 0.0000000230 0.0000000349
0.32583 2.8259709803 0.0000000227 0.0000000342
0.32613 2.7990785910 0.0000000223 0.0000000336
0.32643 2.7722773465 0.0000000220 0.0000000330
0.32673 2.7455665015 0.0000000217 0.0000000323
0.32703 2.7189453590 0.0000000213 0.0000000317
0.32733 2.6924132652 0.0000000210 0.0000000311
0.32763 2.6659696042 0.0000000207 0.0000000306
0.32793 2.6396137937 0.0000000204 0.0000000300
0.32823 2.6133452814 0.0000000201 0.0000000294
0.32853 2.5871635413 0.0000000198 0.0000000289
0.32883 2.5610680711 0.0000000196 0.0000000283
0.32913 2.5350583892 0.0000000193 0.0000000278
0.32943 2.5091340332 0.0000000190 0.0000000273
0.32973 2.4832945571 0.0000000187 0.0000000268
0.33003 2.4575395302 0.0000000185 0.0000000263
0.33033 2.4318685352 0.0000000182 0.0000000258
0.33063 2.4062811669 0.0000000180 0.0000000253
0.33093 2.3807770314 0.0000000177 0.0000000249
0.33123 2.3553557444 0.0000000175 0.0000000244
0.33153 2.3300169309 0.0000000173 0.0000000239
0.33183 2.3047602240 0.0000000171 0.0000000235
0.33213 2.2795852645 0.0000000168 0.0000000231
0.33243 2.2544916999 0.0000000166 0.0000000227
0.33273 2.2294791839 0.0000000164 0.0000000222
0.33303 2.2045473763 0.0000000162 0.0000000218
0.33333 2.1796959421 0.0000000160 0.0000000214
0.33363 2.1549245512 0.0000000158 0.0000000210
0.33393 2.1302328782 0.0000000156 0.0000000207
0.33423 2.1056206020 0.0000000154 0.0000000203
0.33453 2.0810874053 0.0000000152 0.0000000199
0.33483 2.0566329748 0.0000000151 0.0000000196
0.33513 2.0322570006 0.0000000149 0.0000000192
0.33543 2.0079591759 0.0000000147 0.0000000189
0.33573 1.9837391974 0.0000000146 0.0000000185
0.33603 1.9595967643 0.0000000144 0.0000000182
0.33633 1.9355315790 0.0000000142 0.0000000179
0.33663 1.9115433461 0.0000000141 0.0000000176
0.33693 1.8876317732 0.0000000139 0.0000000172
0.33723 1.8637965698 0.0000000138 0.0000000169
0.33753 1.8400374479 0.0000000136 0.0000000166
0.33783 1.8163541219 0.0000000135 0.0000000163
0.33813 1.7927463079 0.0000000133 0.0000000161
0.33843 1.7692137242 0.0000000132 0.0000000158
0.33873 1.7457560911 0.0000000131 0.0000000155
0.33903 1.7223731305 0.0000000129 0.0000000152
0.33933 1.6990645664 0.0000000128 0.0000000150
0.33963 1.6758301243 0.0000000127 0.0000000147
0.33993 1.6526695314 0.0000000125 0.0000000144
0.34023 1.6295825167 0.0000000124 0.0000000142
0.34053 1.6065688104 0.0000000123 0.0000000140
0.34083 1.5836281446 0.0000000122 0.0000000137
0.34113 1.5607602525 0.0000000121 0.0000000135
0.34143 1.5379648691 0.0000000120 0.0000000132
0.34173 1.5152417304 0.0000000118 0.0000000130
0.34203 1.4925905741 0.0000000117 0.0000000128
0.34233 1.4700111390 0.0000000116 0.0000000126
0.34263 1.4475031652 0.0000000115 0.0000000124
0.34293 1.4250663940 0.0000000114 0.0000000122
0.34323 1.4027005681 0.0000000113 0.0000000120
0.34353 1.3804054311 0.0000000112 0.0000000118
0.34383 1.3581807281 0.0000000111 0.0000000116
0.34413 1.3360262051 0.0000000110 0.0000000114
0.34443 1.3139416091 0.0000000109 0.0000000112
0.34473 1.2919266885 0.0000000108 0.0000000110
0.34503 1.2699811925 0.0000000108 0.0000000108
0.34533 1.2481048715 0.0000000107 0.0000000106
0.34563 1.2262974769 0.0000000106 0.0000000105
0.34593 1.2045587608 0.0000000105 0.0000000103
0.34623 1.1828884768 0.0000000104 0.0000000101
0.34653 1.1612863790 0.0000000103 0.0000000100
0.34683 1.1397522227 0.0000000102 0.0000000098
0.34713 1.1182857640 0.0000000102 0.0000000097
0.34743 1.0968867600 0.0000000101 0.0000000095
0.34773 1.0755549685 0.0000000100 0.0000000094
0.34803 1.0542901486 0.0000000099 0.0000000092
0.34833 1.0330920598 0.0000000099 0.0000000091
0.34863 1.0119604627 0.0000000098 0.0000000089
0.34893 0.9908951187 0.0000000097 0.0000000088
0.34923 0.9698957900 0.0000000097 0.0000000087
0.34953 0.9489622396 0.0000000096 0.0000000085
0.34983 0.9280942314 0.0000000095 0.0000000084
0.35013 0.9072915300 0.0000000095 0.0000000083
0.35043 0.8865539008 0.0000000094 0.0000000081
0.35073 0.8658811101 0.0000000093 0.0000000080
0.35103 0.8452729247 0.0000000093 0.0000000079
0.35133 0.8247291124 0.0000000092 0.0000000078
0.35163 0.8042494417 0.0000000091 0.0000000077
0.35193 0.7838336816 0.0000000091 0.0000000075
0.35223 0.7634816022 0.0000000090 0.0000000074
0.35253 0.7431929742 0.0000000090 0.0000000073
0.35283 0.7229675687 0.0000000089 0.0000000072
0.35313 0.7028051581 0.0000000088 0.0000000071
0.35343 0.6827055149 0.0000000088 0.0000000070
0.35373 0.6626684127 0.0000000087 0.0000000069
0.35403 0.6426936257 0.0000000087 0.0000000068
0.35433 0.6227809286 0.0000000086 0.0000000067
0.35463 0.6029300970 0.0000000086 0.0000000066
0.35493 0.5831409071 0.0000000085 0.0000000065
0.35523 0.5634131357 0.0000000085 0.0000000064
0.35553 0.5437465605 0.0000000084 0.0000000064
0.35583 0.5241409594 0.0000000084 0.0000000063
0.35613 0.5045961114 0.0000000083 0.0000000062
0.35643 0.4851117960 0.0000000083 0.0000000061
0.35673 0.4656877933 0.0000000082 0.0000000060
0.35703 0.4463238840 0.0000000082 0.0000000059
0.35733 0.4270198496 0.0000000081 0.0000000059
0.35763 0.4077754721 0.0000000081 0.0000000058
0.35793 0.3885905341 0.0000000080 0.0000000057
0.35823 0.3694648190 0.0000000080 0.0000000056
0.35853 0.3503981106 0.0000000079 0.0000000056
0.35883 0.3313901936 0.0000000079 0.0000000055
0.35913 0.3124408531 0.0000000079 0.0000000054
0.35943 0.2935498748 0.0000000078 0.0000000053
0.35973 0.2747170451 0.0000000078 0.0000000053
0.36003 0.2559421511 0.0000000077 0.0000000052
0.36033 0.2372249803 0.0000000077 0.0000000051
0.36063 0.2185653210 0.0000000076 0.0000000051
0.36093 0.1999629620 0.0000000076 0.0000000050
0.36123 0.1814176928 0.0000000076 0.0000000050
0.36153 0.1629293032 0.0000000075 0.0000000049
0.36183 0.1444975840 0.0000000075 0.0000000048
0.36213 0.1261223265 0.0000000075 0.0000000048
0.36243 0.1078033223 0.0000000074 0.0000000047
0.36273 0.0895403639 0.0000000074 0.0000000047
0.36303 0.0713332444 0.0000000073 0.0000000046
0.36333 0.0531817573 0.0000000073 0.0000000046
0.36363 0.0350856968 0.0000000073 0.0000000045
0.36393 0.0170448577 0.0000000072 0.0000000045
0.36423 -0.0009409647 0.0000000072 0.0000000044
0.36453 -0.0188719743 0.0000000072 0.0000000044
0.36483 -0.0367483746 0.0000000071 0.0000000043
0.36513 -0.0545703685 0.0000000071 0.0000000043
0.36543 -0.0723381583 0.0000000071 0.0000000042
0.36573 -0.0900519457 0.0000000070 0.0000000042
0.36603 -0.1077119318 0.0000000070 0.0000000041
0.36633 -0.1253183171 0.0000000069 0.0000000041
0.36663 -0.1428713017 0.0000000069 0.0000000040
0.36693 -0.1603710847 0.0000000069 0.0000000040
0.36723 -0.1778178651 0.0000000069 0.0000000040
0.36753 -0.1952118411 0.0000000068 0.0000000039
0.36783 -0.2125532102 0.0000000068 0.0000000039
0.36813 -0.2298421695 0.0000000068 0.0000000038
0.36843 -0.2470789155 0.0000000067 0.0000000038
0.36873 -0.2642636441 0.0000000067 0.0000000038
0.36903 -0.2813965505 0.0000000067 0.0000000037
0.36933 -0.2984778296 0.0000000066 0.0000000037
0.36963 -0.3155076753 0.0000000066 0.0000000036
0.36993 -0.3324862815 0.0000000066 0.0000000036
0.37023 -0.3494138409 0.0000000065 0.0000000036
0.37053 -0.3662905461 0.0000000065 0.0000000035
0.37083 -0.3831165888 0.0000000065 0.0000000035
0.37113 -0.3998921604 0.0000000064 0.0000000035
0.37143 -0.4166174515 0.0000000064 0.0000000034
0.37173 -0.4332926522 0.0000000064 0.0000000034
0.37203 -0.4499179521 0.0000000064 0.0000000034
0.37233 -0.4664935402 0.0000000063 0.0000000033
0.37263 -0.4830196047 0.0000000063 0.0000000033
0.37293 -0.4994963334 0.0000000063 0.0000000033
0.37323 -0.5159239137 0.0000000062 0.0000000033
0.37353 -0.5323025322 0.0000000062 0.0000000032
0.37383 -0.5486323748 0.0000000062 0.0000000032
0.37413 -0.5649136272 0.0000000062 0.0000000032
0.37443 -0.5811464743 0.0000000061 0.0000000031
0.37473 -0.5973311003 0.0000000061 0.0000000031
0.37503 -0.6134676891 0.0000000061 0.0000000031
0.37533 -0.6295564238 0.0000000061 0.0000000031
0.37563 -0.6455974871 0.0000000060 0.0000000030
0.37593 -0.6615910610 0.0000000060 0.0000000030
0.37623 -0.6775373269 0.0000000060 0.0000000030
0.37653 -0.6934364658 0.0000000060 0.0000000030
0.37683 -0.7092886579 0.0000000059 0.0000000029
0.37713 -0.7250940831 0.0000000059 0.0000000029
0.37743 -0.7408529204 0.0000000059 0.0000000029
0.37773 -0.7565653484 0.0000000058 0.0000000029
0.37803 -0.7722315452 0.0000000058 0.0000000028
0.37833 -0.7878516882 0.0000000058 0.0000000028
0.37863 -0.8034259543 0.0000000058 0.0000000028
0.37893 -0.8189545196 0.0000000057 0.0000000028
0.37923 -0.8344375601 0.0000000057 0.0000000028
0.37953 -0.8498752506 0.0000000057 0.0000000027
0.37983 -0.8652677660 0.0000000057 0.0000000027
0.38013 -0.8806152800 0.0000000056 0.0000000027
0.38043 -0.8959179662 0.0000000056 0.0000000027
0.38073 -0.9111759973 0.0000000056 0.0000000027
0.38103 -0.9263895457 0.0000000056 0.0000000026
0.38133 -0.9415587830 0.0000000056 0.0000000026
0.38163 -0.9566838803 0.0000000055 0.0000000026
0.38193 -0.9717650082 0.0000000055 0.0000000026
0.38223 -0.9868023366 0.0000000055 0.0000000026
0.38253 -1.0017960350 0.0000000055 0.0000000025
0.38283 -1.0167462721 0.0000000054 0.0000000025
0.38313 -1.0316532162 0.0000000054 0.0000000025
0.38343 -1.0465170350 0.0000000054 0.0000000025
0.38373 -1.0613378956 0.0000000054 0.0000000025
0.38403 -1.0761159645 0.0000000053 0.0000000025
0.38433 -1.0908514076 0.0000000053 0.0000000024
0.38463 -1.1055443904 0.0000000053 0.0000000024
0.38493 -1.1201950777 0.0000000053 0.0000000024
0.38523 -1.1348036337 0.0000000053 0.0000000024
0.38553 -1.1493702221 0.0000000052 0.0000000024
0.38583 -1.1638950060 0.0000000052 0.0000000024
0.38613 -1.1783781479 0.0000000052 0.0000000024
0.38643 -1.1928198098 0.0000000052 0.0000000023
0.38673 -1.2072201531 0.0000000051 0.0000000023
0.38703 -1.2215793386 0.0000000051 0.0000000023
0.38733 -1.2358975266 0.0000000051 0.0000000023
0.38763 -1.2501748768 0.0000000051 0.0000000023
0.38793 -1.2644115482 0.0000000051 0.0000000023
0.38823 -1.2786076995 0.0000000050 0.0000000023
0.38853 -1.2927634886 0.0000000050 0.0000000022
0.38883 -1.3068790730 0.0000000050 0.0000000022
0.38913 -1.3209546094 0.0000000050 0.0000000022
0.38943 -1.3349902543 0.0000000050 0.0000000022
0.38973 -1.3489861633 0.0000000049 0.0000000022
0.39003 -1.3629424916 0.0000000049 0.0000000022
0.39033 -1.3768593938 0.0000000049 0.0000000022
0.39063 -1.3907370238 0.0000000049 0.0000000022
0.39093 -1.4045755353 0.0000000049 0.0000000021
0.39123 -1.4183750811 0.0000000048 0.0000000021
0.39153 -1.4321358135 0.0000000048 0.0000000021
0.39183 -1.4458578844 0.0000000048 0.0000000021
0.39213 -1.4595414449 0.0000000048 0.0000000021
0.39243 -1.4731866458 0.0000000048 0.0000000021
0.39273 -1.4867936371 0.0000000047 0.0000000021
0.39303 -1.5003625684 0.0000000047 0.0000000021
0.39333 -1.5138935886 0.0000000047 0.0000000020
0.39363 -1.5273868463 0.0000000047 0.0000000020
0.39393 -1.5408424893 0.0000000047 0.0000000020
0.39423 -1.5542606649 0.0000000046 0.0000000020
0.39453 -1.5676415199 0.0000000046 0.0000000020
0.39483 -1.5809852005 0.0000000046 0.0000000020
0.39513 -1.5942918523 0.0000000046 0.0000000020
0.39543 -1.6075616205 0.0000000046 0.0000000020
0.39573 -1.6207946496 0.0000000045 0.0000000020
0.39603 -1.6339910837 0.0000000045 0.0000000020
0.39633 -1.6471510661 0.0000000045 0.0000000019
0.39663 -1.6602747398 0.0000000045 0.0000000019
0.39693 -1.6733622472 0.0000000045 0.0000000019
0.39723 -1.6864137299 0.0000000044 0.0000000019
0.39753 -1.6994293294 0.0000000044 0.0000000019
0.39783 -1.7124091863 0.0000000044 0.0000000019
0.39813 -1.7253534407 0.0000000044 0.0000000019
0.39843 -1.7382622324 0.0000000044 0.0000000019
0.39873 -1.7511357003 0.0000000044 0.0000000019
0.39903 -1.7639739831 0.0000000043 0.0000000019
0.39933 -1.7767772186 0.0000000043 0.0000000019
0.39963 -1.7895455444 0.0000000043 0.0000000018
0.39993 -1.8022790973 0.0000000043 0.0000000018
0.40023 -1.8149780138 0.0000000043 0.0000000018
0.40053 -1.8276424297 0.0000000042 0.0000000018
0.40083 -1.8402724802 0.0000000042 0.0000000018
0.40113 -1.8528683002 0.0000000042 0.0000000018
0.40143 -1.8654300238 0.0000000042 0.0000000018
0.40173 -1.8779577848 0.0000000042 0.0000000018
0.40203 -1.8904517162 0.0000000042 0.0000000018
0.40233 -1.9029119507 0.0000000041 0.0000000018
0.40263 -1.9153386205 0.0000000041 0.0000000018
0.40293 -1.9277318570 0.0000000041 0.0000000017
0.40323 -1.9400917913 0.0000000041 0.0000000017
0.40353 -1.9524185539 0.0000000041 0.0000000017
0.40383 -1.9647122748 0.0000000041 0.0000000017
0.40413 -1.9769730834 0.0000000040 0.0000000017
0.40443 -1.9892011087 0.0000000040 0.0000000017
0.40473 -2.0013964789 0.0000000040 0.0000000017
0.40503 -2.0135593221 0.0000000040 0.0000000017
0.40533 -2.0256897656 0.0000000040 0.0000000017
0.40563 -2.0377879362 0.0000000040 0.0000000017
0.40593 -2.0498539601 0.0000000039 0.0000000017
0.40623 -2.0618879633 0.0000000039 0.0000000017
0.40653 -2.0738900710 0.0000000039 0.0000000017
0.40683 -2.0858604078 0.0000000039 0.0000000017
0.40713 -2.0977990982 0.0000000039 0.0000000016
0.40743 -2.1097062657 0.0000000039 0.0000000016
0.40773 -2.1215820337 0.0000000038 0.0000000016
0.40803 -2.1334265248 0.0000000038 0.0000000016
0.40833 -2.1452398612 0.0000000038 0.0000000016
0.40863 -2.1570221645 0.0000000038 0.0000000016
0.40893 -2.1687735561 0.0000000038 0.0000000016
0.40923 -2.1804941564 0.0000000038 0.0000000016
0.40953 -2.1921840857 0.0000000037 0.0000000016
0.40983 -2.2038434637 0.0000000037 0.0000000016
0.41013 -2.2154724094 0.0000000037 0.0000000016
0.41043 -2.2270710416 0.0000000037 0.0000000016
0.41073 -2.2386394784 0.0000000037 0.0000000016
0.41103 -2.2501778373 0.0000000037 0.0000000016
0.41133 -2.2616862356 0.0000000037 0.0000000016
0.41163 -2.2731647899 0.0000000036 0.0000000015
0.41193 -2.2846136164 0.0000000036 0.0000000015
0.41223 -2.2960328307 0.0000000036 0.0000000015
0.41253 -2.3074225479 0.0000000036 0.0000000015
0.41283 -2.3187828828 0.0000000036 0.0000000015
0.41313 -2.3301139495 0.0000000036 0.0000000015
0.41343 -2.3414158617 0.0000000035 0.0000000015
0.41373 -2.3526887326 0.0000000035 0.0000000015
0.41403 -2.3639326749 0.0000000035 0.0000000015
0.41433 -2.3751478008 0.0000000035 0.0000000015
0.41463 -2.3863342221 0.0000000035 0.0000000015
0.41493 -2.3974920499 0.0000000035 0.0000000015
0.41523 -2.4086213951 0.0000000035 0.0000000015
0.41553 -2.4197223680 0.0000000034 0.0000000015
0.41583 -2.4307950783 0.0000000034 0.0000000015
0.41613 -2.4418396355 0.0000000034 0.0000000015
0.41643 -2.4528561482 0.0000000034 0.0000000014
0.41673 -2.4638447250 0.0000000034 0.0000000014
0.41703 -2.4748054736 0.0000000034 0.0000000014
0.41733 -2.4857385016 0.0000000034 0.0000000014
0.41763 -2.4966439159 0.0000000033 0.0000000014
0.41793 -2.5075218229 0.0000000033 0.0000000014
0.41823 -2.5183723287 0.0000000033 0.0000000014
0.41853 -2.5291955388 0.0000000033 0.0000000014
0.41883 -2.5399915582 0.0000000033 0.0000000014
0.41913 -2.5507604916 0.0000000033 0.0000000014
0.41943 -2.5615024431 0.0000000033 0.0000000014
0.41973 -2.5722175165 0.0000000032 0.0000000014
0.42003 -2.5829058148 0.0000000032 0.0000000014
0.42033 -2.5935674409 0.0000000032 0.0000000014
0.42063 -2.6042024970 0.0000000032 0.0000000014
0.42093 -2.6148110851 0.0000000032 0.0000000014
0.42123 -2.6253933064 0.0000000032 0.0000000014
0.42153 -2.6359492619 0.0000000032 0.0000000014
0.42183 -2.6464790521 0.0000000032 0.0000000013
0.42213 -2.6569827769 0.0000000031 0.0000000013
0.42243 -2.6674605360 0.0000000031 0.0000000013
0.42273 -2.6779124285 0.0000000031 0.0000000013
0.42303 -2.6883385530 0.0000000031 0.0000000013
0.42333 -2.6987390077 0.0000000031 0.0000000013
0.42363 -2.7091138905 0.0000000031 0.0000000013
0.42393 -2.7194632986 0.0000000031 0.0000000013
0.42423 -2.7297873289 0.0000000031 0.0000000013
0.42453 -2.7400860779 0.0000000030 0.0000000013
0.42483 -2.7503596416 0.0000000030 0.0000000013
0.42513 -2.7606081155 0.0000000030 0.0000000013
0.42543 -2.7708315947 0.0000000030 0.0000000013
0.42573 -2.7810301740 0.0000000030 0.0000000013
0.42603 -2.7912039476 0.0000000030 0.0000000013
0.42633 -2.8013530093 0.0000000030 0.0000000013
0.42663 -2.8114774524 0.0000000030 0.0000000013
0.42693 -2.8215773701 0.0000000029 0.0000000013
0.42723 -2.8316528546 0.0000000029 0.0000000013
0.42753 -2.8417039983 0.0000000029 0.0000000013
0.42783 -2.8517308926 0.0000000029 0.0000000013
0.42813 -2.8617336290 0.0000000029 0.0000000012
0.42843 -2.8717122981 0.0000000029 0.0000000012
0.42873 -2.8816669904 0.0000000029 0.0000000012
0.42903 -2.8915977958 0.0000000029 0.0000000012
0.42933 -2.9015048039 0.0000000028 0.0000000012
0.42963 -2.9113881038 0.0000000028 0.0000000012
0.42993 -2.9212477843 0.0000000028 0.0000000012
0.43023 -2.9310839335 0.0000000028 0.0000000012
0.43053 -2.9408966395 0.0000000028 0.0000000012
0.43083 -2.9506859897 0.0000000028 0.0000000012
0.43113 -2.9604520711 0.0000000028 0.0000000012
0.43143 -2.9701949703 0.0000000028 0.0000000012
0.43173 -2.9799147736 0.0000000027 0.0000000012
0.43203 -2.9896115669 0.0000000027 0.0000000012
0.43233 -2.9992854355 0.0000000027 0.0000000012
0.43263 -3.0089364645 0.0000000027 0.0000000012
0.43293 -3.0185647383 0.0000000027 0.0000000012
0.43323 -3.0281703414 0.0000000027 0.0000000012
0.43353 -3.0377533574 0.0000000027 0.0000000012
0.43383 -3.0473138698 0.0000000027 0.0000000012
0.43413 -3.0568519615 0.0000000027 0.0000000012
0.43443 -3.0663677151 0.0000000026 0.0000000012
0.43473 -3.0758612130 0.0000000026 0.0000000011
0.43503 -3.0853325368 0.0000000026 0.0000000011
0.43533 -3.0947817680 0.0000000026 0.0000000011
0.43563 -3.1042089876 0.0000000026 0.0000000011
0.43593 -3.1136142762 0.0000000026 0.0000000011
0.43623 -3.1229977142 0.0000000026 0.0000000011
0.43653 -3.1323593812 0.0000000026 0.0000000011
0.43683 -3.1416993569 0.0000000026 0.0000000011
0.43713 -3.1510177203 0.0000000025 0.0000000011
0.43743 -3.1603145501 0.0000000025 0.0000000011
0.43773 -3.1695899245 0.0000000025 0.0000000011
0.43803 -3.1788439216 0.0000000025 0.0000000011
0.43833 -3.1880766189 0.0000000025 0.0000000011
0.43863 -3.1972880935 0.0000000025 0.0000000011
0.43893 -3.2064784222 0.0000000025 0.0000000011
0.43923 -3.2156476815 0.0000000025 0.0000000011
0.43953 -3.2247959474 0.0000000025 0.0000000011
0.43983 -3.2339232956 0.0000000025 0.0000000011
0.44013 -3.2430298013 0.0000000024 0.0000000011
0.44043 -3.2521155394 0.0000000024 0.0000000011
0.44073 -3.2611805846 0.0000000024 0.0000000011
0.44103 -3.2702250110 0.0000000024 0.0000000011
0.44133 -3.2792488923 0.0000000024 0.0000000011
0.44163 -3.2882523022 0.0000000024 0.0000000011
0.44193 -3.2972353135 0.0000000024 0.0000000011
0.44223 -3.3061979991 0.0000000024 0.0000000010
0.44253 -3.3151404314 0.0000000024 0.0000000010
0.44283 -3.3240626822 0.0000000024 0.0000000010
0.44313 -3.3329648232 0.0000000023 0.0000000010
0.44343 -3.3418469258 0.0000000023 0.0000000010
0.44373 -3.3507090607 0.0000000023 0.0000000010
0.44403 -3.3595512987 0.0000000023 0.0000000010
0.44433 -3.3683737098 0.0000000023 0.0000000010
0.44463 -3.3771763639 0.0000000023 0.0000000010
0.44493 -3.3859593306 0.0000000023 0.0000000010
0.44523 -3.3947226789 0.0000000023 0.0000000010
0.44553 -3.4034664777 0.0000000023 0.0000000010
0.44583 -3.4121907954 0.0000000023 0.0000000010
0.44613 -3.4208957001 0.0000000022 0.0000000010
0.44643 -3.4295812596 0.0000000022 0.0000000010
0.44673 -3.4382475412 0.0000000022 0.0000000010
0.44703 -3.4468946121 0.0000000022 0.0000000010
0.44733 -3.4555225389 0.0000000022 0.0000000010
0.44763 -3.4641313881 0.0000000022 0.0000000010
0.44793 -3.4727212256 0.0000000022 0.0000000010
0.44823 -3.4812921171 0.0000000022 0.0000000010
0.44853 -3.4898441281 0.0000000022 0.0000000010
0.44883 -3.4983773236 0.0000000022 0.0000000010
0.44913 -3.5068917682 0.0000000022 0.0000000010
0.44943 -3.5153875262 0.0000000021 0.0000000010
0.44973 -3.5238646618 0.0000000021 0.0000000010
0.45003 -3.5323232386 0.0000000021 0.0000000010
0.45033 -3.5407633199 0.0000000021 0.0000000010
0.45063 -3.5491849689 0.0000000021 0.0000000009
0.45093 -3.5575882481 0.0000000021 0.0000000009
0.45123 -3.5659732200 0.0000000021 0.0000000009
0.45153 -3.5743399466 0.0000000021 0.0000000009
0.45183 -3.5826884896 0.0000000021 0.0000000009
0.45213 -3.5910189105 0.0000000021 0.0000000009
0.45243 -3.5993312702 0.0000000021 0.0000000009
0.45273 -3.6076256297 0.0000000020 0.0000000009
0.45303 -3.6159020492 0.0000000020 0.0000000009
0.45333 -3.6241605890 0.0000000020 0.0000000009
0.45363 -3.6324013087 0.0000000020 0.0000000009
0.45393 -3.6406242680 0.0000000020 0.0000000009
0.45423 -3.6488295259 0.0000000020 0.0000000009
0.45453 -3.6570171414 0.0000000020 0.0000000009
0.45483 -3.6651871729 0.0000000020 0.0000000009
0.45513 -3.6733396786 0.0000000020 0.0000000009
0.45543 -3.6814747166 0.0000000020 0.0000000009
0.45573 -3.6895923444 0.0000000020 0.0000000009
0.45603 -3.6976926193 0.0000000020 0.0000000009
0.45633 -3.7057755983 0.0000000019 0.0000000009
0.45663 -3.7138413381 0.0000000019 0.0000000009
0.45693 -3.7218898950 0.0000000019 0.0000000009
0.45723 -3.7299213251 0.0000000019 0.0000000009
0.45753 -3.7379356843 0.0000000019 0.0000000009
0.45783 -3.7459330279 0.0000000019 0.0000000009
0.45813 -3.7539134112 0.0000000019 0.0000000009
0.45843 -3.7618768890 0.0000000019 0.0000000009
0.45873 -3.7698235159 0.0000000019 0.0000000009
0.45903 -3.7777533461 0.0000000019 0.0000000009
0.45933 -3.7856664336 0.0000000019 0.0000000009
0.45963 -3.7935628322 0.0000000019 0.0000000009
0.45993 -3.8014425952 0.0000000019 0.0000000008
0.46023 -3.8093057756 0.0000000018 0.0000000008
0.46053 -3.8171524264 0.0000000018 0.0000000008
0.46083 -3.8249826000 0.0000000018 0.0000000008
0.46113 -3.8327963485 0.0000000018 0.0000000008
0.46143 -3.8405937241 0.0000000018 0.0000000008
0.46173 -3.8483747782 0.0000000018 0.0000000008
0.46203 -3.8561395623 0.0000000018 0.0000000008
0.46233 -3.8638881275 0.0000000018 0.0000000008
0.46263 -3.8716205244 0.0000000018 0.0000000008
0.46293 -3.8793368037 0.0000000018 0.0000000008
0.46323 -3.8870370155 0.0000000018 0.0000000008
0.46353 -3.8947212098 0.0000000018 0.0000000008
0.46383 -3.9023894362 0.0000000018 0.0000000008
0.46413 -3.9100417442 0.0000000017 0.0000000008
0.46443 -3.9176781828 0.0000000017 0.0000000008
0.46473 -3.9252988008 0.0000000017 0.0000000008
0.46503 -3.9329036468 0.0000000017 0.0000000008
0.46533 -3.9404927690 0.0000000017 0.0000000008
0.46563 -3.9480662155 0.0000000017 0.0000000008
0.46593 -3.9556240340 0.0000000017 0.0000000008
0.46623 -3.9631662720 0.0000000017 0.0000000008
0.46653 -3.9706929765 0.0000000017 0.0000000008
0.46683 -3.9782041946 0.0000000017 0.0000000008
0.46713 -3.9856999728 0.0000000017 0.0000000008
0.46743 -3.9931803575 0.0000000017 0.0000000008
0.46773 -4.0006453949 0.0000000017 0.0000000008
0.46803 -4.0080951308 0.0000000017 0.0000000008
0.46833 -4.0155296107 0.0000000016 0.0000000008
0.46863 -4.0229488799 0.0000000016 0.0000000008
0.46893 -4.0303529836 0.0000000016 0.0000000008
0.46923 -4.0377419665 0.0000000016 0.0000000008
0.46953 -4.0451158730 0.0000000016 0.0000000008
0.46983 -4.0524747475 0.0000000016 0.0000000008
0.47013 -4.0598186340 0.0000000016 0.0000000008
0.47043 -4.0671475762 0.0000000016 0.0000000007
0.47073 -4.0744616175 0.0000000016 0.0000000007
0.47103 -4.0817608013 0.0000000016 0.0000000007
0.47133 -4.0890451705 0.0000000016 0.0000000007
0.47163 -4.0963147677 0.0000000016 0.0000000007
0.47193 -4.1035696356 0.0000000016 0.0000000007
0.47223 -4.1108098162 0.0000000016 0.0000000007
0.47253 -4.1180353515 0.0000000016 0.0000000007
0.47283 -4.1252462832 0.0000000015 0.0000000007
0.47313 -4.1324426529 0.0000000015 0.0000000007
0.47343 -4.1396245017 0.0000000015 0.0000000007
0.47373 -4.1467918705 0.0000000015 0.0000000007
0.47403 -4.1539448001 0.0000000015 0.0000000007
0.47433 -4.1610833309 0.0000000015 0.0000000007
0.47463 -4.1682075031 0.0000000015 0.0000000007
0.47493 -4.1753173568 0.0000000015 0.0000000007
0.47523 -4.1824129316 0.0000000015 0.0000000007
0.47553 -4.1894942671 0.0000000015 0.0000000007
0.47583 -4.1965614024 0.0000000015 0.0000000007
0.47613 -4.2036143766 0.0000000015 0.0000000007
0.47643 -4.2106532284 0.0000000015 0.0000000007
0.47673 -4.2176779965 0.0000000015 0.0000000007
0.47703 -4.2246887189 0.0000000015 0.0000000007
0.47733 -4.2316854339 0.0000000015 0.0000000007
0.47763 -4.2386681791 0.0000000014 0.0000000007
0.47793 -4.2456369923 0.0000000014 0.0000000007
0.47823 -4.2525919106 0.0000000014 0.0000000007
0.47853 -4.2595329713 0.0000000014 0.0000000007
0.47883 -4.2664602111 0.0000000014 0.0000000007
0.47913 -4.2733736668 0.0000000014 0.0000000007
0.47943 -4.2802733747 0.0000000014 0.0000000007
0.47973 -4.2871593710 0.0000000014 0.0000000007
0.48003 -4.2940316917 0.0000000014 0.0000000007
0.48033 -4.3008903724 0.0000000014 0.0000000007
0.48063 -4.3077354486 0.0000000014 0.0000000007
0.48093 -4.3145669557 0.0000000014 0.0000000007
0.48123 -4.3213849286 0.0000000014 0.0000000007
0.48153 -4.3281894021 0.0000000014 0.0000000007
0.48183 -4.3349804109 0.0000000014 0.0000000007
0.48213 -4.3417579892 0.0000000014 0.0000000007
0.48243 -4.3485221712 0.0000000014 0.0000000006
0.48273 -4.3552729909 0.0000000013 0.0000000006
0.48303 -4.3620104818 0.0000000013 0.0000000006
0.48333 -4.3687346776 0.0000000013 0.0000000006
0.48363 -4.3754456113 0.0000000013 0.0000000006
0.48393 -4.3821433161 0.0000000013 0.0000000006
0.48423 -4.3888278247 0.0000000013 0.0000000006
0.48453 -4.3954991698 0.0000000013 0.0000000006
0.48483 -4.4021573836 0.0000000013 0.0000000006
0.48513 -4.4088024985 0.0000000013 0.0000000006
0.48543 -4.4154345462 0.0000000013 0.0000000006
0.48573 -4.4220535586 0.0000000013 0.0000000006
0.48603 -4.4286595670 0.0000000013 0.0000000006
0.48633 -4.4352526030 0.0000000013 0.0000000006
0.48663 -4.4418326974 0.0000000013 0.0000000006
0.48693 -4.4483998812 0.0000000013 0.0000000006
0.48723 -4.4549541851 0.0000000013 0.0000000006
0.48753 -4.4614956394 0.0000000013 0.0000000006
0.48783 -4.4680242745 0.0000000013 0.0000000006
0.48813 -4.4745401203 0.0000000013 0.0000000006
0.48843 -4.4810432068 0.0000000012 0.0000000006
0.48873 -4.4875335634 0.0000000012 0.0000000006
0.48903 -4.4940112196 0.0000000012 0.0000000006
0.48933 -4.5004762047 0.0000000012 0.0000000006
0.48963 -4.5069285475 0.0000000012 0.0000000006
0.48993 -4.5133682770 0.0000000012 0.0000000006
0.49023 -4.5197954216 0.0000000012 0.0000000006
0.49053 -4.5262100098 0.0000000012 0.0000000006
0.49083 -4.5326120698 0.0000000012 0.0000000006
0.49113 -4.5390016294 0.0000000012 0.0000000006
0.49143 -4.5453787166 0.0000000012 0.0000000006
0.49173 -4.5517433589 0.0000000012 0.0000000006
0.49203 -4.5580955837 0.0000000012 0.0000000006
0.49233 -4.5644354180 0.0000000012 0.0000000006
0.49263 -4.5707628891 0.0000000012 0.0000000006
0.49293 -4.5770780235 0.0000000012 0.0000000006
0.49323 -4.5833808479 0.0000000012 0.0000000006
0.49353 -4.5896713887 0.0000000012 0.0000000006
0.49383 -4.5959496721 0.0000000012 0.0000000006
0.49413 -4.6022157241 0.0000000012 0.0000000006
0.49443 -4.6084695704 0.0000000011 0.0000000006
0.49473 -4.6147112368 0.0000000011 0.0000000006
0.49503 -4.6209407485 0.0000000011 0.0000000006
0.49533 -4.6271581309 0.0000000011 0.0000000006
0.49563 -4.6333634090 0.0000000011 0.0000000006
0.49593 -4.6395566076 0.0000000011 0.0000000006
0.49623 -4.6457377513 0.0000000011 0.0000000006
0.49653 -4.6519068647 0.0000000011 0.0000000005
0.49683 -4.6580639720 0.0000000011 0.0000000005
0.49713 -4.6642090973 0.0000000011 0.0000000005
0.49743 -4.6703422644 0.0000000011 0.0000000005
0.49773 -4.6764634972 0.0000000011 0.0000000005
0.49803 -4.6825728190 0.0000000011 0.0000000005
0.49833 -4.6886702534 0.0000000011 0.0000000005
0.49863 -4.6947558233 0.0000000011 0.0000000005
0.49893 -4.7008295518 0.0000000011 0.0000000005
0.49923 -4.7068914617 0.0000000011 0.0000000005
0.49953 -4.7129415755 0.0000000011 0.0000000005
0.49983 -4.7189799157 0.0000000011 0.0000000005
0.50013 -4.7250065045 0.0000000011 0.0000000005
0.50043 -4.7310213640 0.0000000011 0.0000000005
0.50073 -4.7370245160 0.0000000011 0.0000000005
0.50103 -4.7430159822 0.0000000010 0.0000000005
0.50133 -4.7489957842 0.0000000010 0.0000000005
0.50163 -4.7549639432 0.0000000010 0.0000000005
0.50193 -4.7609204805 0.0000000010 0.0000000005
0.50223 -4.7668654169 0.0000000010 0.0000000005
0.50253 -4.7727987733 0.0000000010 0.0000000005
0.50283 -4.7787205704 0.0000000010 0.0000000005
0.50313 -4.7846308285 0.0000000010 0.0000000005
0.50343 -4.7905295679 0.0000000010 0.0000000005
0.50373 -4.7964168087 0.0000000010 0.0000000005
0.50403 -4.8022925708 0.0000000010 0.0000000005
0.50433 -4.8081568741 0.0000000010 0.0000000005
0.50463 -4.8140097379 0.0000000010 0.0000000005
0.50493 -4.8198511818 0.0000000010 0.0000000005
0.50523 -4.8256812250 0.0000000010 0.0000000005
0.50553 -4.8314998865 0.0000000010 0.0000000005
0.50583 -4.8373071852 0.0000000010 0.0000000005
0.50613 -4.8431031398 0.0000000010 0.0000000005
0.50643 -4.8488877688 0.0000000010 0.0000000005
0.50673 -4.8546610907 0.0000000010 0.0000000005
0.50703 -4.8604231235 0.0000000010 0.0000000005
0.50733 -4.8661738854 0.0000000010 0.0000000005
0.50763 -4.8719133943 0.0000000010 0.0000000005
0.50793 -4.8776416677 0.0000000010 0.0000000005
0.50823 -4.8833587233 0.0000000009 0.0000000005
0.50853 -4.8890645784 0.0000000009 0.0000000005
0.50883 -4.8947592501 0.0000000009 0.0000000005
0.50913 -4.9004427556 0.0000000009 0.0000000005
0.50943 -4.9061151117 0.0000000009 0.0000000005
0.50973 -4.9117763351 0.0000000009 0.0000000005
0.51003 -4.9174264423 0.0000000009 0.0000000005
0.51033 -4.9230654497 0.0000000009 0.0000000005
0.51063 -4.9286933735 0.0000000009 0.0000000005
0.51093 -4.9343102298 0.0000000009 0.0000000005
0.51123 -4.9399160344 0.0000000009 0.0000000005
0.51153 -4.9455108031 0.0000000009 0.0000000005
0.51183 -4.9510945514 0.0000000009 0.0000000005
0.51213 -4.9566672947 0.0000000009 0.0000000005
0.51243 -4.9622290483 0.0000000009 0.0000000005
0.51273 -4.9677798273 0.0000000009 0.0000000005
0.51303 -4.9733196465 0.0000000009 0.0000000005
0.51333 -4.9788485208 0.0000000009 0.0000000004
0.51363 -4.9843664647 0.0000000009 0.0000000004
0.51393 -4.9898734927 0.0000000009 0.0000000004
0.51423 -4.9953696191 0.0000000009 0.0000000004
0.51453 -5.0008548580 0.0000000009 0.0000000004
0.51483 -5.0063292235 0.0000000009 0.0000000004
0.51513 -5.0117927292 0.0000000009 0.0000000004
0.51543 -5.0172453889 0.0000000009 0.0000000004
0.51573 -5.0226872161 0.0000000009 0.0000000004
0.51603 -5.0281182242 0.0000000009 0.0000000004
0.51633 -5.0335384263 0.0000000008 0.0000000004
0.51663 -5.0389478356 0.0000000008 0.0000000004
0.51693 -5.0443464648 0.0000000008 0.0000000004
0.51723 -5.0497343268 0.0000000008 0.0000000004
0.51753 -5.0551114341 0.0000000008 0.0000000004
0.51783 -5.0604777992 0.0000000008 0.0000000004
0.51813 -5.0658334343 0.0000000008 0.0000000004
0.51843 -5.0711783516 0.0000000008 0.0000000004
0.51873 -5.0765125631 0.0000000008 0.0000000004
0.51903 -5.0818360807 0.0000000008 0.0000000004
0.51933 -5.0871489159 0.0000000008 0.0000000004
0.51963 -5.0924510803 0.0000000008 0.0000000004
0.51993 -5.0977425854 0.0000000008 0.0000000004
0.52023 -5.1030234423 0.0000000008 0.0000000004
0.52053 -5.1082936622 0.0000000008 0.0000000004
0.52083 -5.1135532560 0.0000000008 0.0000000004
0.52113 -5.1188022345 0.0000000008 0.0000000004
0.52143 -5.1240406083 0.0000000008 0.0000000004
0.52173 -5.1292683879 0.0000000008 0.0000000004
0.52203 -5.1344855838 0.0000000008 0.0000000004
0.52233 -5.1396922060 0.0000000008 0.0000000004
0.52263 -5.1448882647 0.0000000008 0.0000000004
0.52293 -5.1500737698 0.0000000008 0.0000000004
0.52323 -5.1552487311 0.0000000008 0.0000000004
0.52353 -5.1604131581 0.0000000008 0.0000000004
0.52383 -5.1655670605 0.0000000008 0.0000000004
0.52413 -5.1707104474 0.0000000008 0.0000000004
0.52443 -5.1758433282 0.0000000008 0.0000000004
0.52473 -5.1809657119 0.0000000008 0.0000000004
0.52503 -5.1860776074 0.0000000008 0.0000000004
0.52533 -5.1911790234 0.0000000007 0.0000000004
0.52563 -5.1962699687 0.0000000007 0.0000000004
0.52593 -5.2013504516 0.0000000007 0.0000000004
0.52623 -5.2064204806 0.0000000007 0.0000000004
0.52653 -5.2114800639 0.0000000007 0.0000000004
0.52683 -5.2165292094 0.0000000007 0.0000000004
0.52713 -5.2215679253 0.0000000007 0.0000000004
0.52743 -5.2265962192 0.0000000007 0.0000000004
0.52773 -5.2316140987 0.0000000007 0.0000000004
0.52803 -5.2366215715 0.0000000007 0.0000000004
0.52833 -5.2416186449 0.0000000007 0.0000000004
0.52863 -5.2466053261 0.0000000007 0.0000000004
0.52893 -5.2515816222 0.0000000007 0.0000000004
0.52923 -5.2565475402 0.0000000007 0.0000000004
0.52953 -5.2615030869 0.0000000007 0.0000000004
0.52983 -5.2664482690 0.0000000007 0.0000000004
0.53013 -5.2713830931 0.0000000007 0.0000000004
0.53043 -5.2763075655 0.0000000007 0.0000000004
0.53073 -5.2812216926 0.0000000007 0.0000000004
0.53103 -5.2861254804 0.0000000007 0.0000000004
0.53133 -5.2910189351 0.0000000007 0.0000000004
0.53163 -5.2959020624 0.0000000007 0.0000000004
0.53193 -5.3007748681 0.0000000007 0.0000000004
0.53223 -5.3056373579 0.0000000007 0.0000000004
0.53253 -5.3104895371 0.0000000007 0.0000000004
0.53283 -5.3153314112 0.0000000007 0.0000000004
0.53313 -5.3201629853 0.0000000007 0.0000000004
0.53343 -5.3249842645 0.0000000007 0.0000000004
0.53373 -5.3297952538 0.0000000007 0.0000000004
0.53403 -5.3345959580 0.0000000007 0.0000000004
0.53433 -5.3393863817 0.0000000007 0.0000000003
0.53463 -5.3441665294 0.0000000007 0.0000000003
0.53493 -5.3489364057 0.0000000007 0.0000000003
0.53523 -5.3536960148 0.0000000007 0.0000000003
0.53553 -5.3584453607 0.0000000007 0.0000000003
0.53583 -5.3631844477 0.0000000006 0.0000000003
0.53613 -5.3679132795 0.0000000006 0.0000000003
0.53643 -5.3726318599 0.0000000006 0.0000000003
0.53673 -5.3773401925 0.0000000006 0.0000000003
0.53703 -5.3820382809 0.0000000006 0.0000000003
0.53733 -5.3867261285 0.0000000006 0.0000000003
0.53763 -5.3914037383 0.0000000006 0.0000000003
0.53793 -5.3960711137 0.0000000006 0.0000000003
0.53823 -5.4007282576 0.0000000006 0.0000000003
0.53853 -5.4053751728 0.0000000006 0.0000000003
0.53883 -5.4100118620 0.0000000006 0.0000000003
0.53913 -5.4146383279 0.0000000006 0.0000000003
0.53943 -5.4192545730 0.0000000006 0.0000000003
0.53973 -5.4238605996 0.0000000006 0.0000000003
0.54003 -5.4284564099 0.0000000006 0.0000000003
0.54033 -5.4330420060 0.0000000006 0.0000000003
0.54063 -5.4376173900 0.0000000006 0.0000000003
0.54093 -5.4421825636 0.0000000006 0.0000000003
0.54123 -5.4467375286 0.0000000006 0.0000000003
0.54153 -5.4512822865 0.0000000006 0.0000000003
0.54183 -5.4558168389 0.0000000006 0.0000000003
0.54213 -5.4603411871 0.0000000006 0.0000000003
0.54243 -5.4648553323 0.0000000006 0.0000000003
0.54273 -5.4693592756 0.0000000006 0.0000000003
0.54303 -5.4738530180 0.0000000006 0.0000000003
0.54333 -5.4783365603 0.0000000006 0.0000000003
0.54363 -5.4828099033 0.0000000006 0.0000000003
0.54393 -5.4872730475 0.0000000006 0.0000000003
0.54423 -5.4917259935 0.0000000006 0.0000000003
0.54453 -5.4961687416 0.0000000006 0.0000000003
0.54483 -5.5006012921 0.0000000006 0.0000000003
0.54513 -5.5050236450 0.0000000006 0.0000000003
0.54543 -5.5094358003 0.0000000006 0.0000000003
0.54573 -5.5138377579 0.0000000006 0.0000000003
0.54603 -5.5182295176 0.0000000006 0.0000000003
0.54633 -5.5226110790 0.0000000006 0.0000000003
0.54663 -5.5269824415 0.0000000006 0.0000000003
0.54693 -5.5313436047 0.0000000006 0.0000000003
0.54723 -5.5356945676 0.0000000006 0.0000000003
0.54753 -5.5400353295 0.0000000006 0.0000000003
0.54783 -5.5443658894 0.0000000006 0.0000000003
0.54813 -5.5486862462 0.0000000005 0.0000000003
0.54843 -5.5529963987 0.0000000005 0.0000000003
0.54873 -5.5572963455 0.0000000005 0.0000000003
0.54903 -5.5615860852 0.0000000005 0.0000000003
0.54933 -5.5658656161 0.0000000005 0.0000000003
0.54963 -5.5701349367 0.0000000005 0.0000000003
0.54993 -5.5743940450 0.0000000005 0.0000000003
0.55023 -5.5786429392 0.0000000005 0.0000000003
0.55053 -5.5828816172 0.0000000005 0.0000000003
0.55083 -5.5871100767 0.0000000005 0.0000000003
0.55113 -5.5913283157 0.0000000005 0.0000000003
0.55143 -5.5955363315 0.0000000005 0.0000000003
0.55173 -5.5997341217 0.0000000005 0.0000000003
0.55203 -5.6039216837 0.0000000005 0.0000000003
0.55233 -5.6080990146 0.0000000005 0.0000000003
0.55263 -5.6122661117 0.0000000005 0.0000000003
0.55293 -5.6164229718 0.0000000005 0.0000000003
0.55323 -5.6205695920 0.0000000005 0.0000000003
0.55353 -5.6247059689 0.0000000005 0.0000000003
0.55383 -5.6288320993 0.0000000005 0.0000000003
0.55413 -5.6329479796 0.0000000005 0.0000000003
0.55443 -5.6370536063 0.0000000005 0.0000000003
0.55473 -5.6411489756 0.0000000005 0.0000000003
0.55503 -5.6452340839 0.0000000005 0.0000000003
0.55533 -5.6493089271 0.0000000005 0.0000000003
0.55563 -5.6533735012 0.0000000005 0.0000000003
0.55593 -5.6574278020 0.0000000005 0.0000000003
0.55623 -5.6614718253 0.0000000005 0.0000000003
0.55653 -5.6655055667 0.0000000005 0.0000000003
0.55683 -5.6695290217 0.0000000005 0.0000000003
0.55713 -5.6735421856 0.0000000005 0.0000000003
0.55743 -5.6775450538 0.0000000005 0.0000000003
0.55773 -5.6815376214 0.0000000005 0.0000000003
0.55803 -5.6855198834 0.0000000005 0.0000000003
0.55833 -5.6894918347 0.0000000005 0.0000000003
0.55863 -5.6934534702 0.0000000005 0.0000000003
0.55893 -5.6974047846 0.0000000005 0.0000000003
0.55923 -5.7013457724 0.0000000005 0.0000000003
0.55953 -5.7052764281 0.0000000005 0.0000000003
0.55983 -5.7091967461 0.0000000005 0.0000000003
0.56013 -5.7131067206 0.0000000005 0.0000000003
0.56043 -5.7170063458 0.0000000005 0.0000000003
0.56073 -5.7208956156 0.0000000005 0.0000000003
0.56103 -5.7247745241 0.0000000005 0.0000000003
0.56133 -5.7286430648 0.0000000005 0.0000000003
0.56163 -5.7325012316 0.0000000005 0.0000000003
0.56193 -5.7363490180 0.0000000005 0.0000000003
0.56223 -5.7401864175 0.0000000005 0.0000000003
0.56253 -5.7440134234 0.0000000005 0.0000000002
0.56283 -5.7478300290 0.0000000005 0.0000000002
0.56313 -5.7516362273 0.0000000004 0.0000000002
0.56343 -5.7554320113 0.0000000004 0.0000000002
0.56373 -5.7592173741 0.0000000004 0.0000000002
0.56403 -5.7629923083 0.0000000004 0.0000000002
0.56433 -5.7667568066 0.0000000004 0.0000000002
0.56463 -5.7705108616 0.0000000004 0.0000000002
0.56493 -5.7742544657 0.0000000004 0.0000000002
0.56523 -5.7779876113 0.0000000004 0.0000000002
0.56553 -5.7817102906 0.0000000004 0.0000000002
0.56583 -5.7854224958 0.0000000004 0.0000000002
0.56613 -5.7891242188 0.0000000004 0.0000000002
0.56643 -5.7928154515 0.0000000004 0.0000000002
0.56673 -5.7964961857 0.0000000004 0.0000000002
0.56703 -5.8001664132 0.0000000004 0.0000000002
0.56733 -5.8038261254 0.0000000004 0.0000000002
0.56763 -5.8074753138 0.0000000004 0.0000000002
0.56793 -5.8111139698 0.0000000004 0.0000000002
0.56823 -5.8147420846 0.0000000004 0.0000000002
0.56853 -5.8183596493 0.0000000004 0.0000000002
0.56883 -5.8219666550 0.0000000004 0.0000000002
0.56913 -5.8255630926 0.0000000004 0.0000000002
0.56943 -5.8291489528 0.0000000004 0.0000000002
0.56973 -5.8327242264 0.0000000004 0.0000000002
0.57003 -5.8362889039 0.0000000004 0.0000000002
0.57033 -5.8398429758 0.0000000004 0.0000000002
0.57063 -5.8433864325 0.0000000004 0.0000000002
0.57093 -5.8469192642 0.0000000004 0.0000000002
0.57123 -5.8504414611 0.0000000004 0.0000000002
0.57153 -5.8539530132 0.0000000004 0.0000000002
0.57183 -5.8574539104 0.0000000004 0.0000000002
0.57213 -5.8609441426 0.0000000004 0.0000000002
0.57243 -5.8644236995 0.0000000004 0.0000000002
0.57273 -5.8678925706 0.0000000004 0.0000000002
0.57303 -5.8713507455 0.0000000004 0.0000000002
0.57333 -5.8747982136 0.0000000004 0.0000000002
0.57363 -5.8782349641 0.0000000004 0.0000000002
0.57393 -5.8816609862 0.0000000004 0.0000000002
0.57423 -5.8850762690 0.0000000004 0.0000000002
0.57453 -5.8884808014 0.0000000004 0.0000000002
0.57483 -5.8918745723 0.0000000004 0.0000000002
0.57513 -5.8952575704 0.0000000004 0.0000000002
0.57543 -5.8986297844 0.0000000004 0.0000000002
0.57573 -5.9019912027 0.0000000004 0.0000000002
0.57603 -5.9053418138 0.0000000004 0.0000000002
0.57633 -5.9086816061 0.0000000004 0.0000000002
0.57663 -5.9120105677 0.0000000004 0.0000000002
0.57693 -5.9153286866 0.0000000004 0.0000000002
0.57723 -5.9186359510 0.0000000004 0.0000000002
0.57753 -5.9219323487 0.0000000004 0.0000000002
0.57783 -5.9252178674 0.0000000004 0.0000000002
0.57813 -5.9284924949 0.0000000004 0.0000000002
0.57843 -5.9317562187 0.0000000004 0.0000000002
0.57873 -5.9350090263 0.0000000004 0.0000000002
0.57903 -5.9382509049 0.0000000004 0.0000000002
0.57933 -5.9414818420 0.0000000004 0.0000000002
0.57963 -5.9447018245 0.0000000004 0.0000000002
0.57993 -5.9479108395 0.0000000004 0.0000000002
0.58023 -5.9511088740 0.0000000004 0.0000000002
0.58053 -5.9542959148 0.0000000004 0.0000000002
0.58083 -5.9574719486 0.0000000004 0.0000000002
0.58113 -5.9606369620 0.0000000004 0.0000000002
0.58143 -5.9637909415 0.0000000004 0.0000000002
0.58173 -5.9669338734 0.0000000003 0.0000000002
0.58203 -5.9700657442 0.0000000003 0.0000000002
0.58233 -5.9731865400 0.0000000003 0.0000000002
0.58263 -5.9762962468 0.0000000003 0.0000000002
0.58293 -5.9793948507 0.0000000003 0.0000000002
0.58323 -5.9824823375 0.0000000003 0.0000000002
0.58353 -5.9855586929 0.0000000003 0.0000000002
0.58383 -5.9886239027 0.0000000003 0.0000000002
0.58413 -5.9916779523 0.0000000003 0.0000000002
0.58443 -5.9947208273 0.0000000003 0.0000000002
0.58473 -5.9977525130 0.0000000003 0.0000000002
0.58503 -6.0007729946 0.0000000003 0.0000000002
0.58533 -6.0037822572 0.0000000003 0.0000000002
0.58563 -6.0067802860 0.0000000003 0.0000000002
0.58593 -6.0097670657 0.0000000003 0.0000000002
0.58623 -6.0127425813 0.0000000003 0.0000000002
0.58653 -6.0157068174 0.0000000003 0.0000000002
0.58683 -6.0186597586 0.0000000003 0.0000000002
0.58713 -6.0216013896 0.0000000003 0.0000000002
0.58743 -6.0245316945 0.0000000003 0.0000000002
0.58773 -6.0274506579 0.0000000003 0.0000000002
0.58803 -6.0303582638 0.0000000003 0.0000000002
0.58833 -6.0332544964 0.0000000003 0.0000000002
0.58863 -6.0361393396 0.0000000003 0.0000000002
0.58893 -6.0390127773 0.0000000003 0.0000000002
0.58923 -6.0418747933 0.0000000003 0.0000000002
0.58953 -6.0447253712 0.0000000003 0.0000000002
0.58983 -6.0475644947 0.0000000003 0.0000000002
0.59013 -6.0503921472 0.0000000003 0.0000000002
0.59043 -6.0532083121 0.0000000003 0.0000000002
0.59073 -6.0560129726 0.0000000003 0.0000000002
0.59103 -6.0588061119 0.0000000003 0.0000000002
0.59133 -6.0615877130 0.0000000003 0.0000000002
0.59163 -6.0643577589 0.0000000003 0.0000000002
0.59193 -6.0671162324 0.0000000003 0.0000000002
0.59223 -6.0698631163 0.0000000003 0.0000000002
0.59253 -6.0725983931 0.0000000003 0.0000000002
0.59283 -6.0753220456 0.0000000003 0.0000000002
0.59313 -6.0780340560 0.0000000003 0.0000000002
0.59343 -6.0807344067 0.0000000003 0.0000000002
0.59373 -6.0834230799 0.0000000003 0.0000000002
0.59403 -6.0861000578 0.0000000003 0.0000000002
0.59433 -6.0887653224 0.0000000003 0.0000000002
0.59463 -6.0914188556 0.0000000003 0.0000000002
0.59493 -6.0940606392 0.0000000003 0.0000000002
0.59523 -6.0966906549 0.0000000003 0.0000000002
0.59553 -6.0993088844 0.0000000003 0.0000000002
0.59583 -6.1019153090 0.0000000003 0.0000000002
0.59613 -6.1045099104 0.0000000003 0.0000000002
0.59643 -6.1070926697 0.0000000003 0.0000000002
0.59673 -6.1096635682 0.0000000003 0.0000000002
0.59703 -6.1122225869 0.0000000003 0.0000000002
0.59733 -6.1147697068 0.0000000003 0.0000000002
0.59763 -6.1173049090 0.0000000003 0.0000000002
0.59793 -6.1198281740 0.0000000003 0.0000000002
0.59823 -6.1223394827 0.0000000003 0.0000000002
0.59853 -6.1248388157 0.0000000003 0.0000000002
0.59883 -6.1273261533 0.0000000003 0.0000000002
0.59913 -6.1298014761 0.0000000003 0.0000000002
0.59943 -6.1322647642 0.0000000003 0.0000000002
0.59973 -6.1347159979 0.0000000003 0.0000000002
0.60003 -6.1371551573 0.0000000003 0.0000000002
0.60033 -6.1395822223 0.0000000003 0.0000000002
0.60063 -6.1419971729 0.0000000003 0.0000000002
0.60093 -6.1443999887 0.0000000003 0.0000000002
0.60123 -6.1467906496 0.0000000003 0.0000000002
0.60153 -6.1491691350 0.0000000003 0.0000000002
0.60183 -6.1515354244 0.0000000003 0.0000000002
0.60213 -6.1538894972 0.0000000003 0.0000000002
0.60243 -6.1562313328 0.0000000003 0.0000000002
0.60273 -6.1585609102 0.0000000003 0.0000000002
0.60303 -6.1608782085 0.0000000003 0.0000000002
0.60333 -6.1631832068 0.0000000003 0.0000000002
0.60363 -6.1654758838 0.0000000003 0.0000000002
0.60393 -6.1677562184 0.0000000003 0.0000000002
0.60423 -6.1700241893 0.0000000003 0.0000000002
0.60453 -6.1722797750 0.0000000003 0.0000000002
0.60483 -6.1745229540 0.0000000003 0.0000000002
0.60513 -6.1767537047 0.0000000003 0.0000000001
0.60543 -6.1789720053 0.0000000003 0.0000000001
0.60573 -6.1811778340 0.0000000003 0.0000000001
0.60603 -6.1833711689 0.0000000003 0.0000000001
0.60633 -6.1855519881 0.0000000003 0.0000000001
0.60663 -6.1877202692 0.0000000003 0.0000000001
0.60693 -6.1898759903 0.0000000003 0.0000000001
0.60723 -6.1920191288 0.0000000002 0.0000000001
0.60753 -6.1941496625 0.0000000002 0.0000000001
0.60783 -6.1962675687 0.0000000002 0.0000000001
0.60813 -6.1983728250 0.0000000002 0.0000000001
0.60843 -6.2004654085 0.0000000002 0.0000000001
0.60873 -6.2025452964 0.0000000002 0.0000000001
0.60903 -6.2046124659 0.0000000002 0.0000000001
0.60933 -6.2066668940 0.0000000002 0.0000000001
0.60963 -6.2087085575 0.0000000002 0.0000000001
0.60993 -6.2107374332 0.0000000002 0.0000000001
0.61023 -6.2127534978 0.0000000002 0.0000000001
0.61053 -6.2147567280 0.0000000002 0.0000000001
0.61083 -6.2167471003 0.0000000002 0.0000000001
0.61113 -6.2187245909 0.0000000002 0.0000000001
0.61143 -6.2206891764 0.0000000002 0.0000000001
0.61173 -6.2226408328 0.0000000002 0.0000000001
0.61203 -6.2245795363 0.0000000002 0.0000000001
0.61233 -6.2265052630 0.0000000002 0.0000000001
0.61263 -6.2284179887 0.0000000002 0.0000000001
0.61293 -6.2303176892 0.0000000002 0.0000000001
0.61323 -6.2322043404 0.0000000002 0.0000000001
0.61353 -6.2340779178 0.0000000002 0.0000000001
0.61383 -6.2359383970 0.0000000002 0.0000000001
0.61413 -6.2377857534 0.0000000002 0.0000000001
0.61443 -6.2396199624 0.0000000002 0.0000000001
0.61473 -6.2414409992 0.0000000002 0.0000000001
0.61503 -6.2432488390 0.0000000002 0.0000000001
0.61533 -6.2450434569 0.0000000002 0.0000000001
0.61563 -6.2468248278 0.0000000002 0.0000000001
0.61593 -6.2485929267 0.0000000002 0.0000000001
0.61623 -6.2503477282 0.0000000002 0.0000000001
0.61653 -6.2520892071 0.0000000002 0.0000000001
0.61683 -6.2538173379 0.0000000002 0.0000000001
0.61713 -6.2555320952 0.0000000002 0.0000000001
0.61743 -6.2572334534 0.0000000002 0.0000000001
0.61773 -6.2589213868 0.0000000002 0.0000000001
0.61803 -6.2605958696 0.0000000002 0.0000000001
0.61833 -6.2622568760 0.0000000002 0.0000000001
0.61863 -6.2639043799 0.0000000002 0.0000000001
0.61893 -6.2655383553 0.0000000002 0.0000000001
0.61923 -6.2671587761 0.0000000002 0.0000000001
0.61953 -6.2687656160 0.0000000002 0.0000000001
0.61983 -6.2703588487 0.0000000002 0.0000000001
0.62013 -6.2719384478 0.0000000002 0.0000000001
0.62043 -6.2735043867 0.0000000002 0.0000000001
0.62073 -6.2750566388 0.0000000002 0.0000000001
0.62103 -6.2765951775 0.0000000002 0.0000000001
0.62133 -6.2781199760 0.0000000002 0.0000000001
0.62163 -6.2796310073 0.0000000002 0.0000000001
0.62193 -6.2811282445 0.0000000002 0.0000000001
0.62223 -6.2826116606 0.0000000002 0.0000000001
0.62253 -6.2840812283 0.0000000002 0.0000000001
0.62283 -6.2855369205 0.0000000002 0.0000000001
0.62313 -6.2869787099 0.0000000002 0.0000000001
0.62343 -6.2884065689 0.0000000002 0.0000000001
0.62373 -6.2898204702 0.0000000002 0.0000000001
0.62403 -6.2912203861 0.0000000002 0.0000000001
0.62433 -6.2926062889 0.0000000002 0.0000000001
0.62463 -6.2939781509 0.0000000002 0.0000000001
0.62493 -6.2953359442 0.0000000002 0.0000000001
0.62523 -6.2966796409 0.0000000002 0.0000000001
0.62553 -6.2980092129 0.0000000002 0.0000000001
0.62583 -6.2993246321 0.0000000002 0.0000000001
0.62613 -6.3006258704 0.0000000002 0.0000000001
0.62643 -6.3019128994 0.0000000002 0.0000000001
0.62673 -6.3031856908 0.0000000002 0.0000000001
0.62703 -6.3044442161 0.0000000002 0.0000000001
0.62733 -6.3056884468 0.0000000002 0.0000000001
0.62763 -6.3069183542 0.0000000002 0.0000000001
0.62793 -6.3081339097 0.0000000002 0.0000000001
0.62823 -6.3093350843 0.0000000002 0.0000000001
0.62853 -6.3105218494 0.0000000002 0.0000000001
0.62883 -6.3116941758 0.0000000002 0.0000000001
0.62913 -6.3128520346 0.0000000002 0.0000000001
0.62943 -6.3139953967 0.0000000002 0.0000000001
0.62973 -6.3151242327 0.0000000002 0.0000000001
0.63003 -6.3162385135 0.0000000002 0.0000000001
0.63033 -6.3173382097 0.0000000002 0.0000000001
0.63063 -6.3184232918 0.0000000002 0.0000000001
0.63093 -6.3194937302 0.0000000002 0.0000000001
0.63123 -6.3205494955 0.0000000002 0.0000000001
0.63153 -6.3215905578 0.0000000002 0.0000000001
0.63183 -6.3226168875 0.0000000002 0.0000000001
0.63213 -6.3236284546 0.0000000002 0.0000000001
0.63243 -6.3246252292 0.0000000002 0.0000000001
0.63273 -6.3256071814 0.0000000002 0.0000000001
0.63303 -6.3265742811 0.0000000002 0.0000000001
0.63333 -6.3275264980 0.0000000002 0.0000000001
0.63363 -6.3284638021 0.0000000002 0.0000000001
0.63393 -6.3293861628 0.0000000002 0.0000000001
0.63423 -6.3302935500 0.0000000002 0.0000000001
0.63453 -6.3311859330 0.0000000002 0.0000000001
0.63483 -6.3320632814 0.0000000002 0.0000000001
0.63513 -6.3329255646 0.0000000002 0.0000000001
0.63543 -6.3337727519 0.0000000002 0.0000000001
0.63573 -6.3346048125 0.0000000002 0.0000000001
0.63603 -6.3354217156 0.0000000002 0.0000000001
0.63633 -6.3362234302 0.0000000002 0.0000000001
0.63663 -6.3370099255 0.0000000002 0.0000000001
0.63693 -6.3377811704 0.0000000002 0.0000000001
0.63723 -6.3385371338 0.0000000002 0.0000000001
0.63753 -6.3392777844 0.0000000002 0.0000000001
0.63783 -6.3400030911 0.0000000002 0.0000000001
0.63813 -6.3407130224 0.0000000002 0.0000000001
0.63843 -6.3414075471 0.0000000002 0.0000000001
0.63873 -6.3420866336 0.0000000002 0.0000000001
0.63903 -6.3427502505 0.0000000002 0.0000000001
0.63933 -6.3433983661 0.0000000002 0.0000000001
0.63963 -6.3440309487 0.0000000002 0.0000000001
0.63993 -6.3446479668 0.0000000002 0.0000000001
0.64023 -6.3452493884 0.0000000002 0.0000000001
0.64053 -6.3458351817 0.0000000002 0.0000000001
0.64083 -6.3464053148 0.0000000002 0.0000000001
0.64113 -6.3469597558 0.0000000002 0.0000000001
0.64143 -6.3474984725 0.0000000002 0.0000000001
0.64173 -6.3480214329 0.0000000002 0.0000000001
0.64203 -6.3485286048 0.0000000002 0.0000000001
0.64233 -6.3490199561 0.0000000002 0.0000000001
0.64263 -6.3494954543 0.0000000002 0.0000000001
0.64293 -6.3499550671 0.0000000002 0.0000000001
0.64323 -6.3503987623 0.0000000002 0.0000000001
0.64353 -6.3508265072 0.0000000002 0.0000000001
0.64383 -6.3512382695 0.0000000002 0.0000000001
0.64413 -6.3516340164 0.0000000002 0.0000000001
0.64443 -6.3520137155 0.0000000002 0.0000000001
0.64473 -6.3523773339 0.0000000002 0.0000000001
0.64503 -6.3527248390 0.0000000002 0.0000000001
0.64533 -6.3530561980 0.0000000002 0.0000000001
0.64563 -6.3533713781 0.0000000002 0.0000000001
0.64593 -6.3536703463 0.0000000002 0.0000000001
0.64623 -6.3539530697 0.0000000002 0.0000000001
0.64653 -6.3542195152 0.0000000002 0.0000000001
0.64683 -6.3544696500 0.0000000001 0.0000000001
0.64713 -6.3547034408 0.0000000001 0.0000000001
0.64743 -6.3549208546 0.0000000001 0.0000000001
0.64773 -6.3551218580 0.0000000001 0.0000000001
0.64803 -6.3553064180 0.0000000001 0.0000000001
0.64833 -6.3554745012 0.0000000001 0.0000000001
0.64863 -6.3556260743 0.0000000001 0.0000000001
0.64893 -6.3557611040 0.0000000001 0.0000000001
0.64923 -6.3558795567 0.0000000001 0.0000000001
0.64953 -6.3559813992 0.0000000001 0.0000000001
0.64983 -6.3560665977 0.0000000001 0.0000000001
0.65013 -6.3561351190 0.0000000001 0.0000000001
0.65043 -6.3561869293 0.0000000001 0.0000000001
0.65073 -6.3562219950 0.0000000001 0.0000000001
0.65103 -6.3562402826 0.0000000001 0.0000000001
0.65133 -6.3562417582 0.0000000001 0.0000000001
0.65163 -6.3562263883 0.0000000001 0.0000000001
0.65193 -6.3561941390 0.0000000001 0.0000000001
0.65223 -6.3561449765 0.0000000001 0.0000000001
0.65253 -6.3560788671 0.0000000001 0.0000000001
0.65283 -6.3559957768 0.0000000001 0.0000000001
0.65313 -6.3558956719 0.0000000001 0.0000000001
0.65343 -6.3557785182 0.0000000001 0.0000000001
0.65373 -6.3556442820 0.0000000001 0.0000000001
0.65403 -6.3554929293 0.0000000001 0.0000000001
0.65433 -6.3553244260 0.0000000001 0.0000000001
0.65463 -6.3551387381 0.0000000001 0.0000000001
0.65493 -6.3549358316 0.0000000001 0.0000000001
0.65523 -6.3547156724 0.0000000001 0.0000000001
0.65553 -6.3544782264 0.0000000001 0.0000000001
0.65583 -6.3542234595 0.0000000001 0.0000000001
0.65613 -6.3539513375 0.0000000001 0.0000000001
0.65643 -6.3536618263 0.0000000001 0.0000000001
0.65673 -6.3533548917 0.0000000001 0.0000000001
0.65703 -6.3530304996 0.0000000001 0.0000000001
0.65733 -6.3526886156 0.0000000001 0.0000000001
0.65763 -6.3523292056 0.0000000001 0.0000000001
0.65793 -6.3519522354 0.0000000001 0.0000000001
0.65823 -6.3515576707 0.0000000001 0.0000000001
0.65853 -6.3511454772 0.0000000001 0.0000000001
0.65883 -6.3507156206 0.0000000001 0.0000000001
0.65913 -6.3502680668 0.0000000001 0.0000000001
0.65943 -6.3498027813 0.0000000001 0.0000000001
0.65973 -6.3493197299 0.0000000001 0.0000000001
0.66003 -6.3488188783 0.0000000001 0.0000000001
0.66033 -6.3483001922 0.0000000001 0.0000000001
0.66063 -6.3477636373 0.0000000001 0.0000000001
0.66093 -6.3472091792 0.0000000001 0.0000000001
0.66123 -6.3466367836 0.0000000001 0.0000000001
0.66153 -6.3460464163 0.0000000001 0.0000000001
0.66183 -6.3454380429 0.0000000001 0.0000000001
0.66213 -6.3448116292 0.0000000001 0.0000000001
0.66243 -6.3441671408 0.0000000001 0.0000000001
0.66273 -6.3435045434 0.0000000001 0.0000000001
0.66303 -6.3428238027 0.0000000001 0.0000000001
0.66333 -6.3421248845 0.0000000001 0.0000000001
0.66363 -6.3414077544 0.0000000001 0.0000000001
0.66393 -6.3406723783 0.0000000001 0.0000000001
0.66423 -6.3399187219 0.0000000001 0.0000000001
0.66453 -6.3391467509 0.0000000001 0.0000000001
0.66483 -6.3383564312 0.0000000001 0.0000000001
0.66513 -6.3375477285 0.0000000001 0.0000000001
0.66543 -6.3367206086 0.0000000001 0.0000000001
0.66573 -6.3358750374 0.0000000001 0.0000000001
0.66603 -6.3350109808 0.0000000001 0.0000000001
0.66633 -6.3341284046 0.0000000001 0.0000000001
0.66663 -6.3332272747 0.0000000001 0.0000000001
0.66693 -6.3323075571 0.0000000001 0.0000000001
0.66723 -6.3313692177 0.0000000001 0.0000000001
0.66753 -6.3304122225 0.0000000001 0.0000000001
0.66783 -6.3294365375 0.0000000001 0.0000000001
0.66813 -6.3284421287 0.0000000001 0.0000000001
0.66843 -6.3274289623 0.0000000001 0.0000000001
0.66873 -6.3263970043 0.0000000001 0.0000000001
0.66903 -6.3253462210 0.0000000001 0.0000000001
0.66933 -6.3242765784 0.0000000001 0.0000000001
0.66963 -6.3231880428 0.0000000001 0.0000000001
0.66993 -6.3220805805 0.0000000001 0.0000000001
0.67023 -6.3209541578 0.0000000001 0.0000000001
0.67053 -6.3198087410 0.0000000001 0.0000000001
0.67083 -6.3186442964 0.0000000001 0.0000000001
0.67113 -6.3174607907 0.0000000001 0.0000000001
0.67143 -6.3162581902 0.0000000001 0.0000000001
0.67173 -6.3150364615 0.0000000001 0.0000000001
0.67203 -6.3137955711 0.0000000001 0.0000000001
0.67233 -6.3125354858 0.0000000001 0.0000000001
0.67263 -6.3112561722 0.0000000001 0.0000000001
0.67293 -6.3099575970 0.0000000001 0.0000000001
0.67323 -6.3086397272 0.0000000001 0.0000000001
0.67353 -6.3073025294 0.0000000001 0.0000000001
0.67383 -6.3059459708 0.0000000001 0.0000000001
0.67413 -6.3045700182 0.0000000001 0.0000000001
0.67443 -6.3031746388 0.0000000001 0.0000000001
0.67473 -6.3017597996 0.0000000001 0.0000000001
0.67503 -6.3003254679 0.0000000001 0.0000000001
0.67533 -6.2988716109 0.0000000001 0.0000000001
0.67563 -6.2973981960 0.0000000001 0.0000000001
0.67593 -6.2959051905 0.0000000001 0.0000000001
0.67623 -6.2943925619 0.0000000001 0.0000000001
0.67653 -6.2928602779 0.0000000001 0.0000000001
0.67683 -6.2913083060 0.0000000001 0.0000000001
0.67713 -6.2897366139 0.0000000001 0.0000000001
0.67743 -6.2881451695 0.0000000001 0.0000000001
0.67773 -6.2865339406 0.0000000001 0.0000000001
0.67803 -6.2849028953 0.0000000001 0.0000000001
0.67833 -6.2832520015 0.0000000001 0.0000000001
0.67863 -6.2815812274 0.0000000001 0.0000000001
0.67893 -6.2798905412 0.0000000001 0.0000000001
0.67923 -6.2781799113 0.0000000001 0.0000000001
0.67953 -6.2764493060 0.0000000001 0.0000000001
0.67983 -6.2746986940 0.0000000001 0.0000000001
0.68013 -6.2729280437 0.0000000001 0.0000000001
0.68043 -6.2711373240 0.0000000001 0.0000000001
0.68073 -6.2693265036 0.0000000001 0.0000000001
0.68103 -6.2674955515 0.0000000001 0.0000000001
0.68133 -6.2656444366 0.0000000001 0.0000000001
0.68163 -6.2637731281 0.0000000001 0.0000000001
0.68193 -6.2618815953 0.0000000001 0.0000000001
0.68223 -6.2599698074 0.0000000001 0.0000000001
0.68253 -6.2580377340 0.0000000001 0.0000000001
0.68283 -6.2560853447 0.0000000001 0.0000000001
0.68313 -6.2541126090 0.0000000001 0.0000000001
0.68343 -6.2521194968 0.0000000001 0.0000000001
0.68373 -6.2501059781 0.0000000001 0.0000000001
0.68403 -6.2480720229 0.0000000001 0.0000000001
0.68433 -6.2460176014 0.0000000001 0.0000000001
0.68463 -6.2439426838 0.0000000001 0.0000000001
0.68493 -6.2418472406 0.0000000001 0.0000000001
0.68523 -6.2397312423 0.0000000001 0.0000000001
0.68553 -6.2375946597 0.0000000001 0.0000000001
0.68583 -6.2354374635 0.0000000001 0.0000000001
0.68613 -6.2332596247 0.0000000001 0.0000000001
0.68643 -6.2310611143 0.0000000001 0.0000000001
0.68673 -6.2288419037 0.0000000001 0.0000000001
0.68703 -6.2266019641 0.0000000001 0.0000000001
0.68733 -6.2243412671 0.0000000001 0.0000000001
0.68763 -6.2220597843 0.0000000001 0.0000000001
0.68793 -6.2197574875 0.0000000001 0.0000000001
0.68823 -6.2174343487 0.0000000001 0.0000000001
0.68853 -6.2150903399 0.0000000001 0.0000000001
0.68883 -6.2127254335 0.0000000001 0.0000000001
0.68913 -6.2103396017 0.0000000001 0.0000000001
0.68943 -6.2079328171 0.0000000001 0.0000000001
0.68973 -6.2055050524 0.0000000001 0.0000000001
0.69003 -6.2030562806 0.0000000001 0.0000000001
0.69033 -6.2005864746 0.0000000001 0.0000000001
0.69063 -6.1980956076 0.0000000001 0.0000000001
0.69093 -6.1955836530 0.0000000001 0.0000000001
0.69123 -6.1930505843 0.0000000001 0.0000000001
0.69153 -6.1904963751 0.0000000001 0.0000000001
0.69183 -6.1879209993 0.0000000001 0.0000000001
0.69213 -6.1853244309 0.0000000001 0.0000000001
0.69243 -6.1827066442 0.0000000001 0.0000000001
0.69273 -6.1800676135 0.0000000001 0.0000000001
0.69303 -6.1774073134 0.0000000001 0.0000000001
0.69333 -6.1747257185 0.0000000001 0.0000000001
0.69363 -6.1720228037 0.0000000001 0.0000000001
0.69393 -6.1692985443 0.0000000001 0.0000000001
0.69423 -6.1665529153 0.0000000001 0.0000000001
0.69453 -6.1637858924 0.0000000001 0.0000000001
0.69483 -6.1609974510 0.0000000001 0.0000000001
0.69513 -6.1581875671 0.0000000001 0.0000000001
0.69543 -6.1553562166 0.0000000001 0.0000000001
0.69573 -6.1525033759 0.0000000001 0.0000000001
0.69603 -6.1496290211 0.0000000001 0.0000000001
0.69633 -6.1467331291 0.0000000001 0.0000000001
0.69663 -6.1438156765 0.0000000001 0.0000000001
0.69693 -6.1408766404 0.0000000001 0.0000000001
0.69723 -6.1379159979 0.0000000001 0.0000000001
0.69753 -6.1349337265 0.0000000001 0.0000000001
0.69783 -6.1319298037 0.0000000001 0.0000000001
0.69813 -6.1289042073 0.0000000001 0.0000000000
0.69843 -6.1258569154 0.0000000001 0.0000000000
0.69873 -6.1227879061 0.0000000001 0.0000000000
0.69903 -6.1196971579 0.0000000001 0.0000000000
0.69933 -6.1165846494 0.0000000001 0.0000000000
0.69963 -6.1134503595 0.0000000001 0.0000000000
0.69993 -6.1102942672 0.0000000001 0.0000000000
0.70023 -6.1071163518 0.0000000001 0.0000000000
0.70053 -6.1039165928 0.0000000001 0.0000000000
0.70083 -6.1006949699 0.0000000001 0.0000000000
0.70113 -6.0974514630 0.0000000001 0.0000000000
0.70143 -6.0941860523 0.0000000001 0.0000000000
0.70173 -6.0908987181 0.0000000001 0.0000000000
0.70203 -6.0875894411 0.0000000001 0.0000000000
0.70233 -6.0842582021 0.0000000001 0.0000000000
0.70263 -6.0809049820 0.0000000001 0.0000000000
0.70293 -6.0775297623 0.0000000001 0.0000000000
0.70323 -6.0741325243 0.0000000001 0.0000000000
0.70353 -6.0707132498 0.0000000001 0.0000000000
0.70383 -6.0672719208 0.0000000001 0.0000000000
0.70413 -6.0638085195 0.0000000001 0.0000000000
0.70443 -6.0603230283 0.0000000001 0.0000000000
0.70473 -6.0568154299 0.0000000001 0.0000000000
0.70503 -6.0532857071 0.0000000001 0.0000000000
0.70533 -6.0497338431 0.0000000001 0.0000000000
0.70563 -6.0461598213 0.0000000001 0.0000000000
0.70593 -6.0425636252 0.0000000001 0.0000000000
0.70623 -6.0389452388 0.0000000001 0.0000000000
0.70653 -6.0353046462 0.0000000001 0.0000000000
0.70683 -6.0316418315 0.0000000001 0.0000000000
0.70713 -6.0279567795 0.0000000001 0.0000000000
0.70743 -6.0242494750 0.0000000001 0.0000000000
0.70773 -6.0205199029 0.0000000001 0.0000000000
0.70803 -6.0167680487 0.0000000001 0.0000000000
0.70833 -6.0129938978 0.0000000001 0.0000000000
0.70863 -6.0091974361 0.0000000001 0.0000000000
0.70893 -6.0053786497 0.0000000001 0.0000000000
0.70923 -6.0015375247 0.0000000001 0.0000000000
0.70953 -5.9976740478 0.0000000001 0.0000000000
0.70983 -5.9937882058 0.0000000001 0.0000000000
0.71013 -5.9898799856 0.0000000001 0.0000000000
0.71043 -5.9859493746 0.0000000001 0.0000000000
0.71073 -5.9819963604 0.0000000001 0.0000000000
0.71103 -5.9780209307 0.0000000001 0.0000000000
0.71133 -5.9740230735 0.0000000001 0.0000000000
0.71163 -5.9700027773 0.0000000001 0.0000000000
0.71193 -5.9659600304 0.0000000001 0.0000000000
0.71223 -5.9618948218 0.0000000001 0.0000000000
0.71253 -5.9578071404 0.0000000001 0.0000000000
0.71283 -5.9536969757 0.0000000001 0.0000000000
0.71313 -5.9495643171 0.0000000001 0.0000000000
0.71343 -5.9454091545 0.0000000001 0.0000000000
0.71373 -5.9412314780 0.0000000001 0.0000000000
0.71403 -5.9370312778 0.0000000001 0.0000000000
0.71433 -5.9328085446 0.0000000001 0.0000000000
0.71463 -5.9285632692 0.0000000001 0.0000000000
0.71493 -5.9242954427 0.0000000001 0.0000000000
0.71523 -5.9200050564 0.0000000001 0.0000000000
0.71553 -5.9156921020 0.0000000001 0.0000000000
0.71583 -5.9113565712 0.0000000001 0.0000000000
0.71613 -5.9069984562 0.0000000001 0.0000000000
0.71643 -5.9026177494 0.0000000001 0.0000000000
0.71673 -5.8982144433 0.0000000001 0.0000000000
0.71703 -5.8937885308 0.0000000001 0.0000000000
0.71733 -5.8893400050 0.0000000001 0.0000000000
0.71763 -5.8848688594 0.0000000001 0.0000000000
0.71793 -5.8803750875 0.0000000001 0.0000000000
0.71823 -5.8758586832 0.0000000001 0.0000000000
0.71853 -5.8713196406 0.0000000001 0.0000000000
0.71883 -5.8667579541 0.0000000001 0.0000000000
0.71913 -5.8621736183 0.0000000000 0.0000000000
0.71943 -5.8575666280 0.0000000000 0.0000000000
0.71973 -5.8529369785 0.0000000000 0.0000000000
0.72003 -5.8482846650 0.0000000000 0.0000000000
0.72033 -5.8436096832 0.0000000000 0.0000000000
0.72063 -5.8389120289 0.0000000000 0.0000000000
0.72093 -5.8341916983 0.0000000000 0.0000000000
0.72123 -5.8294486875 0.0000000000 0.0000000000
0.72153 -5.8246829934 0.0000000000 0.0000000000
0.72183 -5.8198946126 0.0000000000 0.0000000000
0.72213 -5.8150835423 0.0000000000 0.0000000000
0.72243 -5.8102497796 0.0000000000 0.0000000000
0.72273 -5.8053933223 0.0000000000 0.0000000000
0.72303 -5.8005141681 0.0000000000 0.0000000000
0.72333 -5.7956123149 0.0000000000 0.0000000000
0.72363 -5.7906877610 0.0000000000 0.0000000000
0.72393 -5.7857405050 0.0000000000 0.0000000000
0.72423 -5.7807705455 0.0000000000 0.0000000000
0.72453 -5.7757778814 0.0000000000 0.0000000000
0.72483 -5.7707625119 0.0000000000 0.0000000000
0.72513 -5.7657244365 0.0000000000 0.0000000000
0.72543 -5.7606636546 0.0000000000 0.0000000000
0.72573 -5.7555801663 0.0000000000 0.0000000000
0.72603 -5.7504739714 0.0000000000 0.0000000000
0.72633 -5.7453450704 0.0000000000 0.0000000000
0.72663 -5.7401934636 0.0000000000 0.0000000000
0.72693 -5.7350191518 0.0000000000 0.0000000000
0.72723 -5.7298221360 0.0000000000 0.0000000000
0.72753 -5.7246024172 0.0000000000 0.0000000000
0.72783 -5.7193599968 0.0000000000 0.0000000000
0.72813 -5.7140948763 0.0000000000 0.0000000000
0.72843 -5.7088070576 0.0000000000 0.0000000000
0.72873 -5.7034965424 0.0000000000 0.0000000000
0.72903 -5.6981633331 0.0000000000 0.0000000000
0.72933 -5.6928074319 0.0000000000 0.0000000000
0.72963 -5.6874288414 0.0000000000 0.0000000000
0.72993 -5.6820275643 0.0000000000 0.0000000000
0.73023 -5.6766036035 0.0000000000 0.0000000000
0.73053 -5.6711569622 0.0000000000 0.0000000000
0.73083 -5.6656876437 0.0000000000 0.0000000000
0.73113 -5.6601956513 0.0000000000 0.0000000000
0.73143 -5.6546809889 0.0000000000 0.0000000000
0.73173 -5.6491436601 0.0000000000 0.0000000000
0.73203 -5.6435836691 0.0000000000 0.0000000000
0.73233 -5.6380010199 0.0000000000 0.0000000000
0.73263 -5.6323957170 0.0000000000 0.0000000000
0.73293 -5.6267677648 0.0000000000 0.0000000000
0.73323 -5.6211171680 0.0000000000 0.0000000000
0.73353 -5.6154439314 0.0000000000 0.0000000000
0.73383 -5.6097480600 0.0000000000 0.0000000000
0.73413 -5.6040295589 0.0000000000 0.0000000000
0.73443 -5.5982884334 0.0000000000 0.0000000000
0.73473 -5.5925246889 0.0000000000 0.0000000000
0.73503 -5.5867383310 0.0000000000 0.0000000000
0.73533 -5.5809293654 0.0000000000 0.0000000000
0.73563 -5.5750977979 0.0000000000 0.0000000000
0.73593 -5.5692436345 0.0000000000 0.0000000000
0.73623 -5.5633668812 0.0000000000 0.0000000000
0.73653 -5.5574675443 0.0000000000 0.0000000000
0.73683 -5.5515456301 0.0000000000 0.0000000000
0.73713 -5.5456011450 0.0000000000 0.0000000000
0.73743 -5.5396340957 0.0000000000 0.0000000000
0.73773 -5.5336444887 0.0000000000 0.0000000000
0.73803 -5.5276323309 0.0000000000 0.0000000000
0.73833 -5.5215976291 0.0000000000 0.0000000000
0.73863 -5.5155403903 0.0000000000 0.0000000000
0.73893 -5.5094606216 0.0000000000 0.0000000000
0.73923 -5.5033583301 0.0000000000 0.0000000000
0.73953 -5.4972335230 0.0000000000 0.0000000000
0.73983 -5.4910862076 0.0000000000 0.0000000000
0.74013 -5.4849163913 0.0000000000 0.0000000000
0.74043 -5.4787240817 0.0000000000 0.0000000000
0.74073 -5.4725092861 0.0000000000 0.0000000000
0.74103 -5.4662720122 0.0000000000 0.0000000000
0.74133 -5.4600122677 0.0000000000 0.0000000000
0.74163 -5.4537300601 0.0000000000 0.0000000000
0.74193 -5.4474253974 0.0000000000 0.0000000000
0.74223 -5.4410982872 0.0000000000 0.0000000000
0.74253 -5.4347487374 0.0000000000 0.0000000000
0.74283 -5.4283767558 0.0000000000 0.0000000000
0.74313 -5.4219823504 0.0000000000 0.0000000000
0.74343 -5.4155655290 0.0000000000 0.0000000000
0.74373 -5.4091262997 0.0000000000 0.0000000000
0.74403 -5.4026646703 0.0000000000 0.0000000000
0.74433 -5.3961806488 0.0000000000 0.0000000000
0.74463 -5.3896742432 0.0000000000 0.0000000000
0.74493 -5.3831454614 0.0000000000 0.0000000000
0.74523 -5.3765943115 0.0000000000 0.0000000000
0.74553 -5.3700208014 0.0000000000 0.0000000000
0.74583 -5.3634249390 0.0000000000 0.0000000000
0.74613 -5.3568067323 0.0000000000 0.0000000000
0.74643 -5.3501661891 0.0000000000 0.0000000000
0.74673 -5.3435033173 0.0000000000 0.0000000000
0.74703 -5.3368181249 0.0000000000 0.0000000000
0.74733 -5.3301106195 0.0000000000 0.0000000000
0.74763 -5.3233808089 0.0000000000 0.0000000000
0.74793 -5.3166287009 0.0000000000 0.0000000000
0.74823 -5.3098543030 0.0000000000 0.0000000000
0.74853 -5.3030576229 0.0000000000 0.0000000000
0.74883 -5.2962386680 0.0000000000 0.0000000000
0.74913 -5.2893974459 0.0000000000 0.0000000000
0.74943 -5.2825339639 0.0000000000 0.0000000000
0.74973 -5.2756482292 0.0000000000 0.0000000000
0.75003 -5.2687402492 0.0000000000 0.0000000000
0.75033 -5.2618100308 0.0000000000 0.0000000000
0.75063 -5.2548575812 0.0000000000 0.0000000000
0.75093 -5.2478829071 0.0000000000 0.0000000000
0.75123 -5.2408860154 0.0000000000 0.0000000000
0.75153 -5.2338669128 0.0000000000 0.0000000000
0.75183 -5.2268256058 0.0000000000 0.0000000000
0.75213 -5.2197621008 0.0000000000 0.0000000000
0.75243 -5.2126764042 0.0000000000 0.0000000000
0.75273 -5.2055685221 0.0000000000 0.0000000000
0.75303 -5.1984384604 0.0000000000 0.0000000000
0.75333 -5.1912862251 0.0000000000 0.0000000000
0.75363 -5.1841118219 0.0000000000 0.0000000000
0.75393 -5.1769152562 0.0000000000 0.0000000000
0.75423 -5.1696965336 0.0000000000 0.0000000000
0.75453 -5.1624556591 0.0000000000 0.0000000000
0.75483 -5.1551926377 0.0000000000 0.0000000000
0.75513 -5.1479074745 0.0000000000 0.0000000000
0.75543 -5.1406001738 0.0000000000 0.0000000000
0.75573 -5.1332707403 0.0000000000 0.0000000000
0.75603 -5.1259191782 0.0000000000 0.0000000000
0.75633 -5.1185454914 0.0000000000 0.0000000000
0.75663 -5.1111496838 0.0000000000 0.0000000000
0.75693 -5.1037317591 0.0000000000 0.0000000000
0.75723 -5.0962917205 0.0000000000 0.0000000000
0.75753 -5.0888295712 0.0000000000 0.0000000000
0.75783 -5.0813453142 0.0000000000 0.0000000000
0.75813 -5.0738389520 0.0000000000 0.0000000000
0.75843 -5.0663104871 0.0000000000 0.0000000000
0.75873 -5.0587599216 0.0000000000 0.0000000000
0.75903 -5.0511872574 0.0000000000 0.0000000000
0.75933 -5.0435924962 0.0000000000 0.0000000000
0.75963 -5.0359756392 0.0000000000 0.0000000000
0.75993 -5.0283366876 0.0000000000 0.0000000000
0.76023 -5.0206756420 0.0000000000 0.0000000000
0.76053 -5.0129925031 0.0000000000 0.0000000000
0.76083 -5.0052872709 0.0000000000 0.0000000000
0.76113 -4.9975599453 0.0000000000 0.0000000000
0.76143 -4.9898105259 0.0000000000 0.0000000000
0.76173 -4.9820390120 0.0000000000 0.0000000000
0.76203 -4.9742454025 0.0000000000 0.0000000000
0.76233 -4.9664296960 0.0000000000 0.0000000000
0.76263 -4.9585918907 0.0000000000 0.0000000000
0.76293 -4.9507319845 0.0000000000 0.0000000000
0.76323 -4.9428499751 0.0000000000 0.0000000000
0.76353 -4.9349458597 0.0000000000 0.0000000000
0.76383 -4.9270196350 0.0000000000 0.0000000000
0.76413 -4.9190712977 0.0000000000 0.0000000000
0.76443 -4.9111008437 0.0000000000 0.0000000000
0.76473 -4.9031082690 0.0000000000 0.0000000000
0.76503 -4.8950935688 0.0000000000 0.0000000000
0.76533 -4.8870567380 0.0000000000 0.0000000000
0.76563 -4.8789977714 0.0000000000 0.0000000000
0.76593 -4.8709166630 0.0000000000 0.0000000000
0.76623 -4.8628134066 0.0000000000 0.0000000000
0.76653 -4.8546879956 0.0000000000 0.0000000000
0.76683 -4.8465404228 0.0000000000 0.0000000000
0.76713 -4.8383706809 0.0000000000 0.0000000000
0.76743 -4.8301787619 0.0000000000 0.0000000000
0.76773 -4.8219646573 0.0000000000 0.0000000000
0.76803 -4.8137283584 0.0000000000 0.0000000000
0.76833 -4.8054698560 0.0000000000 0.0000000000
0.76863 -4.7971891403 0.0000000000 0.0000000000
0.76893 -4.7888862012 0.0000000000 0.0000000000
0.76923 -4.7805610279 0.0000000000 0.0000000000
0.76953 -4.7722136094 0.0000000000 0.0000000000
0.76983 -4.7638439341 0.0000000000 0.0000000000
0.77013 -4.7554519899 0.0000000000 0.0000000000
0.77043 -4.7470377643 0.0000000000 0.0000000000
0.77073 -4.7386012440 0.0000000000 0.0000000000
0.77103 -4.7301424156 0.0000000000 0.0000000000
0.77133 -4.7216612650 0.0000000000 0.0000000000
0.77163 -4.7131577776 0.0000000000 0.0000000000
0.77193 -4.7046319382 0.0000000000 0.0000000000
0.77223 -4.6960837312 0.0000000000 0.0000000000
0.77253 -4.6875131404 0.0000000000 0.0000000000
0.77283 -4.6789201490 0.0000000000 0.0000000000
0.77313 -4.6703047399 0.0000000000 0.0000000000
0.77343 -4.6616668952 0.0000000000 0.0000000000
0.77373 -4.6530065964 0.0000000000 0.0000000000
0.77403 -4.6443238247 0.0000000000 0.0000000000
0.77433 -4.6356185606 0.0000000000 0.0000000000
0.77463 -4.6268907839 0.0000000000 0.0000000000
0.77493 -4.6181404741 0.0000000000 0.0000000000
0.77523 -4.6093676097 0.0000000000 0.0000000000
0.77553 -4.6005721691 0.0000000000 0.0000000000
0.77583 -4.5917541297 0.0000000000 0.0000000000
0.77613 -4.5829134686 0.0000000000 0.0000000000
0.77643 -4.5740501620 0.0000000000 0.0000000000
0.77673 -4.5651641857 0.0000000000 0.0000000000
0.77703 -4.5562555148 0.0000000000 0.0000000000
0.77733 -4.5473241238 0.0000000000 0.0000000000
0.77763 -4.5383699866 0.0000000000 0.0000000000
0.77793 -4.5293930762 0.0000000000 0.0000000000
0.77823 -4.5203933654 0.0000000000 0.0000000000
0.77853 -4.5113708260 0.0000000000 0.0000000000
0.77883 -4.5023254293 0.0000000000 0.0000000000
0.77913 -4.4932571458 0.0000000000 0.0000000000
0.77943 -4.4841659456 0.0000000000 0.0000000000
0.77973 -4.4750517978 0.0000000000 0.0000000000
0.78003 -4.4659146711 0.0000000000 0.0000000000
0.78033 -4.4567545333 0.0000000000 0.0000000000
0.78063 -4.4475713517 0.0000000000 0.0000000000
0.78093 -4.4383650927 0.0000000000 0.0000000000
0.78123 -4.4291357222 0.0000000000 0.0000000000
0.78153 -4.4198832052 0.0000000000 0.0000000000
0.78183 -4.4106075062 0.0000000000 0.0000000000
0.78213 -4.4013085887 0.0000000000 0.0000000000
0.78243 -4.3919864158 0.0000000000 0.0000000000
0.78273 -4.3826409496 0.0000000000 0.0000000000
0.78303 -4.3732721516 0.0000000000 0.0000000000
0.78333 -4.3638799825 0.0000000000 0.0000000000
0.78363 -4.3544644024 0.0000000000 0.0000000000
0.78393 -4.3450253703 0.0000000000 0.0000000000
0.78423 -4.3355628449 0.0000000000 0.0000000000
0.78453 -4.3260767837 0.0000000000 0.0000000000
0.78483 -4.3165671437 0.0000000000 0.0000000000
0.78513 -4.3070338811 0.0000000000 0.0000000000
0.78543 -4.2974769511 0.0000000000 0.0000000000
0.78573 -4.2878963084 0.0000000000 0.0000000000
0.78603 -4.2782919068 0.0000000000 0.0000000000
0.78633 -4.2686636991 0.0000000000 0.0000000000
0.78663 -4.2590116376 0.0000000000 0.0000000000
0.78693 -4.2493356737 0.0000000000 0.0000000000
0.78723 -4.2396357577 0.0000000000 0.0000000000
0.78753 -4.2299118396 0.0000000000 0.0000000000
0.78783 -4.2201638680 0.0000000000 0.0000000000
0.78813 -4.2103917910 0.0000000000 0.0000000000
0.78843 -4.2005955559 0.0000000000 0.0000000000
0.78873 -4.1907751089 0.0000000000 0.0000000000
0.78903 -4.1809303955 0.0000000000 0.0000000000
0.78933 -4.1710613604 0.0000000000 0.0000000000
0.78963 -4.1611679473 0.0000000000 0.0000000000
0.78993 -4.1512500990 0.0000000000 0.0000000000
0.79023 -4.1413077575 0.0000000000 0.0000000000
0.79053 -4.1313408640 0.0000000000 0.0000000000
0.79083 -4.1213493586 0.0000000000 0.0000000000
0.79113 -4.1113331806 0.0000000000 0.0000000000
0.79143 -4.1012922684 0.0000000000 0.0000000000
0.79173 -4.0912265595 0.0000000000 0.0000000000
0.79203 -4.0811359905 0.0000000000 0.0000000000
0.79233 -4.0710204969 0.0000000000 0.0000000000
0.79263 -4.0608800134 0.0000000000 0.0000000000
0.79293 -4.0507144738 0.0000000000 0.0000000000
0.79323 -4.0405238110 0.0000000000 0.0000000000
0.79353 -4.0303079567 0.0000000000 0.0000000000
0.79383 -4.0200668418 0.0000000000 0.0000000000
0.79413 -4.0098003963 0.0000000000 0.0000000000
0.79443 -3.9995085490 0.0000000000 0.0000000000
0.79473 -3.9891912279 0.0000000000 0.0000000000
0.79503 -3.9788483601 0.0000000000 0.0000000000
0.79533 -3.9684798714 0.0000000000 0.0000000000
0.79563 -3.9580856869 0.0000000000 0.0000000000
0.79593 -3.9476657304 0.0000000000 0.0000000000
0.79623 -3.9372199249 0.0000000000 0.0000000000
0.79653 -3.9267481923 0.0000000000 0.0000000000
0.79683 -3.9162504535 0.0000000000 0.0000000000
0.79713 -3.9057266283 0.0000000000 0.0000000000
0.79743 -3.8951766354 0.0000000000 0.0000000000
0.79773 -3.8846003927 0.0000000000 0.0000000000
0.79803 -3.8739978166 0.0000000000 0.0000000000
0.79833 -3.8633688229 0.0000000000 0.0000000000
0.79863 -3.8527133260 0.0000000000 0.0000000000
0.79893 -3.8420312392 0.0000000000 0.0000000000
0.79923 -3.8313224750 0.0000000000 0.0000000000
0.79953 -3.8205869445 0.0000000000 0.0000000000
0.79983 -3.8098245578 0.0000000000 0.0000000000
0.80013 -3.7990352238 0.0000000000 0.0000000000
0.80043 -3.7882188504 0.0000000000 0.0000000000
0.80073 -3.7773753442 0.0000000000 0.0000000000
0.80103 -3.7665046108 0.0000000000 0.0000000000
0.80133 -3.7556065546 0.0000000000 0.0000000000
0.80163 -3.7446810787 0.0000000000 0.0000000000
0.80193 -3.7337280852 0.0000000000 0.0000000000
0.80223 -3.7227474749 0.0000000000 0.0000000000
0.80253 -3.7117391474 0.0000000000 0.0000000000
0.80283 -3.7007030012 0.0000000000 0.0000000000
0.80313 -3.6896389336 0.0000000000 0.0000000000
0.80343 -3.6785468404 0.0000000000 0.0000000000
0.80373 -3.6674266164 0.0000000000 0.0000000000
0.80403 -3.6562781552 0.0000000000 0.0000000000
0.80433 -3.6451013490 0.0000000000 0.0000000000
0.80463 -3.6338960887 0.0000000000 0.0000000000
0.80493 -3.6226622641 0.0000000000 0.0000000000
0.80523 -3.6113997636 0.0000000000 0.0000000000
0.80553 -3.6001084743 0.0000000000 0.0000000000
0.80583 -3.5887882820 0.0000000000 0.0000000000
0.80613 -3.5774390711 0.0000000000 0.0000000000
0.80643 -3.5660607249 0.0000000000 0.0000000000
0.80673 -3.5546531250 0.0000000000 0.0000000000
0.80703 -3.5432161520 0.0000000000 0.0000000000
0.80733 -3.5317496848 0.0000000000 0.0000000000
0.80763 -3.5202536012 0.0000000000 0.0000000000
0.80793 -3.5087277774 0.0000000000 0.0000000000
0.80823 -3.4971720883 0.0000000000 0.0000000000
0.80853 -3.4855864073 0.0000000000 0.0000000000
0.80883 -3.4739706066 0.0000000000 0.0000000000
0.80913 -3.4623245565 0.0000000000 0.0000000000
0.80943 -3.4506481264 0.0000000000 0.0000000000
0.80973 -3.4389411836 0.0000000000 0.0000000000
0.81003 -3.4272035945 0.0000000000 0.0000000000
0.81033 -3.4154352236 0.0000000000 0.0000000000
0.81063 -3.4036359340 0.0000000000 0.0000000000
0.81093 -3.3918055873 0.0000000000 0.0000000000
0.81123 -3.3799440436 0.0000000000 0.0000000000
0.81153 -3.3680511612 0.0000000000 0.0000000000
0.81183 -3.3561267972 0.0000000000 0.0000000000
0.81213 -3.3441708067 0.0000000000 0.0000000000
0.81243 -3.3321830435 0.0000000000 0.0000000000
0.81273 -3.3201633596 0.0000000000 0.0000000000
0.81303 -3.3081116055 0.0000000000 0.0000000000
0.81333 -3.2960276299 0.0000000000 0.0000000000
0.81363 -3.2839112799 0.0000000000 0.0000000000
0.81393 -3.2717624008 0.0000000000 0.0000000000
0.81423 -3.2595808364 0.0000000000 0.0000000000
0.81453 -3.2473664285 0.0000000000 0.0000000000
0.81483 -3.2351190172 0.0000000000 0.0000000000
0.81513 -3.2228384411 0.0000000000 0.0000000000
0.81543 -3.2105245366 0.0000000000 0.0000000000
0.81573 -3.1981771386 0.0000000000 0.0000000000
0.81603 -3.1857960801 0.0000000000 0.0000000000
0.81633 -3.1733811921 0.0000000000 0.0000000000
0.81663 -3.1609323038 0.0000000000 0.0000000000
0.81693 -3.1484492427 0.0000000000 0.0000000000
0.81723 -3.1359318341 0.0000000000 0.0000000000
0.81753 -3.1233799016 0.0000000000 0.0000000000
0.81783 -3.1107932666 0.0000000000 0.0000000000
0.81813 -3.0981717488 0.0000000000 0.0000000000
0.81843 -3.0855151657 0.0000000000 0.0000000000
0.81873 -3.0728233328 0.0000000000 0.0000000000
0.81903 -3.0600960635 0.0000000000 0.0000000000
0.81933 -3.0473331693 0.0000000000 0.0000000000
0.81963 -3.0345344594 0.0000000000 0.0000000000
0.81993 -3.0216997409 0.0000000000 0.0000000000
0.82023 -3.0088288189 0.0000000000 0.0000000000
0.82053 -2.9959214960 0.0000000000 0.0000000000
0.82083 -2.9829775731 0.0000000000 0.0000000000
0.82113 -2.9699968482 0.0000000000 0.0000000000
0.82143 -2.9569791176 0.0000000000 0.0000000000
0.82173 -2.9439241749 0.0000000000 0.0000000000
0.82203 -2.9308318116 0.0000000000 0.0000000000
0.82233 -2.9177018169 0.0000000000 0.0000000000
0.82263 -2.9045339773 0.0000000000 0.0000000000
0.82293 -2.8913280773 0.0000000000 0.0000000000
0.82323 -2.8780838986 0.0000000000 0.0000000000
0.82353 -2.8648012204 0.0000000000 0.0000000000
0.82383 -2.8514798196 0.0000000000 0.0000000000
0.82413 -2.8381194702 0.0000000000 0.0000000000
0.82443 -2.8247199440 0.0000000000 0.0000000000
0.82473 -2.8112810099 0.0000000000 0.0000000000
0.82503 -2.7978024341 0.0000000000 0.0000000000
0.82533 -2.7842839803 0.0000000000 0.0000000000
0.82563 -2.7707254095 0.0000000000 0.0000000000
0.82593 -2.7571264795 0.0000000000 0.0000000000
0.82623 -2.7434869458 0.0000000000 0.0000000000
0.82653 -2.7298065606 0.0000000000 0.0000000000
0.82683 -2.7160850734 0.0000000000 0.0000000000
0.82713 -2.7023222309 0.0000000000 0.0000000000
0.82743 -2.6885177764 0.0000000000 0.0000000000
0.82773 -2.6746714505 0.0000000000 0.0000000000
0.82803 -2.6607829905 0.0000000000 0.0000000000
0.82833 -2.6468521307 0.0000000000 0.0000000000
0.82863 -2.6328786021 0.0000000000 0.0000000000
0.82893 -2.6188621325 0.0000000000 0.0000000000
0.82923 -2.6048024465 0.0000000000 0.0000000000
0.82953 -2.5906992651 0.0000000000 0.0000000000
0.82983 -2.5765523062 0.0000000000 0.0000000000
0.83013 -2.5623612841 0.0000000000 0.0000000000
0.83043 -2.5481259096 0.0000000000 0.0000000000
0.83073 -2.5338458899 0.0000000000 0.0000000000
0.83103 -2.5195209287 0.0000000000 0.0000000000
0.83133 -2.5051507259 0.0000000000 0.0000000000
0.83163 -2.4907349776 0.0000000000 0.0000000000
0.83193 -2.4762733763 0.0000000000 0.0000000000
0.83223 -2.4617656103 0.0000000000 0.0000000000
0.83253 -2.4472113643 0.0000000000 0.0000000000
0.83283 -2.4326103186 0.0000000000 0.0000000000
0.83313 -2.4179621499 0.0000000000 0.0000000000
0.83343 -2.4032665303 0.0000000000 0.0000000000
0.83373 -2.3885231278 0.0000000000 0.0000000000
0.83403 -2.3737316062 0.0000000000 0.0000000000
0.83433 -2.3588916249 0.0000000000 0.0000000000
0.83463 -2.3440028386 0.0000000000 0.0000000000
0.83493 -2.3290648977 0.0000000000 0.0000000000
0.83523 -2.3140774480 0.0000000000 0.0000000000
0.83553 -2.2990401303 0.0000000000 0.0000000000
0.83583 -2.2839525808 0.0000000000 0.0000000000
0.83613 -2.2688144306 0.0000000000 0.0000000000
0.83643 -2.2536253059 0.0000000000 0.0000000000
0.83673 -2.2383848279 0.0000000000 0.0000000000
0.83703 -2.2230926124 0.0000000000 0.0000000000
0.83733 -2.2077482700 0.0000000000 0.0000000000
0.83763 -2.1923514060 0.0000000000 0.0000000000
0.83793 -2.1769016200 0.0000000000 0.0000000000
0.83823 -2.1613985060 0.0000000000 0.0000000000
0.83853 -2.1458416524 0.0000000000 0.0000000000
0.83883 -2.1302306415 0.0000000000 0.0000000000
0.83913 -2.1145650499 0.0000000000 0.0000000000
0.83943 -2.0988444478 0.0000000000 0.0000000000
0.83973 -2.0830683993 0.0000000000 0.0000000000
0.84003 -2.0672364622 0.0000000000 0.0000000000
0.84033 -2.0513481875 0.0000000000 0.0000000000
0.84063 -2.0354031199 0.0000000000 0.0000000000
0.84093 -2.0194007970 0.0000000000 0.0000000000
0.84123 -2.0033407496 0.0000000000 0.0000000000
0.84153 -1.9872225013 0.0000000000 0.0000000000
0.84183 -1.9710455686 0.0000000000 0.0000000000
0.84213 -1.9548094603 0.0000000000 0.0000000000
0.84243 -1.9385136778 0.0000000000 0.0000000000
0.84273 -1.9221577146 0.0000000000 0.0000000000
0.84303 -1.9057410563 0.0000000000 0.0000000000
0.84333 -1.8892631801 0.0000000000 0.0000000000
0.84363 -1.8727235551 0.0000000000 0.0000000000
0.84393 -1.8561216417 0.0000000000 0.0000000000
0.84423 -1.8394568917 0.0000000000 0.0000000000
0.84453 -1.8227287477 0.0000000000 0.0000000000
0.84483 -1.8059366436 0.0000000000 0.0000000000
0.84513 -1.7890800036 0.0000000000 0.0000000000
0.84543 -1.7721582423 0.0000000000 0.0000000000
0.84573 -1.7551707646 0.0000000000 0.0000000000
0.84603 -1.7381169648 0.0000000000 0.0000000000
0.84633 -1.7209962267 0.0000000000 0.0000000000
0.84663 -1.7038079237 0.0000000000 0.0000000000
0.84693 -1.6865514177 0.0000000000 0.0000000000
0.84723 -1.6692260611 0.0000000000 0.0000000000
0.84753 -1.6518311922 0.0000000000 0.0000000000
0.84783 -1.6343661404 0.0000000000 0.0000000000
0.84813 -1.6168302195 0.0000000000 0.0000000000
0.84843 -1.5992227341 0.0000000000 0.0000000000
0.84873 -1.5815429731 0.0000000000 0.0000000000
0.84903 -1.5637902137 0.0000000000 0.0000000000
0.84933 -1.5459637198 0.0000000000 0.0000000000
0.84963 -1.5280627401 0.0000000000 0.0000000000
0.84993 -1.5100865105 0.0000000000 0.0000000000
0.85023 -1.4920342494 0.0000000000 0.0000000000
0.85053 -1.4739051629 0.0000000000 0.0000000000
0.85083 -1.4556984389 0.0000000000 0.0000000000
0.85113 -1.4374132506 0.0000000000 0.0000000000
0.85143 -1.4190487554 0.0000000000 0.0000000000
0.85173 -1.4006040914 0.0000000000 0.0000000000
0.85203 -1.3820783800 0.0000000000 0.0000000000
0.85233 -1.3634707235 0.0000000000 0.0000000000
0.85263 -1.3447802053 0.0000000000 0.0000000000
0.85293 -1.3260058905 0.0000000000 0.0000000000
0.85323 -1.3071468234 0.0000000000 0.0000000000
0.85353 -1.2882020271 0.0000000000 0.0000000000
0.85383 -1.2691705044 0.0000000000 0.0000000000
0.85413 -1.2500512337 0.0000000000 0.0000000000
0.85443 -1.2308431730 0.0000000000 0.0000000000
0.85473 -1.2115452553 0.0000000000 0.0000000000
0.85503 -1.1921563874 0.0000000000 0.0000000000
0.85533 -1.1726754541 0.0000000000 0.0000000000
0.85563 -1.1531013104 0.0000000000 0.0000000000
0.85593 -1.1334327872 0.0000000000 0.0000000000
0.85623 -1.1136686846 0.0000000000 0.0000000000
0.85653 -1.0938077751 0.0000000000 0.0000000000
0.85683 -1.0738487990 0.0000000000 0.0000000000
0.85713 -1.0537904671 0.0000000000 0.0000000000
0.85743 -1.0336314562 0.0000000000 0.0000000000
0.85773 -1.0133704097 0.0000000000 0.0000000000
0.85803 -0.9930059346 0.0000000000 0.0000000000
0.85833 -0.9725366023 0.0000000000 0.0000000000
0.85863 -0.9519609459 0.0000000000 0.0000000000
0.85893 -0.9312774576 0.0000000000 0.0000000000
0.85923 -0.9104845896 0.0000000000 0.0000000000
0.85953 -0.8895807506 0.0000000000 0.0000000000
0.85983 -0.8685643044 0.0000000000 0.0000000000
0.86013 -0.8474335687 0.0000000000 0.0000000000
0.86043 -0.8261868116 0.0000000000 0.0000000000
0.86073 -0.8048222500 0.0000000000 0.0000000000
0.86103 -0.7833380485 0.0000000000 0.0000000000
0.86133 -0.7617323158 0.0000000000 0.0000000000
0.86163 -0.7400031030 0.0000000000 0.0000000000
0.86193 -0.7181484008 0.0000000000 0.0000000000
0.86223 -0.6961661348 0.0000000000 0.0000000000
0.86253 -0.6740541658 0.0000000000 0.0000000000
0.86283 -0.6518102841 0.0000000000 0.0000000000
0.86313 -0.6294322076 0.0000000000 0.0000000000
0.86343 -0.6069175769 0.0000000000 0.0000000000
0.86373 -0.5842639531 0.0000000000 0.0000000000
0.86403 -0.5614688120 0.0000000000 0.0000000000
0.86433 -0.5385295407 0.0000000000 0.0000000000
0.86463 -0.5154434336 0.0000000000 0.0000000000
0.86493 -0.4922076865 0.0000000000 0.0000000000
0.86523 -0.4688193907 0.0000000000 0.0000000000
0.86553 -0.4452755293 0.0000000000 0.0000000000
0.86583 -0.4215729698 0.0000000000 0.0000000000
0.86613 -0.3977084584 0.0000000000 0.0000000000
0.86643 -0.3736786135 0.0000000000 0.0000000000
0.86673 -0.3494799147 0.0000000000 0.0000000000
0.86703 -0.3251086998 0.0000000000 0.0000000000
0.86733 -0.3005611533 0.0000000000 0.0000000000
0.86763 -0.2758332980 0.0000000000 0.0000000000
0.86793 -0.2509209850 0.0000000000 0.0000000000
0.86823 -0.2258198834 0.0000000000 0.0000000000
0.86853 -0.2005254665 0.0000000000 0.0000000000
0.86883 -0.1750330017 0.0000000000 0.0000000000
0.86913 -0.1493375352 0.0000000000 0.0000000000
0.86943 -0.1234338792 0.0000000000 0.0000000000
0.86973 -0.0973165927 0.0000000000 0.0000000000
0.87003 -0.0709799676 0.0000000000 0.0000000000
0.87033 -0.0444180060 0.0000000000 0.0000000000
0.87063 -0.0176244025 0.0000000000 0.0000000000
0.87093 0.0094074806 0.0000000000 0.0000000000
0.87123 0.0366846357 0.0000000000 0.0000000000
0.87153 0.0642144428 0.0000000000 0.0000000000
0.87183 0.0920046921 0.0000000000 0.0000000000
0.87213 0.1200636222 0.0000000000 0.0000000000
0.87243 0.1483999543 0.0000000000 0.0000000000
0.87273 0.1770229329 0.0000000000 0.0000000000
0.87303 0.2059423698 0.0000000000 0.0000000000
0.87333 0.2351686920 0.0000000000 0.0000000000
0.87363 0.2647130025 0.0000000000 0.0000000000
0.87393 0.2945871328 0.0000000000 0.0000000000
0.87423 0.3248037159 0.0000000000 0.0000000000
0.87453 0.3553762604 0.0000000000 0.0000000000
0.87483 0.3863192365 0.0000000000 0.0000000000
0.87513 0.4176481690 0.0000000000 0.0000000000
0.87543 0.4493797517 0.0000000000 0.0000000000
0.87573 0.4815319617 0.0000000000 0.0000000000
0.87603 0.5141242011 0.0000000000 0.0000000000
0.87633 0.5471774537 0.0000000000 0.0000000000
0.87663 0.5807144622 0.0000000000 0.0000000000
0.87693 0.6147599363 0.0000000000 0.0000000000
0.87723 0.6493407837 0.0000000000 0.0000000000
0.87753 0.6844863825 0.0000000000 0.0000000000
0.87783 0.7202288935 0.0000000000 0.0000000000
0.87813 0.7566036240 0.0000000000 0.0000000000
0.87843 0.7936494504 0.0000000000 0.0000000000
0.87873 0.8314093139 0.0000000000 0.0000000000
0.87903 0.8699308043 0.0000000000 0.0000000000
0.87933 0.9092668481 0.0000000000 0.0000000000
0.87963 0.9494765279 0.0000000000 0.0000000000
0.87993 0.9906260599 0.0000000000 0.0000000000
0.88023 1.0327899694 0.0000000000 0.0000000000
0.88053 1.0760525110 0.0000000000 0.0000000000
0.88083 1.1205093963 0.0000000000 0.0000000000
0.88113 1.1662699113 0.0000000000 0.0000000000
0.88143 1.2134595285 0.0000000000 0.0000000000
0.88173 1.2622231561 0.0000000000 0.0000000000
0.88203 1.3127292133 0.0000000000 0.0000000000
0.88233 1.3651747856 0.0000000000 0.0000000000
0.88263 1.4197922154 0.0000000000 0.0000000000
0.88293 1.4768576014 0.0000000000 0.0000000000
0.88323 1.5367018986 0.0000000000 0.0000000000
0.88353 1.5997255706 0.0000000000 0.0000000000
0.88383 1.6664181923 0.0000000000 0.0000000000
0.88413 1.7373850267 0.0000000000 0.0000000000
0.88443 1.8133836002 0.0000000000 0.0000000000
0.88473 1.8953748359 0.0000000000 0.0000000000
0.88503 1.9845957576 0.0000000000 0.0000000000
0.88533 2.0826647314 0.0000000000 0.0000000000
0.88563 2.1917366783 0.0000000000 0.0000000000
0.88593 2.3147363661 0.0000000000 0.0000000000
0.88623 2.4557155102 0.0000000000 0.0000000000
0.88653 2.6204078123 0.0000000000 0.0000000000
0.88683 2.8170984778 0.0000000000 0.0000000000
0.88713 3.0579727721 0.0000000000 0.0000000000
0.88743 3.3610939816 0.0000000000 0.0000000000
0.88773 3.7527685782 0.0000000000 0.0000000000
0.88803 4.2680698190 0.0000000000 0.0000000000
0.88833 4.9400509992 0.0000000000 0.0000000000
0.88863 5.7517767539 0.0000000000 0.0000000000
0.88893 6.5435788178 0.0000000000 0.0000000000
0.88923 7.1154344482 0.0000000000 0.0000000000
0.88953 7.5329202485 0.0000000000 0.0000000000
0.88983 7.8787784710 0.0000000000 0.0000000000
0.89013 8.1782289142 0.0000000000 0.0000000000
0.89043 8.4431992692 0.0000000000 0.0000000000
0.89073 8.6811802240 0.0000000000 0.0000000000
0.89103 8.8973371960 0.0000000000 0.0000000000
0.89133 9.0954237075 0.0000000000 0.0000000000
0.89163 9.2782705490 0.0000000000 0.0000000000
0.89193 9.4480743889 0.0000000000 0.0000000000
0.89223 9.6065791618 0.0000000000 0.0000000000
0.89253 9.7551955485 0.0000000000 0.0000000000
0.89283 9.8950826535 0.0000000000 0.0000000000
0.89313 10.0272055786 0.0000000000 0.0000000000
0.89343 10.1523770771 0.0000000000 0.0000000000
0.89373 10.2712883773 0.0000000000 0.0000000000
0.89403 10.3845324467 0.0000000000 0.0000000000
0.89433 10.4926218600 0.0000000000 0.0000000000
0.89463 10.5960027336 0.0000000000 0.0000000000
0.89493 10.6950657421 0.0000000000 0.0000000000
0.89523 10.7901549320 0.0000000000 0.0000000000
0.89553 10.8815748483 0.0000000000 0.0000000000
0.89583 10.9695963510 0.0000000000 0.0000000000
0.89613 11.0544614028 0.0000000000 0.0000000000
0.89643 11.1363870388 0.0000000000 0.0000000000
0.89673 11.2155686805 0.0000000000 0.0000000000
0.89703 11.2921829199 0.0000000000 0.0000000000
0.89733 11.3663898715 0.0000000000 0.0000000000
0.89763 11.4383351695 0.0000000000 0.0000000000
0.89793 11.5081516725 0.0000000000 0.0000000000
0.89823 11.5759609253 0.0000000000 0.0000000000
0.89853 11.6418744172 0.0000000000 0.0000000000
0.89883 11.7059946709 0.0000000000 0.0000000000
0.89913 11.7684161876 0.0000000000 0.0000000000
0.89943 11.8292262703 0.0000000000 0.0000000000
0.89973 11.8885057448 0.0000000000 0.0000000000
0.90003 11.9463295918 0.0000000000 0.0000000000
0.90033 12.0027675040 0.0000000000 0.0000000000
0.90063 12.0578843782 0.0000000000 0.0000000000
0.90093 12.1117407510 0.0000000000 0.0000000000
0.90123 12.1643931871 0.0000000000 0.0000000000
0.90153 12.2158946241 0.0000000000 0.0000000000
0.90183 12.2662946814 0.0000000000 0.0000000000
0.90213 12.3156399372 0.0000000000 0.0000000000
0.90243 12.3639741763 0.0000000000 0.0000000000
0.90273 12.4113386142 0.0000000000 0.0000000000
0.90303 12.4577720987 0.0000000000 0.0000000000
0.90333 12.5033112927 0.0000000000 0.0000000000
0.90363 12.5479908392 0.0000000000 0.0000000000
0.90393 12.5918435116 0.0000000000 0.0000000000
0.90423 12.6349003503 0.0000000000 0.0000000000
0.90453 12.6771907874 0.0000000000 0.0000000000
0.90483 12.7187427599 0.0000000000 0.0000000000
0.90513 12.7595828138 0.0000000000 0.0000000000
0.90543 12.7997361996 0.0000000000 0.0000000000
0.90573 12.8392269595 0.0000000000 0.0000000000
0.90603 12.8780780076 0.0000000000 0.0000000000
0.90633 12.9163112038 0.0000000000 0.0000000000
0.90663 12.9539474223 0.0000000000 0.0000000000
0.90693 12.9910066140 0.0000000000 0.0000000000
0.90723 13.0275078651 0.0000000000 0.0000000000
0.90753 13.0634694509 0.0000000000 0.0000000000
0.90783 13.0989088854 0.0000000000 0.0000000000
0.90813 13.1338429681 0.0000000000 0.0000000000
0.90843 13.1682878269 0.0000000000 0.0000000000
0.90873 13.2022589583 0.0000000000 0.0000000000
0.90903 13.2357712645 0.0000000000 0.0000000000
0.90933 13.2688390891 0.0000000000 0.0000000000
0.90963 13.3014762487 0.0000000000 0.0000000000
0.90993 13.3336960642 0.0000000000 0.0000000000
0.91023 13.3655113891 0.0000000000 0.0000000000
0.91053 13.3969346362 0.0000000000 0.0000000000
0.91083 13.4279778030 0.0000000000 0.0000000000
0.91113 13.4586524952 0.0000000000 0.0000000000
0.91143 13.4889699488 0.0000000000 0.0000000000
0.91173 13.5189410512 0.0000000000 0.0000000000
0.91203 13.5485763610 0.0000000000 0.0000000000
0.91233 13.5778861264 0.0000000000 0.0000000000
0.91263 13.6068803026 0.0000000000 0.0000000000
0.91293 13.6355685691 0.0000000000 0.0000000000
0.91323 13.6639603444 0.0000000000 0.0000000000
0.91353 13.6920648017 0.0000000000 0.0000000000
0.91383 13.7198908823 0.0000000000 0.0000000000
0.91413 13.7474473094 0.0000000000 0.0000000000
0.91443 13.7747426005 0.0000000000 0.0000000000
0.91473 13.8017850793 0.0000000000 0.0000000000
0.91503 13.8285828872 0.0000000000 0.0000000000
0.91533 13.8551439941 0.0000000000 0.0000000000
0.91563 13.8814762089 0.0000000000 0.0000000000
0.91593 13.9075871888 0.0000000000 0.0000000000
0.91623 13.9334844492 0.0000000000 0.0000000000
0.91653 13.9591753724 0.0000000000 0.0000000000
0.91683 13.9846672160 0.0000000000 0.0000000000
0.91713 14.0099671214 0.0000000000 0.0000000000
0.91743 14.0350821214 0.0000000000 0.0000000000
0.91773 14.0600191475 0.0000000000 0.0000000000
0.91803 14.0847850374 0.0000000000 0.0000000000
0.91833 14.1093865418 0.0000000000 0.0000000000
0.91863 14.1338303312 0.0000000000 0.0000000000
0.91893 14.1581230025 0.0000000000 0.0000000000
0.91923 14.1822710847 0.0000000000 0.0000000000
0.91953 14.2062810461 0.0000000000 0.0000000000
0.91983 14.2301592990 0.0000000000 0.0000000000
0.92013 14.2539122061 0.0000000000 0.0000000000
0.92043 14.2775460865 0.0000000000 0.0000000000
0.92073 14.3010672205 0.0000000000 0.0000000000
0.92103 14.3244818557 0.0000000000 0.0000000000
0.92133 14.3477962122 0.0000000000 0.0000000000
0.92163 14.3710164880 0.0000000000 0.0000000000
0.92193 14.3941488643 0.0000000000 0.0000000000
0.92223 14.4171995025 0.0000000000 0.0000000000
0.92253 14.4401745474 0.0000000000 0.0000000000
0.92283 14.4630801580 0.0000000000 0.0000000000
0.92313 14.4859225013 0.0000000000 0.0000000000
0.92343 14.5087077588 0.0000000000 0.0000000000
0.92373 14.5314421139 0.0000000000 0.0000000000
0.92403 14.5541317852 0.0000000000 0.0000000000
0.92433 14.5767830250 0.0000000000 0.0000000000
0.92463 14.5994021191 0.0000000000 0.0000000000
0.92493 14.6219953940 0.0000000000 0.0000000000
0.92523 14.6445692063 0.0000000000 0.0000000000
0.92553 14.6671299862 0.0000000000 0.0000000000
0.92583 14.6896842249 0.0000000000 0.0000000000
0.92613 14.7122384828 0.0000000000 0.0000000000
0.92643 14.7347994008 0.0000000000 0.0000000000
0.92673 14.7573737014 0.0000000000 0.0000000000
0.92703 14.7799682035 0.0000000000 0.0000000000
0.92733 14.8025898149 0.0000000000 0.0000000000
0.92763 14.8252455350 0.0000000000 0.0000000000
0.92793 14.8479425226 0.0000000000 0.0000000000
0.92823 14.8706880678 0.0000000000 0.0000000000
0.92853 14.8934896212 0.0000000000 0.0000000000
0.92883 14.9163548024 0.0000000000 0.0000000000
0.92913 14.9392913992 0.0000000000 0.0000000000
0.92943 14.9623073936 0.0000000000 0.0000000000
0.92973 14.9854109826 0.0000000000 0.0000000000
0.93003 15.0086105797 0.0000000000 0.0000000000
0.93033 15.0319148171 0.0000000000 0.0000000000
0.93063 15.0553325835 0.0000000000 0.0000000000
0.93093 15.0788730382 0.0000000000 0.0000000000
0.93123 15.1025456750 0.0000000000 0.0000000000
0.93153 15.1263603070 0.0000000000 0.0000000000
0.93183 15.1503270933 0.0000000000 0.0000000000
0.93213 15.1744565667 0.0000000000 0.0000000000
0.93243 15.1987596614 0.0000000000 0.0000000000
0.93273 15.2232477074 0.0000000000 0.0000000000
0.93303 15.2479325073 0.0000000000 0.0000000000
0.93333 15.2728264028 0.0000000000 0.0000000000
0.93363 15.2979422816 0.0000000000 0.0000000000
0.93393 15.3232936121 0.0000000000 0.0000000000
0.93423 15.3488945036 0.0000000000 0.0000000000
0.93453 15.3747597311 0.0000000000 0.0000000000
0.93483 15.4009048173 0.0000000000 0.0000000000
0.93513 15.4273460591 0.0000000000 0.0000000000
0.93543 15.4541006228 0.0000000000 0.0000000000
0.93573 15.4811865571 0.0000000000 0.0000000000
0.93603 15.5086229115 0.0000000000 0.0000000000
0.93633 15.5364298470 0.0000000000 0.0000000000
0.93663 15.5646286900 0.0000000000 0.0000000000
0.93693 15.5932420060 0.0000000000 0.0000000000
0.93723 15.6222936879 0.0000000000 0.0000000000
0.93753 15.6518090586 0.0000000000 0.0000000000
0.93783 15.6818149542 0.0000000000 0.0000000000
0.93813 15.7123398095 0.0000000000 0.0000000000
0.93843 15.7434136929 0.0000000000 0.0000000000
0.93873 15.7750683878 -0.0000000000 0.0000000000
0.93903 15.8073374741 -0.0000000000 0.0000000000
0.93933 15.8402570277 0.0000000000 0.0000000000
0.93963 15.8738650115 0.0000000000 0.0000000000
0.93993 15.9082010661 0.0000000000 0.0000000000
0.94023 15.9433058979 0.0000000000 0.0000000000
0.94053 15.9792215084 0.0000000000 0.0000000000
0.94083 16.0159911148 -0.0000000000 -0.0000000000
0.94113 16.0536577681 0.0000000000 0.0000000000
0.94143 16.0922636059 0.0000000000 0.0000000000
0.94173 16.1318466790 0.0000000000 0.0000000000
0.94203 16.1724374413 -0.0000000000 0.0000000000
0.94233 16.2140547862 -0.0000000000 0.0000000000
0.94263 16.2566977211 -0.0000000000 0.0000000000
0.94293 16.3003346564 0.0000000000 0.0000000000
0.94323 16.3448855868 -0.0000000000 -0.0000000000
0.94353 16.3901980980 -0.0000000000 0.0000000000
0.94383 16.4360075060 -0.0000000000 -0.0000000000
0.94413 16.4818744524 -0.0000000000 0.0000000000
0.94443 16.5270893389 -0.0000000000 -0.0000000000
0.94473 16.5705111809 -0.0000000000 -0.0000000000
0.94503 16.6103024704 -0.0000000000 -0.0000000000
0.94533 16.6434776743 -0.0000000000 -0.0000000000
0.94563 16.6651373555 -0.0000000000 -0.0000000000
0.94593 16.6670989879 -0.0000000000 -0.0000000000
0.94623 16.6354885071 -0.0000000000 -0.0000000000
0.94653 16.5465537397 -0.0000000000 -0.0000000000
0.94683 16.3605280927 -0.0000000000 -0.0000000000
0.94713 16.0180256911 -0.0000000000 -0.0000000000
0.94743 15.4632717134 -0.0000000000 -0.0000000000
0.94773 14.7362079982 -0.0000000000 -0.0000000000
0.94803 14.0469046515 -0.0000000000 -0.0000000000
0.94833 13.6009066524 -0.0000000000 -0.0000000000
0.94863 13.4219677377 -0.0000000000 -0.0000000000
0.94893 13.4210715830 -0.0000000000 -0.0000000000
0.94923 13.4987853447 -0.0000000000 -0.0000000000
0.94953 13.5895374936 -0.0000000000 -0.0000000000
0.94983 13.6671785573 -0.0000000000 -0.0000000000
0.95013 13.7176278257 -0.0000000000 -0.0000000000
0.95043 13.7050553995 -0.0000000000 -0.0000000000
0.95073 13.5791259071 -0.0000000000 -0.0000000000
0.95103 13.2957340930 0.0000000000 -0.0000000000
0.95133 12.8274261709 0.0000000000 0.0000000000
0.95163 12.1731201607 0.0000000000 0.0000000000
0.95193 11.3778707198 0.0000000001 0.0000000000
0.95223 10.5463221632 0.0000000001 0.0000000000
0.95253 9.8050448731 0.0000000002 0.0000000001
0.95283 9.2152276835 0.0000000002 0.0000000001
0.95313 8.7920548342 0.0000000003 0.0000000002
0.95343 8.5835155987 0.0000000004 0.0000000003
0.95373 8.6410925773 0.0000000005 0.0000000005
0.95403 8.9565439236 0.0000000008 0.0000000009
0.95433 9.5235506769 0.0000000013 0.0000000013
0.95463 10.3213136623 0.0000000019 0.0000000019
0.95493 11.2610403705 0.0000000026 0.0000000026
0.95523 12.1639804821 0.0000000035 0.0000000033
0.95553 12.8067455685 0.0000000046 0.0000000039
0.95583 13.0053616969 0.0000000056 0.0000000043
0.95613 12.6615312929 0.0000000061 0.0000000042
0.95643 11.8100133001 0.0000000055 0.0000000035
0.95673 10.7333659350 0.0000000044 0.0000000025
0.95703 9.8438476735 0.0000000034 0.0000000019
0.95733 9.2942267645 0.0000000026 0.0000000015
0.95763 8.9921546467 0.0000000016 0.0000000007
0.95793 8.8090563536 -0.0000000003 -0.0000000008
0.95823 8.6470316476 -0.0000000035 -0.0000000037
0.95853 8.4407478250 -0.0000000086 -0.0000000081
0.95883 8.1565023566 -0.0000000157 -0.0000000143
0.95913 7.7899330579 -0.0000000235 -0.0000000210
0.95943 7.3680162361 -0.0000000282 -0.0000000247
0.95973 6.9517316466 -0.0000000263 -0.0000000227
0.96003 6.6178311983 -0.0000000198 -0.0000000168
0.96033 6.4226910010 -0.0000000134 -0.0000000110


==> Figures/r-drag-prescribedU=0.0003-e100.dat <==
0.30003 0.0463068002 0.0000000000 0.0000000000
0.30303 10.7986047175 0.0000000400 0.0000000777
0.30603 6.7701431472 0.0000000746 0.0000001208
0.30903 4.9075854326 0.0000000633 0.0000001002
0.31203 4.2626419560 0.0000000518 0.0000000828
0.31503 3.8793225461 0.0000000426 0.0000000683
0.31803 3.5627664769 0.0000000353 0.0000000563
0.32103 3.2695954240 0.0000000295 0.0000000465
0.32403 2.9892891162 0.0000000250 0.0000000384
0.32703 2.7189453590 0.0000000213 0.0000000317
0.33003 2.4575395302 0.0000000185 0.0000000263
0.33303 2.2045473763 0.0000000162 0.0000000218
0.33603 1.9595967643 0.0000000144 0.0000000182
0.33903 1.7223731305 0.0000000129 0.0000000152
0.34203 1.4925905741 0.0000000117 0.0000000128
0.34503 1.2699811925 0.0000000108 0.0000000108
0.34803 1.0542901486 0.0000000099 0.0000000092
0.35103 0.8452729247 0.0000000093 0.0000000079
0.35403 0.6426936257 0.0000000087 0.0000000068
0.35703 0.4463238840 0.0000000082 0.0000000059
0.36003 0.2559421511 0.0000000077 0.0000000052
0.36303 0.0713332444 0.0000000073 0.0000000046
0.36603 -0.1077119318 0.0000000070 0.0000000041
0.36903 -0.2813965505 0.0000000067 0.0000000037
0.37203 -0.4499179521 0.0000000064 0.0000000034
0.37503 -0.6134676891 0.0000000061 0.0000000031
0.37803 -0.7722315452 0.0000000058 0.0000000028
0.38103 -0.9263895457 0.0000000056 0.0000000026
0.38403 -1.0761159645 0.0000000053 0.0000000025
0.38703 -1.2215793386 0.0000000051 0.0000000023
0.39003 -1.3629424916 0.0000000049 0.0000000022
0.39303 -1.5003625684 0.0000000047 0.0000000021
0.39603 -1.6339910837 0.0000000045 0.0000000020
0.39903 -1.7639739831 0.0000000043 0.0000000019
0.40203 -1.8904517162 0.0000000042 0.0000000018
0.40503 -2.0135593221 0.0000000040 0.0000000017
0.40803 -2.1334265248 0.0000000038 0.0000000016
0.41103 -2.2501778373 0.0000000037 0.0000000016
0.41403 -2.3639326749 0.0000000035 0.0000000015
0.41703 -2.4748054736 0.0000000034 0.0000000014
0.42003 -2.5829058148 0.0000000032 0.0000000014
0.42303 -2.6883385530 0.0000000031 0.0000000013
0.42603 -2.7912039476 0.0000000030 0.0000000013
0.42903 -2.8915977958 0.0000000029 0.0000000012
0.43203 -2.9896115669 0.0000000027 0.0000000012
0.43503 -3.0853325368 0.0000000026 0.0000000011
0.43803 -3.1788439216 0.0000000025 0.0000000011
0.44103 -3.2702250110 0.0000000024 0.0000000011
0.44403 -3.3595512987 0.0000000023 0.0000000010
0.44703 -3.4468946121 0.0000000022 0.0000000010
0.45003 -3.5323232386 0.0000000021 0.0000000010
0.45303 -3.6159020492 0.0000000020 0.0000000009
0.45603 -3.6976926193 0.0000000020 0.0000000009
0.45903 -3.7777533461 0.0000000019 0.0000000009
0.46203 -3.8561395623 0.0000000018 0.0000000008
0.46503 -3.9329036468 0.0000000017 0.0000000008
0.46803 -4.0080951308 0.0000000017 0.0000000008
0.47103 -4.0817608013 0.0000000016 0.0000000007
0.47403 -4.1539448001 0.0000000015 0.0000000007
0.47703 -4.2246887189 0.0000000015 0.0000000007
0.48003 -4.2940316917 0.0000000014 0.0000000007
0.48303 -4.3620104818 0.0000000013 0.0000000006
0.48603 -4.4286595670 0.0000000013 0.0000000006
0.48903 -4.4940112196 0.0000000012 0.0000000006
0.49203 -4.5580955837 0.0000000012 0.0000000006
0.49503 -4.6209407485 0.0000000011 0.0000000006
0.49803 -4.6825728190 0.0000000011 0.0000000005
0.50103 -4.7430159822 0.0000000010 0.0000000005
0.50403 -4.8022925708 0.0000000010 0.0000000005
0.50703 -4.8604231235 0.0000000010 0.0000000005
0.51003 -4.9174264423 0.0000000009 0.0000000005
0.51303 -4.9733196465 0.0000000009 0.0000000005
0.51603 -5.0281182242 0.0000000009 0.0000000004
0.51903 -5.0818360807 0.0000000008 0.0000000004
0.52203 -5.1344855838 0.0000000008 0.0000000004
0.52503 -5.1860776074 0.0000000008 0.0000000004
0.52803 -5.2366215715 0.0000000007 0.0000000004
0.53103 -5.2861254804 0.0000000007 0.0000000004
0.53403 -5.3345959580 0.0000000007 0.0000000004
0.53703 -5.3820382809 0.0000000006 0.0000000003
0.54003 -5.4284564099 0.0000000006 0.0000000003
0.54303 -5.4738530180 0.0000000006 0.0000000003
0.54603 -5.5182295176 0.0000000006 0.0000000003
0.54903 -5.5615860852 0.0000000005 0.0000000003
0.55203 -5.6039216837 0.0000000005 0.0000000003
0.55503 -5.6452340839 0.0000000005 0.0000000003
0.55803 -5.6855198834 0.0000000005 0.0000000003
0.56103 -5.7247745241 0.0000000005 0.0000000003
0.56403 -5.7629923083 0.0000000004 0.0000000002
0.56703 -5.8001664132 0.0000000004 0.0000000002
0.57003 -5.8362889039 0.0000000004 0.0000000002
0.57303 -5.8713507455 0.0000000004 0.0000000002
0.57603 -5.9053418138 0.0000000004 0.0000000002
0.57903 -5.9382509049 0.0000000004 0.0000000002
0.58203 -5.9700657442 0.0000000003 0.0000000002
0.58503 -6.0007729946 0.0000000003 0.0000000002
0.58803 -6.0303582638 0.0000000003 0.0000000002
0.59103 -6.0588061119 0.0000000003 0.0000000002
0.59403 -6.0861000578 0.0000000003 0.0000000002
0.59703 -6.1122225869 0.0000000003 0.0000000002
0.60003 -6.1371551573 0.0000000003 0.0000000002
0.60303 -6.1608782085 0.0000000003 0.0000000002
0.60603 -6.1833711689 0.0000000003 0.0000000001
0.60903 -6.2046124659 0.0000000002 0.0000000001
0.61203 -6.2245795363 0.0000000002 0.0000000001
0.61503 -6.2432488390 0.0000000002 0.0000000001
0.61803 -6.2605958696 0.0000000002 0.0000000001
0.62103 -6.2765951775 0.0000000002 0.0000000001
0.62403 -6.2912203861 0.0000000002 0.0000000001
0.62703 -6.3044442161 0.0000000002 0.0000000001
0.63003 -6.3162385135 0.0000000002 0.0000000001
0.63303 -6.3265742811 0.0000000002 0.0000000001
0.63603 -6.3354217156 0.0000000002 0.0000000001
0.63903 -6.3427502505 0.0000000002 0.0000000001
0.64203 -6.3485286048 0.0000000002 0.0000000001
0.64503 -6.3527248390 0.0000000002 0.0000000001
0.64803 -6.3553064180 0.0000000001 0.0000000001
0.65103 -6.3562402826 0.0000000001 0.0000000001
0.65403 -6.3554929293 0.0000000001 0.0000000001
0.65703 -6.3530304996 0.0000000001 0.0000000001
0.66003 -6.3488188783 0.0000000001 0.0000000001
0.66303 -6.3428238027 0.0000000001 0.0000000001
0.66603 -6.3350109808 0.0000000001 0.0000000001
0.66903 -6.3253462210 0.0000000001 0.0000000001
0.67203 -6.3137955711 0.0000000001 0.0000000001
0.67503 -6.3003254679 0.0000000001 0.0000000001
0.67803 -6.2849028953 0.0000000001 0.0000000001
0.68103 -6.2674955515 0.0000000001 0.0000000001
0.68403 -6.2480720229 0.0000000001 0.0000000001
0.68703 -6.2266019641 0.0000000001 0.0000000001
0.69003 -6.2030562806 0.0000000001 0.0000000001
0.69303 -6.1774073134 0.0000000001 0.0000000001
0.69603 -6.1496290211 0.0000000001 0.0000000001
0.69903 -6.1196971579 0.0000000001 0.0000000000
0.70203 -6.0875894411 0.0000000001 0.0000000000
0.70503 -6.0532857071 0.0000000001 0.0000000000
0.70803 -6.0167680487 0.0000000001 0.0000000000
0.71103 -5.9780209307 0.0000000001 0.0000000000
0.71403 -5.9370312778 0.0000000001 0.0000000000
0.71703 -5.8937885308 0.0000000001 0.0000000000
0.72003 -5.8482846650 0.0000000000 0.0000000000
0.72303 -5.8005141681 0.0000000000 0.0000000000
0.72603 -5.7504739714 0.0000000000 0.0000000000
0.72903 -5.6981633331 0.0000000000 0.0000000000
0.73203 -5.6435836691 0.0000000000 0.0000000000
0.73503 -5.5867383310 0.0000000000 0.0000000000
0.73803 -5.5276323309 0.0000000000 0.0000000000
0.74103 -5.4662720122 0.0000000000 0.0000000000
0.74403 -5.4026646703 0.0000000000 0.0000000000
0.74703 -5.3368181249 0.0000000000 0.0000000000
0.75003 -5.2687402492 0.0000000000 0.0000000000
0.75303 -5.1984384604 0.0000000000 0.0000000000
0.75603 -5.1259191782 0.0000000000 0.0000000000
0.75903 -5.0511872574 0.0000000000 0.0000000000
0.76203 -4.9742454025 0.0000000000 0.0000000000
0.76503 -4.8950935688 0.0000000000 0.0000000000
0.76803 -4.8137283584 0.0000000000 0.0000000000
0.77103 -4.7301424156 0.0000000000 0.0000000000
0.77403 -4.6443238247 0.0000000000 0.0000000000
0.77703 -4.5562555148 0.0000000000 0.0000000000
0.78003 -4.4659146711 0.0000000000 0.0000000000
0.78303 -4.3732721516 0.0000000000 0.0000000000
0.78603 -4.2782919068 0.0000000000 0.0000000000
0.78903 -4.1809303955 0.0000000000 0.0000000000
0.79203 -4.0811359905 0.0000000000 0.0000000000
0.79503 -3.9788483601 0.0000000000 0.0000000000
0.79803 -3.8739978166 0.0000000000 0.0000000000
0.80103 -3.7665046108 0.0000000000 0.0000000000
0.80403 -3.6562781552 0.0000000000 0.0000000000
0.80703 -3.5432161520 0.0000000000 0.0000000000
0.81003 -3.4272035945 0.0000000000 0.0000000000
0.81303 -3.3081116055 0.0000000000 0.0000000000
0.81603 -3.1857960801 0.0000000000 0.0000000000
0.81903 -3.0600960635 0.0000000000 0.0000000000
0.82203 -2.9308318116 0.0000000000 0.0000000000
0.82503 -2.7978024341 0.0000000000 0.0000000000
0.82803 -2.6607829905 0.0000000000 0.0000000000
0.83103 -2.5195209287 0.0000000000 0.0000000000
0.83403 -2.3737316062 0.0000000000 0.0000000000
0.83703 -2.2230926124 0.0000000000 0.0000000000
0.84003 -2.0672364622 0.0000000000 0.0000000000
0.84303 -1.9057410563 0.0000000000 0.0000000000
0.84603 -1.7381169648 0.0000000000 0.0000000000
0.84903 -1.5637902137 0.0000000000 0.0000000000
0.85203 -1.3820783800 0.0000000000 0.0000000000
0.85503 -1.1921563874 0.0000000000 0.0000000000
0.85803 -0.9930059346 0.0000000000 0.0000000000
0.86103 -0.7833380485 0.0000000000 0.0000000000
0.86403 -0.5614688120 0.0000000000 0.0000000000
0.86703 -0.3251086998 0.0000000000 0.0000000000
0.87003 -0.0709799676 0.0000000000 0.0000000000
0.87303 0.2059423698 0.0000000000 0.0000000000
0.87603 0.5141242011 0.0000000000 0.0000000000
0.87903 0.8699308043 0.0000000000 0.0000000000
0.88203 1.3127292133 0.0000000000 0.0000000000
0.88503 1.9845957576 0.0000000000 0.0000000000
0.88803 4.2680698190 0.0000000000 0.0000000000
0.89103 8.8973371960 0.0000000000 0.0000000000
0.89403 10.3845324467 0.0000000000 0.0000000000
0.89703 11.2921829199 0.0000000000 0.0000000000
0.90003 11.9463295918 0.0000000000 0.0000000000
0.90303 12.4577720987 0.0000000000 0.0000000000
0.90603 12.8780780076 0.0000000000 0.0000000000
0.90903 13.2357712645 0.0000000000 0.0000000000
0.91203 13.5485763610 0.0000000000 0.0000000000
0.91503 13.8285828872 0.0000000000 0.0000000000
0.91803 14.0847850374 0.0000000000 0.0000000000
0.92103 14.3244818557 0.0000000000 0.0000000000
0.92403 14.5541317852 0.0000000000 0.0000000000
0.92703 14.7799682035 0.0000000000 0.0000000000
0.93003 15.0086105797 0.0000000000 0.0000000000
0.93303 15.2479325073 0.0000000000 0.0000000000
0.93603 15.5086229115 0.0000000000 0.0000000000
0.93903 15.8073374741 -0.0000000000 0.0000000000
0.94203 16.1724374413 -0.0000000000 0.0000000000
0.94503 16.6103024704 -0.0000000000 -0.0000000000
0.94803 14.0469046515 -0.0000000000 -0.0000000000
0.95103 13.2957340930 0.0000000000 -0.0000000000
0.95403 8.9565439236 0.0000000008 0.0000000009
0.95703 9.8438476735 0.0000000034 0.0000000019
0.96003 6.6178311983 -0.0000000198 -0.0000000168
0.96303 7.1355303542 0.0000000154 0.0000000217
0.96603 7.7515287520 0.0000000502 0.0000000412
0.96903 8.9450998274 0.0000002331 0.0000002755
0.97203 9.3322831775 -0.0000003674 -0.0000008558
0.97503 10.1457959124 -0.0000240077 -0.0000288395
0.97803 13.9006392227 -0.0002773410 -0.0002626660
0.98103 9.9159050731 -0.0044672864 -0.0036376782
0.98403 10.8195956262 -0.0004244337 0.0002065724
0.98703 12.0468696008 -0.0360812778 -0.0274581480
0.99003 16.2119759918 -1.1033577298 -1.0476558990
0.99303 29.4745105883 2.7952714079 3.5007358236
0.99603 50.7293496549 0.8046531486 3.3767889377
0.99903 196.1356424804 -1.6003442525 2.8458353027


==> Figures/r-drag-prescribedU=0.001-e10.dat <==
0.3001 0.1543785683 0.0000000000 0.0000000000
0.3011 0.3784380543 -0.0000000003 0.0000000004
0.3021 0.7258385273 -0.0000000004 0.0000000004
0.3031 1.2713037073 -0.0000000003 0.0000000008
0.3041 2.1333548779 0.0000000005 0.0000000018
0.3051 3.5023301400 0.0000000018 0.0000000033
0.3061 5.6818814293 0.0000000041 0.0000000060
0.3071 9.1433685519 0.0000000088 0.0000000107
0.3081 14.5545748279 0.0000000174 0.0000000186
0.3091 22.5708164742 0.0000000317 0.0000000309
0.3101 32.6063367398 0.0000000504 0.0000000462
0.3111 39.8951595658 0.0000000592 0.0000000555
0.3121 40.6783573414 0.0000000557 0.0000000541
0.3131 38.6956461866 0.0000000648 0.0000000500
0.3141 35.7918843870 0.0000000807 0.0000000432
0.3151 32.5627400685 0.0000000869 0.0000000331
0.3161 29.3392172763 0.0000000819 0.0000000217
0.3171 26.3371365884 0.0000000730 0.0000000111
0.3181 23.7351443877 0.0000000644 0.0000000020
0.3191 21.6134381987 0.0000000567 -0.0000000059
0.3201 19.9031859503 0.0000000498 -0.0000000126
0.3211 18.5352658873 0.0000000458 -0.0000000172
0.3221 17.4411535609 0.0000000473 -0.0000000188
0.3231 16.5137157887 0.0000000509 -0.0000000188
0.3241 15.7126898778 0.0000000543 -0.0000000184
0.3251 15.0215141158 0.0000000570 -0.0000000180
0.3261 14.4230591978 0.0000000591 -0.0000000176
0.3271 13.9027182683 0.0000000608 -0.0000000173
0.3281 13.4485271546 0.0000000620 -0.0000000169
0.3291 13.0505951135 0.0000000630 -0.0000000166
0.3301 12.7006607697 0.0000000637 -0.0000000163
0.3311 12.3917776974 0.0000000643 -0.0000000161
0.3321 12.1180802808 0.0000000646 -0.0000000158
0.3331 11.8746009836 0.0000000649 -0.0000000155
0.3341 11.6571234422 0.0000000650 -0.0000000152
0.3351 11.4620622611 0.0000000651 -0.0000000150
0.3361 11.2863636001 0.0000000650 -0.0000000147
0.3371 11.1274224086 0.0000000650 -0.0000000144
0.3381 10.9830132163 0.0000000649 -0.0000000142
0.3391 10.8512320837 0.0000000647 -0.0000000139
0.3401 10.7304478039 0.0000000645 -0.0000000136
0.3411 10.6192608083 0.0000000643 -0.0000000134
0.3421 10.5164685083 0.0000000641 -0.0000000131
0.3431 10.4210360280 0.0000000638 -0.0000000128
0.3441 10.3320714587 0.0000000636 -0.0000000126
0.3451 10.2488049119 0.0000000633 -0.0000000123
0.3461 10.1705707700 0.0000000630 -0.0000000120
0.3471 10.0967926275 0.0000000627 -0.0000000117
0.3481 10.0269705031 0.0000000624 -0.0000000115
0.3491 9.9606699662 0.0000000622 -0.0000000112
0.3501 9.8975128833 0.0000000619 -0.0000000109
0.3511 9.8371695317 0.0000000616 -0.0000000106
0.3521 9.7793518735 0.0000000613 -0.0000000104
0.3531 9.7238078107 0.0000000609 -0.0000000101
0.3541 9.6703162739 0.0000000606 -0.0000000098
0.3551 9.6186830187 0.0000000603 -0.0000000096
0.3561 9.5687370233 0.0000000600 -0.0000000093
0.3571 9.5203273983 0.0000000597 -0.0000000090
0.3581 9.4733207324 0.0000000594 -0.0000000088
0.3591 9.4275988102 0.0000000591 -0.0000000085
0.3601 9.3830566475 0.0000000588 -0.0000000083
0.3611 9.3396007978 0.0000000585 -0.0000000080
0.3621 9.2971478916 0.0000000583 -0.0000000078
0.3631 9.2556233735 0.0000000580 -0.0000000075
0.3641 9.2149604107 0.0000000577 -0.0000000073
0.3651 9.1750989474 0.0000000574 -0.0000000070
0.3661 9.1359848855 0.0000000571 -0.0000000068
0.3671 9.0975693723 0.0000000568 -0.0000000065
0.3681 9.0598081825 0.0000000565 -0.0000000063
0.3691 9.0226611798 0.0000000563 -0.0000000061
0.3701 8.9860918479 0.0000000560 -0.0000000058
0.3711 8.9500668814 0.0000000557 -0.0000000056
0.3721 8.9145558282 0.0000000554 -0.0000000054
0.3731 8.8795307768 0.0000000552 -0.0000000052
0.3741 8.8449660827 0.0000000549 -0.0000000049
0.3751 8.8108381273 0.0000000547 -0.0000000047
0.3761 8.7771251079 0.0000000544 -0.0000000045
0.3771 8.7438068512 0.0000000541 -0.0000000043
0.3781 8.7108646499 0.0000000539 -0.0000000041
0.3791 8.6782811186 0.0000000536 -0.0000000039
0.3801 8.6460400659 0.0000000534 -0.0000000037
0.3811 8.6141263818 0.0000000531 -0.0000000035
0.3821 8.5825259374 0.0000000529 -0.0000000033
0.3831 8.5512254962 0.0000000526 -0.0000000031
0.3841 8.5202126349 0.0000000524 -0.0000000029
0.3851 8.4894756729 0.0000000522 -0.0000000027
0.3861 8.4590036097 0.0000000519 -0.0000000025
0.3871 8.4287860684 0.0000000517 -0.0000000024
0.3881 8.3988132456 0.0000000515 -0.0000000022
0.3891 8.3690758658 0.0000000512 -0.0000000020
0.3901 8.3395651412 0.0000000510 -0.0000000018
0.3911 8.3102727350 0.0000000508 -0.0000000017
0.3921 8.2811907281 0.0000000506 -0.0000000015
0.3931 8.2523115894 0.0000000503 -0.0000000013
0.3941 8.2236281489 0.0000000501 -0.0000000012
0.3951 8.1951335728 0.0000000499 -0.0000000010
0.3961 8.1668213413 0.0000000497 -0.0000000008
0.3971 8.1386852284 0.0000000495 -0.0000000007
0.3981 8.1107192828 0.0000000493 -0.0000000005
0.3991 8.0829178115 0.0000000491 -0.0000000004
0.4001 8.0552753639 0.0000000488 -0.0000000002
0.4011 8.0277867171 0.0000000486 -0.0000000001
0.4021 8.0004468636 0.0000000484 0.0000000001
0.4031 7.9732509982 0.0000000482 0.0000000002
0.4041 7.9461945076 0.0000000480 0.0000000004
0.4051 7.9192729592 0.0000000478 0.0000000005
0.4061 7.8924820923 0.0000000476 0.0000000007
0.4071 7.8658178086 0.0000000474 0.0000000008
0.4081 7.8392761639 0.0000000472 0.0000000009
0.4091 7.8128533607 0.0000000471 0.0000000011
0.4101 7.7865457408 0.0000000469 0.0000000012
0.4111 7.7603497786 0.0000000467 0.0000000013
0.4121 7.7342620745 0.0000000465 0.0000000015
0.4131 7.7082793495 0.0000000463 0.0000000016
0.4141 7.6823984392 0.0000000461 0.0000000017
0.4151 7.6566162890 0.0000000459 0.0000000018
0.4161 7.6309299487 0.0000000458 0.0000000020
0.4171 7.6053365685 0.0000000456 0.0000000021
0.4181 7.5798333940 0.0000000454 0.0000000022
0.4191 7.5544177625 0.0000000452 0.0000000023
0.4201 7.5290870993 0.0000000450 0.0000000024
0.4211 7.5038389133 0.0000000449 0.0000000025
0.4221 7.4786707945 0.0000000447 0.0000000026
0.4231 7.4535804098 0.0000000445 0.0000000028
0.4241 7.4285655004 0.0000000443 0.0000000029
0.4251 7.4036238790 0.0000000442 0.0000000030
0.4261 7.3787534265 0.0000000440 0.0000000031
0.4271 7.3539520894 0.0000000438 0.0000000032
0.4281 7.3292178778 0.0000000437 0.0000000033
0.4291 7.3045488623 0.0000000435 0.0000000034
0.4301 7.2799431722 0.0000000433 0.0000000035
0.4311 7.2553989930 0.0000000432 0.0000000036
0.4321 7.2309145645 0.0000000430 0.0000000037
0.4331 7.2064881786 0.0000000429 0.0000000038
0.4341 7.1821181777 0.0000000427 0.0000000039
0.4351 7.1578029525 0.0000000425 0.0000000040
0.4361 7.1335409407 0.0000000424 0.0000000041
0.4371 7.1093306251 0.0000000422 0.0000000042
0.4381 7.0851705318 0.0000000421 0.0000000042
0.4391 7.0610592292 0.0000000419 0.0000000043
0.4401 7.0369953262 0.0000000418 0.0000000044
0.4411 7.0129774706 0.0000000416 0.0000000045
0.4421 6.9890043485 0.0000000414 0.0000000046
0.4431 6.9650746822 0.0000000413 0.0000000047
0.4441 6.9411872296 0.0000000411 0.0000000048
0.4451 6.9173407826 0.0000000410 0.0000000048
0.4461 6.8935341662 0.0000000408 0.0000000049
0.4471 6.8697662376 0.0000000407 0.0000000050
0.4481 6.8460358845 0.0000000405 0.0000000051
0.4491 6.8223420250 0.0000000404 0.0000000052
0.4501 6.7986836060 0.0000000403 0.0000000052
0.4511 6.7750596024 0.0000000401 0.0000000053
0.4521 6.7514690165 0.0000000400 0.0000000054
0.4531 6.7279108767 0.0000000398 0.0000000055
0.4541 6.7043842372 0.0000000397 0.0000000055
0.4551 6.6808881769 0.0000000395 0.0000000056
0.4561 6.6574217986 0.0000000394 0.0000000057
0.4571 6.6339842286 0.0000000393 0.0000000057
0.4581 6.6105746154 0.0000000391 0.0000000058
0.4591 6.5871921299 0.0000000390 0.0000000059
0.4601 6.5638359639 0.0000000388 0.0000000060
0.4611 6.5405053300 0.0000000387 0.0000000060
0.4621 6.5171994610 0.0000000386 0.0000000061
0.4631 6.4939176089 0.0000000384 0.0000000062
0.4641 6.4706590447 0.0000000383 0.0000000062
0.4651 6.4474230580 0.0000000382 0.0000000063
0.4661 6.4242089559 0.0000000380 0.0000000063
0.4671 6.4010160632 0.0000000379 0.0000000064
0.4681 6.3778437213 0.0000000378 0.0000000065
0.4691 6.3546912882 0.0000000376 0.0000000065
0.4701 6.3315581379 0.0000000375 0.0000000066
0.4711 6.3084436598 0.0000000374 0.0000000066
0.4721 6.2853472585 0.0000000372 0.0000000067
0.4731 6.2622683532 0.0000000371 0.0000000068
0.4741 6.2392063775 0.0000000370 0.0000000068
0.4751 6.2161607791 0.0000000368 0.0000000069
0.4761 6.1931310190 0.0000000367 0.0000000069
0.4771 6.1701165716 0.0000000366 0.0000000070
0.4781 6.1471169240 0.0000000365 0.0000000070
0.4791 6.1241315762 0.0000000363 0.0000000071
0.4801 6.1011600401 0.0000000362 0.0000000071
0.4811 6.0782018396 0.0000000361 0.0000000072
0.4821 6.0552565103 0.0000000360 0.0000000072
0.4831 6.0323235992 0.0000000358 0.0000000073
0.4841 6.0094026642 0.0000000357 0.0000000073
0.4851 5.9864932740 0.0000000356 0.0000000074
0.4861 5.9635950080 0.0000000355 0.0000000074
0.4871 5.9407074556 0.0000000353 0.0000000075
0.4881 5.9178302164 0.0000000352 0.0000000075
0.4891 5.8949628998 0.0000000351 0.0000000076
0.4901 5.8721051247 0.0000000350 0.0000000076
0.4911 5.8492565193 0.0000000349 0.0000000077
0.4921 5.8264167208 0.0000000347 0.0000000077
0.4931 5.8035853757 0.0000000346 0.0000000078
0.4941 5.7807621387 0.0000000345 0.0000000078
0.4951 5.7579466733 0.0000000344 0.0000000078
0.4961 5.7351386513 0.0000000343 0.0000000079
0.4971 5.7123377525 0.0000000341 0.0000000079
0.4981 5.6895436646 0.0000000340 0.0000000080
0.4991 5.6667560834 0.0000000339 0.0000000080
0.5001 5.6439747118 0.0000000338 0.0000000080
0.5011 5.6211992605 0.0000000337 0.0000000081
0.5021 5.5984294473 0.0000000336 0.0000000081
0.5031 5.5756649973 0.0000000335 0.0000000082
0.5041 5.5529056422 0.0000000333 0.0000000082
0.5051 5.5301511210 0.0000000332 0.0000000082
0.5061 5.5074011790 0.0000000331 0.0000000083
0.5071 5.4846555681 0.0000000330 0.0000000083
0.5081 5.4619140469 0.0000000329 0.0000000083
0.5091 5.4391763798 0.0000000328 0.0000000084
0.5101 5.4164423378 0.0000000327 0.0000000084
0.5111 5.3937116976 0.0000000326 0.0000000085
0.5121 5.3709842420 0.0000000324 0.0000000085
0.5131 5.3482597596 0.0000000323 0.0000000085
0.5141 5.3255380446 0.0000000322 0.0000000086
0.5151 5.3028188968 0.0000000321 0.0000000086
0.5161 5.2801021216 0.0000000320 0.0000000086
0.5171 5.2573875295 0.0000000319 0.0000000086
0.5181 5.2346749365 0.0000000318 0.0000000087
0.5191 5.2119641638 0.0000000317 0.0000000087
0.5201 5.1892550377 0.0000000316 0.0000000087
0.5211 5.1665473892 0.0000000315 0.0000000088
0.5221 5.1438410545 0.0000000314 0.0000000088
0.5231 5.1211358747 0.0000000313 0.0000000088
0.5241 5.0984316953 0.0000000311 0.0000000089
0.5251 5.0757283668 0.0000000310 0.0000000089
0.5261 5.0530257441 0.0000000309 0.0000000089
0.5271 5.0303236867 0.0000000308 0.0000000089
0.5281 5.0076220586 0.0000000307 0.0000000090
0.5291 4.9849207279 0.0000000306 0.0000000090
0.5301 4.9622195675 0.0000000305 0.0000000090
0.5311 4.9395184540 0.0000000304 0.0000000090
0.5321 4.9168172686 0.0000000303 0.0000000091
0.5331 4.8941158964 0.0000000302 0.0000000091
0.5341 4.8714142266 0.0000000301 0.0000000091
0.5351 4.8487121524 0.0000000300 0.0000000091
0.5361 4.8260095711 0.0000000299 0.0000000092
0.5371 4.8033063837 0.0000000298 0.0000000092
0.5381 4.7806024951 0.0000000297 0.0000000092
0.5391 4.7578978141 0.0000000296 0.0000000092
0.5401 4.7351922531 0.0000000295 0.0000000093
0.5411 4.7124857282 0.0000000294 0.0000000093
0.5421 4.6897781594 0.0000000293 0.0000000093
0.5431 4.6670694700 0.0000000292 0.0000000093
0.5441 4.6443595872 0.0000000291 0.0000000093
0.5451 4.6216484414 0.0000000290 0.0000000094
0.5461 4.5989359668 0.0000000289 0.0000000094
0.5471 4.5762221009 0.0000000288 0.0000000094
0.5481 4.5535067846 0.0000000287 0.0000000094
0.5491 4.5307899623 0.0000000286 0.0000000094
0.5501 4.5080715817 0.0000000285 0.0000000094
0.5511 4.4853515940 0.0000000284 0.0000000095
0.5521 4.4626299534 0.0000000283 0.0000000095
0.5531 4.4399066178 0.0000000282 0.0000000095
0.5541 4.4171815478 0.0000000281 0.0000000095
0.5551 4.3944547078 0.0000000280 0.0000000095
0.5561 4.3717260651 0.0000000279 0.0000000096
0.5571 4.3489955901 0.0000000278 0.0000000096
0.5581 4.3262632566 0.0000000277 0.0000000096
0.5591 4.3035290414 0.0000000277 0.0000000096
0.5601 4.2807929245 0.0000000276 0.0000000096
0.5611 4.2580548890 0.0000000275 0.0000000096
0.5621 4.2353149210 0.0000000274 0.0000000096
0.5631 4.2125730098 0.0000000273 0.0000000097
0.5641 4.1898291477 0.0000000272 0.0000000097
0.5651 4.1670833301 0.0000000271 0.0000000097
0.5661 4.1443355554 0.0000000270 0.0000000097
0.5671 4.1215858251 0.0000000269 0.0000000097
0.5681 4.0988341435 0.0000000268 0.0000000097
0.5691 4.0760805183 0.0000000267 0.0000000097
0.5701 4.0533249598 0.0000000266 0.0000000097
0.5711 4.0305674816 0.0000000266 0.0000000098
0.5721 4.0078081001 0.0000000265 0.0000000098
0.5731 3.9850468348 0.0000000264 0.0000000098
0.5741 3.9622837083 0.0000000263 0.0000000098
0.5751 3.9395187459 0.0000000262 0.0000000098
0.5761 3.9167519761 0.0000000261 0.0000000098
0.5771 3.8939834304 0.0000000260 0.0000000098
0.5781 3.8712131431 0.0000000259 0.0000000098
0.5791 3.8484411518 0.0000000258 0.0000000098
0.5801 3.8256674967 0.0000000258 0.0000000099
0.5811 3.8028922213 0.0000000257 0.0000000099
0.5821 3.7801153720 0.0000000256 0.0000000099
0.5831 3.7573369983 0.0000000255 0.0000000099
0.5841 3.7345571525 0.0000000254 0.0000000099
0.5851 3.7117758901 0.0000000253 0.0000000099
0.5861 3.6889932697 0.0000000252 0.0000000099
0.5871 3.6662093527 0.0000000251 0.0000000099
0.5881 3.6434242038 0.0000000251 0.0000000099
0.5891 3.6206378906 0.0000000250 0.0000000099
0.5901 3.5978504838 0.0000000249 0.0000000099
0.5911 3.5750620572 0.0000000248 0.0000000099
0.5921 3.5522726879 0.0000000247 0.0000000099
0.5931 3.5294824557 0.0000000246 0.0000000100
0.5941 3.5066914440 0.0000000246 0.0000000100
0.5951 3.4838997390 0.0000000245 0.0000000100
0.5961 3.4611074302 0.0000000244 0.0000000100
0.5971 3.4383146103 0.0000000243 0.0000000100
0.5981 3.4155213753 0.0000000242 0.0000000100
0.5991 3.3927278242 0.0000000241 0.0000000100
0.6001 3.3699340594 0.0000000241 0.0000000100
0.6011 3.3471401865 0.0000000240 0.0000000100
0.6021 3.3243463146 0.0000000239 0.0000000100
0.6031 3.3015525558 0.0000000238 0.0000000100
0.6041 3.2787590258 0.0000000237 0.0000000100
0.6051 3.2559658435 0.0000000237 0.0000000100
0.6061 3.2331731313 0.0000000236 0.0000000100
0.6071 3.2103810150 0.0000000235 0.0000000100
0.6081 3.1875896238 0.0000000234 0.0000000100
0.6091 3.1647990904 0.0000000233 0.0000000100
0.6101 3.1420095512 0.0000000233 0.0000000100
0.6111 3.1192211458 0.0000000232 0.0000000100
0.6121 3.0964340176 0.0000000231 0.0000000100
0.6131 3.0736483136 0.0000000230 0.0000000100
0.6141 3.0508641843 0.0000000229 0.0000000100
0.6151 3.0280817841 0.0000000229 0.0000000100
0.6161 3.0053012709 0.0000000228 0.0000000100
0.6171 2.9825228064 0.0000000227 0.0000000100
0.6181 2.9597465562 0.0000000226 0.0000000100
0.6191 2.9369726895 0.0000000226 0.0000000100
0.6201 2.9142013797 0.0000000225 0.0000000100
0.6211 2.8914328038 0.0000000224 0.0000000100
0.6221 2.8686671428 0.0000000223 0.0000000100
0.6231 2.8459045818 0.0000000223 0.0000000100
0.6241 2.8231453099 0.0000000222 0.0000000100
0.6251 2.8003895201 0.0000000221 0.0000000100
0.6261 2.7776374099 0.0000000220 0.0000000100
0.6271 2.7548891805 0.0000000220 0.0000000100
0.6281 2.7321450377 0.0000000219 0.0000000100
0.6291 2.7094051914 0.0000000218 0.0000000100
0.6301 2.6866698557 0.0000000217 0.0000000100
0.6311 2.6639392493 0.0000000217 0.0000000100
0.6321 2.6412135951 0.0000000216 0.0000000100
0.6331 2.6184931207 0.0000000215 0.0000000100
0.6341 2.5957780579 0.0000000214 0.0000000100
0.6351 2.5730686434 0.0000000214 0.0000000100
0.6361 2.5503651184 0.0000000213 0.0000000100
0.6371 2.5276677287 0.0000000212 0.0000000100
0.6381 2.5049767249 0.0000000212 0.0000000100
0.6391 2.4822923626 0.0000000211 0.0000000100
0.6401 2.4596149019 0.0000000210 0.0000000100
0.6411 2.4369446081 0.0000000209 0.0000000100
0.6421 2.4142817514 0.0000000209 0.0000000100
0.6431 2.3916266071 0.0000000208 0.0000000100
0.6441 2.3689794557 0.0000000207 0.0000000100
0.6451 2.3463405826 0.0000000207 0.0000000100
0.6461 2.3237102787 0.0000000206 0.0000000100
0.6471 2.3010888401 0.0000000205 0.0000000100
0.6481 2.2784765685 0.0000000205 0.0000000100
0.6491 2.2558737709 0.0000000204 0.0000000100
0.6501 2.2332807597 0.0000000203 0.0000000100
0.6511 2.2106978532 0.0000000203 0.0000000100
0.6521 2.1881253753 0.0000000202 0.0000000100
0.6531 2.1655636554 0.0000000201 0.0000000100
0.6541 2.1430130293 0.0000000200 0.0000000100
0.6551 2.1204738382 0.0000000200 0.0000000100
0.6561 2.0979464295 0.0000000199 0.0000000100
0.6571 2.0754311568 0.0000000198 0.0000000100
0.6581 2.0529283796 0.0000000198 0.0000000100
0.6591 2.0304384641 0.0000000197 0.0000000100
0.6601 2.0079617824 0.0000000196 0.0000000100
0.6611 1.9854987132 0.0000000196 0.0000000099
0.6621 1.9630496417 0.0000000195 0.0000000099
0.6631 1.9406149600 0.0000000195 0.0000000099
0.6641 1.9181950665 0.0000000194 0.0000000099
0.6651 1.8957903666 0.0000000193 0.0000000099
0.6661 1.8734012725 0.0000000193 0.0000000099
0.6671 1.8510282037 0.0000000192 0.0000000099
0.6681 1.8286715866 0.0000000191 0.0000000099
0.6691 1.8063318546 0.0000000191 0.0000000099
0.6701 1.7840094488 0.0000000190 0.0000000099
0.6711 1.7617048175 0.0000000189 0.0000000099
0.6721 1.7394184166 0.0000000189 0.0000000099
0.6731 1.7171507096 0.0000000188 0.0000000099
0.6741 1.6949021677 0.0000000187 0.0000000099
0.6751 1.6726732701 0.0000000187 0.0000000099
0.6761 1.6504645039 0.0000000186 0.0000000099
0.6771 1.6282763643 0.0000000186 0.0000000099
0.6781 1.6061093547 0.0000000185 0.0000000099
0.6791 1.5839639868 0.0000000184 0.0000000098
0.6801 1.5618407809 0.0000000184 0.0000000098
0.6811 1.5397402658 0.0000000183 0.0000000098
0.6821 1.5176629790 0.0000000183 0.0000000098
0.6831 1.4956094669 0.0000000182 0.0000000098
0.6841 1.4735802849 0.0000000181 0.0000000098
0.6851 1.4515759973 0.0000000181 0.0000000098
0.6861 1.4295971780 0.0000000180 0.0000000098
0.6871 1.4076444100 0.0000000180 0.0000000098
0.6881 1.3857182861 0.0000000179 0.0000000098
0.6891 1.3638194086 0.0000000178 0.0000000098
0.6901 1.3419483896 0.0000000178 0.0000000098
0.6911 1.3201058513 0.0000000177 0.0000000098
0.6921 1.2982924260 0.0000000177 0.0000000098
0.6931 1.2765087562 0.0000000176 0.0000000097
0.6941 1.2547554951 0.0000000175 0.0000000097
0.6951 1.2330333061 0.0000000175 0.0000000097
0.6961 1.2113428638 0.0000000174 0.0000000097
0.6971 1.1896848534 0.0000000174 0.0000000097
0.6981 1.1680599714 0.0000000173 0.0000000097
0.6991 1.1464689256 0.0000000173 0.0000000097
0.7001 1.1249124351 0.0000000172 0.0000000097
0.7011 1.1033912306 0.0000000171 0.0000000097
0.7021 1.0819060550 0.0000000171 0.0000000097
0.7031 1.0604576627 0.0000000170 0.0000000097
0.7041 1.0390468207 0.0000000170 0.0000000097
0.7051 1.0176743080 0.0000000169 0.0000000097
0.7061 0.9963409166 0.0000000169 0.0000000096
0.7071 0.9750474509 0.0000000168 0.0000000096
0.7081 0.9537947284 0.0000000168 0.0000000096
0.7091 0.9325835799 0.0000000167 0.0000000096
0.7101 0.9114148495 0.0000000166 0.0000000096
0.7111 0.8902893948 0.0000000166 0.0000000096
0.7121 0.8692080874 0.0000000165 0.0000000096
0.7131 0.8481718128 0.0000000165 0.0000000096
0.7141 0.8271814708 0.0000000164 0.0000000096
0.7151 0.8062379758 0.0000000164 0.0000000096
0.7161 0.7853422567 0.0000000163 0.0000000096
0.7171 0.7644952575 0.0000000163 0.0000000095
0.7181 0.7436979374 0.0000000162 0.0000000095
0.7191 0.7229512710 0.0000000162 0.0000000095
0.7201 0.7022562487 0.0000000161 0.0000000095
0.7211 0.6816138765 0.0000000161 0.0000000095
0.7221 0.6610251771 0.0000000160 0.0000000095
0.7231 0.6404911894 0.0000000160 0.0000000095
0.7241 0.6200129689 0.0000000159 0.0000000095
0.7251 0.5995915882 0.0000000158 0.0000000095
0.7261 0.5792281374 0.0000000158 0.0000000095
0.7271 0.5589237239 0.0000000157 0.0000000095
0.7281 0.5386794731 0.0000000157 0.0000000094
0.7291 0.5184965282 0.0000000156 0.0000000094
0.7301 0.4983760514 0.0000000156 0.0000000094
0.7311 0.4783192231 0.0000000155 0.0000000094
0.7321 0.4583272430 0.0000000155 0.0000000094
0.7331 0.4384013302 0.0000000154 0.0000000094
0.7341 0.4185427233 0.0000000154 0.0000000094
0.7351 0.3987526810 0.0000000153 0.0000000094
0.7361 0.3790324823 0.0000000153 0.0000000094
0.7371 0.3593834268 0.0000000152 0.0000000094
0.7381 0.3398068353 0.0000000152 0.0000000094
0.7391 0.3203040497 0.0000000151 0.0000000093
0.7401 0.3008764338 0.0000000151 0.0000000093
0.7411 0.2815253733 0.0000000151 0.0000000093
0.7421 0.2622522763 0.0000000150 0.0000000093
0.7431 0.2430585740 0.0000000150 0.0000000093
0.7441 0.2239457205 0.0000000149 0.0000000093
0.7451 0.2049151935 0.0000000149 0.0000000093
0.7461 0.1859684948 0.0000000148 0.0000000093
0.7471 0.1671071503 0.0000000148 0.0000000093
0.7481 0.1483327111 0.0000000147 0.0000000093
0.7491 0.1296467530 0.0000000147 0.0000000092
0.7501 0.1110508776 0.0000000146 0.0000000092
0.7511 0.0925467128 0.0000000146 0.0000000092
0.7521 0.0741359125 0.0000000145 0.0000000092
0.7531 0.0558201580 0.0000000145 0.0000000092
0.7541 0.0376011574 0.0000000144 0.0000000092
0.7551 0.0194806473 0.0000000144 0.0000000092
0.7561 0.0014603921 0.0000000144 0.0000000092
0.7571 -0.0164578149 0.0000000143 0.0000000092
0.7581 -0.0342721509 0.0000000143 0.0000000092
0.7591 -0.0519807637 0.0000000142 0.0000000091
0.7601 -0.0695817705 0.0000000142 0.0000000091
0.7611 -0.0870732578 0.0000000141 0.0000000091
0.7621 -0.1044532809 0.0000000141 0.0000000091
0.7631 -0.1217198632 0.0000000140 0.0000000091
0.7641 -0.1388709956 0.0000000140 0.0000000091
0.7651 -0.1559046363 0.0000000140 0.0000000091
0.7661 -0.1728187096 0.0000000139 0.0000000091
0.7671 -0.1896111062 0.0000000139 0.0000000091
0.7681 -0.2062796818 0.0000000138 0.0000000091
0.7691 -0.2228222569 0.0000000138 0.0000000091
0.7701 -0.2392366162 0.0000000137 0.0000000090
0.7711 -0.2555205078 0.0000000137 0.0000000090
0.7721 -0.2716716429 0.0000000137 0.0000000090
0.7731 -0.2876876948 0.0000000136 0.0000000090
0.7741 -0.3035662984 0.0000000136 0.0000000090
0.7751 -0.3193050494 0.0000000135 0.0000000090
0.7761 -0.3349015041 0.0000000135 0.0000000090
0.7771 -0.3503531781 0.0000000134 0.0000000090
0.7781 -0.3656575458 0.0000000134 0.0000000090
0.7791 -0.3808120401 0.0000000134 0.0000000090
0.7801 -0.3958140509 0.0000000133 0.0000000089
0.7811 -0.4106609250 0.0000000133 0.0000000089
0.7821 -0.4253499650 0.0000000132 0.0000000089
0.7831 -0.4398784289 0.0000000132 0.0000000089
0.7841 -0.4542435287 0.0000000132 0.0000000089
0.7851 -0.4684424303 0.0000000131 0.0000000089
0.7861 -0.4824722520 0.0000000131 0.0000000089
0.7871 -0.4963300642 0.0000000130 0.0000000089
0.7881 -0.5100128884 0.0000000130 0.0000000089
0.7891 -0.5235176962 0.0000000130 0.0000000089
0.7901 -0.5368414084 0.0000000129 0.0000000089
0.7911 -0.5499808945 0.0000000129 0.0000000088
0.7921 -0.5629329712 0.0000000128 0.0000000088
0.7931 -0.5756944019 0.0000000128 0.0000000088
0.7941 -0.5882618956 0.0000000128 0.0000000088
0.7951 -0.6006321057 0.0000000127 0.0000000088
0.7961 -0.6128016296 0.0000000127 0.0000000088
0.7971 -0.6247670070 0.0000000127 0.0000000088
0.7981 -0.6365247193 0.0000000126 0.0000000088
0.7991 -0.6480711883 0.0000000126 0.0000000088
0.8001 -0.6594027755 0.0000000125 0.0000000088
0.8011 -0.6705157803 0.0000000125 0.0000000088
0.8021 -0.6814064398 0.0000000125 0.0000000087
0.8031 -0.6920709267 0.0000000124 0.0000000087
0.8041 -0.7025053488 0.0000000124 0.0000000087
0.8051 -0.7127057476 0.0000000124 0.0000000087
0.8061 -0.7226680969 0.0000000123 0.0000000087
0.8071 -0.7323883018 0.0000000123 0.0000000087
0.8081 -0.7418621972 0.0000000123 0.0000000087
0.8091 -0.7510855466 0.0000000122 0.0000000087
0.8101 -0.7600540409 0.0000000122 0.0000000087
0.8111 -0.7687632965 0.0000000121 0.0000000087
0.8121 -0.7772088547 0.0000000121 0.0000000087
0.8131 -0.7853861795 0.0000000121 0.0000000087
0.8141 -0.7932906564 0.0000000120 0.0000000086
0.8151 -0.8009175911 0.0000000120 0.0000000086
0.8161 -0.8082622076 0.0000000120 0.0000000086
0.8171 -0.8153196469 0.0000000119 0.0000000086
0.8181 -0.8220849651 0.0000000119 0.0000000086
0.8191 -0.8285531319 0.0000000119 0.0000000086
0.8201 -0.8347190288 0.0000000118 0.0000000086
0.8211 -0.8405774475 0.0000000118 0.0000000086
0.8221 -0.8461230877 0.0000000118 0.0000000086
0.8231 -0.8513505557 0.0000000117 0.0000000086
0.8241 -0.8562543621 0.0000000117 0.0000000086
0.8251 -0.8608289202 0.0000000117 0.0000000086
0.8261 -0.8650685436 0.0000000116 0.0000000086
0.8271 -0.8689674442 0.0000000116 0.0000000085
0.8281 -0.8725197302 0.0000000116 0.0000000085
0.8291 -0.8757194038 0.0000000115 0.0000000085
0.8301 -0.8785603590 0.0000000115 0.0000000085
0.8311 -0.8810363790 0.0000000115 0.0000000085
0.8321 -0.8831411338 0.0000000115 0.0000000085
0.8331 -0.8848681782 0.0000000114 0.0000000085
0.8341 -0.8862109483 0.0000000114 0.0000000085
0.8351 -0.8871627596 0.0000000114 0.0000000085
0.8361 -0.8877168040 0.0000000113 0.0000000085
0.8371 -0.8878661466 0.0000000113 0.0000000085
0.8381 -0.8876037230 0.0000000113 0.0000000085
0.8391 -0.8869223364 0.0000000112 0.0000000085
0.8401 -0.8858146541 0.0000000112 0.0000000085
0.8411 -0.8842732041 0.0000000112 0.0000000085
0.8421 -0.8822903720 0.0000000111 0.0000000085
0.8431 -0.8798583972 0.0000000111 0.0000000084
0.8441 -0.8769693692 0.0000000111 0.0000000084
0.8451 -0.8736152239 0.0000000111 0.0000000084
0.8461 -0.8697877391 0.0000000110 0.0000000084
0.8471 -0.8654785311 0.0000000110 0.0000000084
0.8481 -0.8606790495 0.0000000110 0.0000000084
0.8491 -0.8553805732 0.0000000109 0.0000000084
0.8501 -0.8495742056 0.0000000109 0.0000000084
0.8511 -0.8432508694 0.0000000109 0.0000000084
0.8521 -0.8364013015 0.0000000109 0.0000000084
0.8531 -0.8290160479 0.0000000108 0.0000000084
0.8541 -0.8210854576 0.0000000108 0.0000000084
0.8551 -0.8125996770 0.0000000108 0.0000000084
0.8561 -0.8035486436 0.0000000108 0.0000000084
0.8571 -0.7939220794 0.0000000107 0.0000000084
0.8581 -0.7837094844 0.0000000107 0.0000000084
0.8591 -0.7729001291 0.0000000107 0.0000000084
0.8601 -0.7614830473 0.0000000106 0.0000000084
0.8611 -0.7494470281 0.0000000106 0.0000000084
0.8621 -0.7367806077 0.0000000106 0.0000000084
0.8631 -0.7234720605 0.0000000106 0.0000000084
0.8641 -0.7095093903 0.0000000105 0.0000000084
0.8651 -0.6948803204 0.0000000105 0.0000000084
0.8661 -0.6795722835 0.0000000105 0.0000000084
0.8671 -0.6635724110 0.0000000105 0.0000000084
0.8681 -0.6468675220 0.0000000104 0.0000000084
0.8691 -0.6294441108 0.0000000104 0.0000000084
0.8701 -0.6112883350 0.0000000104 0.0000000084
0.8711 -0.5923860016 0.0000000104 0.0000000084
0.8721 -0.5727225533 0.0000000103 0.0000000084
0.8731 -0.5522830536 0.0000000103 0.0000000084
0.8741 -0.5310521710 0.0000000103 0.0000000084
0.8751 -0.5090141622 0.0000000103 0.0000000084
0.8761 -0.4861528544 0.0000000102 0.0000000084
0.8771 -0.4624516270 0.0000000102 0.0000000084
0.8781 -0.4378933910 0.0000000102 0.0000000084
0.8791 -0.4124605681 0.0000000102 0.0000000084
0.8801 -0.3861350685 0.0000000101 0.0000000084
0.8811 -0.3588982664 0.0000000101 0.0000000084
0.8821 -0.3307309748 0.0000000101 0.0000000084
0.8831 -0.3016134185 0.0000000101 0.0000000084
0.8841 -0.2715252047 0.0000000101 0.0000000084
0.8851 -0.2404452923 0.0000000100 0.0000000084
0.8861 -0.2083519590 0.0000000100 0.0000000084
0.8871 -0.1752227657 0.0000000100 0.0000000084
0.8881 -0.1410345189 0.0000000100 0.0000000084
0.8891 -0.1057632300 0.0000000099 0.0000000084
0.8901 -0.0693840723 0.0000000099 0.0000000084
0.8911 -0.0318713340 0.0000000099 0.0000000084
0.8921 0.0068016317 0.0000000099 0.0000000084
0.8931 0.0466624603 0.0000000099 0.0000000084
0.8941 0.0877398344 0.0000000098 0.0000000084
0.8951 0.1300635456 0.0000000098 0.0000000084
0.8961 0.1736645625 0.0000000098 0.0000000084
0.8971 0.2185751033 0.0000000098 0.0000000084
0.8981 0.2648287153 0.0000000098 0.0000000085
0.8991 0.3124603598 0.0000000097 0.0000000085
0.9001 0.3615065057 0.0000000097 0.0000000085
0.9011 0.4120052306 0.0000000097 0.0000000085
0.9021 0.4639963306 0.0000000097 0.0000000085
0.9031 0.5175214412 0.0000000097 0.0000000085
0.9041 0.5726241689 0.0000000096 0.0000000085
0.9051 0.6293502352 0.0000000096 0.0000000085
0.9061 0.6877476356 0.0000000096 0.0000000085
0.9071 0.7478668144 0.0000000096 0.0000000085
0.9081 0.8097608575 0.0000000096 0.0000000086
0.9091 0.8734857064 0.0000000095 0.0000000086
0.9101 0.9391003957 0.0000000095 0.0000000086
0.9111 1.0066673184 0.0000000095 0.0000000086
0.9121 1.0762525218 0.0000000095 0.0000000086
0.9131 1.1479260410 0.0000000095 0.0000000086
0.9141 1.2217622627 0.0000000095 0.0000000086
0.9151 1.2978403434 0.0000000094 0.0000000087
0.9161 1.3762446927 0.0000000094 0.0000000087
0.9171 1.4570655106 0.0000000094 0.0000000087
0.9181 1.5403994150 0.0000000094 0.0000000087
0.9191 1.6263501464 0.0000000094 0.0000000087
0.9201 1.7150293915 0.0000000094 0.0000000087
0.9211 1.8065577395 0.0000000093 0.0000000088
0.9221 1.9010658005 0.0000000093 0.0000000088
0.9231 1.9986955182 0.0000000093 0.0000000088
0.9241 2.0996017220 0.0000000093 0.0000000088
0.9251 2.2039539859 0.0000000093 0.0000000089
0.9261 2.3119388612 0.0000000093 0.0000000089
0.9271 2.4237625593 0.0000000093 0.0000000089
0.9281 2.5396542329 0.0000000092 0.0000000089
0.9291 2.6598700489 0.0000000092 0.0000000090
0.9301 2.7846982458 0.0000000092 0.0000000090
0.9311 2.9144654726 0.0000000092 0.0000000090
0.9321 3.0495448890 0.0000000092 0.0000000091
0.9331 3.1903665937 0.0000000092 0.0000000091
0.9341 3.3374312128 0.0000000092 0.0000000091
0.9351 3.4913278747 0.0000000092 0.0000000092
0.9361 3.6527583616 0.0000000092 0.0000000092
0.9371 3.8225700489 0.0000000091 0.0000000093
0.9381 4.0018016106 0.0000000091 0.0000000093
0.9391 4.1917475833 0.0000000091 0.0000000094
0.9401 4.3940513760 0.0000000091 0.0000000094
0.9411 4.6108419216 0.0000000091 0.0000000095
0.9421 4.8449387283 0.0000000091 0.0000000096
0.9431 5.1001659460 0.0000000091 0.0000000096
0.9441 5.3818424898 0.0000000092 0.0000000097
0.9451 5.6975573474 0.0000000092 0.0000000098
0.9461 6.0583969900 0.0000000092 0.0000000100
0.9471 6.4808286806 0.0000000092 0.0000000101
0.9481 6.9892523063 0.0000000093 0.0000000103
0.9491 7.6179214879 0.0000000093 0.0000000106
0.9501 8.4053697106 0.0000000094 0.0000000109
0.9511 9.3582026321 0.0000000096 0.0000000113
0.9521 10.3535144439 0.0000000097 0.0000000117
0.9531 11.1455265739 0.0000000097 0.0000000119
0.9541 11.7462692543 0.0000000097 0.0000000121
0.9551 12.2671621578 0.0000000096 0.0000000121
0.9561 12.7429440992 0.0000000096 0.0000000121
0.9571 13.1885386440 0.0000000095 0.0000000121
0.9581 13.6131768821 0.0000000094 0.0000000120
0.9591 14.0233374851 0.0000000093 0.0000000120
0.9601 14.4239331354 0.0000000092 0.0000000119
0.9611 14.8189230132 0.0000000091 0.0000000118
0.9621 15.2116682404 0.0000000090 0.0000000117
0.9631 15.6051567497 0.0000000089 0.0000000116
0.9641 16.0021568056 0.0000000088 0.0000000115
0.9651 16.4053299222 0.0000000087 0.0000000114
0.9661 16.8173205451 0.0000000086 0.0000000113
0.9671 17.2408331387 0.0000000085 0.0000000112
0.9681 17.6787038049 0.0000000084 0.0000000111
0.9691 18.1339717599 0.0000000083 0.0000000109
0.9701 18.6099551812 0.0000000081 0.0000000108
0.9711 19.1103357696 0.0000000080 0.0000000107
0.9721 19.6392567131 0.0000000079 0.0000000106
0.9731 20.2014395609 0.0000000078 0.0000000104
0.9741 20.8023268900 0.0000000077 0.0000000103
0.9751 21.4482596845 0.0000000076 0.0000000102
0.9761 22.1467013330 0.0000000075 0.0000000101
0.9771 22.9065244518 0.0000000074 0.0000000099
0.9781 23.7383829529 0.0000000073 0.0000000098
0.9791 24.6552008323 0.0000000072 0.0000000097
0.9801 25.6728224742 0.0000000071 0.0000000096
0.9811 26.8108890881 0.0000000070 0.0000000094
0.9821 28.0940357637 0.0000000069 0.0000000093
0.9831 29.5535492358 0.0000000068 0.0000000092
0.9841 31.2296970624 0.0000000067 0.0000000091
0.9851 33.1750498230 0.0000000066 0.0000000089
0.9861 35.4592949924 0.0000000065 0.0000000088
0.9871 38.1763287963 0.0000000064 0.0000000087
0.9881 41.4548903666 0.0000000063 0.0000000086
0.9891 45.4748224140 0.0000000062 0.0000000085
0.9901 50.4925227703 0.0000000061 0.0000000083
0.9911 56.8820774608 0.0000000060 0.0000000082
0.9921 65.2053627489 0.0000000060 0.0000000081
0.9931 76.3449549292 0.0000000059 0.0000000080
0.9941 91.8255054766 0.0000000058 0.0000000079
0.9951 115.2017045650 0.0000000057 0.0000000078
0.9961 162.3541165822 0.0000000056 0.0000000076
0.9971 243.3027309158 -0.0000000065 -0.0000000110
0.9981 32.8878714455 -0.0001052956 0.0000302051


==> Figures/r-drag-prescribedU=0.001.dat <==
0.3001 0.1543785683 0.0000000000 0.0000000000
0.3002 0.1730977510 -0.0000000004 0.0000000003
0.3003 0.1923027004 -0.0000000005 0.0000000003
0.3004 0.2122272197 -0.0000000006 0.0000000003
0.3005 0.2329910509 -0.0000000005 0.0000000003
0.3006 0.2546643572 -0.0000000005 0.0000000004
0.3007 0.2772994888 -0.0000000004 0.0000000004
0.3008 0.3009445789 -0.0000000019 0.0000000004
0.3009 0.3256484016 -0.0000000003 0.0000000003
0.301 0.3514618025 -0.0000000004 0.0000000004
0.3011 0.3784380543 -0.0000000003 0.0000000004
0.3012 0.4066287152 -0.0000000004 0.0000000005
0.3013 0.4361005072 -0.0000000005 0.0000000006
0.3014 0.4669106910 -0.0000000004 0.0000000002
0.3015 0.4991232213 -0.0000000004 0.0000000000
0.3016 0.5328051918 -0.0000000004 0.0000000000
0.3017 0.5680269199 -0.0000000004 0.0000000000
0.3018 0.6048620709 -0.0000000004 0.0000000003
0.3019 0.6433878236 -0.0000000003 0.0000000005
0.302 0.6836850543 -0.0000000000 0.0000000010
0.3021 0.7258385273 -0.0000000004 0.0000000004
0.3022 0.7699288577 0.0000000195 0.0000000083
0.3023 0.8160651990 -0.0000000008 0.0000000001
0.3024 0.8643375845 -0.0000000163 -0.0000000198
0.3025 0.9148481261 -0.0000000005 0.0000000007
0.3026 0.9677041646 -0.0000000007 0.0000000003
0.3027 1.0230182716 -0.0000000007 0.0000000003
0.3028 1.0809084863 -0.0000000006 0.0000000005
0.3029 1.1414985672 -0.0000000005 0.0000000006
0.303 1.2049182816 -0.0000000004 0.0000000007
0.3031 1.2713037073 -0.0000000003 0.0000000008
0.3032 1.3407803347 -0.0000000002 0.0000000009
0.3033 1.4135310393 -0.0000000001 0.0000000010
0.3034 1.4896970592 0.0000000000 0.0000000011
0.3035 1.5694424150 0.0000000001 0.0000000012
0.3036 1.6529396387 0.0000000002 0.0000000013
0.3037 1.7403697474 0.0000000002 0.0000000014
0.3038 1.8319225159 0.0000000003 0.0000000015
0.3039 1.9277968928 0.0000000004 0.0000000016
0.304 2.0282014558 0.0000000004 0.0000000017
0.3041 2.1333548779 0.0000000005 0.0000000018
0.3042 2.2434465786 0.0000000006 0.0000000019
0.3043 2.3587934473 0.0000000007 0.0000000020
0.3044 2.4796111988 0.0000000008 0.0000000022
0.3045 2.6061626745 0.0000000009 0.0000000023
0.3046 2.7387245037 0.0000000010 0.0000000025
0.3047 2.8775866538 0.0000000011 0.0000000026
0.3048 3.0230527823 0.0000000013 0.0000000028
0.3049 3.1754408545 0.0000000014 0.0000000030
0.305 3.3350837973 0.0000000016 0.0000000031
0.3051 3.5023301400 0.0000000018 0.0000000033
0.3052 3.6774431986 0.0000000019 0.0000000035
0.3053 3.8609992285 0.0000000021 0.0000000038
0.3054 4.0533052586 0.0000000024 0.0000000040
0.3055 4.2547761146 0.0000000025 0.0000000042
0.3056 4.4658480567 0.0000000028 0.0000000045
0.3057 4.6869768906 0.0000000030 0.0000000048
0.3058 4.9186381520 0.0000000033 0.0000000051
0.3059 5.1613277731 0.0000000036 0.0000000054
0.306 5.4155627080 0.0000000039 0.0000000057
0.3061 5.6818814293 0.0000000041 0.0000000060
0.3062 5.9605714093 0.0000000045 0.0000000063
0.3063 6.2527381537 0.0000000048 0.0000000067
0.3064 6.5587382300 0.0000000052 0.0000000071
0.3065 6.8791934257 0.0000000056 0.0000000075
0.3066 7.2147539824 0.0000000061 0.0000000080
0.3067 7.5660920959 0.0000000065 0.0000000085
0.3068 7.9339005358 0.0000000070 0.0000000090
0.3069 8.3188920605 0.0000000076 0.0000000095
0.307 8.7217983877 0.0000000081 0.0000000101
0.3071 9.1433685519 0.0000000088 0.0000000107
0.3072 9.5836252018 0.0000000094 0.0000000113
0.3073 10.0447652308 0.0000000101 0.0000000119
0.3074 10.5268964575 0.0000000108 0.0000000126
0.3075 11.0307962870 0.0000000116 0.0000000133
0.3076 11.5572553912 0.0000000124 0.0000000141
0.3077 12.1070567987 0.0000000133 0.0000000149
0.3078 12.6809668151 0.0000000142 0.0000000158
0.3079 13.2797268506 0.0000000152 0.0000000167
0.308 13.9040432597 0.0000000163 0.0000000176
0.3081 14.5545748279 0.0000000174 0.0000000186
0.3082 15.2299785513 0.0000000185 0.0000000196
0.3083 15.9344920065 0.0000000197 0.0000000206
0.3084 16.6667487170 0.0000000210 0.0000000218
0.3085 17.4270200269 0.0000000224 0.0000000229
0.3086 18.2154583126 0.0000000238 0.0000000241
0.3087 19.0320355040 0.0000000252 0.0000000254
0.3088 19.8765070198 0.0000000268 0.0000000267
0.3089 20.7483764732 0.0000000284 0.0000000280
0.309 21.6468552037 0.0000000300 0.0000000294
0.3091 22.5708164742 0.0000000317 0.0000000309
0.3092 23.5142596916 0.0000000335 0.0000000323
0.3093 24.4838914275 0.0000000354 0.0000000338
0.3094 25.4730553011 0.0000000372 0.0000000354
0.3095 26.4787077857 0.0000000391 0.0000000369
0.3096 27.4972376674 0.0000000410 0.0000000385
0.3097 28.5243512648 0.0000000430 0.0000000401
0.3098 29.5550178858 0.0000000449 0.0000000416
0.3099 30.5834341242 0.0000000468 0.0000000432
0.31 31.6030028391 0.0000000486 0.0000000447
0.3101 32.6063367398 0.0000000504 0.0000000462
0.3102 33.5781075264 0.0000000522 0.0000000476
0.3103 34.5238599416 0.0000000538 0.0000000490
0.3104 35.4271622903 0.0000000552 0.0000000502
0.3105 36.2787031017 0.0000000564 0.0000000514
0.3106 37.0695183620 0.0000000575 0.0000000524
0.3107 37.7915195906 0.0000000583 0.0000000533
0.3108 38.4381584208 0.0000000589 0.0000000540
0.3109 39.0050558843 0.0000000592 0.0000000547
0.311 39.4904256091 0.0000000593 0.0000000551
0.3111 39.8951595658 0.0000000592 0.0000000555
0.3112 40.2217895335 0.0000000590 0.0000000557
0.3113 40.4781263456 0.0000000586 0.0000000558
0.3114 40.6681129420 0.0000000581 0.0000000558
0.3115 40.7986819883 0.0000000576 0.0000000557
0.3116 40.8766539651 0.0000000570 0.0000000555
0.3117 40.9084150483 0.0000000565 0.0000000553
0.3118 40.8997279905 0.0000000561 0.0000000550
0.3119 40.8556659550 0.0000000559 0.0000000548
0.312 40.7806214596 0.0000000557 0.0000000545
0.3121 40.6783573414 0.0000000557 0.0000000541
0.3122 40.5664377653 0.0000000559 0.0000000538
0.3123 40.4192072488 0.0000000563 0.0000000534
0.3124 40.2530878845 0.0000000568 0.0000000530
0.3125 40.0699471449 0.0000000575 0.0000000527
0.3126 39.8714820605 0.0000000584 0.0000000523
0.3127 39.6591914377 0.0000000594 0.0000000519
0.3128 39.4343799845 0.0000000606 0.0000000514
0.3129 39.1981920045 0.0000000619 0.0000000510
0.313 38.9516436226 0.0000000633 0.0000000505
0.3131 38.6956461866 0.0000000648 0.0000000500
0.3132 38.4523040335 0.0000000666 0.0000000495
0.3133 38.1803658478 0.0000000683 0.0000000490
0.3134 37.9011198589 0.0000000699 0.0000000484
0.3135 37.6151749599 0.0000000716 0.0000000478
0.3136 37.3232071822 0.0000000733 0.0000000471
0.3137 37.0258085859 0.0000000749 0.0000000464
0.3138 36.7235027012 0.0000000765 0.0000000457
0.3139 36.4167753185 0.0000000779 0.0000000449
0.314 36.1060885112 0.0000000794 0.0000000441
0.3141 35.7918843870 0.0000000807 0.0000000432
0.3142 35.4933036309 0.0000000822 0.0000000424
0.3143 35.1740810598 0.0000000833 0.0000000415
0.3144 34.8522888476 0.0000000842 0.0000000406
0.3145 34.5283753238 0.0000000850 0.0000000396
0.3146 34.2028304556 0.0000000857 0.0000000386
0.3147 33.8760421292 0.0000000862 0.0000000375
0.3148 33.5483400579 0.0000000866 0.0000000364
0.3149 33.2200300718 0.0000000868 0.0000000353
0.315 32.8914040027 0.0000000869 0.0000000342
0.3151 32.5627400685 0.0000000869 0.0000000331
0.3152 32.2448812661 0.0000000871 0.0000000320
0.3153 31.9175874724 0.0000000869 0.0000000309
0.3154 31.5907792580 0.0000000865 0.0000000297
0.3155 31.2647464526 0.0000000861 0.0000000286
0.3156 30.9398097471 0.0000000856 0.0000000274
0.3157 30.6162146805 0.0000000850 0.0000000263
0.3158 30.2941667053 0.0000000843 0.0000000251
0.3159 29.9738584122 0.0000000835 0.0000000240
0.316 29.6554791707 0.0000000828 0.0000000228
0.3161 29.3392172763 0.0000000819 0.0000000217
0.3162 29.0262479108 0.0000000814 0.0000000206
0.3163 28.7152844818 0.0000000805 0.0000000195
0.3164 28.4068450265 0.0000000796 0.0000000184
0.3165 28.1011444616 0.0000000787 0.0000000174
0.3166 27.7984469014 0.0000000778 0.0000000163
0.3167 27.4989745805 0.0000000768 0.0000000152
0.3168 27.2029234104 0.0000000759 0.0000000142
0.3169 26.9104793767 0.0000000749 0.0000000132
0.317 26.6218244691 0.0000000740 0.0000000121
0.3171 26.3371365884 0.0000000730 0.0000000111
0.3172 26.0504373576 0.0000000724 0.0000000102
0.3173 25.7745984275 0.0000000714 0.0000000092
0.3174 25.5030815067 0.0000000705 0.0000000083
0.3175 25.2360347555 0.0000000696 0.0000000073
0.3176 24.9736491520 0.0000000687 0.0000000064
0.3177 24.7160631785 0.0000000678 0.0000000055
0.3178 24.4633702564 0.0000000670 0.0000000046
0.3179 24.2156323079 0.0000000661 0.0000000037
0.318 23.9728860476 0.0000000652 0.0000000028
0.3181 23.7351443877 0.0000000644 0.0000000020
0.3182 23.4938679206 0.0000000638 0.0000000012
0.3183 23.2664583325 0.0000000630 0.0000000003
0.3184 23.0438330477 0.0000000622 -0.0000000005
0.3185 22.8259060766 0.0000000614 -0.0000000013
0.3186 22.6126573265 0.0000000606 -0.0000000021
0.3187 22.4040226718 0.0000000598 -0.0000000029
0.3188 22.1999012840 0.0000000590 -0.0000000036
0.3189 22.0001762720 0.0000000582 -0.0000000044
0.319 21.8047276093 0.0000000575 -0.0000000051
0.3191 21.6134381987 0.0000000567 -0.0000000059
0.3192 21.4203732872 0.0000000562 -0.0000000066
0.3193 21.2373318144 0.0000000555 -0.0000000073
0.3194 21.0580411525 0.0000000547 -0.0000000080
0.3195 20.8823762455 0.0000000540 -0.0000000087
0.3196 20.7103319738 0.0000000533 -0.0000000094
0.3197 20.5418866324 0.0000000526 -0.0000000100
0.3198 20.3769963690 0.0000000518 -0.0000000107
0.3199 20.2156119942 0.0000000512 -0.0000000113
0.32 20.0576883386 0.0000000505 -0.0000000120
0.3201 19.9031859503 0.0000000498 -0.0000000126
0.3202 19.7510234038 0.0000000495 -0.0000000131
0.3203 19.6032923424 0.0000000489 -0.0000000137
0.3204 19.4587941597 0.0000000484 -0.0000000142
0.3205 19.3174551082 0.0000000478 -0.0000000148
0.3206 19.1793029875 0.0000000474 -0.0000000153
0.3207 19.0443364492 0.0000000469 -0.0000000157
0.3208 18.9125168533 0.0000000466 -0.0000000162
0.3209 18.7837834413 0.0000000463 -0.0000000165
0.321 18.6580618949 0.0000000460 -0.0000000169
0.3211 18.5352658873 0.0000000458 -0.0000000172
0.3212 18.4175828184 0.0000000460 -0.0000000175
0.3213 18.3002274270 0.0000000460 -0.0000000177
0.3214 18.1853808998 0.0000000460 -0.0000000180
0.3215 18.0728884371 0.0000000460 -0.0000000182
0.3216 17.9626607894 0.0000000461 -0.0000000183
0.3217 17.8545849177 0.0000000463 -0.0000000185
0.3218 17.7485261548 0.0000000465 -0.0000000186
0.3219 17.6443480729 0.0000000467 -0.0000000187
0.322 17.5419261246 0.0000000470 -0.0000000188
0.3221 17.4411535609 0.0000000473 -0.0000000188
0.3222 17.3450591546 0.0000000479 -0.0000000187
0.3223 17.2473199394 0.0000000483 -0.0000000188
0.3224 17.1509613381 0.0000000486 -0.0000000188
0.3225 17.0559266295 0.0000000489 -0.0000000188
0.3226 16.9622301178 0.0000000493 -0.0000000188
0.3227 16.8698797033 0.0000000496 -0.0000000188
0.3228 16.7788677626 0.0000000499 -0.0000000188
0.3229 16.6891797972 0.0000000503 -0.0000000188
0.323 16.6008005821 0.0000000506 -0.0000000188
0.3231 16.5137157887 0.0000000509 -0.0000000188
0.3232 16.4304438865 0.0000000516 -0.0000000186
0.3233 16.3459580850 0.0000000519 -0.0000000186
0.3234 16.2626754221 0.0000000522 -0.0000000186
0.3235 16.1805592615 0.0000000525 -0.0000000186
0.3236 16.0996291610 0.0000000529 -0.0000000186
0.3237 16.0198964002 0.0000000531 -0.0000000185
0.3238 15.9413540342 0.0000000534 -0.0000000185
0.3239 15.8639852478 0.0000000537 -0.0000000185
0.324 15.7877704215 0.0000000540 -0.0000000185
0.3241 15.7126898778 0.0000000543 -0.0000000184
0.3242 15.6404093050 0.0000000548 -0.0000000183
0.3243 15.5676164142 0.0000000551 -0.0000000183
0.3244 15.4958585940 0.0000000554 -0.0000000182
0.3245 15.4250950733 0.0000000556 -0.0000000182
0.3246 15.3553378871 0.0000000559 -0.0000000182
0.3247 15.2865946600 0.0000000561 -0.0000000181
0.3248 15.2188576866 0.0000000563 -0.0000000181
0.3249 15.1521107650 0.0000000565 -0.0000000181
0.325 15.0863355559 0.0000000568 -0.0000000181
0.3251 15.0215141158 0.0000000570 -0.0000000180
0.3252 14.9586308157 0.0000000575 -0.0000000179
0.3253 14.8957535703 0.0000000577 -0.0000000179
0.3254 14.8337421683 0.0000000579 -0.0000000178
0.3255 14.7725594780 0.0000000581 -0.0000000178
0.3256 14.7122173468 0.0000000582 -0.0000000178
0.3257 14.6527245584 0.0000000584 -0.0000000178
0.3258 14.5940760740 0.0000000586 -0.0000000177
0.3259 14.5362589630 0.0000000588 -0.0000000177
0.326 14.4792582303 0.0000000589 -0.0000000177
0.3261 14.4230591978 0.0000000591 -0.0000000176
0.3262 14.3681410061 0.0000000595 -0.0000000175
0.3263 14.3135959371 0.0000000597 -0.0000000175
0.3264 14.2597768930 0.0000000598 -0.0000000175
0.3265 14.2066508111 0.0000000600 -0.0000000174
0.3266 14.1542301458 0.0000000601 -0.0000000174
0.3267 14.1025248287 0.0000000603 -0.0000000174
0.3268 14.0515320325 0.0000000604 -0.0000000174
0.3269 14.0012415001 0.0000000605 -0.0000000173
0.327 13.9516409381 0.0000000606 -0.0000000173
0.3271 13.9027182683 0.0000000608 -0.0000000173
0.3272 13.8545747373 0.0000000611 -0.0000000172
0.3273 13.8070670289 0.0000000612 -0.0000000171
0.3274 13.7601710835 0.0000000613 -0.0000000171
0.3275 13.7138572523 0.0000000615 -0.0000000171
0.3276 13.6681384537 0.0000000616 -0.0000000171
0.3277 13.6230253425 0.0000000617 -0.0000000170
0.3278 13.5785166823 0.0000000618 -0.0000000170
0.3279 13.5346042268 0.0000000619 -0.0000000170
0.328 13.4912777459 0.0000000620 -0.0000000170
0.3281 13.4485271546 0.0000000620 -0.0000000169
0.3282 13.4061657717 0.0000000624 -0.0000000168
0.3283 13.3646313680 0.0000000624 -0.0000000168
0.3284 13.3236142025 0.0000000625 -0.0000000168
0.3285 13.2830874511 0.0000000626 -0.0000000168
0.3286 13.2430643470 0.0000000627 -0.0000000167
0.3287 13.2035559954 0.0000000627 -0.0000000167
0.3288 13.1645623404 0.0000000628 -0.0000000167
0.3289 13.1260766960 0.0000000629 -0.0000000167
0.329 13.0880904562 0.0000000629 -0.0000000167
0.3291 13.0505951135 0.0000000630 -0.0000000166
0.3292 13.0131804851 0.0000000633 -0.0000000165
0.3293 12.9767345697 0.0000000633 -0.0000000165
0.3294 12.9407269443 0.0000000634 -0.0000000165
0.3295 12.9051331406 0.0000000635 -0.0000000165
0.3296 12.8699666083 0.0000000635 -0.0000000164
0.3297 12.8352387434 0.0000000636 -0.0000000164
0.3298 12.8009504001 0.0000000636 -0.0000000164
0.3299 12.7670961407 0.0000000636 -0.0000000164
0.33 12.7336686730 0.0000000637 -0.0000000164
0.3301 12.7006607697 0.0000000637 -0.0000000163
0.3302 12.6674856651 0.0000000640 -0.0000000162
0.3303 12.6353865539 0.0000000640 -0.0000000162
0.3304 12.6036593677 0.0000000640 -0.0000000162
0.3305 12.5722816307 0.0000000641 -0.0000000162
0.3306 12.5412669524 0.0000000641 -0.0000000162
0.3307 12.5106269222 0.0000000641 -0.0000000161
0.3308 12.4803631149 0.0000000642 -0.0000000161
0.3309 12.4504711094 0.0000000642 -0.0000000161
0.331 12.4209446943 0.0000000642 -0.0000000161
0.3311 12.3917776974 0.0000000643 -0.0000000161
0.3312 12.3622414126 0.0000000645 -0.0000000160
0.3313 12.3338642074 0.0000000645 -0.0000000159
0.3314 12.3058029032 0.0000000645 -0.0000000159
0.3315 12.2780367245 0.0000000645 -0.0000000159
0.3316 12.2505794038 0.0000000646 -0.0000000159
0.3317 12.2234426616 0.0000000646 -0.0000000159
0.3318 12.1966286516 0.0000000646 -0.0000000158
0.3319 12.1701337909 0.0000000646 -0.0000000158
0.332 12.1439527652 0.0000000646 -0.0000000158
0.3321 12.1180802808 0.0000000646 -0.0000000158
0.3322 12.0916715320 0.0000000648 -0.0000000157
0.3323 12.0664879160 0.0000000648 -0.0000000157
0.3324 12.0415727580 0.0000000648 -0.0000000156
0.3325 12.0169067439 0.0000000648 -0.0000000156
0.3326 11.9925037072 0.0000000649 -0.0000000156
0.3327 11.9683754573 0.0000000649 -0.0000000156
0.3328 11.9445246173 0.0000000649 -0.0000000156
0.3329 11.9209483004 0.0000000649 -0.0000000155
0.333 11.8976419421 0.0000000649 -0.0000000155
0.3331 11.8746009836 0.0000000649 -0.0000000155
0.3332 11.8508839505 0.0000000650 -0.0000000154
0.3333 11.8284461202 0.0000000650 -0.0000000154
0.3334 11.8062364707 0.0000000650 -0.0000000154
0.3335 11.7842369526 0.0000000650 -0.0000000154
0.3336 11.7624614857 0.0000000650 -0.0000000153
0.3337 11.7409219395 0.0000000650 -0.0000000153
0.3338 11.7196213207 0.0000000650 -0.0000000153
0.3339 11.6985573226 0.0000000650 -0.0000000153
0.334 11.6777260102 0.0000000650 -0.0000000153
0.3341 11.6571234422 0.0000000650 -0.0000000152
0.3342 11.6357261924 0.0000000652 -0.0000000152
0.3343 11.6156538062 0.0000000652 -0.0000000151
0.3344 11.5957753335 0.0000000651 -0.0000000151
0.3345 11.5760738249 0.0000000651 -0.0000000151
0.3346 11.5565632782 0.0000000651 -0.0000000151
0.3347 11.5372556027 0.0000000651 -0.0000000151
0.3348 11.5181541196 0.0000000651 -0.0000000150
0.3349 11.4992570078 0.0000000651 -0.0000000150
0.335 11.4805608618 0.0000000651 -0.0000000150
0.3351 11.4620622611 0.0000000651 -0.0000000150
0.3352 11.4426670517 0.0000000652 -0.0000000149
0.3353 11.4246364913 0.0000000652 -0.0000000149
0.3354 11.4067706326 0.0000000652 -0.0000000149
0.3355 11.3890534884 0.0000000652 -0.0000000148
0.3356 11.3714991297 0.0000000651 -0.0000000148
0.3357 11.3541194913 0.0000000651 -0.0000000148
0.3358 11.3369181530 0.0000000651 -0.0000000148
0.3359 11.3198937012 0.0000000651 -0.0000000147
0.336 11.3030431772 0.0000000651 -0.0000000147
0.3361 11.2863636001 0.0000000650 -0.0000000147
0.3362 11.2686987123 0.0000000652 -0.0000000146
0.3363 11.2524341745 0.0000000652 -0.0000000146
0.3364 11.2363093900 0.0000000651 -0.0000000146
0.3365 11.2203092171 0.0000000651 -0.0000000146
0.3366 11.2044477974 0.0000000651 -0.0000000145
0.3367 11.1887370816 0.0000000651 -0.0000000145
0.3368 11.1731808628 0.0000000650 -0.0000000145
0.3369 11.1577780697 0.0000000650 -0.0000000145
0.337 11.1425261212 0.0000000650 -0.0000000145
0.3371 11.1274224086 0.0000000650 -0.0000000144
0.3372 11.1112552519 0.0000000651 -0.0000000144
0.3373 11.0965213204 0.0000000651 -0.0000000143
0.3374 11.0819057965 0.0000000650 -0.0000000143
0.3375 11.0673942842 0.0000000650 -0.0000000143
0.3376 11.0530009954 0.0000000650 -0.0000000143
0.3377 11.0387378899 0.0000000650 -0.0000000143
0.3378 11.0246089369 0.0000000649 -0.0000000142
0.3379 11.0106133532 0.0000000649 -0.0000000142
0.338 10.9967488775 0.0000000649 -0.0000000142
0.3381 10.9830132163 0.0000000649 -0.0000000142
0.3382 10.9681444946 0.0000000650 -0.0000000141
0.3383 10.9547399236 0.0000000649 -0.0000000141
0.3384 10.9414354635 0.0000000649 -0.0000000141
0.3385 10.9282173796 0.0000000649 -0.0000000140
0.3386 10.9150999542 0.0000000649 -0.0000000140
0.3387 10.9020951522 0.0000000648 -0.0000000140
0.3388 10.8892070880 0.0000000648 -0.0000000140
0.3389 10.8764352213 0.0000000648 -0.0000000140
0.339 10.8637775618 0.0000000647 -0.0000000139
0.3391 10.8512320837 0.0000000647 -0.0000000139
0.3392 10.8374908543 0.0000000648 -0.0000000138
0.3393 10.8252433514 0.0000000648 -0.0000000138
0.3394 10.8130802479 0.0000000647 -0.0000000138
0.3395 10.8009883978 0.0000000647 -0.0000000138
0.3396 10.7889821547 0.0000000647 -0.0000000137
0.3397 10.7770734855 0.0000000646 -0.0000000137
0.3398 10.7652666249 0.0000000646 -0.0000000137
0.3399 10.7535612377 0.0000000646 -0.0000000137
0.34 10.7419555635 0.0000000645 -0.0000000137
0.3401 10.7304478039 0.0000000645 -0.0000000136
0.3402 10.7176872886 0.0000000646 -0.0000000136
0.3403 10.7064491286 0.0000000646 -0.0000000135
0.3404 10.6952818517 0.0000000646 -0.0000000135
0.3405 10.6841728378 0.0000000645 -0.0000000135
0.3406 10.6731365130 0.0000000645 -0.0000000135
0.3407 10.6621848449 0.0000000644 -0.0000000135
0.3408 10.6513221675 0.0000000644 -0.0000000134
0.3409 10.6405483189 0.0000000644 -0.0000000134
0.341 10.6298617341 0.0000000643 -0.0000000134
0.3411 10.6192608083 0.0000000643 -0.0000000134
0.3412 10.6073548396 0.0000000644 -0.0000000133
0.3413 10.5969991701 0.0000000644 -0.0000000133
0.3414 10.5867027340 0.0000000643 -0.0000000133
0.3415 10.5764533832 0.0000000643 -0.0000000132
0.3416 10.5662656172 0.0000000643 -0.0000000132
0.3417 10.5561514037 0.0000000642 -0.0000000132
0.3418 10.5461151590 0.0000000642 -0.0000000132
0.3419 10.5361568674 0.0000000642 -0.0000000131
0.342 10.5262751305 0.0000000641 -0.0000000131
0.3421 10.5164685083 0.0000000641 -0.0000000131
0.3422 10.5053085132 0.0000000642 -0.0000000130
0.3423 10.4957262383 0.0000000641 -0.0000000130
0.3424 10.4861931371 0.0000000641 -0.0000000130
0.3425 10.4766974860 0.0000000641 -0.0000000130
0.3426 10.4672538592 0.0000000640 -0.0000000129
0.3427 10.4578742245 0.0000000640 -0.0000000129
0.3428 10.4485630660 0.0000000639 -0.0000000129
0.3429 10.4393204920 0.0000000639 -0.0000000129
0.343 10.4301452458 0.0000000639 -0.0000000128
0.3431 10.4210360280 0.0000000638 -0.0000000128
0.3432 10.4105284656 0.0000000639 -0.0000000128
0.3433 10.4016256145 0.0000000639 -0.0000000127
0.3434 10.3927632330 0.0000000638 -0.0000000127
0.3435 10.3839299812 0.0000000638 -0.0000000127
0.3436 10.3751405092 0.0000000638 -0.0000000127
0.3437 10.3664067847 0.0000000637 -0.0000000126
0.3438 10.3577333481 0.0000000637 -0.0000000126
0.3439 10.3491204127 0.0000000637 -0.0000000126
0.344 10.3405668427 0.0000000636 -0.0000000126
0.3441 10.3320714587 0.0000000636 -0.0000000126
0.3442 10.3221356422 0.0000000637 -0.0000000125
0.3443 10.3138311432 0.0000000636 -0.0000000125
0.3444 10.3055595677 0.0000000636 -0.0000000124
0.3445 10.2973099240 0.0000000635 -0.0000000124
0.3446 10.2890969382 0.0000000635 -0.0000000124
0.3447 10.2809325786 0.0000000635 -0.0000000124
0.3448 10.2728214325 0.0000000634 -0.0000000123
0.3449 10.2647638017 0.0000000634 -0.0000000123
0.345 10.2567586536 0.0000000633 -0.0000000123
0.3451 10.2488049119 0.0000000633 -0.0000000123
0.3452 10.2393711568 0.0000000634 -0.0000000122
0.3453 10.2315949533 0.0000000633 -0.0000000122
0.3454 10.2238451179 0.0000000633 -0.0000000122
0.3455 10.2161109754 0.0000000633 -0.0000000121
0.3456 10.2084073284 0.0000000632 -0.0000000121
0.3457 10.2007461467 0.0000000632 -0.0000000121
0.3458 10.1931320558 0.0000000631 -0.0000000121
0.3459 10.1855654330 0.0000000631 -0.0000000120
0.346 10.1780453338 0.0000000631 -0.0000000120
0.3461 10.1705707700 0.0000000630 -0.0000000120
0.3462 10.1615788172 0.0000000631 -0.0000000119
0.3463 10.1542702708 0.0000000631 -0.0000000119
0.3464 10.1469823855 0.0000000630 -0.0000000119
0.3465 10.1397047752 0.0000000630 -0.0000000119
0.3466 10.1324523191 0.0000000629 -0.0000000118
0.3467 10.1252369890 0.0000000629 -0.0000000118
0.3468 10.1180634421 0.0000000629 -0.0000000118
0.3469 10.1109321195 0.0000000628 -0.0000000118
0.347 10.1038421522 0.0000000628 -0.0000000118
0.3471 10.0967926275 0.0000000627 -0.0000000117
0.3472 10.0881903007 0.0000000628 -0.0000000117
0.3473 10.0812968357 0.0000000628 -0.0000000116
0.3474 10.0744190531 0.0000000627 -0.0000000116
0.3475 10.0675468312 0.0000000627 -0.0000000116
0.3476 10.0606951255 0.0000000627 -0.0000000116
0.3477 10.0538759108 0.0000000626 -0.0000000115
0.3478 10.0470938699 0.0000000626 -0.0000000115
0.3479 10.0403494986 0.0000000625 -0.0000000115
0.348 10.0336419923 0.0000000625 -0.0000000115
0.3481 10.0269705031 0.0000000624 -0.0000000115
0.3482 10.0187125641 0.0000000625 -0.0000000114
0.3483 10.0121885165 0.0000000625 -0.0000000114
0.3484 10.0056757981 0.0000000624 -0.0000000113
0.3485 9.9991645302 0.0000000624 -0.0000000113
0.3486 9.9926697441 0.0000000624 -0.0000000113
0.3487 9.9862034180 0.0000000623 -0.0000000113
0.3488 9.9797702561 0.0000000623 -0.0000000113
0.3489 9.9733708001 0.0000000622 -0.0000000112
0.349 9.9670043009 0.0000000622 -0.0000000112
0.3491 9.9606699662 0.0000000622 -0.0000000112
0.3492 9.9527171387 0.0000000622 -0.0000000111
0.3493 9.9465227768 0.0000000622 -0.0000000111
0.3494 9.9403359294 0.0000000621 -0.0000000111
0.3495 9.9341469416 0.0000000621 -0.0000000110
0.3496 9.9279709196 0.0000000621 -0.0000000110
0.3497 9.9218198458 0.0000000620 -0.0000000110
0.3498 9.9156984418 0.0000000620 -0.0000000110
0.3499 9.9096072881 0.0000000619 -0.0000000110
0.35 9.9035456834 0.0000000619 -0.0000000109
0.3501 9.8975128833 0.0000000619 -0.0000000109
0.3502 9.8898310191 0.0000000619 -0.0000000108
0.3503 9.8839317098 0.0000000619 -0.0000000108
0.3504 9.8780365643 0.0000000618 -0.0000000108
0.3505 9.8721361348 0.0000000618 -0.0000000108
0.3506 9.8662456013 0.0000000618 -0.0000000108
0.3507 9.8603769507 0.0000000617 -0.0000000107
0.3508 9.8545349187 0.0000000617 -0.0000000107
0.3509 9.8487201189 0.0000000616 -0.0000000107
0.351 9.8429318909 0.0000000616 -0.0000000107
0.3511 9.8371695317 0.0000000616 -0.0000000106
0.3512 9.8297288984 0.0000000616 -0.0000000106
0.3513 9.8240943963 0.0000000616 -0.0000000105
0.3514 9.8184611085 0.0000000615 -0.0000000105
0.3515 9.8128197784 0.0000000615 -0.0000000105
0.3516 9.8071856587 0.0000000615 -0.0000000105
0.3517 9.8015707415 0.0000000614 -0.0000000105
0.3518 9.7959797736 0.0000000614 -0.0000000104
0.3519 9.7904133968 0.0000000613 -0.0000000104
0.352 9.7848709860 0.0000000613 -0.0000000104
0.3521 9.7793518735 0.0000000613 -0.0000000104
0.3522 9.7721265452 0.0000000613 -0.0000000103
0.3523 9.7667303864 0.0000000613 -0.0000000103
0.3524 9.7613328388 0.0000000612 -0.0000000103
0.3525 9.7559248237 0.0000000612 -0.0000000102
0.3526 9.7505216651 0.0000000612 -0.0000000102
0.3527 9.7451353604 0.0000000611 -0.0000000102
0.3528 9.7397706654 0.0000000611 -0.0000000102
0.3529 9.7344282457 0.0000000610 -0.0000000101
0.353 9.7291075064 0.0000000610 -0.0000000101
0.3531 9.7238078107 0.0000000609 -0.0000000101
0.3532 9.7167751466 0.0000000610 -0.0000000100
0.3533 9.7115941297 0.0000000610 -0.0000000100
0.3534 9.7064094217 0.0000000609 -0.0000000100
0.3535 9.7012121091 0.0000000609 -0.0000000100
0.3536 9.6960175855 0.0000000608 -0.0000000099
0.3537 9.6908378539 0.0000000608 -0.0000000099
0.3538 9.6856776772 0.0000000608 -0.0000000099
0.3539 9.6805377410 0.0000000607 -0.0000000099
0.354 9.6754174766 0.0000000607 -0.0000000099
0.3541 9.6703162739 0.0000000606 -0.0000000098
0.3542 9.6634564711 0.0000000607 -0.0000000098
0.3543 9.6584702147 0.0000000607 -0.0000000097
0.3544 9.6534782255 0.0000000606 -0.0000000097
0.3545 9.6484717443 0.0000000606 -0.0000000097
0.3546 9.6434662324 0.0000000605 -0.0000000097
0.3547 9.6384736988 0.0000000605 -0.0000000097
0.3548 9.6334989116 0.0000000605 -0.0000000096
0.3549 9.6285425734 0.0000000604 -0.0000000096
0.355 9.6236041381 0.0000000604 -0.0000000096
0.3551 9.6186830187 0.0000000603 -0.0000000096
0.3552 9.6119787293 0.0000000604 -0.0000000095
0.3553 9.6071692916 0.0000000604 -0.0000000095
0.3554 9.6023523064 0.0000000603 -0.0000000095
0.3555 9.5975191583 0.0000000603 -0.0000000094
0.3556 9.5926853749 0.0000000602 -0.0000000094
0.3557 9.5878629708 0.0000000602 -0.0000000094
0.3558 9.5830567181 0.0000000602 -0.0000000094
0.3559 9.5782673338 0.0000000601 -0.0000000093
0.356 9.5734942911 0.0000000601 -0.0000000093
0.3561 9.5687370233 0.0000000600 -0.0000000093
0.3562 9.5621730251 0.0000000601 -0.0000000092
0.3563 9.5575245788 0.0000000601 -0.0000000092
0.3564 9.5528669678 0.0000000600 -0.0000000092
0.3565 9.5481917116 0.0000000600 -0.0000000092
0.3566 9.5435144017 0.0000000599 -0.0000000091
0.3567 9.5388470587 0.0000000599 -0.0000000091
0.3568 9.5341944574 0.0000000599 -0.0000000091
0.3569 9.5295573267 0.0000000598 -0.0000000091
0.357 9.5249351568 0.0000000598 -0.0000000091
0.3571 9.5203273983 0.0000000597 -0.0000000090
0.3572 9.5138903122 0.0000000598 -0.0000000090
0.3573 9.5093888648 0.0000000598 -0.0000000090
0.3574 9.5048768079 0.0000000597 -0.0000000089
0.3575 9.5003457877 0.0000000597 -0.0000000089
0.3576 9.4958114576 0.0000000596 -0.0000000089
0.3577 9.4912858440 0.0000000596 -0.0000000089
0.3578 9.4867737232 0.0000000596 -0.0000000088
0.3579 9.4822758344 0.0000000595 -0.0000000088
0.358 9.4777916821 0.0000000595 -0.0000000088
0.3581 9.4733207324 0.0000000594 -0.0000000088
0.3582 9.4669987792 0.0000000595 -0.0000000087
0.3583 9.4626319328 0.0000000595 -0.0000000087
0.3584 9.4582531832 0.0000000594 -0.0000000087
0.3585 9.4538542953 0.0000000594 -0.0000000086
0.3586 9.4494509825 0.0000000593 -0.0000000086
0.3587 9.4450552766 0.0000000593 -0.0000000086
0.3588 9.4406719548 0.0000000593 -0.0000000086
0.3589 9.4363017646 0.0000000592 -0.0000000086
0.359 9.4319442233 0.0000000592 -0.0000000085
0.3591 9.4275988102 0.0000000591 -0.0000000085
0.3592 9.4213816012 0.0000000592 -0.0000000085
0.3593 9.4171383461 0.0000000592 -0.0000000084
0.3594 9.4128820260 0.0000000591 -0.0000000084
0.3595 9.4086045182 0.0000000591 -0.0000000084
0.3596 9.4043215933 0.0000000590 -0.0000000084
0.3597 9.4000452888 0.0000000590 -0.0000000083
0.3598 9.3957803817 0.0000000590 -0.0000000083
0.3599 9.3915276264 0.0000000589 -0.0000000083
0.36 9.3872865515 0.0000000589 -0.0000000083
0.3601 9.3830566475 0.0000000588 -0.0000000083
0.3602 9.3769350042 0.0000000589 -0.0000000082
0.3603 9.3728055404 0.0000000589 -0.0000000082
0.3604 9.3686619663 0.0000000588 -0.0000000082
0.3605 9.3644962644 0.0000000588 -0.0000000081
0.3606 9.3603242611 0.0000000587 -0.0000000081
0.3607 9.3561579986 0.0000000587 -0.0000000081
0.3608 9.3520022534 0.0000000587 -0.0000000081
0.3609 9.3478577859 0.0000000586 -0.0000000080
0.361 9.3437241337 0.0000000586 -0.0000000080
0.3611 9.3396007978 0.0000000585 -0.0000000080
0.3612 9.3335665961 0.0000000586 -0.0000000079
0.3613 9.3295421802 0.0000000586 -0.0000000079
0.3614 9.3255027108 0.0000000585 -0.0000000079
0.3615 9.3214402700 0.0000000585 -0.0000000079
0.3616 9.3173707373 0.0000000584 -0.0000000079
0.3617 9.3133061598 0.0000000584 -0.0000000078
0.3618 9.3092513128 0.0000000584 -0.0000000078
0.3619 9.3052069610 0.0000000583 -0.0000000078
0.362 9.3011726507 0.0000000583 -0.0000000078
0.3621 9.2971478916 0.0000000583 -0.0000000078
0.3622 9.2911939274 0.0000000583 -0.0000000077
0.3623 9.2872667397 0.0000000583 -0.0000000077
0.3624 9.2833236454 0.0000000582 -0.0000000077
0.3625 9.2793568209 0.0000000582 -0.0000000076
0.3626 9.2753821966 0.0000000582 -0.0000000076
0.3627 9.2714118239 0.0000000581 -0.0000000076
0.3628 9.2674504763 0.0000000581 -0.0000000076
0.3629 9.2634989224 0.0000000580 -0.0000000075
0.363 9.2595567156 0.0000000580 -0.0000000075
0.3631 9.2556233735 0.0000000580 -0.0000000075
0.3632 9.2497432465 0.0000000580 -0.0000000074
0.3633 9.2459062765 0.0000000580 -0.0000000074
0.3634 9.2420526264 0.0000000579 -0.0000000074
0.3635 9.2381745622 0.0000000579 -0.0000000074
0.3636 9.2342880625 0.0000000579 -0.0000000074
0.3637 9.2304051829 0.0000000578 -0.0000000073
0.3638 9.2265306946 0.0000000578 -0.0000000073
0.3639 9.2226653692 0.0000000577 -0.0000000073
0.364 9.2188087664 0.0000000577 -0.0000000073
0.3641 9.2149604107 0.0000000577 -0.0000000073
0.3642 9.2091484238 0.0000000577 -0.0000000072
0.3643 9.2053953708 0.0000000577 -0.0000000072
0.3644 9.2016249351 0.0000000576 -0.0000000072
0.3645 9.1978294670 0.0000000576 -0.0000000071
0.3646 9.1940249918 0.0000000576 -0.0000000071
0.3647 9.1902235682 0.0000000575 -0.0000000071
0.3648 9.1864299651 0.0000000575 -0.0000000071
0.3649 9.1826449563 0.0000000575 -0.0000000071
0.365 9.1788681068 0.0000000574 -0.0000000070
0.3651 9.1750989474 0.0000000574 -0.0000000070
0.3652 9.1693500198 0.0000000574 -0.0000000070
0.3653 9.1656752071 0.0000000574 -0.0000000069
0.3654 9.1619823717 0.0000000574 -0.0000000069
0.3655 9.1582639442 0.0000000573 -0.0000000069
0.3656 9.1545359939 0.0000000573 -0.0000000069
0.3657 9.1508105827 0.0000000572 -0.0000000069
0.3658 9.1470924763 0.0000000572 -0.0000000068
0.3659 9.1433824504 0.0000000572 -0.0000000068
0.366 9.1396800747 0.0000000571 -0.0000000068
0.3661 9.1359848855 0.0000000571 -0.0000000068
0.3662 9.1302944767 0.0000000571 -0.0000000067
0.3663 9.1266927768 0.0000000571 -0.0000000067
0.3664 9.1230724701 0.0000000571 -0.0000000067
0.3665 9.1194260635 0.0000000570 -0.0000000067
0.3666 9.1157696680 0.0000000570 -0.0000000066
0.3667 9.1121153480 0.0000000570 -0.0000000066
0.3668 9.1084678660 0.0000000569 -0.0000000066
0.3669 9.1048279990 0.0000000569 -0.0000000066
0.367 9.1011953207 0.0000000569 -0.0000000066
0.3671 9.0975693723 0.0000000568 -0.0000000065
0.3672 9.0919334170 0.0000000569 -0.0000000065
0.3673 9.0884001868 0.0000000568 -0.0000000065
0.3674 9.0848478156 0.0000000568 -0.0000000064
0.3675 9.0812688826 0.0000000568 -0.0000000064
0.3676 9.0776795386 0.0000000567 -0.0000000064
0.3677 9.0740918500 0.0000000567 -0.0000000064
0.3678 9.0705105757 0.0000000566 -0.0000000064
0.3679 9.0669364934 0.0000000566 -0.0000000063
0.368 9.0633691805 0.0000000566 -0.0000000063
0.3681 9.0598081825 0.0000000565 -0.0000000063
0.3682 9.0542230332 0.0000000566 -0.0000000062
0.3683 9.0507540576 0.0000000565 -0.0000000062
0.3684 9.0472654514 0.0000000565 -0.0000000062
0.3685 9.0437498626 0.0000000565 -0.0000000062
0.3686 9.0402234797 0.0000000564 -0.0000000062
0.3687 9.0366983705 0.0000000564 -0.0000000061
0.3688 9.0331792898 0.0000000564 -0.0000000061
0.3689 9.0296670159 0.0000000563 -0.0000000061
0.369 9.0261611296 0.0000000563 -0.0000000061
0.3691 9.0226611798 0.0000000563 -0.0000000061
0.3692 9.0171235576 0.0000000563 -0.0000000060
0.3693 9.0137150003 0.0000000563 -0.0000000060
0.3694 9.0102863628 0.0000000562 -0.0000000060
0.3695 9.0068303587 0.0000000562 -0.0000000060
0.3696 9.0033632119 0.0000000562 -0.0000000059
0.3697 8.9998969910 0.0000000561 -0.0000000059
0.3698 8.9964364470 0.0000000561 -0.0000000059
0.3699 8.9929823579 0.0000000561 -0.0000000059
0.37 8.9895343073 0.0000000560 -0.0000000059
0.3701 8.9860918479 0.0000000560 -0.0000000058
0.3702 8.9805987990 0.0000000560 -0.0000000058
0.3703 8.9772471597 0.0000000560 -0.0000000058
0.3704 8.9738750265 0.0000000560 -0.0000000057
0.3705 8.9704751757 0.0000000559 -0.0000000057
0.3706 8.9670638644 0.0000000559 -0.0000000057
0.3707 8.9636531615 0.0000000559 -0.0000000057
0.3708 8.9602478136 0.0000000558 -0.0000000057
0.3709 8.9568485986 0.0000000558 -0.0000000057
0.371 8.9534551027 0.0000000558 -0.0000000056
0.3711 8.9500668814 0.0000000557 -0.0000000056
0.3712 8.9446157395 0.0000000558 -0.0000000056
0.3713 8.9413178163 0.0000000557 -0.0000000055
0.3714 8.9379990181 0.0000000557 -0.0000000055
0.3715 8.9346521809 0.0000000557 -0.0000000055
0.3716 8.9312935927 0.0000000556 -0.0000000055
0.3717 8.9279353224 0.0000000556 -0.0000000055
0.3718 8.9245821120 0.0000000556 -0.0000000054
0.3719 8.9212347390 0.0000000555 -0.0000000054
0.372 8.9178927916 0.0000000555 -0.0000000054
0.3721 8.9145558282 0.0000000554 -0.0000000054
0.3722 8.9091441816 0.0000000555 -0.0000000053
0.3723 8.9058970386 0.0000000555 -0.0000000053
0.3724 8.9026286687 0.0000000554 -0.0000000053
0.3725 8.8993319649 0.0000000554 -0.0000000053
0.3726 8.8960232445 0.0000000554 -0.0000000053
0.3727 8.8927145753 0.0000000553 -0.0000000052
0.3728 8.8894106947 0.0000000553 -0.0000000052
0.3729 8.8861123795 0.0000000552 -0.0000000052
0.373 8.8828192199 0.0000000552 -0.0000000052
0.3731 8.8795307768 0.0000000552 -0.0000000052
0.3732 8.8741564397 0.0000000552 -0.0000000051
0.3733 8.8709573780 0.0000000552 -0.0000000051
0.3734 8.8677367641 0.0000000552 -0.0000000051
0.3735 8.8644875454 0.0000000551 -0.0000000051
0.3736 8.8612260665 0.0000000551 -0.0000000050
0.3737 8.8579643937 0.0000000551 -0.0000000050
0.3738 8.8547072595 0.0000000550 -0.0000000050
0.3739 8.8514554397 0.0000000550 -0.0000000050
0.374 8.8482085264 0.0000000549 -0.0000000050
0.3741 8.8449660827 0.0000000549 -0.0000000049
0.3742 8.8396270698 0.0000000550 -0.0000000049
0.3743 8.8364736025 0.0000000549 -0.0000000049
0.3744 8.8332982818 0.0000000549 -0.0000000049
0.3745 8.8300941073 0.0000000549 -0.0000000048
0.3746 8.8268774487 0.0000000548 -0.0000000048
0.3747 8.8236603702 0.0000000548 -0.0000000048
0.3748 8.8204475994 0.0000000548 -0.0000000048
0.3749 8.8172399110 0.0000000547 -0.0000000048
0.375 8.8140368986 0.0000000547 -0.0000000048
0.3751 8.8108381273 0.0000000547 -0.0000000047
0.3752 8.8055326323 0.0000000547 -0.0000000047
0.3753 8.8024224623 0.0000000547 -0.0000000047
0.3754 8.7992901599 0.0000000546 -0.0000000046
0.3755 8.7961287742 0.0000000546 -0.0000000046
0.3756 8.7929546984 0.0000000546 -0.0000000046
0.3757 8.7897799942 0.0000000545 -0.0000000046
0.3758 8.7866093836 0.0000000545 -0.0000000046
0.3759 8.7834436404 0.0000000545 -0.0000000046
0.376 8.7802823594 0.0000000544 -0.0000000045
0.3761 8.7771251079 0.0000000544 -0.0000000045
0.3762 8.7718514835 0.0000000544 -0.0000000045
0.3763 8.7687824842 0.0000000544 -0.0000000045
0.3764 8.7656910936 0.0000000544 -0.0000000044
0.3765 8.7625704083 0.0000000543 -0.0000000044
0.3766 8.7594368429 0.0000000543 -0.0000000044
0.3767 8.7563024560 0.0000000543 -0.0000000044
0.3768 8.7531719642 0.0000000542 -0.0000000044
0.3769 8.7500461399 0.0000000542 -0.0000000043
0.377 8.7469245792 0.0000000542 -0.0000000043
0.3771 8.7438068512 0.0000000541 -0.0000000043
0.3772 8.7385635925 0.0000000542 -0.0000000043
0.3773 8.7355337906 0.0000000541 -0.0000000042
0.3774 8.7324813570 0.0000000541 -0.0000000042
0.3775 8.7293994336 0.0000000541 -0.0000000042
0.3776 8.7263044549 0.0000000540 -0.0000000042
0.3777 8.7232084754 0.0000000540 -0.0000000042
0.3778 8.7201162064 0.0000000540 -0.0000000042
0.3779 8.7170284188 0.0000000539 -0.0000000041
0.378 8.7139447097 0.0000000539 -0.0000000041
0.3781 8.7108646499 0.0000000539 -0.0000000041
0.3782 8.7056503792 0.0000000539 -0.0000000041
0.3783 8.7026579399 0.0000000539 -0.0000000040
0.3784 8.6996426452 0.0000000539 -0.0000000040
0.3785 8.6965976808 0.0000000538 -0.0000000040
0.3786 8.6935394988 0.0000000538 -0.0000000040
0.3787 8.6904801496 0.0000000538 -0.0000000040
0.3788 8.6874243386 0.0000000537 -0.0000000040
0.3789 8.6843728354 0.0000000537 -0.0000000039
0.379 8.6813252379 0.0000000537 -0.0000000039
0.3791 8.6782811186 0.0000000536 -0.0000000039
0.3792 8.6730945724 0.0000000537 -0.0000000039
0.3793 8.6701377856 0.0000000536 -0.0000000038
0.3794 8.6671579354 0.0000000536 -0.0000000038
0.3795 8.6641482493 0.0000000536 -0.0000000038
0.3796 8.6611251954 0.0000000535 -0.0000000038
0.3797 8.6581008192 0.0000000535 -0.0000000038
0.3798 8.6550798203 0.0000000535 -0.0000000037
0.3799 8.6520629667 0.0000000534 -0.0000000037
0.38 8.6490498573 0.0000000534 -0.0000000037
0.3801 8.6460400659 0.0000000534 -0.0000000037
0.3802 8.6408800832 0.0000000534 -0.0000000037
0.3803 8.6379573521 0.0000000534 -0.0000000036
0.3804 8.6350113639 0.0000000534 -0.0000000036
0.3805 8.6320353861 0.0000000533 -0.0000000036
0.3806 8.6290459014 0.0000000533 -0.0000000036
0.3807 8.6260549498 0.0000000533 -0.0000000036
0.3808 8.6230672248 0.0000000532 -0.0000000035
0.3809 8.6200834927 0.0000000532 -0.0000000035
0.381 8.6171033533 0.0000000532 -0.0000000035
0.3811 8.6141263818 0.0000000531 -0.0000000035
0.3812 8.6089918938 0.0000000532 -0.0000000035
0.3813 8.6061017243 0.0000000531 -0.0000000034
0.3814 8.6031881172 0.0000000531 -0.0000000034
0.3815 8.6002443785 0.0000000531 -0.0000000034
0.3816 8.5972870038 0.0000000530 -0.0000000034
0.3817 8.5943280268 0.0000000530 -0.0000000034
0.3818 8.5913721352 0.0000000530 -0.0000000034
0.3819 8.5884200934 0.0000000529 -0.0000000033
0.382 8.5854715020 0.0000000529 -0.0000000033
0.3821 8.5825259374 0.0000000529 -0.0000000033
0.3822 8.5774159586 0.0000000529 -0.0000000033
0.3823 8.5745569497 0.0000000529 -0.0000000032
0.3824 8.5716743352 0.0000000529 -0.0000000032
0.3825 8.5687614580 0.0000000528 -0.0000000032
0.3826 8.5658348246 0.0000000528 -0.0000000032
0.3827 8.5629064624 0.0000000528 -0.0000000032
0.3828 8.5599810527 0.0000000527 -0.0000000032
0.3829 8.5570593583 0.0000000527 -0.0000000031
0.383 8.5541409802 0.0000000527 -0.0000000031
0.3831 8.5512254962 0.0000000526 -0.0000000031
0.3832 8.5461391159 0.0000000527 -0.0000000031
0.3833 8.5433099521 0.0000000526 -0.0000000030
0.3834 8.5404570261 0.0000000526 -0.0000000030
0.3835 8.5375737160 0.0000000526 -0.0000000030
0.3836 8.5346765382 0.0000000526 -0.0000000030
0.3837 8.5317775129 0.0000000525 -0.0000000030
0.3838 8.5288813149 0.0000000525 -0.0000000030
0.3839 8.5259887051 0.0000000525 -0.0000000030
0.384 8.5230992855 0.0000000524 -0.0000000029
0.3841 8.5202126349 0.0000000524 -0.0000000029
0.3842 8.5151490105 0.0000000524 -0.0000000029
0.3843 8.5123484538 0.0000000524 -0.0000000029
0.3844 8.5095239890 0.0000000524 -0.0000000028
0.3845 8.5066690282 0.0000000523 -0.0000000028
0.3846 8.5038000958 0.0000000523 -0.0000000028
0.3847 8.5009292042 0.0000000523 -0.0000000028
0.3848 8.4980610220 0.0000000523 -0.0000000028
0.3849 8.4951963082 0.0000000522 -0.0000000028
0.385 8.4923346652 0.0000000522 -0.0000000027
0.3851 8.4894756729 0.0000000522 -0.0000000027
0.3852 8.4844340233 0.0000000522 -0.0000000027
0.3853 8.4816609071 0.0000000522 -0.0000000027
0.3854 8.4788637469 0.0000000521 -0.0000000027
0.3855 8.4760359873 0.0000000521 -0.0000000026
0.3856 8.4731941593 0.0000000521 -0.0000000026
0.3857 8.4703502672 0.0000000520 -0.0000000026
0.3858 8.4675089729 0.0000000520 -0.0000000026
0.3859 8.4646710336 0.0000000520 -0.0000000026
0.386 8.4618360522 0.0000000520 -0.0000000026
0.3861 8.4590036097 0.0000000519 -0.0000000025
0.3862 8.4539832097 0.0000000520 -0.0000000025
0.3863 8.4512364327 0.0000000519 -0.0000000025
0.3864 8.4484654850 0.0000000519 -0.0000000025
0.3865 8.4456638427 0.0000000519 -0.0000000025
0.3866 8.4428480417 0.0000000518 -0.0000000024
0.3867 8.4400300779 0.0000000518 -0.0000000024
0.3868 8.4372146062 0.0000000518 -0.0000000024
0.3869 8.4344023820 0.0000000518 -0.0000000024
0.387 8.4315930087 0.0000000517 -0.0000000024
0.3871 8.4287860684 0.0000000517 -0.0000000024
0.3872 8.4237862437 0.0000000517 -0.0000000023
0.3873 8.4210647647 0.0000000517 -0.0000000023
0.3874 8.4183189971 0.0000000517 -0.0000000023
0.3875 8.4155424470 0.0000000516 -0.0000000023
0.3876 8.4127516542 0.0000000516 -0.0000000023
0.3877 8.4099586053 0.0000000516 -0.0000000022
0.3878 8.4071679485 0.0000000516 -0.0000000022
0.3879 8.4043804371 0.0000000515 -0.0000000022
0.388 8.4015956751 0.0000000515 -0.0000000022
0.3881 8.3988132456 0.0000000515 -0.0000000022
0.3882 8.3938333680 0.0000000515 -0.0000000021
0.3883 8.3911362012 0.0000000515 -0.0000000021
0.3884 8.3884146360 0.0000000514 -0.0000000021
0.3885 8.3856622076 0.0000000514 -0.0000000021
0.3886 8.3828954582 0.0000000514 -0.0000000021
0.3887 8.3801263645 0.0000000513 -0.0000000021
0.3888 8.3773595679 0.0000000513 -0.0000000020
0.3889 8.3745958196 0.0000000513 -0.0000000020
0.389 8.3718347242 0.0000000513 -0.0000000020
0.3891 8.3690758658 0.0000000512 -0.0000000020
0.3892 8.3641153497 0.0000000513 -0.0000000020
0.3893 8.3614415603 0.0000000512 -0.0000000019
0.3894 8.3587432707 0.0000000512 -0.0000000019
0.3895 8.3560140436 0.0000000512 -0.0000000019
0.3896 8.3532704223 0.0000000511 -0.0000000019
0.3897 8.3505243735 0.0000000511 -0.0000000019
0.3898 8.3477805314 0.0000000511 -0.0000000019
0.3899 8.3450396454 0.0000000511 -0.0000000019
0.39 8.3423013203 0.0000000510 -0.0000000018
0.3901 8.3395651412 0.0000000510 -0.0000000018
0.3902 8.3346234396 0.0000000510 -0.0000000018
0.3903 8.3319721403 0.0000000510 -0.0000000018
0.3904 8.3292962461 0.0000000510 -0.0000000018
0.3905 8.3265893464 0.0000000509 -0.0000000017
0.3906 8.3238679843 0.0000000509 -0.0000000017
0.3907 8.3211441159 0.0000000509 -0.0000000017
0.3908 8.3184223681 0.0000000509 -0.0000000017
0.3909 8.3157034884 0.0000000508 -0.0000000017
0.391 8.3129870820 0.0000000508 -0.0000000017
0.3911 8.3102727350 0.0000000508 -0.0000000017
0.3912 8.3053493362 0.0000000508 -0.0000000016
0.3913 8.3027196835 0.0000000508 -0.0000000016
0.3914 8.3000653480 0.0000000508 -0.0000000016
0.3915 8.2973799449 0.0000000507 -0.0000000016
0.3916 8.2946800159 0.0000000507 -0.0000000016
0.3917 8.2919775058 0.0000000507 -0.0000000015
0.3918 8.2892770343 0.0000000506 -0.0000000015
0.3919 8.2865793468 0.0000000506 -0.0000000015
0.392 8.2838840490 0.0000000506 -0.0000000015
0.3921 8.2811907281 0.0000000506 -0.0000000015
0.3922 8.2762851530 0.0000000506 -0.0000000014
0.3923 8.2736763441 0.0000000506 -0.0000000014
0.3924 8.2710427712 0.0000000505 -0.0000000014
0.3925 8.2683780739 0.0000000505 -0.0000000014
0.3926 8.2656987915 0.0000000505 -0.0000000014
0.3927 8.2630168570 0.0000000504 -0.0000000014
0.3928 8.2603368830 0.0000000504 -0.0000000014
0.3929 8.2576596126 0.0000000504 -0.0000000013
0.393 8.2549846521 0.0000000504 -0.0000000013
0.3931 8.2523115894 0.0000000503 -0.0000000013
0.3932 8.2474233887 0.0000000504 -0.0000000013
0.3933 8.2448346589 0.0000000503 -0.0000000013
0.3934 8.2422210898 0.0000000503 -0.0000000013
0.3935 8.2395763450 0.0000000503 -0.0000000012
0.3936 8.2369169597 0.0000000503 -0.0000000012
0.3937 8.2342548551 0.0000000502 -0.0000000012
0.3938 8.2315946361 0.0000000502 -0.0000000012
0.3939 8.2289370439 0.0000000502 -0.0000000012
0.394 8.2262816853 0.0000000501 -0.0000000012
0.3941 8.2236281489 0.0000000501 -0.0000000012
0.3942 8.2187569008 0.0000000501 -0.0000000011
0.3943 8.2161875207 0.0000000501 -0.0000000011
0.3944 8.2135932318 0.0000000501 -0.0000000011
0.3945 8.2109677207 0.0000000501 -0.0000000011
0.3946 8.2083275177 0.0000000500 -0.0000000011
0.3947 8.2056845314 0.0000000500 -0.0000000010
0.3948 8.2030433592 0.0000000500 -0.0000000010
0.3949 8.2004047401 0.0000000500 -0.0000000010
0.395 8.1977682815 0.0000000499 -0.0000000010
0.3951 8.1951335728 0.0000000499 -0.0000000010
0.3952 8.1902788809 0.0000000499 -0.0000000010
0.3953 8.1877281539 0.0000000499 -0.0000000009
0.3954 8.1851524544 0.0000000499 -0.0000000009
0.3955 8.1825454909 0.0000000498 -0.0000000009
0.3956 8.1799237875 0.0000000498 -0.0000000009
0.3957 8.1772992400 0.0000000498 -0.0000000009
0.3958 8.1746764381 0.0000000498 -0.0000000009
0.3959 8.1720561188 0.0000000497 -0.0000000009
0.396 8.1694378897 0.0000000497 -0.0000000008
0.3961 8.1668213413 0.0000000497 -0.0000000008
0.3962 8.1619828325 0.0000000497 -0.0000000008
0.3963 8.1594500933 0.0000000497 -0.0000000008
0.3964 8.1568923229 0.0000000497 -0.0000000008
0.3965 8.1543032512 0.0000000496 -0.0000000008
0.3966 8.1516993950 0.0000000496 -0.0000000007
0.3967 8.1490926367 0.0000000496 -0.0000000007
0.3968 8.1464875584 0.0000000496 -0.0000000007
0.3969 8.1438848950 0.0000000495 -0.0000000007
0.397 8.1412842545 0.0000000495 -0.0000000007
0.3971 8.1386852284 0.0000000495 -0.0000000007
0.3972 8.1338625511 0.0000000495 -0.0000000006
0.3973 8.1313471632 0.0000000495 -0.0000000006
0.3974 8.1288066904 0.0000000494 -0.0000000006
0.3975 8.1262348832 0.0000000494 -0.0000000006
0.3976 8.1236482500 0.0000000494 -0.0000000006
0.3977 8.1210586597 0.0000000494 -0.0000000006
0.3978 8.1184706864 0.0000000493 -0.0000000006
0.3979 8.1158850628 0.0000000493 -0.0000000005
0.398 8.1133013975 0.0000000493 -0.0000000005
0.3981 8.1107192828 0.0000000493 -0.0000000005
0.3982 8.1059121056 0.0000000493 -0.0000000005
0.3983 8.1034134597 0.0000000493 -0.0000000005
0.3984 8.1008896800 0.0000000492 -0.0000000005
0.3985 8.0983345367 0.0000000492 -0.0000000004
0.3986 8.0957645291 0.0000000492 -0.0000000004
0.3987 8.0931915117 0.0000000492 -0.0000000004
0.3988 8.0906200509 0.0000000491 -0.0000000004
0.3989 8.0880508773 0.0000000491 -0.0000000004
0.399 8.0854835998 0.0000000491 -0.0000000004
0.3991 8.0829178115 0.0000000491 -0.0000000004
0.3992 8.0781258215 0.0000000491 -0.0000000003
0.3993 8.0756433338 0.0000000490 -0.0000000003
0.3994 8.0731356680 0.0000000490 -0.0000000003
0.3995 8.0705966133 0.0000000490 -0.0000000003
0.3996 8.0680426587 0.0000000490 -0.0000000003
0.3997 8.0654856442 0.0000000489 -0.0000000003
0.3998 8.0629301281 0.0000000489 -0.0000000002
0.3999 8.0603768390 0.0000000489 -0.0000000002
0.4 8.0578253862 0.0000000489 -0.0000000002
0.4001 8.0552753639 0.0000000488 -0.0000000002
0.4002 8.0504982653 0.0000000489 -0.0000000002
0.4003 8.0480313761 0.0000000488 -0.0000000002
0.4004 8.0455392689 0.0000000488 -0.0000000001
0.4005 8.0430157511 0.0000000488 -0.0000000001
0.4006 8.0404773005 0.0000000488 -0.0000000001
0.4007 8.0379357422 0.0000000487 -0.0000000001
0.4008 8.0353956264 0.0000000487 -0.0000000001
0.4009 8.0328576796 0.0000000487 -0.0000000001
0.401 8.0303215115 0.0000000487 -0.0000000001
0.4011 8.0277867171 0.0000000486 -0.0000000001
0.4012 8.0230242302 0.0000000487 -0.0000000000
0.4013 8.0205724027 0.0000000486 -0.0000000000
0.4014 8.0180953213 0.0000000486 0.0000000000
0.4015 8.0155868110 0.0000000486 0.0000000000
0.4016 8.0130633376 0.0000000486 0.0000000000
0.4017 8.0105367110 0.0000000485 0.0000000000
0.4018 8.0080114729 0.0000000485 0.0000000001
0.4019 8.0054883479 0.0000000485 0.0000000001
0.402 8.0029669462 0.0000000485 0.0000000001
0.4021 8.0004468636 0.0000000484 0.0000000001
0.4022 7.9956987235 0.0000000485 0.0000000001
0.4023 7.9932614421 0.0000000484 0.0000000001
0.4024 7.9907988749 0.0000000484 0.0000000001
0.4025 7.9883048640 0.0000000484 0.0000000002
0.4026 7.9857958620 0.0000000484 0.0000000002
0.4027 7.9832836632 0.0000000483 0.0000000002
0.4028 7.9807728011 0.0000000483 0.0000000002
0.4029 7.9782639981 0.0000000483 0.0000000002
0.403 7.9757568649 0.0000000483 0.0000000002
0.4031 7.9732509982 0.0000000482 0.0000000002
0.4032 7.9685169539 0.0000000483 0.0000000003
0.4033 7.9660937234 0.0000000482 0.0000000003
0.4034 7.9636451790 0.0000000482 0.0000000003
0.4035 7.9611651791 0.0000000482 0.0000000003
0.4036 7.9586701626 0.0000000482 0.0000000003
0.4037 7.9561719075 0.0000000481 0.0000000003
0.4038 7.9536749392 0.0000000481 0.0000000003
0.4039 7.9511799780 0.0000000481 0.0000000004
0.404 7.9486866349 0.0000000481 0.0000000004
0.4041 7.9461945076 0.0000000480 0.0000000004
0.4042 7.9414743209 0.0000000481 0.0000000004
0.4043 7.9390646653 0.0000000480 0.0000000004
0.4044 7.9366296712 0.0000000480 0.0000000004
0.4045 7.9341632129 0.0000000480 0.0000000004
0.4046 7.9316817146 0.0000000480 0.0000000005
0.4047 7.9291969379 0.0000000479 0.0000000005
0.4048 7.9267133999 0.0000000479 0.0000000005
0.4049 7.9242318185 0.0000000479 0.0000000005
0.405 7.9217518055 0.0000000479 0.0000000005
0.4051 7.9192729592 0.0000000478 0.0000000005
0.4052 7.9145664041 0.0000000479 0.0000000006
0.4053 7.9121698654 0.0000000478 0.0000000006
0.4054 7.9097479672 0.0000000478 0.0000000006
0.4055 7.9072945991 0.0000000478 0.0000000006
0.4056 7.9048261695 0.0000000478 0.0000000006
0.4057 7.9023544236 0.0000000477 0.0000000006
0.4058 7.8998838698 0.0000000477 0.0000000006
0.4059 7.8974152241 0.0000000477 0.0000000006
0.406 7.8949480985 0.0000000477 0.0000000006
0.4061 7.8924820923 0.0000000476 0.0000000007
0.4062 7.8877889539 0.0000000477 0.0000000007
0.4063 7.8854050915 0.0000000476 0.0000000007
0.4064 7.8829958519 0.0000000476 0.0000000007
0.4065 7.8805551394 0.0000000476 0.0000000007
0.4066 7.8780993461 0.0000000476 0.0000000007
0.4067 7.8756402001 0.0000000475 0.0000000008
0.4068 7.8731822012 0.0000000475 0.0000000008
0.4069 7.8707260633 0.0000000475 0.0000000008
0.407 7.8682713991 0.0000000475 0.0000000008
0.4071 7.8658178086 0.0000000474 0.0000000008
0.4072 7.8611378824 0.0000000475 0.0000000008
0.4073 7.8587662721 0.0000000474 0.0000000008
0.4074 7.8563692700 0.0000000474 0.0000000009
0.4075 7.8539407947 0.0000000474 0.0000000009
0.4076 7.8514972211 0.0000000474 0.0000000009
0.4077 7.8490502601 0.0000000473 0.0000000009
0.4078 7.8466044027 0.0000000473 0.0000000009
0.4079 7.8441603609 0.0000000473 0.0000000009
0.408 7.8417177475 0.0000000473 0.0000000009
0.4081 7.8392761639 0.0000000472 0.0000000009
0.4082 7.8346092555 0.0000000473 0.0000000010
0.4083 7.8322494886 0.0000000472 0.0000000010
0.4084 7.8298643183 0.0000000472 0.0000000010
0.4085 7.8274476771 0.0000000472 0.0000000010
0.4086 7.8250159221 0.0000000472 0.0000000010
0.4087 7.8225807462 0.0000000471 0.0000000010
0.4088 7.8201466321 0.0000000471 0.0000000010
0.4089 7.8177142894 0.0000000471 0.0000000010
0.409 7.8152833315 0.0000000471 0.0000000011
0.4091 7.8128533607 0.0000000471 0.0000000011
0.4092 7.8081992848 0.0000000471 0.0000000011
0.4093 7.8058509674 0.0000000470 0.0000000011
0.4094 7.8034772380 0.0000000470 0.0000000011
0.4095 7.8010720425 0.0000000470 0.0000000011
0.4096 7.7986517191 0.0000000470 0.0000000011
0.4097 7.7962279432 0.0000000470 0.0000000012
0.4098 7.7938051884 0.0000000469 0.0000000012
0.4099 7.7913841622 0.0000000469 0.0000000012
0.41 7.7889644787 0.0000000469 0.0000000012
0.4101 7.7865457408 0.0000000469 0.0000000012
0.4102 7.7819043207 0.0000000469 0.0000000012
0.4103 7.7795670730 0.0000000469 0.0000000012
0.4104 7.7772044076 0.0000000468 0.0000000013
0.4105 7.7748102831 0.0000000468 0.0000000013
0.4106 7.7724010186 0.0000000468 0.0000000013
0.4107 7.7699882710 0.0000000468 0.0000000013
0.4108 7.7675765052 0.0000000467 0.0000000013
0.4109 7.7651664266 0.0000000467 0.0000000013
0.411 7.7627576497 0.0000000467 0.0000000013
0.4111 7.7603497786 0.0000000467 0.0000000013
0.4112 7.7557208455 0.0000000467 0.0000000014
0.4113 7.7533943013 0.0000000467 0.0000000014
0.4114 7.7510423362 0.0000000466 0.0000000014
0.4115 7.7486589215 0.0000000466 0.0000000014
0.4116 7.7462603560 0.0000000466 0.0000000014
0.4117 7.7438582783 0.0000000466 0.0000000014
0.4118 7.7414571443 0.0000000466 0.0000000014
0.4119 7.7390576573 0.0000000465 0.0000000014
0.412 7.7366594324 0.0000000465 0.0000000014
0.4121 7.7342620745 0.0000000465 0.0000000015
0.4122 7.7296454675 0.0000000465 0.0000000015
0.4123 7.7273292732 0.0000000465 0.0000000015
0.4124 7.7249876576 0.0000000465 0.0000000015
0.4125 7.7226146038 0.0000000464 0.0000000015
0.4126 7.7202263902 0.0000000464 0.0000000015
0.4127 7.7178346365 0.0000000464 0.0000000015
0.4128 7.7154437895 0.0000000464 0.0000000016
0.4129 7.7130545506 0.0000000463 0.0000000016
0.413 7.7106665354 0.0000000463 0.0000000016
0.4131 7.7082793495 0.0000000463 0.0000000016
0.4132 7.7036749146 0.0000000463 0.0000000016
0.4133 7.7013687290 0.0000000463 0.0000000016
0.4134 7.6990371241 0.0000000463 0.0000000016
0.4135 7.6966740947 0.0000000462 0.0000000016
0.4136 7.6942958978 0.0000000462 0.0000000017
0.4137 7.6919141340 0.0000000462 0.0000000017
0.4138 7.6895332413 0.0000000462 0.0000000017
0.4139 7.6871539187 0.0000000462 0.0000000017
0.414 7.6847757825 0.0000000461 0.0000000017
0.4141 7.6823984392 0.0000000461 0.0000000017
0.4142 7.6778060293 0.0000000461 0.0000000017
0.4143 7.6755095228 0.0000000461 0.0000000017
0.4144 7.6731876015 0.0000000461 0.0000000018
0.4145 7.6708342714 0.0000000461 0.0000000018
0.4146 7.6684657674 0.0000000460 0.0000000018
0.4147 7.6660936710 0.0000000460 0.0000000018
0.4148 7.6637224110 0.0000000460 0.0000000018
0.4149 7.6613526843 0.0000000460 0.0000000018
0.415 7.6589841078 0.0000000460 0.0000000018
0.4151 7.6566162890 0.0000000459 0.0000000018
0.4152 7.6520357629 0.0000000459 0.0000000019
0.4153 7.6497486174 0.0000000459 0.0000000019
0.4154 7.6474360636 0.0000000459 0.0000000019
0.4155 7.6450921186 0.0000000459 0.0000000019
0.4156 7.6427329949 0.0000000459 0.0000000019
0.4157 7.6403702542 0.0000000458 0.0000000019
0.4158 7.6380083163 0.0000000458 0.0000000019
0.4159 7.6356478760 0.0000000458 0.0000000019
0.416 7.6332885507 0.0000000458 0.0000000019
0.4161 7.6309299487 0.0000000458 0.0000000020
0.4162 7.6263611715 0.0000000458 0.0000000020
0.4163 7.6240830792 0.0000000457 0.0000000020
0.4164 7.6217795875 0.0000000457 0.0000000020
0.4165 7.6194447241 0.0000000457 0.0000000020
0.4166 7.6170946784 0.0000000457 0.0000000020
0.4167 7.6147409923 0.0000000457 0.0000000020
0.4168 7.6123880762 0.0000000456 0.0000000020
0.4169 7.6100366231 0.0000000456 0.0000000021
0.417 7.6076862507 0.0000000456 0.0000000021
0.4171 7.6053365685 0.0000000456 0.0000000021
0.4172 7.6007794105 0.0000000456 0.0000000021
0.4173 7.5985100741 0.0000000456 0.0000000021
0.4174 7.5962153493 0.0000000455 0.0000000021
0.4175 7.5938892741 0.0000000455 0.0000000021
0.4176 7.5915480141 0.0000000455 0.0000000021
0.4177 7.5892030914 0.0000000455 0.0000000022
0.4178 7.5868589070 0.0000000455 0.0000000022
0.4179 7.5845161516 0.0000000454 0.0000000022
0.418 7.5821744438 0.0000000454 0.0000000022
0.4181 7.5798333940 0.0000000454 0.0000000022
0.4182 7.5752877310 0.0000000454 0.0000000022
0.4183 7.5730268629 0.0000000454 0.0000000022
0.4184 7.5707406195 0.0000000454 0.0000000022
0.4185 7.5684230486 0.0000000453 0.0000000022
0.4186 7.5660902919 0.0000000453 0.0000000023
0.4187 7.5637538509 0.0000000453 0.0000000023
0.4188 7.5614181174 0.0000000453 0.0000000023
0.4189 7.5590837800 0.0000000453 0.0000000023
0.419 7.5567504580 0.0000000452 0.0000000023
0.4191 7.5544177625 0.0000000452 0.0000000023
0.4192 7.5498834751 0.0000000452 0.0000000023
0.4193 7.5476307972 0.0000000452 0.0000000023
0.4194 7.5453527591 0.0000000452 0.0000000024
0.4195 7.5430434181 0.0000000452 0.0000000024
0.4196 7.5407188912 0.0000000451 0.0000000024
0.4197 7.5383906594 0.0000000451 0.0000000024
0.4198 7.5360631053 0.0000000451 0.0000000024
0.4199 7.5337369153 0.0000000451 0.0000000024
0.42 7.5314117093 0.0000000451 0.0000000024
0.4201 7.5290870993 0.0000000450 0.0000000024
0.4202 7.5245640726 0.0000000450 0.0000000024
0.4203 7.5223193158 0.0000000450 0.0000000025
0.4204 7.5200492157 0.0000000450 0.0000000025
0.4205 7.5177478390 0.0000000450 0.0000000025
0.4206 7.5154312774 0.0000000450 0.0000000025
0.4207 7.5131109914 0.0000000449 0.0000000025
0.4208 7.5107913538 0.0000000449 0.0000000025
0.4209 7.5084730493 0.0000000449 0.0000000025
0.421 7.5061556981 0.0000000449 0.0000000025
0.4211 7.5038389133 0.0000000449 0.0000000025
0.4212 7.4993270370 0.0000000449 0.0000000026
0.4213 7.4970899409 0.0000000449 0.0000000026
0.4214 7.4948275202 0.0000000448 0.0000000026
0.4215 7.4925338507 0.0000000448 0.0000000026
0.4216 7.4902249985 0.0000000448 0.0000000026
0.4217 7.4879124030 0.0000000448 0.0000000026
0.4218 7.4856004277 0.0000000447 0.0000000026
0.4219 7.4832897550 0.0000000447 0.0000000026
0.422 7.4809800059 0.0000000447 0.0000000026
0.4221 7.4786707945 0.0000000447 0.0000000026
0.4222 7.4741699621 0.0000000447 0.0000000027
0.4223 7.4719402746 0.0000000447 0.0000000027
0.4224 7.4696852830 0.0000000447 0.0000000027
0.4225 7.4673990718 0.0000000446 0.0000000027
0.4226 7.4650976811 0.0000000446 0.0000000027
0.4227 7.4627925290 0.0000000446 0.0000000027
0.4228 7.4604879697 0.0000000446 0.0000000027
0.4229 7.4581846834 0.0000000446 0.0000000027
0.423 7.4558822917 0.0000000445 0.0000000027
0.4231 7.4535804098 0.0000000445 0.0000000028
0.4232 7.4490905189 0.0000000445 0.0000000028
0.4233 7.4468679959 0.0000000445 0.0000000028
0.4234 7.4446201909 0.0000000445 0.0000000028
0.4235 7.4423411971 0.0000000445 0.0000000028
0.4236 7.4400470278 0.0000000444 0.0000000028
0.4237 7.4377490800 0.0000000444 0.0000000028
0.4238 7.4354516982 0.0000000444 0.0000000028
0.4239 7.4331555605 0.0000000444 0.0000000028
0.424 7.4308602892 0.0000000444 0.0000000029
0.4241 7.4285655004 0.0000000443 0.0000000029
0.4242 7.4240864523 0.0000000444 0.0000000029
0.4243 7.4218708573 0.0000000443 0.0000000029
0.4244 7.4196300041 0.0000000443 0.0000000029
0.4245 7.4173579942 0.0000000443 0.0000000029
0.4246 7.4150708139 0.0000000443 0.0000000029
0.4247 7.4127798386 0.0000000443 0.0000000029
0.4248 7.4104894033 0.0000000442 0.0000000029
0.4249 7.4082001839 0.0000000442 0.0000000030
0.425 7.4059118035 0.0000000442 0.0000000030
0.4251 7.4036238790 0.0000000442 0.0000000030
0.4252 7.3991555782 0.0000000442 0.0000000030
0.4253 7.3969466821 0.0000000442 0.0000000030
0.4254 7.3947125533 0.0000000441 0.0000000030
0.4255 7.3924473011 0.0000000441 0.0000000030
0.4256 7.3901668845 0.0000000441 0.0000000030
0.4257 7.3878826573 0.0000000441 0.0000000030
0.4258 7.3855989445 0.0000000441 0.0000000031
0.4259 7.3833164204 0.0000000440 0.0000000031
0.426 7.3810347083 0.0000000440 0.0000000031
0.4261 7.3787534265 0.0000000440 0.0000000031
0.4262 7.3742957807 0.0000000440 0.0000000031
0.4263 7.3720933617 0.0000000440 0.0000000031
0.4264 7.3698657367 0.0000000440 0.0000000031
0.4265 7.3676070232 0.0000000440 0.0000000031
0.4266 7.3653331520 0.0000000439 0.0000000031
0.4267 7.3630554552 0.0000000439 0.0000000031
0.4268 7.3607782481 0.0000000439 0.0000000032
0.4269 7.3585022029 0.0000000439 0.0000000032
0.427 7.3562269436 0.0000000439 0.0000000032
0.4271 7.3539520894 0.0000000438 0.0000000032
0.4272 7.3495050097 0.0000000438 0.0000000032
0.4273 7.3473088526 0.0000000438 0.0000000032
0.4274 7.3450875178 0.0000000438 0.0000000032
0.4275 7.3428351304 0.0000000438 0.0000000032
0.4276 7.3405675931 0.0000000438 0.0000000032
0.4277 7.3382962157 0.0000000437 0.0000000033
0.4278 7.3360253041 0.0000000437 0.0000000033
0.4279 7.3337555281 0.0000000437 0.0000000033
0.428 7.3314865127 0.0000000437 0.0000000033
0.4281 7.3292178778 0.0000000437 0.0000000033
0.4282 7.3247812777 0.0000000437 0.0000000033
0.4283 7.3225911741 0.0000000437 0.0000000033
0.4284 7.3203759224 0.0000000436 0.0000000033
0.4285 7.3181296552 0.0000000436 0.0000000033
0.4286 7.3158682466 0.0000000436 0.0000000033
0.4287 7.3136029842 0.0000000436 0.0000000034
0.4288 7.3113381641 0.0000000436 0.0000000034
0.4289 7.3090744542 0.0000000435 0.0000000034
0.429 7.3068114799 0.0000000435 0.0000000034
0.4291 7.3045488623 0.0000000435 0.0000000034
0.4292 7.3001226584 0.0000000435 0.0000000034
0.4293 7.2979384060 0.0000000435 0.0000000034
0.4294 7.2957290366 0.0000000435 0.0000000034
0.4295 7.2934886898 0.0000000435 0.0000000034
0.4296 7.2912332110 0.0000000434 0.0000000034
0.4297 7.2889738653 0.0000000434 0.0000000035
0.4298 7.2867149391 0.0000000434 0.0000000035
0.4299 7.2844570980 0.0000000434 0.0000000035
0.43 7.2821999684 0.0000000434 0.0000000035
0.4301 7.2799431722 0.0000000433 0.0000000035
0.4302 7.2755272834 0.0000000433 0.0000000035
0.4303 7.2733486862 0.0000000433 0.0000000035
0.4304 7.2711450042 0.0000000433 0.0000000035
0.4305 7.2689103842 0.0000000433 0.0000000035
0.4306 7.2666606422 0.0000000433 0.0000000035
0.4307 7.2644070209 0.0000000433 0.0000000036
0.4308 7.2621537968 0.0000000432 0.0000000036
0.4309 7.2599016334 0.0000000432 0.0000000036
0.431 7.2576501578 0.0000000432 0.0000000036
0.4311 7.2553989930 0.0000000432 0.0000000036
0.4312 7.2509933407 0.0000000432 0.0000000036
0.4313 7.2488202085 0.0000000432 0.0000000036
0.4314 7.2466220250 0.0000000431 0.0000000036
0.4315 7.2443929439 0.0000000431 0.0000000036
0.4316 7.2421487515 0.0000000431 0.0000000036
0.4317 7.2399006680 0.0000000431 0.0000000037
0.4318 7.2376529599 0.0000000431 0.0000000037
0.4319 7.2354062887 0.0000000431 0.0000000037
0.432 7.2331602822 0.0000000430 0.0000000037
0.4321 7.2309145645 0.0000000430 0.0000000037
0.4322 7.2265190724 0.0000000430 0.0000000037
0.4323 7.2243512206 0.0000000430 0.0000000037
0.4324 7.2221583522 0.0000000430 0.0000000037
0.4325 7.2199346277 0.0000000430 0.0000000037
0.4326 7.2176958034 0.0000000429 0.0000000037
0.4327 7.2154530766 0.0000000429 0.0000000037
0.4328 7.2132107039 0.0000000429 0.0000000038
0.4329 7.2109693450 0.0000000429 0.0000000038
0.433 7.2087286282 0.0000000429 0.0000000038
0.4331 7.2064881786 0.0000000429 0.0000000038
0.4332 7.2021027724 0.0000000429 0.0000000038
0.4333 7.1999400220 0.0000000428 0.0000000038
0.4334 7.1977522910 0.0000000428 0.0000000038
0.4335 7.1955337461 0.0000000428 0.0000000038
0.4336 7.1933001135 0.0000000428 0.0000000038
0.4337 7.1910625678 0.0000000428 0.0000000038
0.4338 7.1888253554 0.0000000427 0.0000000039
0.4339 7.1865891340 0.0000000427 0.0000000039
0.434 7.1843535328 0.0000000427 0.0000000039
0.4341 7.1821181777 0.0000000427 0.0000000039
0.4342 7.1777427852 0.0000000427 0.0000000039
0.4343 7.1755849625 0.0000000427 0.0000000039
0.4344 7.1734021960 0.0000000427 0.0000000039
0.4345 7.1711886591 0.0000000426 0.0000000039
0.4346 7.1689600472 0.0000000426 0.0000000039
0.4347 7.1667275120 0.0000000426 0.0000000039
0.4348 7.1644952899 0.0000000426 0.0000000039
0.4349 7.1622640365 0.0000000426 0.0000000040
0.435 7.1600333816 0.0000000426 0.0000000040
0.4351 7.1578029525 0.0000000425 0.0000000040
0.4352 7.1534375035 0.0000000425 0.0000000040
0.4353 7.1512844398 0.0000000425 0.0000000040
0.4354 7.1491064703 0.0000000425 0.0000000040
0.4355 7.1468977746 0.0000000425 0.0000000040
0.4356 7.1446740174 0.0000000425 0.0000000040
0.4357 7.1424463270 0.0000000424 0.0000000040
0.4358 7.1402189301 0.0000000424 0.0000000040
0.4359 7.1379924800 0.0000000424 0.0000000040
0.436 7.1357666076 0.0000000424 0.0000000041
0.4361 7.1335409407 0.0000000424 0.0000000041
0.4362 7.1291853666 0.0000000424 0.0000000041
0.4363 7.1270368983 0.0000000424 0.0000000041
0.4364 7.1248635630 0.0000000423 0.0000000041
0.4365 7.1226595466 0.0000000423 0.0000000041
0.4366 7.1204404828 0.0000000423 0.0000000041
0.4367 7.1182174765 0.0000000423 0.0000000041
0.4368 7.1159947445 0.0000000423 0.0000000041
0.4369 7.1137729380 0.0000000423 0.0000000041
0.437 7.1115516885 0.0000000422 0.0000000041
0.4371 7.1093306251 0.0000000422 0.0000000042
0.4372 7.1049848591 0.0000000422 0.0000000042
0.4373 7.1028408270 0.0000000422 0.0000000042
0.4374 7.1006719680 0.0000000422 0.0000000042
0.4375 7.0984724737 0.0000000422 0.0000000042
0.4376 7.0962579467 0.0000000421 0.0000000042
0.4377 7.0940394685 0.0000000421 0.0000000042
0.4378 7.0918212456 0.0000000421 0.0000000042
0.4379 7.0896039274 0.0000000421 0.0000000042
0.438 7.0873871461 0.0000000421 0.0000000042
0.4381 7.0851705318 0.0000000421 0.0000000042
0.4382 7.0808345087 0.0000000421 0.0000000043
0.4383 7.0786947585 0.0000000420 0.0000000043
0.4384 7.0765302223 0.0000000420 0.0000000043
0.4385 7.0743350975 0.0000000420 0.0000000043
0.4386 7.0721249552 0.0000000420 0.0000000043
0.4387 7.0699108533 0.0000000420 0.0000000043
0.4388 7.0676969883 0.0000000420 0.0000000043
0.4389 7.0654840077 0.0000000419 0.0000000043
0.439 7.0632715443 0.0000000419 0.0000000043
0.4391 7.0610592292 0.0000000419 0.0000000043
0.4392 7.0567328851 0.0000000419 0.0000000044
0.4393 7.0545972670 0.0000000419 0.0000000044
0.4394 7.0524369045 0.0000000419 0.0000000044
0.4395 7.0502460008 0.0000000419 0.0000000044
0.4396 7.0480400954 0.0000000418 0.0000000044
0.4397 7.0458302226 0.0000000418 0.0000000044
0.4398 7.0436205687 0.0000000418 0.0000000044
0.4399 7.0414117791 0.0000000418 0.0000000044
0.44 7.0392034875 0.0000000418 0.0000000044
0.4401 7.0369953262 0.0000000418 0.0000000044
0.4402 7.0326785988 0.0000000418 0.0000000044
0.4403 7.0305469669 0.0000000417 0.0000000044
0.4404 7.0283906333 0.0000000417 0.0000000045
0.4405 7.0262038068 0.0000000417 0.0000000045
0.4406 7.0240019948 0.0000000417 0.0000000045
0.4407 7.0217962078 0.0000000417 0.0000000045
0.4408 7.0195906223 0.0000000416 0.0000000045
0.4409 7.0173858815 0.0000000416 0.0000000045
0.441 7.0151816198 0.0000000416 0.0000000045
0.4411 7.0129774706 0.0000000416 0.0000000045
0.4412 7.0086702989 0.0000000416 0.0000000045
0.4413 7.0065425119 0.0000000416 0.0000000045
0.4414 7.0043900664 0.0000000416 0.0000000045
0.4415 7.0022071771 0.0000000415 0.0000000045
0.4416 7.0000093189 0.0000000415 0.0000000046
0.4417 6.9978074788 0.0000000415 0.0000000046
0.4418 6.9956058230 0.0000000415 0.0000000046
0.4419 6.9934049926 0.0000000415 0.0000000046
0.442 6.9912046230 0.0000000415 0.0000000046
0.4421 6.9890043485 0.0000000414 0.0000000046
0.4422 6.9847066727 0.0000000414 0.0000000046
0.4423 6.9825825929 0.0000000414 0.0000000046
0.4424 6.9804338990 0.0000000414 0.0000000046
0.4425 6.9782548107 0.0000000414 0.0000000046
0.4426 6.9760607709 0.0000000414 0.0000000046
0.4427 6.9738627425 0.0000000414 0.0000000046
0.4428 6.9716648815 0.0000000413 0.0000000047
0.4429 6.9694678272 0.0000000413 0.0000000047
0.443 6.9672712157 0.0000000413 0.0000000047
0.4431 6.9650746822 0.0000000413 0.0000000047
0.4432 6.9607864437 0.0000000413 0.0000000047
0.4433 6.9586659376 0.0000000413 0.0000000047
0.4434 6.9565208623 0.0000000413 0.0000000047
0.4435 6.9543454428 0.0000000412 0.0000000047
0.4436 6.9521550896 0.0000000412 0.0000000047
0.4437 6.9499607415 0.0000000412 0.0000000047
0.4438 6.9477665444 0.0000000412 0.0000000047
0.4439 6.9455731356 0.0000000412 0.0000000047
0.444 6.9433801518 0.0000000412 0.0000000048
0.4441 6.9411872296 0.0000000411 0.0000000048
0.4442 6.9369083709 0.0000000411 0.0000000048
0.4443 6.9347913086 0.0000000411 0.0000000048
0.4444 6.9326497227 0.0000000411 0.0000000048
0.4445 6.9304778436 0.0000000411 0.0000000048
0.4446 6.9282910488 0.0000000411 0.0000000048
0.4447 6.9261002534 0.0000000411 0.0000000048
0.4448 6.9239095928 0.0000000410 0.0000000048
0.4449 6.9217197024 0.0000000410 0.0000000048
0.445 6.9195302198 0.0000000410 0.0000000048
0.4451 6.9173407826 0.0000000410 0.0000000048
0.4452 6.9130712472 0.0000000410 0.0000000049
0.4453 6.9109575025 0.0000000410 0.0000000049
0.4454 6.9088192805 0.0000000410 0.0000000049
0.4455 6.9066508168 0.0000000409 0.0000000049
0.4456 6.9044674560 0.0000000409 0.0000000049
0.4457 6.9022800890 0.0000000409 0.0000000049
0.4458 6.9000928412 0.0000000409 0.0000000049
0.4459 6.8979063458 0.0000000409 0.0000000049
0.446 6.8957202413 0.0000000409 0.0000000049
0.4461 6.8935341662 0.0000000408 0.0000000049
0.4462 6.8892738987 0.0000000408 0.0000000049
0.4463 6.8871633489 0.0000000408 0.0000000049
0.4464 6.8850283687 0.0000000408 0.0000000050
0.4465 6.8828631989 0.0000000408 0.0000000050
0.4466 6.8806831510 0.0000000408 0.0000000050
0.4467 6.8784990917 0.0000000408 0.0000000050
0.4468 6.8763151363 0.0000000407 0.0000000050
0.4469 6.8741319159 0.0000000407 0.0000000050
0.447 6.8719490697 0.0000000407 0.0000000050
0.4471 6.8697662376 0.0000000407 0.0000000050
0.4472 6.8655151833 0.0000000407 0.0000000050
0.4473 6.8634077091 0.0000000407 0.0000000050
0.4474 6.8612758520 0.0000000407 0.0000000050
0.4475 6.8591138579 0.0000000406 0.0000000050
0.4476 6.8569370052 0.0000000406 0.0000000050
0.4477 6.8547561363 0.0000000406 0.0000000051
0.4478 6.8525753562 0.0000000406 0.0000000051
0.4479 6.8503952940 0.0000000406 0.0000000051
0.448 6.8482155899 0.0000000406 0.0000000051
0.4481 6.8460358845 0.0000000405 0.0000000051
0.4482 6.8417939899 0.0000000405 0.0000000051
0.4483 6.8396894752 0.0000000405 0.0000000051
0.4484 6.8375606259 0.0000000405 0.0000000051
0.4485 6.8354016927 0.0000000405 0.0000000051
0.4486 6.8332279207 0.0000000405 0.0000000051
0.4487 6.8310501280 0.0000000405 0.0000000051
0.4488 6.8288724093 0.0000000404 0.0000000051
0.4489 6.8266953918 0.0000000404 0.0000000051
0.449 6.8245187164 0.0000000404 0.0000000052
0.4491 6.8223420250 0.0000000404 0.0000000052
0.4492 6.8181092371 0.0000000404 0.0000000052
0.4493 6.8160075692 0.0000000404 0.0000000052
0.4494 6.8138816154 0.0000000404 0.0000000052
0.4495 6.8117256313 0.0000000404 0.0000000052
0.4496 6.8095548286 0.0000000403 0.0000000052
0.4497 6.8073800011 0.0000000403 0.0000000052
0.4498 6.8052052331 0.0000000403 0.0000000052
0.4499 6.8030311499 0.0000000403 0.0000000052
0.45 6.8008573932 0.0000000403 0.0000000052
0.4501 6.7986836060 0.0000000403 0.0000000052
0.4502 6.7944598726 0.0000000403 0.0000000053
0.4503 6.7923609418 0.0000000402 0.0000000053
0.4504 6.7902377743 0.0000000402 0.0000000053
0.4505 6.7880846307 0.0000000402 0.0000000053
0.4506 6.7859166891 0.0000000402 0.0000000053
0.4507 6.7837447186 0.0000000402 0.0000000053
0.4508 6.7815727936 0.0000000402 0.0000000053
0.4509 6.7794015373 0.0000000401 0.0000000053
0.451 6.7772305923 0.0000000401 0.0000000053
0.4511 6.7750596024 0.0000000401 0.0000000053
0.4512 6.7708448721 0.0000000401 0.0000000053
0.4513 6.7687485717 0.0000000401 0.0000000053
0.4514 6.7666280845 0.0000000401 0.0000000053
0.4515 6.7644776756 0.0000000401 0.0000000053
0.4516 6.7623124895 0.0000000400 0.0000000054
0.4517 6.7601432712 0.0000000400 0.0000000054
0.4518 6.7579740844 0.0000000400 0.0000000054
0.4519 6.7558055505 0.0000000400 0.0000000054
0.452 6.7536373128 0.0000000400 0.0000000054
0.4521 6.7514690165 0.0000000400 0.0000000054
0.4522 6.7472632386 0.0000000400 0.0000000054
0.4523 6.7451694648 0.0000000399 0.0000000054
0.4524 6.7430515545 0.0000000399 0.0000000054
0.4525 6.7409037775 0.0000000399 0.0000000054
0.4526 6.7387412445 0.0000000399 0.0000000054
0.4527 6.7365746760 0.0000000399 0.0000000054
0.4528 6.7344081255 0.0000000399 0.0000000054
0.4529 6.7322422123 0.0000000399 0.0000000054
0.453 6.7300765806 0.0000000398 0.0000000055
0.4531 6.7279108767 0.0000000398 0.0000000055
0.4532 6.7237140012 0.0000000398 0.0000000055
0.4533 6.7216226531 0.0000000398 0.0000000055
0.4534 6.7195072191 0.0000000398 0.0000000055
0.4535 6.7173619740 0.0000000398 0.0000000055
0.4536 6.7152019943 0.0000000398 0.0000000055
0.4537 6.7130379761 0.0000000397 0.0000000055
0.4538 6.7108739627 0.0000000397 0.0000000055
0.4539 6.7087105713 0.0000000397 0.0000000055
0.454 6.7065474471 0.0000000397 0.0000000055
0.4541 6.7043842372 0.0000000397 0.0000000055
0.4542 6.7001962146 0.0000000397 0.0000000056
0.4543 6.6981071939 0.0000000397 0.0000000056
0.4544 6.6959941386 0.0000000396 0.0000000056
0.4545 6.6938513279 0.0000000396 0.0000000056
0.4546 6.6916938046 0.0000000396 0.0000000056
0.4547 6.6895322399 0.0000000396 0.0000000056
0.4548 6.6873706670 0.0000000396 0.0000000056
0.4549 6.6852097012 0.0000000396 0.0000000056
0.455 6.6830489884 0.0000000396 0.0000000056
0.4551 6.6808881769 0.0000000395 0.0000000056
0.4552 6.6767089582 0.0000000395 0.0000000056
0.4553 6.6746221694 0.0000000395 0.0000000056
0.4554 6.6725113977 0.0000000395 0.0000000056
0.4555 6.6703709266 0.0000000395 0.0000000056
0.4556 6.6682157651 0.0000000395 0.0000000056
0.4557 6.6660565598 0.0000000395 0.0000000057
0.4558 6.6638973336 0.0000000394 0.0000000057
0.4559 6.6617386997 0.0000000394 0.0000000057
0.456 6.6595803049 0.0000000394 0.0000000057
0.4561 6.6574217986 0.0000000394 0.0000000057
0.4562 6.6532513354 0.0000000394 0.0000000057
0.4563 6.6511666856 0.0000000394 0.0000000057
0.4564 6.6490581048 0.0000000394 0.0000000057
0.4565 6.6469198812 0.0000000393 0.0000000057
0.4566 6.6447669896 0.0000000393 0.0000000057
0.4567 6.6426100520 0.0000000393 0.0000000057
0.4568 6.6404530810 0.0000000393 0.0000000057
0.4569 6.6382966878 0.0000000393 0.0000000057
0.457 6.6361405202 0.0000000393 0.0000000057
0.4571 6.6339842286 0.0000000393 0.0000000057
0.4572 6.6298224728 0.0000000393 0.0000000058
0.4573 6.6277398716 0.0000000392 0.0000000058
0.4574 6.6256333917 0.0000000392 0.0000000058
0.4575 6.6234973258 0.0000000392 0.0000000058
0.4576 6.6213466147 0.0000000392 0.0000000058
0.4577 6.6191918556 0.0000000392 0.0000000058
0.4578 6.6170370508 0.0000000392 0.0000000058
0.4579 6.6148828096 0.0000000391 0.0000000058
0.458 6.6127287806 0.0000000391 0.0000000058
0.4581 6.6105746154 0.0000000391 0.0000000058
0.4582 6.6064215198 0.0000000391 0.0000000058
0.4583 6.6043408791 0.0000000391 0.0000000058
0.4584 6.6022364124 0.0000000391 0.0000000058
0.4585 6.6001024169 0.0000000391 0.0000000059
0.4586 6.5979537991 0.0000000391 0.0000000059
0.4587 6.5958011316 0.0000000390 0.0000000059
0.4588 6.5936484064 0.0000000390 0.0000000059
0.4589 6.5914962309 0.0000000390 0.0000000059
0.459 6.5893442545 0.0000000390 0.0000000059
0.4591 6.5871921299 0.0000000390 0.0000000059
0.4592 6.5830476473 0.0000000390 0.0000000059
0.4593 6.5809688816 0.0000000390 0.0000000059
0.4594 6.5788663428 0.0000000389 0.0000000059
0.4595 6.5767343326 0.0000000389 0.0000000059
0.4596 6.5745877233 0.0000000389 0.0000000059
0.4597 6.5724370630 0.0000000389 0.0000000059
0.4598 6.5702863331 0.0000000389 0.0000000059
0.4599 6.5681361392 0.0000000389 0.0000000059
0.46 6.5659861315 0.0000000389 0.0000000059
0.4601 6.5638359639 0.0000000388 0.0000000060
0.4602 6.5597000478 0.0000000388 0.0000000060
0.4603 6.5576230736 0.0000000388 0.0000000060
0.4604 6.5555223797 0.0000000388 0.0000000060
0.4605 6.5533922721 0.0000000388 0.0000000060
0.4606 6.5512475889 0.0000000388 0.0000000060
0.4607 6.5490988533 0.0000000388 0.0000000060
0.4608 6.5469500367 0.0000000387 0.0000000060
0.4609 6.5448017426 0.0000000387 0.0000000060
0.461 6.5426536221 0.0000000387 0.0000000060
0.4611 6.5405053300 0.0000000387 0.0000000060
0.4612 6.5363779343 0.0000000387 0.0000000060
0.4613 6.5343026704 0.0000000387 0.0000000060
0.4614 6.5322037405 0.0000000387 0.0000000060
0.4615 6.5300754550 0.0000000387 0.0000000061
0.4616 6.5279326175 0.0000000386 0.0000000061
0.4617 6.5257857266 0.0000000386 0.0000000061
0.4618 6.5236387434 0.0000000386 0.0000000061
0.4619 6.5214922694 0.0000000386 0.0000000061
0.462 6.5193459566 0.0000000386 0.0000000061
0.4621 6.5171994610 0.0000000386 0.0000000061
0.4622 6.5130805396 0.0000000386 0.0000000061
0.4623 6.5110069073 0.0000000385 0.0000000061
0.4624 6.5089096627 0.0000000385 0.0000000061
0.4625 6.5067831208 0.0000000385 0.0000000061
0.4626 6.5046420508 0.0000000385 0.0000000061
0.4627 6.5024969267 0.0000000385 0.0000000061
0.4628 6.5003516990 0.0000000385 0.0000000061
0.4629 6.4982069675 0.0000000385 0.0000000061
0.463 6.4960623851 0.0000000384 0.0000000061
0.4631 6.4939176089 0.0000000384 0.0000000062
0.4632 6.4898071164 0.0000000384 0.0000000062
0.4633 6.4877350387 0.0000000384 0.0000000062
0.4634 6.4856394029 0.0000000384 0.0000000062
0.4635 6.4835145282 0.0000000384 0.0000000062
0.4636 6.4813751496 0.0000000384 0.0000000062
0.4637 6.4792317162 0.0000000384 0.0000000062
0.4638 6.4770881685 0.0000000383 0.0000000062
0.4639 6.4749451040 0.0000000383 0.0000000062
0.464 6.4728021767 0.0000000383 0.0000000062
0.4641 6.4706590447 0.0000000383 0.0000000062
0.4642 6.4665569359 0.0000000383 0.0000000062
0.4643 6.4644863381 0.0000000383 0.0000000062
0.4644 6.4623922365 0.0000000383 0.0000000062
0.4645 6.4602689547 0.0000000382 0.0000000062
0.4646 6.4581311933 0.0000000382 0.0000000063
0.4647 6.4559893768 0.0000000382 0.0000000063
0.4648 6.4538474352 0.0000000382 0.0000000063
0.4649 6.4517059643 0.0000000382 0.0000000063
0.465 6.4495646188 0.0000000382 0.0000000063
0.4651 6.4474230580 0.0000000382 0.0000000063
0.4652 6.4433292879 0.0000000382 0.0000000063
0.4653 6.4412600972 0.0000000381 0.0000000063
0.4654 6.4391674572 0.0000000381 0.0000000063
0.4655 6.4370456959 0.0000000381 0.0000000063
0.4656 6.4349094796 0.0000000381 0.0000000063
0.4657 6.4327692079 0.0000000381 0.0000000063
0.4658 6.4306288007 0.0000000381 0.0000000063
0.4659 6.4284888517 0.0000000381 0.0000000063
0.466 6.4263490167 0.0000000380 0.0000000063
0.4661 6.4242089559 0.0000000380 0.0000000063
0.4662 6.4201234800 0.0000000380 0.0000000064
0.4663 6.4180556254 0.0000000380 0.0000000064
0.4664 6.4159643765 0.0000000380 0.0000000064
0.4665 6.4138440652 0.0000000380 0.0000000064
0.4666 6.4117093236 0.0000000380 0.0000000064
0.4667 6.4095705267 0.0000000379 0.0000000064
0.4668 6.4074315840 0.0000000379 0.0000000064
0.4669 6.4052930873 0.0000000379 0.0000000064
0.467 6.4031546932 0.0000000379 0.0000000064
0.4671 6.4010160632 0.0000000379 0.0000000064
0.4672 6.3969388370 0.0000000379 0.0000000064
0.4673 6.3948722498 0.0000000379 0.0000000064
0.4674 6.3927823230 0.0000000379 0.0000000064
0.4675 6.3906633931 0.0000000378 0.0000000064
0.4676 6.3885300579 0.0000000378 0.0000000064
0.4677 6.3863926675 0.0000000378 0.0000000064
0.4678 6.3842551211 0.0000000378 0.0000000064
0.4679 6.3821180088 0.0000000378 0.0000000065
0.468 6.3799809880 0.0000000378 0.0000000065
0.4681 6.3778437213 0.0000000378 0.0000000065
0.4682 6.3737747009 0.0000000378 0.0000000065
0.4683 6.3717093137 0.0000000377 0.0000000065
0.4684 6.3696206421 0.0000000377 0.0000000065
0.4685 6.3675030269 0.0000000377 0.0000000065
0.4686 6.3653710313 0.0000000377 0.0000000065
0.4687 6.3632349809 0.0000000377 0.0000000065
0.4688 6.3610987647 0.0000000377 0.0000000065
0.4689 6.3589629708 0.0000000377 0.0000000065
0.469 6.3568272574 0.0000000376 0.0000000065
0.4691 6.3546912882 0.0000000376 0.0000000065
0.4692 6.3506304296 0.0000000376 0.0000000065
0.4693 6.3485661772 0.0000000376 0.0000000065
0.4694 6.3464786957 0.0000000376 0.0000000065
0.4695 6.3443623300 0.0000000376 0.0000000066
0.4696 6.3422316092 0.0000000376 0.0000000066
0.4697 6.3400968342 0.0000000376 0.0000000066
0.4698 6.3379618836 0.0000000375 0.0000000066
0.4699 6.3358273436 0.0000000375 0.0000000066
0.47 6.3336928734 0.0000000375 0.0000000066
0.4701 6.3315581379 0.0000000375 0.0000000066
0.4702 6.3275053975 0.0000000375 0.0000000066
0.4703 6.3254422163 0.0000000375 0.0000000066
0.4704 6.3233558612 0.0000000375 0.0000000066
0.4705 6.3212406818 0.0000000374 0.0000000066
0.4706 6.3191111726 0.0000000374 0.0000000066
0.4707 6.3169776098 0.0000000374 0.0000000066
0.4708 6.3148438620 0.0000000374 0.0000000066
0.4709 6.3127105133 0.0000000374 0.0000000066
0.471 6.3105772240 0.0000000374 0.0000000066
0.4711 6.3084436598 0.0000000374 0.0000000066
0.4712 6.3043989942 0.0000000374 0.0000000067
0.4713 6.3023368222 0.0000000373 0.0000000067
0.4714 6.3002515319 0.0000000373 0.0000000067
0.4715 6.2981374769 0.0000000373 0.0000000067
0.4716 6.2960091178 0.0000000373 0.0000000067
0.4717 6.2938767060 0.0000000373 0.0000000067
0.4718 6.2917440997 0.0000000373 0.0000000067
0.4719 6.2896118813 0.0000000373 0.0000000067
0.472 6.2874797119 0.0000000372 0.0000000067
0.4721 6.2853472585 0.0000000372 0.0000000067
0.4722 6.2813106244 0.0000000372 0.0000000067
0.4723 6.2792494013 0.0000000372 0.0000000067
0.4724 6.2771651156 0.0000000372 0.0000000067
0.4725 6.2750521251 0.0000000372 0.0000000067
0.4726 6.2729248561 0.0000000372 0.0000000067
0.4727 6.2707935354 0.0000000372 0.0000000067
0.4728 6.2686620111 0.0000000371 0.0000000067
0.4729 6.2665308637 0.0000000371 0.0000000067
0.473 6.2643997549 0.0000000371 0.0000000068
0.4731 6.2622683532 0.0000000371 0.0000000068
0.4732 6.2582397075 0.0000000371 0.0000000068
0.4733 6.2561793748 0.0000000371 0.0000000068
0.4734 6.2540960351 0.0000000371 0.0000000068
0.4735 6.2519840506 0.0000000371 0.0000000068
0.4736 6.2498578133 0.0000000370 0.0000000068
0.4737 6.2477275256 0.0000000370 0.0000000068
0.4738 6.2455970253 0.0000000370 0.0000000068
0.4739 6.2434668908 0.0000000370 0.0000000068
0.474 6.2413367852 0.0000000370 0.0000000068
0.4741 6.2392063775 0.0000000370 0.0000000068
0.4742 6.2351856775 0.0000000370 0.0000000068
0.4743 6.2331261780 0.0000000370 0.0000000068
0.4744 6.2310437272 0.0000000369 0.0000000068
0.4745 6.2289326917 0.0000000369 0.0000000068
0.4746 6.2268074294 0.0000000369 0.0000000068
0.4747 6.2246781180 0.0000000369 0.0000000069
0.4748 6.2225485851 0.0000000369 0.0000000069
0.4749 6.2204194074 0.0000000369 0.0000000069
0.475 6.2182902486 0.0000000369 0.0000000069
0.4751 6.2161607791 0.0000000368 0.0000000069
0.4752 6.2121479820 0.0000000368 0.0000000069
0.4753 6.2100892601 0.0000000368 0.0000000069
0.4754 6.2080076427 0.0000000368 0.0000000069
0.4755 6.2058975008 0.0000000368 0.0000000069
0.4756 6.2037731582 0.0000000368 0.0000000069
0.4757 6.2016447679 0.0000000368 0.0000000069
0.4758 6.1995161474 0.0000000368 0.0000000069
0.4759 6.1973878714 0.0000000367 0.0000000069
0.476 6.1952596048 0.0000000367 0.0000000069
0.4761 6.1931310190 0.0000000367 0.0000000069
0.4762 6.1891260823 0.0000000367 0.0000000069
0.4763 6.1870680840 0.0000000367 0.0000000069
0.4764 6.1849872459 0.0000000367 0.0000000069
0.4765 6.1828779436 0.0000000367 0.0000000070
0.4766 6.1807544666 0.0000000367 0.0000000070
0.4767 6.1786269437 0.0000000366 0.0000000070
0.4768 6.1764991820 0.0000000366 0.0000000070
0.4769 6.1743717545 0.0000000366 0.0000000070
0.477 6.1722443268 0.0000000366 0.0000000070
0.4771 6.1701165716 0.0000000366 0.0000000070
0.4772 6.1661194529 0.0000000366 0.0000000070
0.4773 6.1640621254 0.0000000366 0.0000000070
0.4774 6.1619820141 0.0000000366 0.0000000070
0.4775 6.1598734987 0.0000000365 0.0000000070
0.4776 6.1577508351 0.0000000365 0.0000000070
0.4777 6.1556241272 0.0000000365 0.0000000070
0.4778 6.1534971722 0.0000000365 0.0000000070
0.4779 6.1513705411 0.0000000365 0.0000000070
0.478 6.1492439005 0.0000000365 0.0000000070
0.4781 6.1471169240 0.0000000365 0.0000000070
0.4782 6.1431275812 0.0000000365 0.0000000070
0.4783 6.1410708733 0.0000000364 0.0000000071
0.4784 6.1389914375 0.0000000364 0.0000000071
0.4785 6.1368836579 0.0000000364 0.0000000071
0.4786 6.1347617565 0.0000000364 0.0000000071
0.4787 6.1326358126 0.0000000364 0.0000000071
0.4788 6.1305096135 0.0000000364 0.0000000071
0.4789 6.1283837281 0.0000000364 0.0000000071
0.479 6.1262578241 0.0000000363 0.0000000071
0.4791 6.1241315762 0.0000000363 0.0000000071
0.4792 6.1201499671 0.0000000363 0.0000000071
0.4793 6.1180938289 0.0000000363 0.0000000071
0.4794 6.1160150187 0.0000000363 0.0000000071
0.4795 6.1139079251 0.0000000363 0.0000000071
0.4796 6.1117867361 0.0000000363 0.0000000071
0.4797 6.1096615067 0.0000000363 0.0000000071
0.4798 6.1075360139 0.0000000362 0.0000000071
0.4799 6.1054108250 0.0000000362 0.0000000071
0.48 6.1032856084 0.0000000362 0.0000000071
0.4801 6.1011600401 0.0000000362 0.0000000071
0.4802 6.0971861228 0.0000000362 0.0000000072
0.4803 6.0951305058 0.0000000362 0.0000000072
0.4804 6.0930522727 0.0000000362 0.0000000072
0.4805 6.0909458165 0.0000000362 0.0000000072
0.4806 6.0888252914 0.0000000362 0.0000000072
0.4807 6.0867007282 0.0000000361 0.0000000072
0.4808 6.0845758937 0.0000000361 0.0000000072
0.4809 6.0824513532 0.0000000361 0.0000000072
0.481 6.0803267762 0.0000000361 0.0000000072
0.4811 6.0782018396 0.0000000361 0.0000000072
0.4812 6.0742355723 0.0000000361 0.0000000072
0.4813 6.0721804292 0.0000000361 0.0000000072
0.4814 6.0701027260 0.0000000361 0.0000000072
0.4815 6.0679968600 0.0000000360 0.0000000072
0.4816 6.0658769517 0.0000000360 0.0000000072
0.4817 6.0637530077 0.0000000360 0.0000000072
0.4818 6.0616287844 0.0000000360 0.0000000072
0.4819 6.0595048456 0.0000000360 0.0000000072
0.482 6.0573808615 0.0000000360 0.0000000072
0.4821 6.0552565103 0.0000000360 0.0000000072
0.4822 6.0512978513 0.0000000360 0.0000000073
0.4823 6.0492431362 0.0000000359 0.0000000073
0.4824 6.0471659168 0.0000000359 0.0000000073
0.4825 6.0450605950 0.0000000359 0.0000000073
0.4826 6.0429412577 0.0000000359 0.0000000073
0.4827 6.0408178870 0.0000000359 0.0000000073
0.4828 6.0386942294 0.0000000359 0.0000000073
0.4829 6.0365708468 0.0000000359 0.0000000073
0.483 6.0344474103 0.0000000358 0.0000000073
0.4831 6.0323235992 0.0000000358 0.0000000073
0.4832 6.0283725069 0.0000000358 0.0000000073
0.4833 6.0263181751 0.0000000358 0.0000000073
0.4834 6.0242413948 0.0000000358 0.0000000073
0.4835 6.0221365724 0.0000000358 0.0000000073
0.4836 6.0200177613 0.0000000358 0.0000000073
0.4837 6.0178949193 0.0000000358 0.0000000073
0.4838 6.0157717829 0.0000000358 0.0000000073
0.4839 6.0136489122 0.0000000357 0.0000000073
0.484 6.0115259791 0.0000000357 0.0000000073
0.4841 6.0094026642 0.0000000357 0.0000000073
0.4842 6.0054590972 0.0000000357 0.0000000074
0.4843 6.0034051051 0.0000000357 0.0000000074
0.4844 6.0013287203 0.0000000357 0.0000000074
0.4845 5.9992243538 0.0000000357 0.0000000074
0.4846 5.9971060253 0.0000000357 0.0000000074
0.4847 5.9949836687 0.0000000356 0.0000000074
0.4848 5.9928610103 0.0000000356 0.0000000074
0.4849 5.9907386083 0.0000000356 0.0000000074
0.485 5.9886161357 0.0000000356 0.0000000074
0.4851 5.9864932740 0.0000000356 0.0000000074
0.4852 5.9825571910 0.0000000356 0.0000000074
0.4853 5.9805034963 0.0000000356 0.0000000074
0.4854 5.9784274647 0.0000000356 0.0000000074
0.4855 5.9763235115 0.0000000355 0.0000000074
0.4856 5.9742056234 0.0000000355 0.0000000074
0.4857 5.9720837098 0.0000000355 0.0000000074
0.4858 5.9699614872 0.0000000355 0.0000000074
0.4859 5.9678395120 0.0000000355 0.0000000074
0.486 5.9657174581 0.0000000355 0.0000000074
0.4861 5.9635950080 0.0000000355 0.0000000074
0.4862 5.9596663677 0.0000000355 0.0000000074
0.4863 5.9576129292 0.0000000354 0.0000000075
0.4864 5.9555372095 0.0000000354 0.0000000075
0.4865 5.9534336284 0.0000000354 0.0000000075
0.4866 5.9513161394 0.0000000354 0.0000000075
0.4867 5.9491946278 0.0000000354 0.0000000075
0.4868 5.9470728001 0.0000000354 0.0000000075
0.4869 5.9449512107 0.0000000354 0.0000000075
0.487 5.9428295347 0.0000000354 0.0000000075
0.4871 5.9407074556 0.0000000353 0.0000000075
0.4872 5.9367862170 0.0000000353 0.0000000075
0.4873 5.9347329947 0.0000000353 0.0000000075
0.4874 5.9326575466 0.0000000353 0.0000000075
0.4875 5.9305542975 0.0000000353 0.0000000075
0.4876 5.9284371675 0.0000000353 0.0000000075
0.4877 5.9263160178 0.0000000353 0.0000000075
0.4878 5.9241945450 0.0000000353 0.0000000075
0.4879 5.9220733018 0.0000000352 0.0000000075
0.488 5.9199519640 0.0000000352 0.0000000075
0.4881 5.9178302164 0.0000000352 0.0000000075
0.4882 5.9139163385 0.0000000352 0.0000000075
0.4883 5.9118632934 0.0000000352 0.0000000075
0.4884 5.9097880780 0.0000000352 0.0000000076
0.4885 5.9076851217 0.0000000352 0.0000000076
0.4886 5.9055683116 0.0000000352 0.0000000076
0.4887 5.9034474849 0.0000000352 0.0000000076
0.4888 5.9013263282 0.0000000351 0.0000000076
0.4889 5.8992053925 0.0000000351 0.0000000076
0.489 5.8970843544 0.0000000351 0.0000000076
0.4891 5.8949628998 0.0000000351 0.0000000076
0.4892 5.8910563417 0.0000000351 0.0000000076
0.4893 5.8890034359 0.0000000351 0.0000000076
0.4894 5.8869284152 0.0000000351 0.0000000076
0.4895 5.8848257137 0.0000000351 0.0000000076
0.4896 5.8827091854 0.0000000350 0.0000000076
0.4897 5.8805886439 0.0000000350 0.0000000076
0.4898 5.8784677655 0.0000000350 0.0000000076
0.4899 5.8763470995 0.0000000350 0.0000000076
0.49 5.8742263236 0.0000000350 0.0000000076
0.4901 5.8721051247 0.0000000350 0.0000000076
0.4902 5.8682058456 0.0000000350 0.0000000076
0.4903 5.8661530422 0.0000000350 0.0000000076
0.4904 5.8640781793 0.0000000349 0.0000000076
0.4905 5.8619756955 0.0000000349 0.0000000076
0.4906 5.8598594122 0.0000000349 0.0000000077
0.4907 5.8577391188 0.0000000349 0.0000000077
0.4908 5.8556184820 0.0000000349 0.0000000077
0.4909 5.8534980492 0.0000000349 0.0000000077
0.491 5.8513774989 0.0000000349 0.0000000077
0.4911 5.8492565193 0.0000000349 0.0000000077
0.4912 5.8453644786 0.0000000349 0.0000000077
0.4913 5.8433117418 0.0000000348 0.0000000077
0.4914 5.8412370006 0.0000000348 0.0000000077
0.4915 5.8391346986 0.0000000348 0.0000000077
0.4916 5.8370186242 0.0000000348 0.0000000077
0.4917 5.8348985431 0.0000000348 0.0000000077
0.4918 5.8327781121 0.0000000348 0.0000000077
0.4919 5.8306578768 0.0000000348 0.0000000077
0.492 5.8285375166 0.0000000348 0.0000000077
0.4921 5.8264167208 0.0000000347 0.0000000077
0.4922 5.8225318780 0.0000000347 0.0000000077
0.4923 5.8204791730 0.0000000347 0.0000000077
0.4924 5.8184045187 0.0000000347 0.0000000077
0.4925 5.8163023633 0.0000000347 0.0000000077
0.4926 5.8141864628 0.0000000347 0.0000000077
0.4927 5.8120665591 0.0000000347 0.0000000077
0.4928 5.8099462991 0.0000000347 0.0000000077
0.4929 5.8078262266 0.0000000346 0.0000000078
0.493 5.8057060220 0.0000000346 0.0000000078
0.4931 5.8035853757 0.0000000346 0.0000000078
0.4932 5.7997076902 0.0000000346 0.0000000078
0.4933 5.7976549831 0.0000000346 0.0000000078
0.4934 5.7955803817 0.0000000346 0.0000000078
0.4935 5.7934783389 0.0000000346 0.0000000078
0.4936 5.7913625783 0.0000000346 0.0000000078
0.4937 5.7892428180 0.0000000346 0.0000000078
0.4938 5.7871226952 0.0000000345 0.0000000078
0.4939 5.7850027517 0.0000000345 0.0000000078
0.494 5.7828826691 0.0000000345 0.0000000078
0.4941 5.7807621387 0.0000000345 0.0000000078
0.4942 5.7768915703 0.0000000345 0.0000000078
0.4943 5.7748388282 0.0000000345 0.0000000078
0.4944 5.7727642466 0.0000000345 0.0000000078
0.4945 5.7706622833 0.0000000345 0.0000000078
0.4946 5.7685466294 0.0000000344 0.0000000078
0.4947 5.7664269795 0.0000000344 0.0000000078
0.4948 5.7643069609 0.0000000344 0.0000000078
0.4949 5.7621871137 0.0000000344 0.0000000078
0.495 5.7600671203 0.0000000344 0.0000000078
0.4951 5.7579466733 0.0000000344 0.0000000078
0.4952 5.7540831818 0.0000000344 0.0000000079
0.4953 5.7520303728 0.0000000344 0.0000000079
0.4954 5.7499557787 0.0000000344 0.0000000079
0.4955 5.7478538627 0.0000000343 0.0000000079
0.4956 5.7457382834 0.0000000343 0.0000000079
0.4957 5.7436187118 0.0000000343 0.0000000079
0.4958 5.7414987653 0.0000000343 0.0000000079
0.4959 5.7393789825 0.0000000343 0.0000000079
0.496 5.7372590466 0.0000000343 0.0000000079
0.4961 5.7351386513 0.0000000343 0.0000000079
0.4962 5.7312821965 0.0000000343 0.0000000079
0.4963 5.7292292894 0.0000000342 0.0000000079
0.4964 5.7271546519 0.0000000342 0.0000000079
0.4965 5.7250527517 0.0000000342 0.0000000079
0.4966 5.7229372156 0.0000000342 0.0000000079
0.4967 5.7208176910 0.0000000342 0.0000000079
0.4968 5.7186977856 0.0000000342 0.0000000079
0.4969 5.7165780362 0.0000000342 0.0000000079
0.497 5.7144581269 0.0000000342 0.0000000079
0.4971 5.7123377525 0.0000000341 0.0000000079
0.4972 5.7084882944 0.0000000341 0.0000000079
0.4973 5.7064352591 0.0000000341 0.0000000079
0.4974 5.7043605476 0.0000000341 0.0000000079
0.4975 5.7022586330 0.0000000341 0.0000000079
0.4976 5.7001431096 0.0000000341 0.0000000080
0.4977 5.6980236016 0.0000000341 0.0000000080
0.4978 5.6959037070 0.0000000341 0.0000000080
0.4979 5.6937839608 0.0000000341 0.0000000080
0.498 5.6916640481 0.0000000340 0.0000000080
0.4981 5.6895436646 0.0000000340 0.0000000080
0.4982 5.6857011634 0.0000000340 0.0000000080
0.4983 5.6836479706 0.0000000340 0.0000000080
0.4984 5.6815731557 0.0000000340 0.0000000080
0.4985 5.6794711968 0.0000000340 0.0000000080
0.4986 5.6773556566 0.0000000340 0.0000000080
0.4987 5.6752361358 0.0000000340 0.0000000080
0.4988 5.6731162226 0.0000000340 0.0000000080
0.4989 5.6709964503 0.0000000339 0.0000000080
0.499 5.6688765049 0.0000000339 0.0000000080
0.4991 5.6667560834 0.0000000339 0.0000000080
0.4992 5.6629204991 0.0000000339 0.0000000080
0.4993 5.6608671203 0.0000000339 0.0000000080
0.4994 5.6587921734 0.0000000339 0.0000000080
0.4995 5.6566901416 0.0000000339 0.0000000080
0.4996 5.6545745558 0.0000000339 0.0000000080
0.4997 5.6524549934 0.0000000338 0.0000000080
0.4998 5.6503350330 0.0000000338 0.0000000080
0.4999 5.6482152061 0.0000000338 0.0000000080
0.5 5.6460951997 0.0000000338 0.0000000080
0.5001 5.6439747118 0.0000000338 0.0000000080
0.5002 5.6401460049 0.0000000338 0.0000000081
0.5003 5.6380924124 0.0000000338 0.0000000081
0.5004 5.6360173057 0.0000000338 0.0000000081
0.5005 5.6339151730 0.0000000338 0.0000000081
0.5006 5.6317995136 0.0000000337 0.0000000081
0.5007 5.6296798818 0.0000000337 0.0000000081
0.5008 5.6275598464 0.0000000337 0.0000000081
0.5009 5.6254399372 0.0000000337 0.0000000081
0.501 5.6233198422 0.0000000337 0.0000000081
0.5011 5.6211992605 0.0000000337 0.0000000081
0.5012 5.6173773914 0.0000000337 0.0000000081
0.5013 5.6153235585 0.0000000337 0.0000000081
0.5014 5.6132482649 0.0000000337 0.0000000081
0.5015 5.6111460041 0.0000000336 0.0000000081
0.5016 5.6090302439 0.0000000336 0.0000000081
0.5017 5.6069105156 0.0000000336 0.0000000081
0.5018 5.6047903782 0.0000000336 0.0000000081
0.5019 5.6026703600 0.0000000336 0.0000000081
0.502 5.6005501496 0.0000000336 0.0000000081
0.5021 5.5984294473 0.0000000336 0.0000000081
0.5022 5.5946143766 0.0000000336 0.0000000081
0.5023 5.5925602772 0.0000000336 0.0000000081
0.5024 5.5904847705 0.0000000335 0.0000000081
0.5025 5.5883823552 0.0000000335 0.0000000081
0.5026 5.5862664679 0.0000000335 0.0000000081
0.5027 5.5841466168 0.0000000335 0.0000000082
0.5028 5.5820263512 0.0000000335 0.0000000082
0.5029 5.5799061977 0.0000000335 0.0000000082
0.503 5.5777858459 0.0000000335 0.0000000082
0.5031 5.5756649973 0.0000000335 0.0000000082
0.5032 5.5718566855 0.0000000334 0.0000000082
0.5033 5.5698022944 0.0000000334 0.0000000082
0.5034 5.5677265491 0.0000000334 0.0000000082
0.5035 5.5656239538 0.0000000334 0.0000000082
0.5036 5.5635079138 0.0000000334 0.0000000082
0.5037 5.5613879142 0.0000000334 0.0000000082
0.5038 5.5592674950 0.0000000334 0.0000000082
0.5039 5.5571471808 0.0000000334 0.0000000082
0.504 5.5550266625 0.0000000334 0.0000000082
0.5041 5.5529056422 0.0000000333 0.0000000082
0.5042 5.5491040503 0.0000000333 0.0000000082
0.5043 5.5470493429 0.0000000333 0.0000000082
0.5044 5.5449733343 0.0000000333 0.0000000082
0.5045 5.5428705341 0.0000000333 0.0000000082
0.5046 5.5407543165 0.0000000333 0.0000000082
0.5047 5.5386341437 0.0000000333 0.0000000082
0.5048 5.5365135461 0.0000000333 0.0000000082
0.5049 5.5343930467 0.0000000333 0.0000000082
0.505 5.5322723372 0.0000000332 0.0000000082
0.5051 5.5301511210 0.0000000332 0.0000000082
0.5052 5.5263562099 0.0000000332 0.0000000083
0.5053 5.5243011624 0.0000000332 0.0000000083
0.5054 5.5222248666 0.0000000332 0.0000000083
0.5055 5.5201218372 0.0000000332 0.0000000083
0.5056 5.5180054178 0.0000000332 0.0000000083
0.5057 5.5158850477 0.0000000332 0.0000000083
0.5058 5.5137642478 0.0000000331 0.0000000083
0.5059 5.5116435393 0.0000000331 0.0000000083
0.506 5.5095226149 0.0000000331 0.0000000083
0.5061 5.5074011790 0.0000000331 0.0000000083
0.5062 5.5036129096 0.0000000331 0.0000000083
0.5063 5.5015574991 0.0000000331 0.0000000083
0.5064 5.4994808927 0.0000000331 0.0000000083
0.5065 5.4973776109 0.0000000331 0.0000000083
0.5066 5.4952609663 0.0000000331 0.0000000083
0.5067 5.4931403755 0.0000000330 0.0000000083
0.5068 5.4910193499 0.0000000330 0.0000000083
0.5069 5.4888984091 0.0000000330 0.0000000083
0.507 5.4867772467 0.0000000330 0.0000000083
0.5071 5.4846555681 0.0000000330 0.0000000083
0.5072 5.4808739017 0.0000000330 0.0000000083
0.5073 5.4788181058 0.0000000330 0.0000000083
0.5074 5.4767411664 0.0000000330 0.0000000083
0.5075 5.4746376094 0.0000000330 0.0000000083
0.5076 5.4725207168 0.0000000329 0.0000000083
0.5077 5.4703998827 0.0000000329 0.0000000083
0.5078 5.4682786088 0.0000000329 0.0000000083
0.5079 5.4661574132 0.0000000329 0.0000000083
0.508 5.4640359904 0.0000000329 0.0000000083
0.5081 5.4619140469 0.0000000329 0.0000000083
0.5082 5.4581389447 0.0000000329 0.0000000084
0.5083 5.4560827418 0.0000000329 0.0000000084
0.5084 5.4540054475 0.0000000329 0.0000000084
0.5085 5.4519015932 0.0000000328 0.0000000084
0.5086 5.4497844306 0.0000000328 0.0000000084
0.5087 5.4476633311 0.0000000328 0.0000000084
0.5088 5.4455417871 0.0000000328 0.0000000084
0.5089 5.4434203149 0.0000000328 0.0000000084
0.509 5.4412986099 0.0000000328 0.0000000084
0.5091 5.4391763798 0.0000000328 0.0000000084
0.5092 5.4354078034 0.0000000328 0.0000000084
0.5093 5.4333511725 0.0000000328 0.0000000084
0.5094 5.4312735020 0.0000000327 0.0000000084
0.5095 5.4291693291 0.0000000327 0.0000000084
0.5096 5.4270518751 0.0000000327 0.0000000084
0.5097 5.4249304889 0.0000000327 0.0000000084
0.5098 5.4228086535 0.0000000327 0.0000000084
0.5099 5.4206868836 0.0000000327 0.0000000084
0.51 5.4185648754 0.0000000327 0.0000000084
0.5101 5.4164423378 0.0000000327 0.0000000084
0.5102 5.4126802486 0.0000000327 0.0000000084
0.5103 5.4106231694 0.0000000326 0.0000000084
0.5104 5.4085451024 0.0000000326 0.0000000084
0.5105 5.4064405901 0.0000000326 0.0000000084
0.5106 5.4043228240 0.0000000326 0.0000000084
0.5107 5.4022011304 0.0000000326 0.0000000084
0.5108 5.4000789831 0.0000000326 0.0000000084
0.5109 5.3979568949 0.0000000326 0.0000000084
0.511 5.3958345631 0.0000000326 0.0000000085
0.5111 5.3937116976 0.0000000326 0.0000000085
0.5112 5.3899560574 0.0000000325 0.0000000085
0.5113 5.3878985104 0.0000000325 0.0000000085
0.5114 5.3858200268 0.0000000325 0.0000000085
0.5115 5.3837151552 0.0000000325 0.0000000085
0.5116 5.3815970568 0.0000000325 0.0000000085
0.5117 5.3794750358 0.0000000325 0.0000000085
0.5118 5.3773525565 0.0000000325 0.0000000085
0.5119 5.3752301302 0.0000000325 0.0000000085
0.512 5.3731074551 0.0000000325 0.0000000085
0.5121 5.3709842420 0.0000000324 0.0000000085
0.5122 5.3672350126 0.0000000324 0.0000000085
0.5123 5.3651769788 0.0000000324 0.0000000085
0.5124 5.3630980594 0.0000000324 0.0000000085
0.5125 5.3609928090 0.0000000324 0.0000000085
0.5126 5.3588743590 0.0000000324 0.0000000085
0.5127 5.3567519912 0.0000000324 0.0000000085
0.5128 5.3546291606 0.0000000324 0.0000000085
0.5129 5.3525063769 0.0000000324 0.0000000085
0.513 5.3503833392 0.0000000323 0.0000000085
0.5131 5.3482597596 0.0000000323 0.0000000085
0.5132 5.3445169030 0.0000000323 0.0000000085
0.5133 5.3424583640 0.0000000323 0.0000000085
0.5134 5.3403789903 0.0000000323 0.0000000085
0.5135 5.3382733422 0.0000000323 0.0000000085
0.5136 5.3361545216 0.0000000323 0.0000000085
0.5137 5.3340317882 0.0000000323 0.0000000085
0.5138 5.3319085876 0.0000000323 0.0000000085
0.5139 5.3297854280 0.0000000322 0.0000000085
0.514 5.3276620093 0.0000000322 0.0000000086
0.5141 5.3255380446 0.0000000322 0.0000000086
0.5142 5.3218015230 0.0000000322 0.0000000086
0.5143 5.3197424610 0.0000000322 0.0000000086
0.5144 5.3176626149 0.0000000322 0.0000000086
0.5145 5.3155565510 0.0000000322 0.0000000086
0.5146 5.3134373416 0.0000000322 0.0000000086
0.5147 5.3113142244 0.0000000322 0.0000000086
0.5148 5.3091906357 0.0000000321 0.0000000086
0.5149 5.3070670821 0.0000000321 0.0000000086
0.515 5.3049432644 0.0000000321 0.0000000086
0.5151 5.3028188968 0.0000000321 0.0000000086
0.5152 5.2990886724 0.0000000321 0.0000000086
0.5153 5.2970290703 0.0000000321 0.0000000086
0.5154 5.2949487345 0.0000000321 0.0000000086
0.5155 5.2928422371 0.0000000321 0.0000000086
0.5156 5.2907226213 0.0000000321 0.0000000086
0.5157 5.2885991026 0.0000000320 0.0000000086
0.5158 5.2864751083 0.0000000320 0.0000000086
0.5159 5.2843511433 0.0000000320 0.0000000086
0.516 5.2822269093 0.0000000320 0.0000000086
0.5161 5.2801021216 0.0000000320 0.0000000086
0.5162 5.2763781569 0.0000000320 0.0000000086
0.5163 5.2743179981 0.0000000320 0.0000000086
0.5164 5.2722371557 0.0000000320 0.0000000086
0.5165 5.2701302078 0.0000000320 0.0000000086
0.5166 5.2680101685 0.0000000320 0.0000000086
0.5167 5.2658862314 0.0000000319 0.0000000086
0.5168 5.2637618145 0.0000000319 0.0000000086
0.5169 5.2616374212 0.0000000319 0.0000000086
0.517 5.2595127541 0.0000000319 0.0000000086
0.5171 5.2573875295 0.0000000319 0.0000000086
0.5172 5.2536697871 0.0000000319 0.0000000087
0.5173 5.2516090557 0.0000000319 0.0000000087
0.5174 5.2495276904 0.0000000319 0.0000000087
0.5175 5.2474202755 0.0000000319 0.0000000087
0.5176 5.2452997962 0.0000000318 0.0000000087
0.5177 5.2431754242 0.0000000318 0.0000000087
0.5178 5.2410505684 0.0000000318 0.0000000087
0.5179 5.2389257305 0.0000000318 0.0000000087
0.518 5.2368006141 0.0000000318 0.0000000087
0.5181 5.2346749365 0.0000000318 0.0000000087
0.5182 5.2309633791 0.0000000318 0.0000000087
0.5183 5.2289020597 0.0000000318 0.0000000087
0.5184 5.2268201559 0.0000000318 0.0000000087
0.5185 5.2247122582 0.0000000317 0.0000000087
0.5186 5.2225913229 0.0000000317 0.0000000087
0.5187 5.2204665001 0.0000000317 0.0000000087
0.5188 5.2183411895 0.0000000317 0.0000000087
0.5189 5.2162158913 0.0000000317 0.0000000087
0.519 5.2140903099 0.0000000317 0.0000000087
0.5191 5.2119641638 0.0000000317 0.0000000087
0.5192 5.2082587544 0.0000000317 0.0000000087
0.5193 5.2061968321 0.0000000317 0.0000000087
0.5194 5.2041143746 0.0000000316 0.0000000087
0.5195 5.2020059787 0.0000000316 0.0000000087
0.5196 5.1998845720 0.0000000316 0.0000000087
0.5197 5.1977592831 0.0000000316 0.0000000087
0.5198 5.1956335025 0.0000000316 0.0000000087
0.5199 5.1935077287 0.0000000316 0.0000000087
0.52 5.1913816673 0.0000000316 0.0000000087
0.5201 5.1892550377 0.0000000316 0.0000000087
0.5202 5.1855557392 0.0000000316 0.0000000087
0.5203 5.1834931998 0.0000000316 0.0000000088
0.5204 5.1814101740 0.0000000315 0.0000000088
0.5205 5.1793012651 0.0000000315 0.0000000088
0.5206 5.1771793722 0.0000000315 0.0000000088
0.5207 5.1750536023 0.0000000315 0.0000000088
0.5208 5.1729273369 0.0000000315 0.0000000088
0.5209 5.1708010729 0.0000000315 0.0000000088
0.521 5.1686745169 0.0000000315 0.0000000088
0.5211 5.1665473892 0.0000000315 0.0000000088
0.5212 5.1628541650 0.0000000315 0.0000000088
0.5213 5.1607909947 0.0000000314 0.0000000088
0.5214 5.1587073866 0.0000000314 0.0000000088
0.5215 5.1565979503 0.0000000314 0.0000000088
0.5216 5.1544755569 0.0000000314 0.0000000088
0.5217 5.1523492917 0.0000000314 0.0000000088
0.5218 5.1502225273 0.0000000314 0.0000000088
0.5219 5.1480957590 0.0000000314 0.0000000088
0.522 5.1459686943 0.0000000314 0.0000000088
0.5221 5.1438410545 0.0000000314 0.0000000088
0.5222 5.1401538681 0.0000000314 0.0000000088
0.5223 5.1380900535 0.0000000313 0.0000000088
0.5224 5.1360058496 0.0000000313 0.0000000088
0.5225 5.1338958723 0.0000000313 0.0000000088
0.5226 5.1317729644 0.0000000313 0.0000000088
0.5227 5.1296461902 0.0000000313 0.0000000088
0.5228 5.1275189131 0.0000000313 0.0000000088
0.5229 5.1253916269 0.0000000313 0.0000000088
0.523 5.1232640399 0.0000000313 0.0000000088
0.5231 5.1211358747 0.0000000313 0.0000000088
0.5232 5.1174546896 0.0000000312 0.0000000088
0.5233 5.1153902181 0.0000000312 0.0000000088
0.5234 5.1133054052 0.0000000312 0.0000000088
0.5235 5.1111948736 0.0000000312 0.0000000088
0.5236 5.1090714381 0.0000000312 0.0000000088
0.5237 5.1069441415 0.0000000312 0.0000000088
0.5238 5.1048163385 0.0000000312 0.0000000088
0.5239 5.1026885213 0.0000000312 0.0000000089
0.524 5.1005603990 0.0000000312 0.0000000089
0.5241 5.0984316953 0.0000000311 0.0000000089
0.5242 5.0947564753 0.0000000311 0.0000000089
0.5243 5.0926913347 0.0000000311 0.0000000089
0.5244 5.0906059004 0.0000000311 0.0000000089
0.5245 5.0884948017 0.0000000311 0.0000000089
0.5246 5.0863708257 0.0000000311 0.0000000089
0.5247 5.0842429940 0.0000000311 0.0000000089
0.5248 5.0821146524 0.0000000311 0.0000000089
0.5249 5.0799862915 0.0000000311 0.0000000089
0.525 5.0778576214 0.0000000311 0.0000000089
0.5251 5.0757283668 0.0000000310 0.0000000089
0.5252 5.0720590758 0.0000000310 0.0000000089
0.5253 5.0699932544 0.0000000310 0.0000000089
0.5254 5.0679071867 0.0000000310 0.0000000089
0.5255 5.0657955086 0.0000000310 0.0000000089
0.5256 5.0636709798 0.0000000310 0.0000000089
0.5257 5.0615426007 0.0000000310 0.0000000089
0.5258 5.0594137083 0.0000000310 0.0000000089
0.5259 5.0572847916 0.0000000310 0.0000000089
0.526 5.0551555617 0.0000000309 0.0000000089
0.5261 5.0530257441 0.0000000309 0.0000000089
0.5262 5.0493623464 0.0000000309 0.0000000089
0.5263 5.0472958328 0.0000000309 0.0000000089
0.5264 5.0452091201 0.0000000309 0.0000000089
0.5265 5.0430968510 0.0000000309 0.0000000089
0.5266 5.0409717575 0.0000000309 0.0000000089
0.5267 5.0388428192 0.0000000309 0.0000000089
0.5268 5.0367133642 0.0000000309 0.0000000089
0.5269 5.0345838801 0.0000000309 0.0000000089
0.527 5.0324540787 0.0000000308 0.0000000089
0.5271 5.0303236867 0.0000000308 0.0000000089
0.5272 5.0266661465 0.0000000308 0.0000000089
0.5273 5.0245989302 0.0000000308 0.0000000089
0.5274 5.0225115614 0.0000000308 0.0000000089
0.5275 5.0203986898 0.0000000308 0.0000000090
0.5276 5.0182730203 0.0000000308 0.0000000090
0.5277 5.0161435116 0.0000000308 0.0000000090
0.5278 5.0140134827 0.0000000308 0.0000000090
0.5279 5.0118834199 0.0000000307 0.0000000090
0.528 5.0097530360 0.0000000307 0.0000000090
0.5281 5.0076220586 0.0000000307 0.0000000090
0.5282 5.0039703405 0.0000000307 0.0000000090
0.5283 5.0019024110 0.0000000307 0.0000000090
0.5284 4.9998143756 0.0000000307 0.0000000090
0.5285 4.9977008907 0.0000000307 0.0000000090
0.5286 4.9955746343 0.0000000307 0.0000000090
0.5287 4.9934445441 0.0000000307 0.0000000090
0.5288 4.9913139307 0.0000000307 0.0000000090
0.5289 4.9891832786 0.0000000306 0.0000000090
0.529 4.9870523014 0.0000000306 0.0000000090
0.5291 4.9849207279 0.0000000306 0.0000000090
0.5292 4.9812747967 0.0000000306 0.0000000090
0.5293 4.9792061443 0.0000000306 0.0000000090
0.5294 4.9771174321 0.0000000306 0.0000000090
0.5295 4.9750033236 0.0000000306 0.0000000090
0.5296 4.9728764697 0.0000000306 0.0000000090
0.5297 4.9707457878 0.0000000306 0.0000000090
0.5298 4.9686145794 0.0000000305 0.0000000090
0.5299 4.9664833276 0.0000000305 0.0000000090
0.53 4.9643517471 0.0000000305 0.0000000090
0.5301 4.9622195675 0.0000000305 0.0000000090
0.5302 4.9585793880 0.0000000305 0.0000000090
0.5303 4.9565100033 0.0000000305 0.0000000090
0.5304 4.9544206046 0.0000000305 0.0000000090
0.5305 4.9523058625 0.0000000305 0.0000000090
0.5306 4.9501784013 0.0000000305 0.0000000090
0.5307 4.9480471176 0.0000000305 0.0000000090
0.5308 4.9459153044 0.0000000304 0.0000000090
0.5309 4.9437834431 0.0000000304 0.0000000090
0.531 4.9416512494 0.0000000304 0.0000000090
0.5311 4.9395184540 0.0000000304 0.0000000090
0.5312 4.9358839914 0.0000000304 0.0000000090
0.5313 4.9338138655 0.0000000304 0.0000000091
0.5314 4.9317237712 0.0000000304 0.0000000091
0.5315 4.9296083860 0.0000000304 0.0000000091
0.5316 4.9274803078 0.0000000304 0.0000000091
0.5317 4.9253484129 0.0000000304 0.0000000091
0.5318 4.9232159853 0.0000000303 0.0000000091
0.5319 4.9210835052 0.0000000303 0.0000000091
0.532 4.9189506891 0.0000000303 0.0000000091
0.5321 4.9168172686 0.0000000303 0.0000000091
0.5322 4.9131884882 0.0000000303 0.0000000091
0.5323 4.9111176127 0.0000000303 0.0000000091
0.5324 4.9090268138 0.0000000303 0.0000000091
0.5325 4.9069107765 0.0000000303 0.0000000091
0.5326 4.9047820723 0.0000000303 0.0000000091
0.5327 4.9026495570 0.0000000302 0.0000000091
0.5328 4.9005165061 0.0000000302 0.0000000091
0.5329 4.8983833982 0.0000000302 0.0000000091
0.533 4.8962499507 0.0000000302 0.0000000091
0.5331 4.8941158964 0.0000000302 0.0000000091
0.5332 4.8904927638 0.0000000302 0.0000000091
0.5333 4.8884211305 0.0000000302 0.0000000091
0.5334 4.8863296188 0.0000000302 0.0000000091
0.5335 4.8842129207 0.0000000302 0.0000000091
0.5336 4.8820835818 0.0000000302 0.0000000091
0.5337 4.8799504374 0.0000000301 0.0000000091
0.5338 4.8778167546 0.0000000301 0.0000000091
0.5339 4.8756830104 0.0000000301 0.0000000091
0.534 4.8735489232 0.0000000301 0.0000000091
0.5341 4.8714142266 0.0000000301 0.0000000091
0.5342 4.8677967076 0.0000000301 0.0000000091
0.5343 4.8657243090 0.0000000301 0.0000000091
0.5344 4.8636320764 0.0000000301 0.0000000091
0.5345 4.8615147094 0.0000000301 0.0000000091
0.5346 4.8593847275 0.0000000301 0.0000000091
0.5347 4.8572509458 0.0000000300 0.0000000091
0.5348 4.8551166229 0.0000000300 0.0000000091
0.5349 4.8529822343 0.0000000300 0.0000000091
0.535 4.8508474992 0.0000000300 0.0000000091
0.5351 4.8487121524 0.0000000300 0.0000000091
0.5352 4.8451002130 0.0000000300 0.0000000091
0.5353 4.8430270419 0.0000000300 0.0000000091
0.5354 4.8409340810 0.0000000300 0.0000000091
0.5355 4.8388160372 0.0000000300 0.0000000092
0.5356 4.8366854044 0.0000000300 0.0000000092
0.5357 4.8345509777 0.0000000299 0.0000000092
0.5358 4.8324160069 0.0000000299 0.0000000092
0.5359 4.8302809662 0.0000000299 0.0000000092
0.536 4.8281455757 0.0000000299 0.0000000092
0.5361 4.8260095711 0.0000000299 0.0000000092
0.5362 4.8224031774 0.0000000299 0.0000000092
0.5363 4.8203292270 0.0000000299 0.0000000092
0.5364 4.8182355307 0.0000000299 0.0000000092
0.5365 4.8161168028 0.0000000299 0.0000000092
0.5366 4.8139855117 0.0000000299 0.0000000092
0.5367 4.8118504324 0.0000000298 0.0000000092
0.5368 4.8097148064 0.0000000298 0.0000000092
0.5369 4.8075791063 0.0000000298 0.0000000092
0.537 4.8054430532 0.0000000298 0.0000000092
0.5371 4.8033063837 0.0000000298 0.0000000092
0.5372 4.7997055022 0.0000000298 0.0000000092
0.5373 4.7976307661 0.0000000298 0.0000000092
0.5374 4.7955363276 0.0000000298 0.0000000092
0.5375 4.7934169087 0.0000000298 0.0000000092
0.5376 4.7912849522 0.0000000298 0.0000000092
0.5377 4.7891492134 0.0000000297 0.0000000092
0.5378 4.7870129252 0.0000000297 0.0000000092
0.5379 4.7848765588 0.0000000297 0.0000000092
0.538 4.7827398362 0.0000000297 0.0000000092
0.5381 4.7806024951 0.0000000297 0.0000000092
0.5382 4.7770070925 0.0000000297 0.0000000092
0.5383 4.7749315648 0.0000000297 0.0000000092
0.5384 4.7728363778 0.0000000297 0.0000000092
0.5385 4.7707162612 0.0000000297 0.0000000092
0.5386 4.7685836327 0.0000000297 0.0000000092
0.5387 4.7664472277 0.0000000296 0.0000000092
0.5388 4.7643102708 0.0000000296 0.0000000092
0.5389 4.7621732317 0.0000000296 0.0000000092
0.539 4.7600358332 0.0000000296 0.0000000092
0.5391 4.7578978141 0.0000000296 0.0000000092
0.5392 4.7543078572 0.0000000296 0.0000000092
0.5393 4.7522315323 0.0000000296 0.0000000092
0.5394 4.7501355909 0.0000000296 0.0000000092
0.5395 4.7480147704 0.0000000296 0.0000000092
0.5396 4.7458814637 0.0000000295 0.0000000092
0.5397 4.7437443864 0.0000000295 0.0000000092
0.5398 4.7416067545 0.0000000295 0.0000000092
0.5399 4.7394690365 0.0000000295 0.0000000092
0.54 4.7373309561 0.0000000295 0.0000000092
0.5401 4.7351922531 0.0000000295 0.0000000093
0.5402 4.7316077090 0.0000000295 0.0000000093
0.5403 4.7295305818 0.0000000295 0.0000000093
0.5404 4.7274338804 0.0000000295 0.0000000093
0.5405 4.7253123504 0.0000000295 0.0000000093
0.5406 4.7231783595 0.0000000294 0.0000000093
0.5407 4.7210406039 0.0000000294 0.0000000093
0.5408 4.7189022913 0.0000000294 0.0000000093
0.5409 4.7167638888 0.0000000294 0.0000000093
0.541 4.7146251209 0.0000000294 0.0000000093
0.5411 4.7124857282 0.0000000294 0.0000000093
0.5412 4.7089065645 0.0000000294 0.0000000093
0.5413 4.7068286300 0.0000000294 0.0000000093
0.5414 4.7047311636 0.0000000294 0.0000000093
0.5415 4.7026089185 0.0000000294 0.0000000093
0.5416 4.7004742380 0.0000000293 0.0000000093
0.5417 4.6983357987 0.0000000293 0.0000000093
0.5418 4.6961968000 0.0000000293 0.0000000093
0.5419 4.6940577076 0.0000000293 0.0000000093
0.542 4.6919182468 0.0000000293 0.0000000093
0.5421 4.6897781594 0.0000000293 0.0000000093
0.5422 4.6862043435 0.0000000293 0.0000000093
0.5423 4.6841255975 0.0000000293 0.0000000093
0.5424 4.6820273612 0.0000000293 0.0000000093
0.5425 4.6799043960 0.0000000293 0.0000000093
0.5426 4.6777690208 0.0000000293 0.0000000093
0.5427 4.6756298927 0.0000000292 0.0000000093
0.5428 4.6734902029 0.0000000292 0.0000000093
0.5429 4.6713504155 0.0000000292 0.0000000093
0.543 4.6692102570 0.0000000292 0.0000000093
0.5431 4.6670694700 0.0000000292 0.0000000093
0.5432 4.6635009699 0.0000000292 0.0000000093
0.5433 4.6614214082 0.0000000292 0.0000000093
0.5434 4.6593223977 0.0000000292 0.0000000093
0.5435 4.6571987077 0.0000000292 0.0000000093
0.5436 4.6550626331 0.0000000292 0.0000000093
0.5437 4.6529228114 0.0000000291 0.0000000093
0.5438 4.6507824258 0.0000000291 0.0000000093
0.5439 4.6486419390 0.0000000291 0.0000000093
0.544 4.6465010783 0.0000000291 0.0000000093
0.5441 4.6443595872 0.0000000291 0.0000000093
0.5442 4.6407963709 0.0000000291 0.0000000093
0.5443 4.6387159899 0.0000000291 0.0000000093
0.5444 4.6366162011 0.0000000291 0.0000000093
0.5445 4.6344917821 0.0000000291 0.0000000093
0.5446 4.6323550036 0.0000000291 0.0000000093
0.5447 4.6302144841 0.0000000290 0.0000000093
0.5448 4.6280733983 0.0000000290 0.0000000093
0.5449 4.6259322078 0.0000000290 0.0000000094
0.545 4.6237906407 0.0000000290 0.0000000094
0.5451 4.6216484414 0.0000000290 0.0000000094
0.5452 4.6180904773 0.0000000290 0.0000000094
0.5453 4.6160092737 0.0000000290 0.0000000094
0.5454 4.6139087030 0.0000000290 0.0000000094
0.5455 4.6117835510 0.0000000290 0.0000000094
0.5456 4.6096460646 0.0000000290 0.0000000094
0.5457 4.6075048432 0.0000000289 0.0000000094
0.5458 4.6053630534 0.0000000289 0.0000000094
0.5459 4.6032211553 0.0000000289 0.0000000094
0.546 4.6010788779 0.0000000289 0.0000000094
0.5461 4.5989359668 0.0000000289 0.0000000094
0.5462 4.5953832235 0.0000000289 0.0000000094
0.5463 4.5933011943 0.0000000289 0.0000000094
0.5464 4.5911998384 0.0000000289 0.0000000094
0.5465 4.5890739498 0.0000000289 0.0000000094
0.5466 4.5869357518 0.0000000289 0.0000000094
0.5467 4.5847938249 0.0000000288 0.0000000094
0.5468 4.5826513275 0.0000000288 0.0000000094
0.5469 4.5805087184 0.0000000288 0.0000000094
0.547 4.5783657273 0.0000000288 0.0000000094
0.5471 4.5762221009 0.0000000288 0.0000000094
0.5472 4.5726745473 0.0000000288 0.0000000094
0.5473 4.5705916899 0.0000000288 0.0000000094
0.5474 4.5684895458 0.0000000288 0.0000000094
0.5475 4.5663629174 0.0000000288 0.0000000094
0.5476 4.5642240046 0.0000000288 0.0000000094
0.5477 4.5620813688 0.0000000287 0.0000000094
0.5478 4.5599381606 0.0000000287 0.0000000094
0.5479 4.5577948372 0.0000000287 0.0000000094
0.548 4.5556511293 0.0000000287 0.0000000094
0.5481 4.5535067846 0.0000000287 0.0000000094
0.5482 4.5499643899 0.0000000287 0.0000000094
0.5483 4.5478807021 0.0000000287 0.0000000094
0.5484 4.5457777671 0.0000000287 0.0000000094
0.5485 4.5436503961 0.0000000287 0.0000000094
0.5486 4.5415107654 0.0000000287 0.0000000094
0.5487 4.5393674179 0.0000000287 0.0000000094
0.5488 4.5372234959 0.0000000286 0.0000000094
0.5489 4.5350794555 0.0000000286 0.0000000094
0.549 4.5329350281 0.0000000286 0.0000000094
0.5491 4.5307899623 0.0000000286 0.0000000094
0.5492 4.5272526959 0.0000000286 0.0000000094
0.5493 4.5251681757 0.0000000286 0.0000000094
0.5494 4.5230644477 0.0000000286 0.0000000094
0.5495 4.5209363315 0.0000000286 0.0000000094
0.5496 4.5187959804 0.0000000286 0.0000000094
0.5497 4.5166519186 0.0000000286 0.0000000094
0.5498 4.5145072803 0.0000000285 0.0000000094
0.5499 4.5123625202 0.0000000285 0.0000000094
0.55 4.5102173709 0.0000000285 0.0000000094
0.5501 4.5080715817 0.0000000285 0.0000000094
0.5502 4.5045394133 0.0000000285 0.0000000095
0.5503 4.5024540593 0.0000000285 0.0000000095
0.5504 4.5003495363 0.0000000285 0.0000000095
0.5505 4.4982206726 0.0000000285 0.0000000095
0.5506 4.4960795989 0.0000000285 0.0000000095
0.5507 4.4939348204 0.0000000285 0.0000000095
0.5508 4.4917894637 0.0000000284 0.0000000095
0.5509 4.4896439819 0.0000000284 0.0000000095
0.551 4.4874981086 0.0000000284 0.0000000095
0.5511 4.4853515940 0.0000000284 0.0000000095
0.5512 4.4818244935 0.0000000284 0.0000000095
0.5513 4.4797383044 0.0000000284 0.0000000095
0.5514 4.4776329849 0.0000000284 0.0000000095
0.5515 4.4755033719 0.0000000284 0.0000000095
0.5516 4.4733615735 0.0000000284 0.0000000095
0.5517 4.4712160765 0.0000000284 0.0000000095
0.5518 4.4690699994 0.0000000284 0.0000000095
0.5519 4.4669237942 0.0000000283 0.0000000095
0.552 4.4647771951 0.0000000283 0.0000000095
0.5521 4.4626299534 0.0000000283 0.0000000095
0.5522 4.4591078912 0.0000000283 0.0000000095
0.5523 4.4570208661 0.0000000283 0.0000000095
0.5524 4.4549147487 0.0000000283 0.0000000095
0.5525 4.4527843850 0.0000000283 0.0000000095
0.5526 4.4506418604 0.0000000283 0.0000000095
0.5527 4.4484956433 0.0000000283 0.0000000095
0.5528 4.4463488443 0.0000000283 0.0000000095
0.5529 4.4442019141 0.0000000282 0.0000000095
0.553 4.4420545878 0.0000000282 0.0000000095
0.5531 4.4399066178 0.0000000282 0.0000000095
0.5532 4.4363895642 0.0000000282 0.0000000095
0.5533 4.4343017026 0.0000000282 0.0000000095
0.5534 4.4321947866 0.0000000282 0.0000000095
0.5535 4.4300636709 0.0000000282 0.0000000095
0.5536 4.4279204187 0.0000000282 0.0000000095
0.5537 4.4257734802 0.0000000282 0.0000000095
0.5538 4.4236259581 0.0000000282 0.0000000095
0.5539 4.4214783018 0.0000000281 0.0000000095
0.554 4.4193302473 0.0000000281 0.0000000095
0.5541 4.4171815478 0.0000000281 0.0000000095
0.5542 4.4136694738 0.0000000281 0.0000000095
0.5543 4.4115807755 0.0000000281 0.0000000095
0.5544 4.4094730601 0.0000000281 0.0000000095
0.5545 4.4073411916 0.0000000281 0.0000000095
0.5546 4.4051972109 0.0000000281 0.0000000095
0.5547 4.4030495502 0.0000000281 0.0000000095
0.5548 4.4009013041 0.0000000281 0.0000000095
0.5549 4.3987529209 0.0000000281 0.0000000095
0.555 4.3966041375 0.0000000280 0.0000000095
0.5551 4.3944547078 0.0000000280 0.0000000095
0.5552 4.3909475844 0.0000000280 0.0000000095
0.5553 4.3888580495 0.0000000280 0.0000000095
0.5554 4.3867495346 0.0000000280 0.0000000095
0.5555 4.3846169127 0.0000000280 0.0000000095
0.5556 4.3824722029 0.0000000280 0.0000000095
0.5557 4.3803238192 0.0000000280 0.0000000095
0.5558 4.3781748486 0.0000000280 0.0000000095
0.5559 4.3760257381 0.0000000280 0.0000000095
0.556 4.3738762252 0.0000000279 0.0000000096
0.5561 4.3717260651 0.0000000279 0.0000000096
0.5562 4.3682238636 0.0000000279 0.0000000096
0.5563 4.3661334925 0.0000000279 0.0000000096
0.5564 4.3640241782 0.0000000279 0.0000000096
0.5565 4.3618908027 0.0000000279 0.0000000096
0.5566 4.3597453635 0.0000000279 0.0000000096
0.5567 4.3575962566 0.0000000279 0.0000000096
0.5568 4.3554465613 0.0000000279 0.0000000096
0.5569 4.3532967231 0.0000000279 0.0000000096
0.557 4.3511464807 0.0000000279 0.0000000096
0.5571 4.3489955901 0.0000000278 0.0000000096
0.5572 4.3454982823 0.0000000278 0.0000000096
0.5573 4.3434070758 0.0000000278 0.0000000096
0.5574 4.3412969623 0.0000000278 0.0000000096
0.5575 4.3391628334 0.0000000278 0.0000000096
0.5576 4.3370166648 0.0000000278 0.0000000096
0.5577 4.3348668347 0.0000000278 0.0000000096
0.5578 4.3327164148 0.0000000278 0.0000000096
0.5579 4.3305658492 0.0000000278 0.0000000096
0.558 4.3284148775 0.0000000278 0.0000000096
0.5581 4.3262632566 0.0000000277 0.0000000096
0.5582 4.3227708145 0.0000000277 0.0000000096
0.5583 4.3206787737 0.0000000277 0.0000000096
0.5584 4.3185678618 0.0000000277 0.0000000096
0.5585 4.3164329798 0.0000000277 0.0000000096
0.5586 4.3142860822 0.0000000277 0.0000000096
0.5587 4.3121355292 0.0000000277 0.0000000096
0.5588 4.3099843850 0.0000000277 0.0000000096
0.5589 4.3078330925 0.0000000277 0.0000000096
0.559 4.3056813920 0.0000000277 0.0000000096
0.5591 4.3035290414 0.0000000277 0.0000000096
0.5592 4.3000414373 0.0000000276 0.0000000096
0.5593 4.2979485635 0.0000000276 0.0000000096
0.5594 4.2958368542 0.0000000276 0.0000000096
0.5595 4.2937012199 0.0000000276 0.0000000096
0.5596 4.2915535939 0.0000000276 0.0000000096
0.5597 4.2894023188 0.0000000276 0.0000000096
0.5598 4.2872504510 0.0000000276 0.0000000096
0.5599 4.2850984324 0.0000000276 0.0000000096
0.56 4.2829460039 0.0000000276 0.0000000096
0.5601 4.2807929245 0.0000000276 0.0000000096
0.5602 4.2773101310 0.0000000276 0.0000000096
0.5603 4.2752164259 0.0000000275 0.0000000096
0.5604 4.2731039206 0.0000000275 0.0000000096
0.5605 4.2709675350 0.0000000275 0.0000000096
0.5606 4.2688191816 0.0000000275 0.0000000096
0.5607 4.2666671853 0.0000000275 0.0000000096
0.5608 4.2645145950 0.0000000275 0.0000000096
0.5609 4.2623618512 0.0000000275 0.0000000096
0.561 4.2602086960 0.0000000275 0.0000000096
0.5611 4.2580548890 0.0000000275 0.0000000096
0.5612 4.2545768789 0.0000000275 0.0000000096
0.5613 4.2524823446 0.0000000275 0.0000000096
0.5614 4.2503690449 0.0000000274 0.0000000096
0.5615 4.2482319094 0.0000000274 0.0000000096
0.5616 4.2460828298 0.0000000274 0.0000000096
0.5617 4.2439301136 0.0000000274 0.0000000096
0.5618 4.2417768021 0.0000000274 0.0000000096
0.5619 4.2396233347 0.0000000274 0.0000000096
0.562 4.2374694541 0.0000000274 0.0000000096
0.5621 4.2353149210 0.0000000274 0.0000000096
0.5622 4.2318416677 0.0000000274 0.0000000096
0.5623 4.2297463064 0.0000000274 0.0000000096
0.5624 4.2276322143 0.0000000274 0.0000000096
0.5625 4.2254943305 0.0000000273 0.0000000097
0.5626 4.2233445263 0.0000000273 0.0000000097
0.5627 4.2211910918 0.0000000273 0.0000000097
0.5628 4.2190370607 0.0000000273 0.0000000097
0.5629 4.2168828713 0.0000000273 0.0000000097
0.563 4.2147282672 0.0000000273 0.0000000097
0.5631 4.2125730098 0.0000000273 0.0000000097
0.5632 4.2091044867 0.0000000273 0.0000000097
0.5633 4.2070083012 0.0000000273 0.0000000097
0.5634 4.2048934188 0.0000000273 0.0000000097
0.5635 4.2027547888 0.0000000272 0.0000000097
0.5636 4.2006042618 0.0000000272 0.0000000097
0.5637 4.1984501109 0.0000000272 0.0000000097
0.5638 4.1962953623 0.0000000272 0.0000000097
0.5639 4.1941404529 0.0000000272 0.0000000097
0.564 4.1919851272 0.0000000272 0.0000000097
0.5641 4.1898291477 0.0000000272 0.0000000097
0.5642 4.1863653288 0.0000000272 0.0000000097
0.5643 4.1842683219 0.0000000272 0.0000000097
0.5644 4.1821526519 0.0000000272 0.0000000097
0.5645 4.1800132778 0.0000000272 0.0000000097
0.5646 4.1778620303 0.0000000271 0.0000000097
0.5647 4.1757071652 0.0000000271 0.0000000097
0.5648 4.1735517012 0.0000000271 0.0000000097
0.5649 4.1713960741 0.0000000271 0.0000000097
0.565 4.1692400293 0.0000000271 0.0000000097
0.5651 4.1670833301 0.0000000271 0.0000000097
0.5652 4.1636241895 0.0000000271 0.0000000097
0.5653 4.1615263644 0.0000000271 0.0000000097
0.5654 4.1594099097 0.0000000271 0.0000000097
0.5655 4.1572697942 0.0000000271 0.0000000097
0.5656 4.1551178287 0.0000000271 0.0000000097
0.5657 4.1529622517 0.0000000270 0.0000000097
0.5658 4.1508060750 0.0000000270 0.0000000097
0.5659 4.1486497329 0.0000000270 0.0000000097
0.566 4.1464929716 0.0000000270 0.0000000097
0.5661 4.1443355554 0.0000000270 0.0000000097
0.5662 4.1408810676 0.0000000270 0.0000000097
0.5663 4.1387824280 0.0000000270 0.0000000097
0.5664 4.1366651916 0.0000000270 0.0000000097
0.5665 4.1345243376 0.0000000270 0.0000000097
0.5666 4.1323716568 0.0000000270 0.0000000097
0.5667 4.1302153709 0.0000000270 0.0000000097
0.5668 4.1280584842 0.0000000269 0.0000000097
0.5669 4.1259014300 0.0000000269 0.0000000097
0.567 4.1237439552 0.0000000269 0.0000000097
0.5671 4.1215858251 0.0000000269 0.0000000097
0.5672 4.1181359649 0.0000000269 0.0000000097
0.5673 4.1160365145 0.0000000269 0.0000000097
0.5674 4.1139185000 0.0000000269 0.0000000097
0.5675 4.1117769106 0.0000000269 0.0000000097
0.5676 4.1096235176 0.0000000269 0.0000000097
0.5677 4.1074665259 0.0000000269 0.0000000097
0.5678 4.1053089324 0.0000000269 0.0000000097
0.5679 4.1031511693 0.0000000268 0.0000000097
0.568 4.1009929843 0.0000000268 0.0000000097
0.5681 4.0988341435 0.0000000268 0.0000000097
0.5682 4.0953888862 0.0000000268 0.0000000097
0.5683 4.0932886292 0.0000000268 0.0000000097
0.5684 4.0911698402 0.0000000268 0.0000000097
0.5685 4.0890275190 0.0000000268 0.0000000097
0.5686 4.0868734172 0.0000000268 0.0000000097
0.5687 4.0847157231 0.0000000268 0.0000000097
0.5688 4.0825574262 0.0000000268 0.0000000097
0.5689 4.0803989576 0.0000000268 0.0000000097
0.569 4.0782400660 0.0000000267 0.0000000097
0.5691 4.0760805183 0.0000000267 0.0000000097
0.5692 4.0726398393 0.0000000267 0.0000000097
0.5693 4.0705387801 0.0000000267 0.0000000097
0.5694 4.0684192208 0.0000000267 0.0000000097
0.5695 4.0662761714 0.0000000267 0.0000000097
0.5696 4.0641213645 0.0000000267 0.0000000097
0.5697 4.0619629717 0.0000000267 0.0000000097
0.5698 4.0598039752 0.0000000267 0.0000000097
0.5699 4.0576448050 0.0000000267 0.0000000097
0.57 4.0554852106 0.0000000267 0.0000000097
0.5701 4.0533249598 0.0000000266 0.0000000097
0.5702 4.0498888350 0.0000000266 0.0000000098
0.5703 4.0477869783 0.0000000266 0.0000000098
0.5704 4.0456666530 0.0000000266 0.0000000098
0.5705 4.0435228796 0.0000000266 0.0000000098
0.5706 4.0413673716 0.0000000266 0.0000000098
0.5707 4.0392082840 0.0000000266 0.0000000098
0.5708 4.0370485920 0.0000000266 0.0000000098
0.5709 4.0348887243 0.0000000266 0.0000000098
0.571 4.0327284313 0.0000000266 0.0000000098
0.5711 4.0305674816 0.0000000266 0.0000000098
0.5712 4.0271358872 0.0000000265 0.0000000098
0.5713 4.0250332381 0.0000000265 0.0000000098
0.5714 4.0229121514 0.0000000265 0.0000000098
0.5715 4.0207676583 0.0000000265 0.0000000098
0.5716 4.0186114535 0.0000000265 0.0000000098
0.5717 4.0164516754 0.0000000265 0.0000000098
0.5718 4.0142912922 0.0000000265 0.0000000098
0.5719 4.0121307314 0.0000000265 0.0000000098
0.572 4.0099697442 0.0000000265 0.0000000098
0.5721 4.0078081001 0.0000000265 0.0000000098
0.5722 4.0043810127 0.0000000265 0.0000000098
0.5723 4.0022775764 0.0000000264 0.0000000098
0.5724 4.0001557334 0.0000000264 0.0000000098
0.5725 3.9980105253 0.0000000264 0.0000000098
0.5726 3.9958536281 0.0000000264 0.0000000098
0.5727 3.9936931642 0.0000000264 0.0000000098
0.5728 3.9915320944 0.0000000264 0.0000000098
0.5729 3.9893708451 0.0000000264 0.0000000098
0.573 3.9872091685 0.0000000264 0.0000000098
0.5731 3.9850468348 0.0000000264 0.0000000098
0.5732 3.9816242313 0.0000000264 0.0000000098
0.5733 3.9795200136 0.0000000264 0.0000000098
0.5734 3.9773974194 0.0000000263 0.0000000098
0.5735 3.9752515012 0.0000000263 0.0000000098
0.5736 3.9730939166 0.0000000263 0.0000000098
0.5737 3.9709327716 0.0000000263 0.0000000098
0.5738 3.9687710201 0.0000000263 0.0000000098
0.5739 3.9666090874 0.0000000263 0.0000000098
0.574 3.9644467264 0.0000000263 0.0000000098
0.5741 3.9622837083 0.0000000263 0.0000000098
0.5742 3.9588655659 0.0000000263 0.0000000098
0.5743 3.9567605725 0.0000000263 0.0000000098
0.5744 3.9546372327 0.0000000263 0.0000000098
0.5745 3.9524906097 0.0000000262 0.0000000098
0.5746 3.9503323428 0.0000000262 0.0000000098
0.5747 3.9481705220 0.0000000262 0.0000000098
0.5748 3.9460080940 0.0000000262 0.0000000098
0.5749 3.9438454832 0.0000000262 0.0000000098
0.575 3.9416824431 0.0000000262 0.0000000098
0.5751 3.9395187459 0.0000000262 0.0000000098
0.5752 3.9361050423 0.0000000262 0.0000000098
0.5753 3.9339992795 0.0000000262 0.0000000098
0.5754 3.9318751999 0.0000000262 0.0000000098
0.5755 3.9297278775 0.0000000262 0.0000000098
0.5756 3.9275689339 0.0000000262 0.0000000098
0.5757 3.9254064426 0.0000000261 0.0000000098
0.5758 3.9232433437 0.0000000261 0.0000000098
0.5759 3.9210800602 0.0000000261 0.0000000098
0.576 3.9189163468 0.0000000261 0.0000000098
0.5761 3.9167519761 0.0000000261 0.0000000098
0.5762 3.9133426892 0.0000000261 0.0000000098
0.5763 3.9112361635 0.0000000261 0.0000000098
0.5764 3.9091113502 0.0000000261 0.0000000098
0.5765 3.9069633344 0.0000000261 0.0000000098
0.5766 3.9048037196 0.0000000261 0.0000000098
0.5767 3.9026405637 0.0000000261 0.0000000098
0.5768 3.9004767997 0.0000000260 0.0000000098
0.5769 3.8983128495 0.0000000260 0.0000000098
0.577 3.8961484685 0.0000000260 0.0000000098
0.5771 3.8939834304 0.0000000260 0.0000000098
0.5772 3.8905785386 0.0000000260 0.0000000098
0.5773 3.8884712567 0.0000000260 0.0000000098
0.5774 3.8863457161 0.0000000260 0.0000000098
0.5775 3.8841970130 0.0000000260 0.0000000098
0.5776 3.8820367331 0.0000000260 0.0000000098
0.5777 3.8798729186 0.0000000260 0.0000000098
0.5778 3.8777084955 0.0000000260 0.0000000098
0.5779 3.8755438847 0.0000000259 0.0000000098
0.578 3.8733788424 0.0000000259 0.0000000098
0.5781 3.8712131431 0.0000000259 0.0000000098
0.5782 3.8678126251 0.0000000259 0.0000000098
0.5783 3.8657045942 0.0000000259 0.0000000098
0.5784 3.8635783329 0.0000000259 0.0000000098
0.5785 3.8614289489 0.0000000259 0.0000000098
0.5786 3.8592680103 0.0000000259 0.0000000098
0.5787 3.8571035435 0.0000000259 0.0000000098
0.5788 3.8549384677 0.0000000259 0.0000000098
0.5789 3.8527732027 0.0000000259 0.0000000098
0.579 3.8506075056 0.0000000259 0.0000000098
0.5791 3.8484411518 0.0000000258 0.0000000098
0.5792 3.8450449866 0.0000000258 0.0000000098
0.5793 3.8429362140 0.0000000258 0.0000000098
0.5794 3.8408092391 0.0000000258 0.0000000098
0.5795 3.8386591808 0.0000000258 0.0000000098
0.5796 3.8364975902 0.0000000258 0.0000000098
0.5797 3.8343324777 0.0000000258 0.0000000098
0.5798 3.8321667558 0.0000000258 0.0000000098
0.5799 3.8300008434 0.0000000258 0.0000000099
0.58 3.8278344983 0.0000000258 0.0000000099
0.5801 3.8256674967 0.0000000258 0.0000000099
0.5802 3.8222756639 0.0000000257 0.0000000099
0.5803 3.8201661572 0.0000000257 0.0000000099
0.5804 3.8180384760 0.0000000257 0.0000000099
0.5805 3.8158877505 0.0000000257 0.0000000099
0.5806 3.8137255146 0.0000000257 0.0000000099
0.5807 3.8115597633 0.0000000257 0.0000000099
0.5808 3.8093934024 0.0000000257 0.0000000099
0.5809 3.8072268496 0.0000000257 0.0000000099
0.581 3.8050598636 0.0000000257 0.0000000099
0.5811 3.8028922213 0.0000000257 0.0000000099
0.5812 3.7995047008 0.0000000257 0.0000000099
0.5813 3.7973944679 0.0000000257 0.0000000099
0.5814 3.7952660879 0.0000000256 0.0000000099
0.5815 3.7931147025 0.0000000256 0.0000000099
0.5816 3.7909518285 0.0000000256 0.0000000099
0.5817 3.7887854457 0.0000000256 0.0000000099
0.5818 3.7866184530 0.0000000256 0.0000000099
0.5819 3.7844512671 0.0000000256 0.0000000099
0.582 3.7822836475 0.0000000256 0.0000000099
0.5821 3.7801153720 0.0000000256 0.0000000099
0.5822 3.7767321439 0.0000000256 0.0000000099
0.5823 3.7746211932 0.0000000256 0.0000000099
0.5824 3.7724921223 0.0000000256 0.0000000099
0.5825 3.7703400845 0.0000000255 0.0000000099
0.5826 3.7681765800 0.0000000255 0.0000000099
0.5827 3.7660095731 0.0000000255 0.0000000099
0.5828 3.7638419562 0.0000000255 0.0000000099
0.5829 3.7616741448 0.0000000255 0.0000000099
0.583 3.7595058993 0.0000000255 0.0000000099
0.5831 3.7573369983 0.0000000255 0.0000000099
0.5832 3.7539580433 0.0000000255 0.0000000099
0.5833 3.7518463831 0.0000000255 0.0000000099
0.5834 3.7497166294 0.0000000255 0.0000000099
0.5835 3.7475639472 0.0000000255 0.0000000099
0.5836 3.7453998199 0.0000000255 0.0000000099
0.5837 3.7432321968 0.0000000254 0.0000000099
0.5838 3.7410639634 0.0000000254 0.0000000099
0.5839 3.7388955345 0.0000000254 0.0000000099
0.584 3.7367266710 0.0000000254 0.0000000099
0.5841 3.7345571525 0.0000000254 0.0000000099
0.5842 3.7311824516 0.0000000254 0.0000000099
0.5843 3.7290700909 0.0000000254 0.0000000099
0.5844 3.7269396629 0.0000000254 0.0000000099
0.5845 3.7247863443 0.0000000254 0.0000000099
0.5846 3.7226216023 0.0000000254 0.0000000099
0.5847 3.7204533710 0.0000000254 0.0000000099
0.5848 3.7182845294 0.0000000253 0.0000000099
0.5849 3.7161154910 0.0000000253 0.0000000099
0.585 3.7139460178 0.0000000253 0.0000000099
0.5851 3.7117758901 0.0000000253 0.0000000099
0.5852 3.7084054248 0.0000000253 0.0000000099
0.5853 3.7062923726 0.0000000253 0.0000000099
0.5854 3.7041612790 0.0000000253 0.0000000099
0.5855 3.7020073326 0.0000000253 0.0000000099
0.5856 3.6998419843 0.0000000253 0.0000000099
0.5857 3.6976731531 0.0000000253 0.0000000099
0.5858 3.6955037116 0.0000000253 0.0000000099
0.5859 3.6933340724 0.0000000253 0.0000000099
0.586 3.6911639980 0.0000000252 0.0000000099
0.5861 3.6889932697 0.0000000252 0.0000000099
0.5862 3.6856270217 0.0000000252 0.0000000099
0.5863 3.6835132874 0.0000000252 0.0000000099
0.5864 3.6813815373 0.0000000252 0.0000000099
0.5865 3.6792269717 0.0000000252 0.0000000099
0.5866 3.6770610258 0.0000000252 0.0000000099
0.5867 3.6748916035 0.0000000252 0.0000000099
0.5868 3.6727215708 0.0000000252 0.0000000099
0.5869 3.6705513394 0.0000000252 0.0000000099
0.587 3.6683806727 0.0000000252 0.0000000099
0.5871 3.6662093527 0.0000000251 0.0000000099
0.5872 3.6628473042 0.0000000251 0.0000000099
0.5873 3.6607328977 0.0000000251 0.0000000099
0.5874 3.6586005002 0.0000000251 0.0000000099
0.5875 3.6564453246 0.0000000251 0.0000000099
0.5876 3.6542787899 0.0000000251 0.0000000099
0.5877 3.6521087855 0.0000000251 0.0000000099
0.5878 3.6499381707 0.0000000251 0.0000000099
0.5879 3.6477673562 0.0000000251 0.0000000099
0.588 3.6455961063 0.0000000251 0.0000000099
0.5881 3.6434242038 0.0000000251 0.0000000099
0.5882 3.6400663375 0.0000000251 0.0000000099
0.5883 3.6379512685 0.0000000250 0.0000000099
0.5884 3.6358182335 0.0000000250 0.0000000099
0.5885 3.6336624571 0.0000000250 0.0000000099
0.5886 3.6314953430 0.0000000250 0.0000000099
0.5887 3.6293247656 0.0000000250 0.0000000099
0.5888 3.6271535780 0.0000000250 0.0000000099
0.5889 3.6249821898 0.0000000250 0.0000000099
0.589 3.6228103662 0.0000000250 0.0000000099
0.5891 3.6206378906 0.0000000250 0.0000000099
0.5892 3.6172841894 0.0000000250 0.0000000099
0.5893 3.6151684684 0.0000000250 0.0000000099
0.5894 3.6130348056 0.0000000250 0.0000000099
0.5895 3.6108784382 0.0000000249 0.0000000099
0.5896 3.6087107541 0.0000000249 0.0000000099
0.5897 3.6065396134 0.0000000249 0.0000000099
0.5898 3.6043678626 0.0000000249 0.0000000099
0.5899 3.6021959104 0.0000000249 0.0000000099
0.59 3.6000235227 0.0000000249 0.0000000099
0.5901 3.5978504838 0.0000000249 0.0000000099
0.5902 3.5945009313 0.0000000249 0.0000000099
0.5903 3.5923845687 0.0000000249 0.0000000099
0.5904 3.5902502884 0.0000000249 0.0000000099
0.5905 3.5880933399 0.0000000249 0.0000000099
0.5906 3.5859250957 0.0000000249 0.0000000099
0.5907 3.5837534015 0.0000000248 0.0000000099
0.5908 3.5815810973 0.0000000248 0.0000000099
0.5909 3.5794085911 0.0000000248 0.0000000099
0.591 3.5772356493 0.0000000248 0.0000000099
0.5911 3.5750620572 0.0000000248 0.0000000099
0.5912 3.5717166373 0.0000000248 0.0000000099
0.5913 3.5695996440 0.0000000248 0.0000000099
0.5914 3.5674647568 0.0000000248 0.0000000099
0.5915 3.5653072373 0.0000000248 0.0000000099
0.5916 3.5631384432 0.0000000248 0.0000000099
0.5917 3.5609662056 0.0000000248 0.0000000099
0.5918 3.5587933583 0.0000000248 0.0000000099
0.5919 3.5566203083 0.0000000247 0.0000000099
0.592 3.5544468228 0.0000000247 0.0000000099
0.5921 3.5522726879 0.0000000247 0.0000000099
0.5922 3.5489313847 0.0000000247 0.0000000099
0.5923 3.5468137720 0.0000000247 0.0000000099
0.5924 3.5446782885 0.0000000247 0.0000000099
0.5925 3.5425202087 0.0000000247 0.0000000099
0.5926 3.5403508751 0.0000000247 0.0000000099
0.5927 3.5381781046 0.0000000247 0.0000000099
0.5928 3.5360047247 0.0000000247 0.0000000099
0.5929 3.5338311414 0.0000000247 0.0000000100
0.593 3.5316571228 0.0000000247 0.0000000100
0.5931 3.5294824557 0.0000000246 0.0000000100
0.5932 3.5261452540 0.0000000246 0.0000000100
0.5933 3.5240270333 0.0000000246 0.0000000100
0.5934 3.5218909648 0.0000000246 0.0000000100
0.5935 3.5197323354 0.0000000246 0.0000000100
0.5936 3.5175624731 0.0000000246 0.0000000100
0.5937 3.5153891804 0.0000000246 0.0000000100
0.5938 3.5132152787 0.0000000246 0.0000000100
0.5939 3.5110411730 0.0000000246 0.0000000100
0.594 3.5088666322 0.0000000246 0.0000000100
0.5941 3.5066914440 0.0000000246 0.0000000100
0.5942 3.5033583289 0.0000000246 0.0000000100
0.5943 3.5012395120 0.0000000245 0.0000000100
0.5944 3.4991028698 0.0000000245 0.0000000100
0.5945 3.4969437020 0.0000000245 0.0000000100
0.5946 3.4947733220 0.0000000245 0.0000000100
0.5947 3.4925995181 0.0000000245 0.0000000100
0.5948 3.4904251058 0.0000000245 0.0000000100
0.5949 3.4882504888 0.0000000245 0.0000000100
0.595 3.4860754371 0.0000000245 0.0000000100
0.5951 3.4838997390 0.0000000245 0.0000000100
0.5952 3.4805706961 0.0000000245 0.0000000100
0.5953 3.4784512950 0.0000000245 0.0000000100
0.5954 3.4763140909 0.0000000245 0.0000000100
0.5955 3.4741543961 0.0000000244 0.0000000100
0.5956 3.4719835097 0.0000000244 0.0000000100
0.5957 3.4698092062 0.0000000244 0.0000000100
0.5958 3.4676342945 0.0000000244 0.0000000100
0.5959 3.4654591778 0.0000000244 0.0000000100
0.596 3.4632836267 0.0000000244 0.0000000100
0.5961 3.4611074302 0.0000000244 0.0000000100
0.5962 3.4577824455 0.0000000244 0.0000000100
0.5963 3.4556624726 0.0000000244 0.0000000100
0.5964 3.4535247186 0.0000000244 0.0000000100
0.5965 3.4513645086 0.0000000244 0.0000000100
0.5966 3.4491931275 0.0000000244 0.0000000100
0.5967 3.4470183359 0.0000000243 0.0000000100
0.5968 3.4448429366 0.0000000243 0.0000000100
0.5969 3.4426673320 0.0000000243 0.0000000100
0.597 3.4404912933 0.0000000243 0.0000000100
0.5971 3.4383146103 0.0000000243 0.0000000100
0.5972 3.4349936703 0.0000000243 0.0000000100
0.5973 3.4328731383 0.0000000243 0.0000000100
0.5974 3.4307348467 0.0000000243 0.0000000100
0.5975 3.4285741336 0.0000000243 0.0000000100
0.5976 3.4264022697 0.0000000243 0.0000000100
0.5977 3.4242270020 0.0000000243 0.0000000100
0.5978 3.4220511271 0.0000000243 0.0000000100
0.5979 3.4198750466 0.0000000242 0.0000000100
0.598 3.4176985325 0.0000000242 0.0000000100
0.5981 3.4155213753 0.0000000242 0.0000000100
0.5982 3.4122044668 0.0000000242 0.0000000100
0.5983 3.4100833887 0.0000000242 0.0000000100
0.5984 3.4079445721 0.0000000242 0.0000000100
0.5985 3.4057833682 0.0000000242 0.0000000100
0.5986 3.4036110339 0.0000000242 0.0000000100
0.5987 3.4014353023 0.0000000242 0.0000000100
0.5988 3.3992589642 0.0000000242 0.0000000100
0.5989 3.3970824202 0.0000000242 0.0000000100
0.599 3.3949054431 0.0000000242 0.0000000100
0.5991 3.3927278242 0.0000000241 0.0000000100
0.5992 3.3894149346 0.0000000241 0.0000000100
0.5993 3.3872933237 0.0000000241 0.0000000100
0.5994 3.3851539950 0.0000000241 0.0000000100
0.5995 3.3829923130 0.0000000241 0.0000000100
0.5996 3.3808195209 0.0000000241 0.0000000100
0.5997 3.3786433380 0.0000000241 0.0000000100
0.5998 3.3764665494 0.0000000241 0.0000000100
0.5999 3.3742895546 0.0000000241 0.0000000100
0.6 3.3721121272 0.0000000241 0.0000000100
0.6001 3.3699340594 0.0000000241 0.0000000100
0.6002 3.3666251765 0.0000000241 0.0000000100
0.6003 3.3645030464 0.0000000241 0.0000000100
0.6004 3.3623632190 0.0000000240 0.0000000100
0.6005 3.3602010718 0.0000000240 0.0000000100
0.6006 3.3580278347 0.0000000240 0.0000000100
0.6007 3.3558512135 0.0000000240 0.0000000100
0.6008 3.3536739873 0.0000000240 0.0000000100
0.6009 3.3514965547 0.0000000240 0.0000000100
0.601 3.3493186902 0.0000000240 0.0000000100
0.6011 3.3471401865 0.0000000240 0.0000000100
0.6012 3.3438352986 0.0000000240 0.0000000100
0.6013 3.3417126632 0.0000000240 0.0000000100
0.6014 3.3395723506 0.0000000240 0.0000000100
0.6015 3.3374097516 0.0000000240 0.0000000100
0.6016 3.3352360827 0.0000000239 0.0000000100
0.6017 3.3330590365 0.0000000239 0.0000000100
0.6018 3.3308813858 0.0000000239 0.0000000100
0.6019 3.3287035288 0.0000000239 0.0000000100
0.602 3.3265252406 0.0000000239 0.0000000100
0.6021 3.3243463146 0.0000000239 0.0000000100
0.6022 3.3210454103 0.0000000239 0.0000000100
0.6023 3.3189222839 0.0000000239 0.0000000100
0.6024 3.3167814999 0.0000000239 0.0000000100
0.6025 3.3146184628 0.0000000239 0.0000000100
0.6026 3.3124443757 0.0000000239 0.0000000100
0.6027 3.3102669178 0.0000000239 0.0000000100
0.6028 3.3080888565 0.0000000238 0.0000000100
0.6029 3.3059105887 0.0000000238 0.0000000100
0.603 3.3037318903 0.0000000238 0.0000000100
0.6031 3.3015525558 0.0000000238 0.0000000100
0.6032 3.2982556244 0.0000000238 0.0000000100
0.6033 3.2961320215 0.0000000238 0.0000000100
0.6034 3.2939907804 0.0000000238 0.0000000100
0.6035 3.2918273190 0.0000000238 0.0000000100
0.6036 3.2896528275 0.0000000238 0.0000000100
0.6037 3.2874749720 0.0000000238 0.0000000100
0.6038 3.2852965138 0.0000000238 0.0000000100
0.6039 3.2831178491 0.0000000238 0.0000000100
0.604 3.2809387548 0.0000000237 0.0000000100
0.6041 3.2787590258 0.0000000237 0.0000000100
0.6042 3.2754660568 0.0000000237 0.0000000100
0.6043 3.2733419924 0.0000000237 0.0000000100
0.6044 3.2712003087 0.0000000237 0.0000000100
0.6045 3.2690364373 0.0000000237 0.0000000100
0.6046 3.2668615556 0.0000000237 0.0000000100
0.6047 3.2646833165 0.0000000237 0.0000000100
0.6048 3.2625044757 0.0000000237 0.0000000100
0.6049 3.2603254286 0.0000000237 0.0000000100
0.605 3.2581459526 0.0000000237 0.0000000100
0.6051 3.2559658435 0.0000000237 0.0000000100
0.6052 3.2526768271 0.0000000237 0.0000000100
0.6053 3.2505523163 0.0000000236 0.0000000100
0.6054 3.2484102048 0.0000000236 0.0000000100
0.6055 3.2462459380 0.0000000236 0.0000000100
0.6056 3.2440706807 0.0000000236 0.0000000100
0.6057 3.2418920726 0.0000000236 0.0000000100
0.6058 3.2397128637 0.0000000236 0.0000000100
0.6059 3.2375334487 0.0000000236 0.0000000100
0.606 3.2353536057 0.0000000236 0.0000000100
0.6061 3.2331731313 0.0000000236 0.0000000100
0.6062 3.2298880581 0.0000000236 0.0000000100
0.6063 3.2277631164 0.0000000236 0.0000000100
0.6064 3.2256205924 0.0000000236 0.0000000100
0.6065 3.2234559451 0.0000000235 0.0000000100
0.6066 3.2212803269 0.0000000235 0.0000000100
0.6067 3.2191013646 0.0000000235 0.0000000100
0.6068 3.2169218026 0.0000000235 0.0000000100
0.6069 3.2147420346 0.0000000235 0.0000000100
0.607 3.2125618397 0.0000000235 0.0000000100
0.6071 3.2103810150 0.0000000235 0.0000000100
0.6072 3.2070998760 0.0000000235 0.0000000100
0.6073 3.2049745193 0.0000000235 0.0000000100
0.6074 3.2028315983 0.0000000235 0.0000000100
0.6075 3.2006665858 0.0000000235 0.0000000100
0.6076 3.1984906218 0.0000000235 0.0000000100
0.6077 3.1963113205 0.0000000235 0.0000000100
0.6078 3.1941314205 0.0000000234 0.0000000100
0.6079 3.1919513149 0.0000000234 0.0000000100
0.608 3.1897707834 0.0000000234 0.0000000100
0.6081 3.1875896238 0.0000000234 0.0000000100
0.6082 3.1843124107 0.0000000234 0.0000000100
0.6083 3.1821866551 0.0000000234 0.0000000100
0.6084 3.1800433529 0.0000000234 0.0000000100
0.6085 3.1778779907 0.0000000234 0.0000000100
0.6086 3.1757016965 0.0000000234 0.0000000100
0.6087 3.1735220717 0.0000000234 0.0000000100
0.6088 3.1713418494 0.0000000234 0.0000000100
0.6089 3.1691614217 0.0000000234 0.0000000100
0.609 3.1669805692 0.0000000234 0.0000000100
0.6091 3.1647990904 0.0000000233 0.0000000100
0.6092 3.1615257952 0.0000000233 0.0000000100
0.6093 3.1593996574 0.0000000233 0.0000000100
0.6094 3.1572559901 0.0000000233 0.0000000100
0.6095 3.1550902941 0.0000000233 0.0000000100
0.6096 3.1529136855 0.0000000233 0.0000000100
0.6097 3.1507337531 0.0000000233 0.0000000100
0.6098 3.1485532242 0.0000000233 0.0000000100
0.6099 3.1463724905 0.0000000233 0.0000000100
0.61 3.1441913330 0.0000000233 0.0000000100
0.6101 3.1420095512 0.0000000233 0.0000000100
0.6102 3.1387401664 0.0000000233 0.0000000100
0.6103 3.1366136631 0.0000000232 0.0000000100
0.6104 3.1344696472 0.0000000232 0.0000000100
0.6105 3.1323036338 0.0000000232 0.0000000100
0.6106 3.1301267270 0.0000000232 0.0000000100
0.6107 3.1279465030 0.0000000232 0.0000000100
0.6108 3.1257656839 0.0000000232 0.0000000100
0.6109 3.1235846603 0.0000000232 0.0000000100
0.611 3.1214032143 0.0000000232 0.0000000100
0.6111 3.1192211458 0.0000000232 0.0000000100
0.6112 3.1159556645 0.0000000232 0.0000000100
0.6113 3.1138288129 0.0000000232 0.0000000100
0.6114 3.1116844653 0.0000000232 0.0000000100
0.6115 3.1095181510 0.0000000232 0.0000000100
0.6116 3.1073409625 0.0000000231 0.0000000100
0.6117 3.1051604636 0.0000000231 0.0000000100
0.6118 3.1029793707 0.0000000231 0.0000000100
0.6119 3.1007980740 0.0000000231 0.0000000100
0.612 3.0986163561 0.0000000231 0.0000000100
0.6121 3.0964340176 0.0000000231 0.0000000100
0.6122 3.0931724333 0.0000000231 0.0000000100
0.6123 3.0910452510 0.0000000231 0.0000000100
0.6124 3.0889005889 0.0000000231 0.0000000100
0.6125 3.0867339907 0.0000000231 0.0000000100
0.6126 3.0845565373 0.0000000231 0.0000000100
0.6127 3.0823757802 0.0000000231 0.0000000100
0.6128 3.0801944306 0.0000000231 0.0000000100
0.6129 3.0780128776 0.0000000230 0.0000000100
0.613 3.0758309049 0.0000000230 0.0000000100
0.6131 3.0736483136 0.0000000230 0.0000000100
0.6132 3.0703906203 0.0000000230 0.0000000100
0.6133 3.0682631251 0.0000000230 0.0000000100
0.6134 3.0661181662 0.0000000230 0.0000000100
0.6135 3.0639513012 0.0000000230 0.0000000100
0.6136 3.0617736001 0.0000000230 0.0000000100
0.6137 3.0595926022 0.0000000230 0.0000000100
0.6138 3.0574110130 0.0000000230 0.0000000100
0.6139 3.0552292212 0.0000000230 0.0000000100
0.614 3.0530470110 0.0000000230 0.0000000100
0.6141 3.0508641843 0.0000000229 0.0000000100
0.6142 3.0476103767 0.0000000229 0.0000000100
0.6143 3.0454825869 0.0000000229 0.0000000100
0.6144 3.0433373488 0.0000000229 0.0000000100
0.6145 3.0411702349 0.0000000229 0.0000000100
0.6146 3.0389923037 0.0000000229 0.0000000100
0.6147 3.0368110824 0.0000000229 0.0000000100
0.6148 3.0346292713 0.0000000229 0.0000000100
0.6149 3.0324472583 0.0000000229 0.0000000100
0.615 3.0302648283 0.0000000229 0.0000000100
0.6151 3.0280817841 0.0000000229 0.0000000100
0.6152 3.0248318572 0.0000000229 0.0000000100
0.6153 3.0227037913 0.0000000229 0.0000000100
0.6154 3.0205582924 0.0000000228 0.0000000100
0.6155 3.0183909474 0.0000000228 0.0000000100
0.6156 3.0162128040 0.0000000228 0.0000000100
0.6157 3.0140313773 0.0000000228 0.0000000100
0.6158 3.0118493622 0.0000000228 0.0000000100
0.6159 3.0096671461 0.0000000228 0.0000000100
0.616 3.0074845145 0.0000000228 0.0000000100
0.6161 3.0053012709 0.0000000228 0.0000000100
0.6162 3.0020552203 0.0000000228 0.0000000100
0.6163 2.9999268973 0.0000000228 0.0000000100
0.6164 2.9977811562 0.0000000228 0.0000000100
0.6165 2.9956135985 0.0000000228 0.0000000100
0.6166 2.9934352611 0.0000000228 0.0000000100
0.6167 2.9912536473 0.0000000227 0.0000000100
0.6168 2.9890714466 0.0000000227 0.0000000100
0.6169 2.9868890457 0.0000000227 0.0000000100
0.617 2.9847062310 0.0000000227 0.0000000100
0.6171 2.9825228064 0.0000000227 0.0000000100
0.6172 2.9792806283 0.0000000227 0.0000000100
0.6173 2.9771520674 0.0000000227 0.0000000100
0.6174 2.9750061031 0.0000000227 0.0000000100
0.6175 2.9728383514 0.0000000227 0.0000000100
0.6176 2.9706598387 0.0000000227 0.0000000100
0.6177 2.9684780563 0.0000000227 0.0000000100
0.6178 2.9662956888 0.0000000227 0.0000000100
0.6179 2.9641131219 0.0000000227 0.0000000100
0.618 2.9619301428 0.0000000226 0.0000000100
0.6181 2.9597465562 0.0000000226 0.0000000100
0.6182 2.9565082472 0.0000000226 0.0000000100
0.6183 2.9543794681 0.0000000226 0.0000000100
0.6184 2.9522332999 0.0000000226 0.0000000100
0.6185 2.9500653733 0.0000000226 0.0000000100
0.6186 2.9478867043 0.0000000226 0.0000000100
0.6187 2.9457047724 0.0000000226 0.0000000100
0.6188 2.9435222570 0.0000000226 0.0000000100
0.6189 2.9413395432 0.0000000226 0.0000000100
0.619 2.9391564190 0.0000000226 0.0000000100
0.6191 2.9369726895 0.0000000226 0.0000000100
0.6192 2.9337382469 0.0000000226 0.0000000100
0.6193 2.9316092696 0.0000000226 0.0000000100
0.6194 2.9294629171 0.0000000225 0.0000000100
0.6195 2.9272948352 0.0000000225 0.0000000100
0.6196 2.9251160292 0.0000000225 0.0000000100
0.6197 2.9229339671 0.0000000225 0.0000000100
0.6198 2.9207513233 0.0000000225 0.0000000100
0.6199 2.9185684822 0.0000000225 0.0000000100
0.62 2.9163852323 0.0000000225 0.0000000100
0.6201 2.9142013797 0.0000000225 0.0000000100
0.6202 2.9109708011 0.0000000225 0.0000000100
0.6203 2.9088416461 0.0000000225 0.0000000100
0.6204 2.9066951294 0.0000000225 0.0000000100
0.6205 2.9045269118 0.0000000225 0.0000000100
0.6206 2.9023479886 0.0000000225 0.0000000100
0.6207 2.9001658162 0.0000000224 0.0000000100
0.6208 2.8979830637 0.0000000224 0.0000000100
0.6209 2.8958001151 0.0000000224 0.0000000100
0.621 2.8936167596 0.0000000224 0.0000000100
0.6211 2.8914328038 0.0000000224 0.0000000100
0.6212 2.8882060875 0.0000000224 0.0000000100
0.6213 2.8860767755 0.0000000224 0.0000000100
0.6214 2.8839301151 0.0000000224 0.0000000100
0.6215 2.8817617821 0.0000000224 0.0000000100
0.6216 2.8795827618 0.0000000224 0.0000000100
0.6217 2.8774004991 0.0000000224 0.0000000100
0.6218 2.8752176582 0.0000000224 0.0000000100
0.6219 2.8730346223 0.0000000224 0.0000000100
0.622 2.8708511814 0.0000000223 0.0000000100
0.6221 2.8686671428 0.0000000223 0.0000000100
0.6222 2.8654442877 0.0000000223 0.0000000100
0.6223 2.8633148398 0.0000000223 0.0000000100
0.6224 2.8611680565 0.0000000223 0.0000000100
0.6225 2.8589996287 0.0000000223 0.0000000100
0.6226 2.8568205317 0.0000000223 0.0000000100
0.6227 2.8546381993 0.0000000223 0.0000000100
0.6228 2.8524552905 0.0000000223 0.0000000100
0.6229 2.8502721880 0.0000000223 0.0000000100
0.623 2.8480886825 0.0000000223 0.0000000100
0.6231 2.8459045818 0.0000000223 0.0000000100
0.6232 2.8426855872 0.0000000223 0.0000000100
0.6233 2.8405560250 0.0000000222 0.0000000100
0.6234 2.8384091400 0.0000000222 0.0000000100
0.6235 2.8362406383 0.0000000222 0.0000000100
0.6236 2.8340614857 0.0000000222 0.0000000100
0.6237 2.8318791044 0.0000000222 0.0000000100
0.6238 2.8296961487 0.0000000222 0.0000000100
0.6239 2.8275130006 0.0000000222 0.0000000100
0.624 2.8253294515 0.0000000222 0.0000000100
0.6241 2.8231453099 0.0000000222 0.0000000100
0.6242 2.8199301758 0.0000000222 0.0000000100
0.6243 2.8178005212 0.0000000222 0.0000000100
0.6244 2.8156535561 0.0000000222 0.0000000100
0.6245 2.8134850019 0.0000000222 0.0000000100
0.6246 2.8113058148 0.0000000221 0.0000000100
0.6247 2.8091234060 0.0000000221 0.0000000100
0.6248 2.8069404247 0.0000000221 0.0000000100
0.6249 2.8047572524 0.0000000221 0.0000000100
0.625 2.8025736811 0.0000000221 0.0000000100
0.6251 2.8003895201 0.0000000221 0.0000000100
0.6252 2.7971782471 0.0000000221 0.0000000100
0.6253 2.7950485223 0.0000000221 0.0000000100
0.6254 2.7929014991 0.0000000221 0.0000000100
0.6255 2.7907329142 0.0000000221 0.0000000100
0.6256 2.7885537143 0.0000000221 0.0000000100
0.6257 2.7863712996 0.0000000221 0.0000000100
0.6258 2.7841883145 0.0000000221 0.0000000100
0.6259 2.7820051398 0.0000000221 0.0000000100
0.626 2.7798215683 0.0000000220 0.0000000100
0.6261 2.7776374099 0.0000000220 0.0000000100
0.6262 2.7744299990 0.0000000220 0.0000000100
0.6263 2.7723002267 0.0000000220 0.0000000100
0.6264 2.7701531679 0.0000000220 0.0000000100
0.6265 2.7679845743 0.0000000220 0.0000000100
0.6266 2.7658053837 0.0000000220 0.0000000100
0.6267 2.7636229852 0.0000000220 0.0000000100
0.6268 2.7614400184 0.0000000220 0.0000000100
0.6269 2.7592568635 0.0000000220 0.0000000100
0.627 2.7570733141 0.0000000220 0.0000000100
0.6271 2.7548891805 0.0000000220 0.0000000100
0.6272 2.7516856334 0.0000000220 0.0000000100
0.6273 2.7495558368 0.0000000219 0.0000000100
0.6274 2.7474087650 0.0000000219 0.0000000100
0.6275 2.7452401854 0.0000000219 0.0000000100
0.6276 2.7430610266 0.0000000219 0.0000000100
0.6277 2.7408786668 0.0000000219 0.0000000100
0.6278 2.7386957408 0.0000000219 0.0000000100
0.6279 2.7365126284 0.0000000219 0.0000000100
0.628 2.7343291237 0.0000000219 0.0000000100
0.6281 2.7321450377 0.0000000219 0.0000000100
0.6282 2.7289453566 0.0000000219 0.0000000100
0.6283 2.7268155592 0.0000000219 0.0000000100
0.6284 2.7246684977 0.0000000219 0.0000000100
0.6285 2.7224999550 0.0000000219 0.0000000100
0.6286 2.7203208508 0.0000000219 0.0000000100
0.6287 2.7181385526 0.0000000218 0.0000000100
0.6288 2.7159556904 0.0000000218 0.0000000100
0.6289 2.7137726434 0.0000000218 0.0000000100
0.629 2.7115892065 0.0000000218 0.0000000100
0.6291 2.7094051914 0.0000000218 0.0000000100
0.6292 2.7062093791 0.0000000218 0.0000000100
0.6293 2.7040796048 0.0000000218 0.0000000100
0.6294 2.7019325771 0.0000000218 0.0000000100
0.6295 2.6997640947 0.0000000218 0.0000000100
0.6296 2.6975850685 0.0000000218 0.0000000100
0.6297 2.6954028552 0.0000000218 0.0000000100
0.6298 2.6932200802 0.0000000218 0.0000000100
0.6299 2.6910371221 0.0000000218 0.0000000100
0.63 2.6888537765 0.0000000217 0.0000000100
0.6301 2.6866698557 0.0000000217 0.0000000100
0.6302 2.6834779156 0.0000000217 0.0000000100
0.6303 2.6813481887 0.0000000217 0.0000000100
0.6304 2.6792012190 0.0000000217 0.0000000100
0.6305 2.6770328207 0.0000000217 0.0000000100
0.6306 2.6748538961 0.0000000217 0.0000000100
0.6307 2.6726717915 0.0000000217 0.0000000100
0.6308 2.6704891274 0.0000000217 0.0000000100
0.6309 2.6683062821 0.0000000217 0.0000000100
0.631 2.6661230518 0.0000000217 0.0000000100
0.6311 2.6639392493 0.0000000217 0.0000000100
0.6312 2.6607511854 0.0000000217 0.0000000100
0.6313 2.6586215307 0.0000000217 0.0000000100
0.6314 2.6564746434 0.0000000216 0.0000000100
0.6315 2.6543063534 0.0000000216 0.0000000100
0.6316 2.6521275546 0.0000000216 0.0000000100
0.6317 2.6499455827 0.0000000216 0.0000000100
0.6318 2.6477630538 0.0000000216 0.0000000100
0.6319 2.6455803456 0.0000000216 0.0000000100
0.632 2.6433972549 0.0000000216 0.0000000100
0.6321 2.6412135951 0.0000000216 0.0000000100
0.6322 2.6380294121 0.0000000216 0.0000000100
0.6323 2.6358998548 0.0000000216 0.0000000100
0.6324 2.6337530747 0.0000000216 0.0000000100
0.6325 2.6315849176 0.0000000216 0.0000000100
0.6326 2.6294062692 0.0000000216 0.0000000100
0.6327 2.6272244547 0.0000000216 0.0000000100
0.6328 2.6250420857 0.0000000215 0.0000000100
0.6329 2.6228595392 0.0000000215 0.0000000100
0.633 2.6206766128 0.0000000215 0.0000000100
0.6331 2.6184931207 0.0000000215 0.0000000100
0.6332 2.6153128238 0.0000000215 0.0000000100
0.6333 2.6131833894 0.0000000215 0.0000000100
0.6334 2.6110367418 0.0000000215 0.0000000100
0.6335 2.6088687428 0.0000000215 0.0000000100
0.6336 2.6066902698 0.0000000215 0.0000000100
0.6337 2.6045086377 0.0000000215 0.0000000100
0.6338 2.6023264535 0.0000000215 0.0000000100
0.6339 2.6001440939 0.0000000215 0.0000000100
0.634 2.5979613572 0.0000000215 0.0000000100
0.6341 2.5957780579 0.0000000214 0.0000000100
0.6342 2.5926016529 0.0000000214 0.0000000100
0.6343 2.5904723675 0.0000000214 0.0000000100
0.6344 2.5883258783 0.0000000214 0.0000000100
0.6345 2.5861580629 0.0000000214 0.0000000100
0.6346 2.5839797907 0.0000000214 0.0000000100
0.6347 2.5817983664 0.0000000214 0.0000000100
0.6348 2.5796163927 0.0000000214 0.0000000100
0.6349 2.5774342456 0.0000000214 0.0000000100
0.635 2.5752517241 0.0000000214 0.0000000100
0.6351 2.5730686434 0.0000000214 0.0000000100
0.6352 2.5698961368 0.0000000214 0.0000000100
0.6353 2.5677670269 0.0000000214 0.0000000100
0.6354 2.5656207221 0.0000000214 0.0000000100
0.6355 2.5634531163 0.0000000213 0.0000000100
0.6356 2.5612750708 0.0000000213 0.0000000100
0.6357 2.5590938803 0.0000000213 0.0000000100
0.6358 2.5569121429 0.0000000213 0.0000000100
0.6359 2.5547302344 0.0000000213 0.0000000100
0.636 2.5525479543 0.0000000213 0.0000000100
0.6361 2.5503651184 0.0000000213 0.0000000100
0.6362 2.5471965172 0.0000000213 0.0000000100
0.6363 2.5450676097 0.0000000213 0.0000000100
0.6364 2.5429215161 0.0000000213 0.0000000100
0.6365 2.5407541462 0.0000000213 0.0000000100
0.6366 2.5385763538 0.0000000213 0.0000000100
0.6367 2.5363954234 0.0000000213 0.0000000100
0.6368 2.5342139488 0.0000000213 0.0000000100
0.6369 2.5320323053 0.0000000212 0.0000000100
0.637 2.5298502932 0.0000000212 0.0000000100
0.6371 2.5276677287 0.0000000212 0.0000000100
0.6372 2.5245030407 0.0000000212 0.0000000100
0.6373 2.5223743630 0.0000000212 0.0000000100
0.6374 2.5202285076 0.0000000212 0.0000000100
0.6375 2.5180614006 0.0000000212 0.0000000100
0.6376 2.5158838880 0.0000000212 0.0000000100
0.6377 2.5137032445 0.0000000212 0.0000000100
0.6378 2.5115220597 0.0000000212 0.0000000100
0.6379 2.5093407081 0.0000000212 0.0000000100
0.638 2.5071589909 0.0000000212 0.0000000100
0.6381 2.5049767249 0.0000000212 0.0000000100
0.6382 2.5018159585 0.0000000212 0.0000000100
0.6383 2.4996875384 0.0000000211 0.0000000100
0.6384 2.4975419488 0.0000000211 0.0000000100
0.6385 2.4953751319 0.0000000211 0.0000000100
0.6386 2.4931979265 0.0000000211 0.0000000100
0.6387 2.4910175972 0.0000000211 0.0000000100
0.6388 2.4888367294 0.0000000211 0.0000000100
0.6389 2.4866556973 0.0000000211 0.0000000100
0.639 2.4844743025 0.0000000211 0.0000000100
0.6391 2.4822923626 0.0000000211 0.0000000100
0.6392 2.4791355266 0.0000000211 0.0000000100
0.6393 2.4770073924 0.0000000211 0.0000000100
0.6394 2.4748620967 0.0000000211 0.0000000100
0.6395 2.4726955978 0.0000000211 0.0000000100
0.6396 2.4705187272 0.0000000211 0.0000000100
0.6397 2.4683387399 0.0000000210 0.0000000100
0.6398 2.4661582169 0.0000000210 0.0000000100
0.6399 2.4639775321 0.0000000210 0.0000000100
0.64 2.4617964877 0.0000000210 0.0000000100
0.6401 2.4596149019 0.0000000210 0.0000000100
0.6402 2.4564620060 0.0000000210 0.0000000100
0.6403 2.4543341866 0.0000000210 0.0000000100
0.6404 2.4521892132 0.0000000210 0.0000000100
0.6405 2.4500230606 0.0000000210 0.0000000100
0.6406 2.4478465530 0.0000000210 0.0000000100
0.6407 2.4456669360 0.0000000210 0.0000000100
0.6408 2.4434867861 0.0000000210 0.0000000100
0.6409 2.4413064769 0.0000000210 0.0000000100
0.641 2.4391258114 0.0000000210 0.0000000100
0.6411 2.4369446081 0.0000000209 0.0000000100
0.6412 2.4337956627 0.0000000209 0.0000000100
0.6413 2.4316681872 0.0000000209 0.0000000100
0.6414 2.4295235651 0.0000000209 0.0000000100
0.6415 2.4273577876 0.0000000209 0.0000000100
0.6416 2.4251816717 0.0000000209 0.0000000100
0.6417 2.4230024536 0.0000000209 0.0000000100
0.6418 2.4208227056 0.0000000209 0.0000000100
0.6419 2.4186428009 0.0000000209 0.0000000100
0.642 2.4164625431 0.0000000209 0.0000000100
0.6421 2.4142817514 0.0000000209 0.0000000100
0.6422 2.4111367674 0.0000000209 0.0000000100
0.6423 2.4090096657 0.0000000209 0.0000000100
0.6424 2.4068654243 0.0000000209 0.0000000100
0.6425 2.4047000511 0.0000000208 0.0000000100
0.6426 2.4025243562 0.0000000208 0.0000000100
0.6427 2.4003455661 0.0000000208 0.0000000100
0.6428 2.3981662493 0.0000000208 0.0000000100
0.6429 2.3959867785 0.0000000208 0.0000000100
0.643 2.3938069578 0.0000000208 0.0000000100
0.6431 2.3916266071 0.0000000208 0.0000000100
0.6432 2.3884855962 0.0000000208 0.0000000100
0.6433 2.3863588984 0.0000000208 0.0000000100
0.6434 2.3842150678 0.0000000208 0.0000000100
0.6435 2.3820501286 0.0000000208 0.0000000100
0.6436 2.3798748843 0.0000000208 0.0000000100
0.6437 2.3776965520 0.0000000208 0.0000000100
0.6438 2.3755176961 0.0000000208 0.0000000100
0.6439 2.3733386889 0.0000000208 0.0000000100
0.644 2.3711593354 0.0000000207 0.0000000100
0.6441 2.3689794557 0.0000000207 0.0000000100
0.6442 2.3658424301 0.0000000207 0.0000000100
0.6443 2.3637161669 0.0000000207 0.0000000100
0.6444 2.3615727775 0.0000000207 0.0000000100
0.6445 2.3594083026 0.0000000207 0.0000000100
0.6446 2.3572335390 0.0000000207 0.0000000100
0.6447 2.3550556948 0.0000000207 0.0000000100
0.6448 2.3528773300 0.0000000207 0.0000000100
0.6449 2.3506988168 0.0000000207 0.0000000100
0.645 2.3485199608 0.0000000207 0.0000000100
0.6451 2.3463405826 0.0000000207 0.0000000100
0.6452 2.3432075553 0.0000000207 0.0000000100
0.6453 2.3410817581 0.0000000207 0.0000000100
0.6454 2.3389388408 0.0000000206 0.0000000100
0.6455 2.3367748609 0.0000000206 0.0000000100
0.6456 2.3346006088 0.0000000206 0.0000000100
0.6457 2.3324232832 0.0000000206 0.0000000100
0.6458 2.3302454404 0.0000000206 0.0000000100
0.6459 2.3280674521 0.0000000206 0.0000000100
0.646 2.3258891244 0.0000000206 0.0000000100
0.6461 2.3237102787 0.0000000206 0.0000000100
0.6462 2.3205812634 0.0000000206 0.0000000100
0.6463 2.3184559638 0.0000000206 0.0000000100
0.6464 2.3163135501 0.0000000206 0.0000000100
0.6465 2.3141500966 0.0000000206 0.0000000100
0.6466 2.3119763871 0.0000000206 0.0000000100
0.6467 2.3097996114 0.0000000206 0.0000000100
0.6468 2.3076223219 0.0000000205 0.0000000100
0.6469 2.3054448897 0.0000000205 0.0000000100
0.647 2.3032671219 0.0000000205 0.0000000100
0.6471 2.3010888401 0.0000000205 0.0000000100
0.6472 2.2979638512 0.0000000205 0.0000000100
0.6473 2.2958390815 0.0000000205 0.0000000100
0.6474 2.2936972035 0.0000000205 0.0000000100
0.6475 2.2915343080 0.0000000205 0.0000000100
0.6476 2.2893611729 0.0000000205 0.0000000100
0.6477 2.2871849789 0.0000000205 0.0000000100
0.6478 2.2850082743 0.0000000205 0.0000000100
0.6479 2.2828314303 0.0000000205 0.0000000100
0.648 2.2806542543 0.0000000205 0.0000000100
0.6481 2.2784765685 0.0000000205 0.0000000100
0.6482 2.2753556210 0.0000000205 0.0000000100
0.6483 2.2732314140 0.0000000204 0.0000000100
0.6484 2.2710901041 0.0000000204 0.0000000100
0.6485 2.2689277991 0.0000000204 0.0000000100
0.6486 2.2667552706 0.0000000204 0.0000000100
0.6487 2.2645796904 0.0000000204 0.0000000100
0.6488 2.2624036033 0.0000000204 0.0000000100
0.6489 2.2602273798 0.0000000204 0.0000000100
0.649 2.2580508280 0.0000000204 0.0000000100
0.6491 2.2558737709 0.0000000204 0.0000000100
0.6492 2.2527568806 0.0000000204 0.0000000100
0.6493 2.2506332695 0.0000000204 0.0000000100
0.6494 2.2484925608 0.0000000204 0.0000000100
0.6495 2.2463308791 0.0000000204 0.0000000100
0.6496 2.2441589900 0.0000000204 0.0000000100
0.6497 2.2419840566 0.0000000203 0.0000000100
0.6498 2.2398086196 0.0000000203 0.0000000100
0.6499 2.2376330496 0.0000000203 0.0000000100
0.65 2.2354571552 0.0000000203 0.0000000100
0.6501 2.2332807597 0.0000000203 0.0000000100
0.6502 2.2301679431 0.0000000203 0.0000000100
0.6503 2.2280449618 0.0000000203 0.0000000100
0.6504 2.2259048880 0.0000000203 0.0000000100
0.6505 2.2237438629 0.0000000203 0.0000000100
0.6506 2.2215726466 0.0000000203 0.0000000100
0.6507 2.2193983932 0.0000000203 0.0000000100
0.6508 2.2172236399 0.0000000203 0.0000000100
0.6509 2.2150487568 0.0000000203 0.0000000100
0.651 2.2128735534 0.0000000203 0.0000000100
0.6511 2.2106978532 0.0000000203 0.0000000100
0.6512 2.2075891275 0.0000000202 0.0000000100
0.6513 2.2054668105 0.0000000202 0.0000000100
0.6514 2.2033274056 0.0000000202 0.0000000100
0.6515 2.2011670711 0.0000000202 0.0000000100
0.6516 2.1989965614 0.0000000202 0.0000000100
0.6517 2.1968230220 0.0000000202 0.0000000100
0.6518 2.1946489864 0.0000000202 0.0000000100
0.6519 2.1924748243 0.0000000202 0.0000000100
0.652 2.1903003458 0.0000000202 0.0000000100
0.6521 2.1881253753 0.0000000202 0.0000000100
0.6522 2.1850207584 0.0000000202 0.0000000100
0.6523 2.1828991405 0.0000000202 0.0000000100
0.6524 2.1807604393 0.0000000202 0.0000000100
0.6525 2.1786008300 0.0000000202 0.0000000100
0.6526 2.1764310613 0.0000000202 0.0000000100
0.6527 2.1742582703 0.0000000201 0.0000000100
0.6528 2.1720849869 0.0000000201 0.0000000100
0.6529 2.1699115804 0.0000000201 0.0000000100
0.653 2.1677378617 0.0000000201 0.0000000100
0.6531 2.1655636554 0.0000000201 0.0000000100
0.6532 2.1624631661 0.0000000201 0.0000000100
0.6533 2.1603422829 0.0000000201 0.0000000100
0.6534 2.1582043207 0.0000000201 0.0000000100
0.6535 2.1560454716 0.0000000201 0.0000000100
0.6536 2.1538764789 0.0000000201 0.0000000100
0.6537 2.1517044714 0.0000000201 0.0000000100
0.6538 2.1495319752 0.0000000201 0.0000000100
0.6539 2.1473593596 0.0000000201 0.0000000100
0.654 2.1451864359 0.0000000201 0.0000000100
0.6541 2.1430130293 0.0000000200 0.0000000100
0.6542 2.1399166869 0.0000000200 0.0000000100
0.6543 2.1377965745 0.0000000200 0.0000000100
0.6544 2.1356593871 0.0000000200 0.0000000100
0.6545 2.1335013338 0.0000000200 0.0000000100
0.6546 2.1313331528 0.0000000200 0.0000000100
0.6547 2.1291619643 0.0000000200 0.0000000100
0.6548 2.1269902911 0.0000000200 0.0000000100
0.6549 2.1248185021 0.0000000200 0.0000000100
0.655 2.1226464092 0.0000000200 0.0000000100
0.6551 2.1204738382 0.0000000200 0.0000000100
0.6552 2.1173816629 0.0000000200 0.0000000100
0.6553 2.1152623580 0.0000000200 0.0000000100
0.6554 2.1131259817 0.0000000200 0.0000000100
0.6555 2.1109687606 0.0000000200 0.0000000100
0.6556 2.1088014273 0.0000000199 0.0000000100
0.6557 2.1066310942 0.0000000199 0.0000000100
0.6558 2.1044602801 0.0000000199 0.0000000100
0.6559 2.1022893541 0.0000000199 0.0000000100
0.656 2.1001181285 0.0000000199 0.0000000100
0.6561 2.0979464295 0.0000000199 0.0000000100
0.6562 2.0948584423 0.0000000199 0.0000000100
0.6563 2.0927399820 0.0000000199 0.0000000100
0.6564 2.0906044541 0.0000000199 0.0000000100
0.6565 2.0884481018 0.0000000199 0.0000000100
0.6566 2.0862816531 0.0000000199 0.0000000100
0.6567 2.0841122120 0.0000000199 0.0000000100
0.6568 2.0819422940 0.0000000199 0.0000000100
0.6569 2.0797722678 0.0000000199 0.0000000100
0.657 2.0776019465 0.0000000199 0.0000000100
0.6571 2.0754311568 0.0000000198 0.0000000100
0.6572 2.0723473793 0.0000000198 0.0000000100
0.6573 2.0702298016 0.0000000198 0.0000000100
0.6574 2.0680951595 0.0000000198 0.0000000100
0.6575 2.0659397136 0.0000000198 0.0000000100
0.6576 2.0637741868 0.0000000198 0.0000000100
0.6577 2.0616056751 0.0000000198 0.0000000100
0.6578 2.0594366907 0.0000000198 0.0000000100
0.6579 2.0572676019 0.0000000198 0.0000000100
0.658 2.0550982225 0.0000000198 0.0000000100
0.6581 2.0529283796 0.0000000198 0.0000000100
0.6582 2.0498488345 0.0000000198 0.0000000100
0.6583 2.0477321777 0.0000000198 0.0000000100
0.6584 2.0455984597 0.0000000198 0.0000000100
0.6585 2.0434439582 0.0000000198 0.0000000100
0.6586 2.0412793913 0.0000000197 0.0000000100
0.6587 2.0391118470 0.0000000197 0.0000000100
0.6588 2.0369438342 0.0000000197 0.0000000100
0.6589 2.0347757210 0.0000000197 0.0000000100
0.659 2.0326073218 0.0000000197 0.0000000100
0.6591 2.0304384641 0.0000000197 0.0000000100
0.6592 2.0273631745 0.0000000197 0.0000000100
0.6593 2.0252474777 0.0000000197 0.0000000100
0.6594 2.0231147226 0.0000000197 0.0000000100
0.6595 2.0209612041 0.0000000197 0.0000000100
0.6596 2.0187976357 0.0000000197 0.0000000100
0.6597 2.0166310974 0.0000000197 0.0000000100
0.6598 2.0144640949 0.0000000197 0.0000000100
0.6599 2.0122969961 0.0000000197 0.0000000100
0.66 2.0101296159 0.0000000197 0.0000000100
0.6601 2.0079617824 0.0000000196 0.0000000100
0.6602 2.0048907723 0.0000000196 0.0000000100
0.6603 2.0027760753 0.0000000196 0.0000000100
0.6604 2.0006443226 0.0000000196 0.0000000100
0.6605 1.9984918264 0.0000000196 0.0000000100
0.6606 1.9963292956 0.0000000196 0.0000000100
0.6607 1.9941638026 0.0000000196 0.0000000100
0.6608 1.9919978497 0.0000000196 0.0000000100
0.6609 1.9898318046 0.0000000196 0.0000000099
0.661 1.9876654830 0.0000000196 0.0000000099
0.6611 1.9854987132 0.0000000196 0.0000000099
0.6612 1.9824320075 0.0000000196 0.0000000100
0.6613 1.9803183506 0.0000000196 0.0000000099
0.6614 1.9781876403 0.0000000196 0.0000000099
0.6615 1.9760362063 0.0000000196 0.0000000099
0.6616 1.9738747531 0.0000000196 0.0000000099
0.6617 1.9717103453 0.0000000195 0.0000000099
0.6618 1.9695454819 0.0000000195 0.0000000099
0.6619 1.9673805306 0.0000000195 0.0000000099
0.662 1.9652153076 0.0000000195 0.0000000099
0.6621 1.9630496417 0.0000000195 0.0000000099
0.6622 1.9599872662 0.0000000195 0.0000000099
0.6623 1.9578746903 0.0000000195 0.0000000099
0.6624 1.9557450633 0.0000000195 0.0000000099
0.6625 1.9535947320 0.0000000195 0.0000000099
0.6626 1.9514343968 0.0000000195 0.0000000099
0.6627 1.9492711146 0.0000000195 0.0000000099
0.6628 1.9471073815 0.0000000195 0.0000000099
0.6629 1.9449435647 0.0000000195 0.0000000099
0.663 1.9427794811 0.0000000195 0.0000000099
0.6631 1.9406149600 0.0000000195 0.0000000099
0.6632 1.9375569411 0.0000000194 0.0000000099
0.6633 1.9354454877 0.0000000194 0.0000000099
0.6634 1.9333169853 0.0000000194 0.0000000099
0.6635 1.9311677980 0.0000000194 0.0000000099
0.6636 1.9290086220 0.0000000194 0.0000000099
0.6637 1.9268465067 0.0000000194 0.0000000099
0.6638 1.9246839449 0.0000000194 0.0000000099
0.6639 1.9225213040 0.0000000194 0.0000000099
0.664 1.9203584012 0.0000000194 0.0000000099
0.6641 1.9181950665 0.0000000194 0.0000000099
0.6642 1.9151414315 0.0000000194 0.0000000099
0.6643 1.9130311429 0.0000000194 0.0000000099
0.6644 1.9109038072 0.0000000194 0.0000000099
0.6645 1.9087558058 0.0000000194 0.0000000099
0.6646 1.9065978307 0.0000000194 0.0000000099
0.6647 1.9044369241 0.0000000193 0.0000000099
0.6648 1.9022755757 0.0000000193 0.0000000099
0.6649 1.9001141526 0.0000000193 0.0000000099
0.665 1.8979524728 0.0000000193 0.0000000099
0.6651 1.8957903666 0.0000000193 0.0000000099
0.6652 1.8927411436 0.0000000193 0.0000000099
0.6653 1.8906320628 0.0000000193 0.0000000099
0.6654 1.8885059365 0.0000000193 0.0000000099
0.6655 1.8863591635 0.0000000193 0.0000000099
0.6656 1.8842024319 0.0000000193 0.0000000099
0.6657 1.8820427765 0.0000000193 0.0000000099
0.6658 1.8798826840 0.0000000193 0.0000000099
0.6659 1.8777225214 0.0000000193 0.0000000099
0.666 1.8755621075 0.0000000193 0.0000000099
0.6661 1.8734012725 0.0000000193 0.0000000099
0.6662 1.8703564906 0.0000000193 0.0000000099
0.6663 1.8682486612 0.0000000192 0.0000000099
0.6664 1.8661237877 0.0000000192 0.0000000099
0.6665 1.8639782864 0.0000000192 0.0000000099
0.6666 1.8618228413 0.0000000192 0.0000000099
0.6667 1.8596644804 0.0000000192 0.0000000099
0.6668 1.8575056871 0.0000000192 0.0000000099
0.6669 1.8553468285 0.0000000192 0.0000000099
0.667 1.8531877237 0.0000000192 0.0000000099
0.6671 1.8510282037 0.0000000192 0.0000000099
0.6672 1.8479878927 0.0000000192 0.0000000099
0.6673 1.8458813590 0.0000000192 0.0000000099
0.6674 1.8437577824 0.0000000192 0.0000000099
0.6675 1.8416135966 0.0000000192 0.0000000099
0.6676 1.8394594821 0.0000000192 0.0000000099
0.6677 1.8373024594 0.0000000192 0.0000000099
0.6678 1.8351450094 0.0000000191 0.0000000099
0.6679 1.8329874987 0.0000000191 0.0000000099
0.668 1.8308297474 0.0000000191 0.0000000099
0.6681 1.8286715866 0.0000000191 0.0000000099
0.6682 1.8256357771 0.0000000191 0.0000000099
0.6683 1.8235305840 0.0000000191 0.0000000099
0.6684 1.8214083492 0.0000000191 0.0000000099
0.6685 1.8192655235 0.0000000191 0.0000000099
0.6686 1.8171127841 0.0000000191 0.0000000099
0.6687 1.8149571444 0.0000000191 0.0000000099
0.6688 1.8128010822 0.0000000191 0.0000000099
0.6689 1.8106449644 0.0000000191 0.0000000099
0.669 1.8084886113 0.0000000191 0.0000000099
0.6691 1.8063318546 0.0000000191 0.0000000099
0.6692 1.8033005783 0.0000000191 0.0000000099
0.6693 1.8011967716 0.0000000191 0.0000000099
0.6694 1.7990759240 0.0000000190 0.0000000099
0.6695 1.7969345039 0.0000000190 0.0000000099
0.6696 1.7947831848 0.0000000190 0.0000000099
0.6697 1.7926289733 0.0000000190 0.0000000099
0.6698 1.7904743444 0.0000000190 0.0000000099
0.6699 1.7883196649 0.0000000190 0.0000000099
0.67 1.7861647557 0.0000000190 0.0000000099
0.6701 1.7840094488 0.0000000190 0.0000000099
0.6702 1.7809827381 0.0000000190 0.0000000099
0.6703 1.7788803642 0.0000000190 0.0000000099
0.6704 1.7767609501 0.0000000190 0.0000000099
0.6705 1.7746209816 0.0000000190 0.0000000099
0.6706 1.7724711288 0.0000000190 0.0000000099
0.6707 1.7703183916 0.0000000190 0.0000000099
0.6708 1.7681652422 0.0000000190 0.0000000099
0.6709 1.7660120472 0.0000000190 0.0000000099
0.671 1.7638586281 0.0000000189 0.0000000099
0.6711 1.7617048175 0.0000000189 0.0000000099
0.6712 1.7586827057 0.0000000189 0.0000000099
0.6713 1.7565818118 0.0000000189 0.0000000099
0.6714 1.7544638781 0.0000000189 0.0000000099
0.6715 1.7523254080 0.0000000189 0.0000000099
0.6716 1.7501770684 0.0000000189 0.0000000099
0.6717 1.7480258523 0.0000000189 0.0000000099
0.6718 1.7458742291 0.0000000189 0.0000000099
0.6719 1.7437225656 0.0000000189 0.0000000099
0.672 1.7415706838 0.0000000189 0.0000000099
0.6721 1.7394184166 0.0000000189 0.0000000099
0.6722 1.7364009380 0.0000000189 0.0000000099
0.6723 1.7343015720 0.0000000189 0.0000000099
0.6724 1.7321851665 0.0000000189 0.0000000099
0.6725 1.7300482423 0.0000000189 0.0000000099
0.6726 1.7279014632 0.0000000188 0.0000000099
0.6727 1.7257518158 0.0000000188 0.0000000099
0.6728 1.7236017665 0.0000000188 0.0000000099
0.6729 1.7214516822 0.0000000188 0.0000000099
0.673 1.7193013855 0.0000000188 0.0000000099
0.6731 1.7171507096 0.0000000188 0.0000000099
0.6732 1.7141378993 0.0000000188 0.0000000099
0.6733 1.7120401098 0.0000000188 0.0000000099
0.6734 1.7099252810 0.0000000188 0.0000000099
0.6735 1.7077899510 0.0000000188 0.0000000099
0.6736 1.7056447809 0.0000000188 0.0000000099
0.6737 1.7034967503 0.0000000188 0.0000000099
0.6738 1.7013483234 0.0000000188 0.0000000099
0.6739 1.6991998667 0.0000000188 0.0000000099
0.674 1.6970512037 0.0000000188 0.0000000099
0.6741 1.6949021677 0.0000000187 0.0000000099
0.6742 1.6918940619 0.0000000187 0.0000000099
0.6743 1.6897978983 0.0000000187 0.0000000099
0.6744 1.6876846953 0.0000000187 0.0000000099
0.6745 1.6855510088 0.0000000187 0.0000000099
0.6746 1.6834074965 0.0000000187 0.0000000099
0.6747 1.6812611318 0.0000000187 0.0000000099
0.6748 1.6791143764 0.0000000187 0.0000000099
0.6749 1.6769675967 0.0000000187 0.0000000099
0.675 1.6748206167 0.0000000187 0.0000000099
0.6751 1.6726732701 0.0000000187 0.0000000099
0.6752 1.6696699057 0.0000000187 0.0000000099
0.6753 1.6675754183 0.0000000187 0.0000000099
0.6754 1.6654638912 0.0000000187 0.0000000099
0.6755 1.6633318979 0.0000000187 0.0000000099
0.6756 1.6611900932 0.0000000187 0.0000000099
0.6757 1.6590454444 0.0000000187 0.0000000099
0.6758 1.6569004104 0.0000000186 0.0000000099
0.6759 1.6547553577 0.0000000186 0.0000000099
0.676 1.6526101108 0.0000000186 0.0000000099
0.6761 1.6504645039 0.0000000186 0.0000000099
0.6762 1.6474659189 0.0000000186 0.0000000099
0.6763 1.6453731586 0.0000000186 0.0000000099
0.6764 1.6432633582 0.0000000186 0.0000000099
0.6765 1.6411331087 0.0000000186 0.0000000099
0.6766 1.6389930624 0.0000000186 0.0000000099
0.6767 1.6368501800 0.0000000186 0.0000000099
0.6768 1.6347069181 0.0000000186 0.0000000099
0.6769 1.6325636433 0.0000000186 0.0000000099
0.677 1.6304201805 0.0000000186 0.0000000099
0.6771 1.6282763643 0.0000000186 0.0000000099
0.6772 1.6252825975 0.0000000186 0.0000000099
0.6773 1.6231916161 0.0000000186 0.0000000099
0.6774 1.6210835941 0.0000000185 0.0000000099
0.6775 1.6189551399 0.0000000185 0.0000000099
0.6776 1.6168169033 0.0000000185 0.0000000099
0.6777 1.6146758388 0.0000000185 0.0000000099
0.6778 1.6125344006 0.0000000185 0.0000000099
0.6779 1.6103929553 0.0000000185 0.0000000099
0.678 1.6082513283 0.0000000185 0.0000000099
0.6781 1.6061093547 0.0000000185 0.0000000099
0.6782 1.6031204460 0.0000000185 0.0000000099
0.6783 1.6010312961 0.0000000185 0.0000000099
0.6784 1.5989251049 0.0000000185 0.0000000099
0.6785 1.5967984983 0.0000000185 0.0000000099
0.6786 1.5946621236 0.0000000185 0.0000000098
0.6787 1.5925229293 0.0000000185 0.0000000098
0.6788 1.5903833671 0.0000000185 0.0000000098
0.6789 1.5882438038 0.0000000185 0.0000000098
0.679 1.5861040652 0.0000000184 0.0000000098
0.6791 1.5839639868 0.0000000184 0.0000000098
0.6792 1.5809799771 0.0000000184 0.0000000098
0.6793 1.5788927121 0.0000000184 0.0000000098
0.6794 1.5767884050 0.0000000184 0.0000000098
0.6795 1.5746636991 0.0000000184 0.0000000098
0.6796 1.5725292393 0.0000000184 0.0000000098
0.6797 1.5703919684 0.0000000184 0.0000000098
0.6798 1.5682543354 0.0000000184 0.0000000098
0.6799 1.5661167073 0.0000000184 0.0000000098
0.68 1.5639789106 0.0000000184 0.0000000098
0.6801 1.5618407809 0.0000000184 0.0000000098
0.6802 1.5588617120 0.0000000184 0.0000000098
0.6803 1.5567763861 0.0000000184 0.0000000098
0.6804 1.5546740172 0.0000000184 0.0000000098
0.6805 1.5525512660 0.0000000184 0.0000000098
0.6806 1.5504187751 0.0000000183 0.0000000098
0.6807 1.5482834814 0.0000000183 0.0000000098
0.6808 1.5461478317 0.0000000183 0.0000000098
0.6809 1.5440121930 0.0000000183 0.0000000098
0.681 1.5418763924 0.0000000183 0.0000000098
0.6811 1.5397402658 0.0000000183 0.0000000098
0.6812 1.5367661804 0.0000000183 0.0000000098
0.6813 1.5346828489 0.0000000183 0.0000000098
0.6814 1.5325824731 0.0000000183 0.0000000098
0.6815 1.5304617314 0.0000000183 0.0000000098
0.6816 1.5283312641 0.0000000183 0.0000000098
0.6817 1.5261980025 0.0000000183 0.0000000098
0.6818 1.5240643910 0.0000000183 0.0000000098
0.6819 1.5219307967 0.0000000183 0.0000000098
0.682 1.5197970473 0.0000000183 0.0000000098
0.6821 1.5176629790 0.0000000183 0.0000000098
0.6822 1.5146939210 0.0000000183 0.0000000098
0.6823 1.5126126398 0.0000000182 0.0000000098
0.6824 1.5105143130 0.0000000182 0.0000000098
0.6825 1.5083956364 0.0000000182 0.0000000098
0.6826 1.5062672484 0.0000000182 0.0000000098
0.6827 1.5041360744 0.0000000182 0.0000000098
0.6828 1.5020045569 0.0000000182 0.0000000098
0.6829 1.4998730630 0.0000000182 0.0000000098
0.683 1.4977414208 0.0000000182 0.0000000098
0.6831 1.4956094669 0.0000000182 0.0000000098
0.6832 1.4926454812 0.0000000182 0.0000000098
0.6833 1.4905663070 0.0000000182 0.0000000098
0.6834 1.4884700859 0.0000000182 0.0000000098
0.6835 1.4863535310 0.0000000182 0.0000000098
0.6836 1.4842272788 0.0000000182 0.0000000098
0.6837 1.4820982491 0.0000000182 0.0000000098
0.6838 1.4799688823 0.0000000182 0.0000000098
0.6839 1.4778395454 0.0000000181 0.0000000098
0.684 1.4757100673 0.0000000181 0.0000000098
0.6841 1.4735802849 0.0000000181 0.0000000098
0.6842 1.4706214172 0.0000000181 0.0000000098
0.6843 1.4685444079 0.0000000181 0.0000000098
0.6844 1.4664503501 0.0000000181 0.0000000098
0.6845 1.4643359744 0.0000000181 0.0000000098
0.6846 1.4622119154 0.0000000181 0.0000000098
0.6847 1.4600850874 0.0000000181 0.0000000098
0.6848 1.4579579288 0.0000000181 0.0000000098
0.6849 1.4558308067 0.0000000181 0.0000000098
0.685 1.4537035504 0.0000000181 0.0000000098
0.6851 1.4515759973 0.0000000181 0.0000000098
0.6852 1.4486222946 0.0000000181 0.0000000098
0.6853 1.4465475089 0.0000000181 0.0000000098
0.6854 1.4444556729 0.0000000181 0.0000000098
0.6855 1.4423435347 0.0000000181 0.0000000098
0.6856 1.4402217272 0.0000000180 0.0000000098
0.6857 1.4380971594 0.0000000180 0.0000000098
0.6858 1.4359722674 0.0000000180 0.0000000098
0.6859 1.4338474187 0.0000000180 0.0000000098
0.686 1.4317224430 0.0000000180 0.0000000098
0.6861 1.4295971780 0.0000000180 0.0000000098
0.6862 1.4266486883 0.0000000180 0.0000000098
0.6863 1.4245761856 0.0000000180 0.0000000098
0.6864 1.4224866309 0.0000000180 0.0000000098
0.6865 1.4203767895 0.0000000180 0.0000000098
0.6866 1.4182572928 0.0000000180 0.0000000098
0.6867 1.4161350444 0.0000000180 0.0000000098
0.6868 1.4140124785 0.0000000180 0.0000000098
0.6869 1.4118899627 0.0000000180 0.0000000098
0.687 1.4097673272 0.0000000180 0.0000000098
0.6871 1.4076444100 0.0000000180 0.0000000098
0.6872 1.4047011824 0.0000000179 0.0000000098
0.6873 1.4026310232 0.0000000179 0.0000000098
0.6874 1.4005438102 0.0000000179 0.0000000098
0.6875 1.3984363258 0.0000000179 0.0000000098
0.6876 1.3963192001 0.0000000179 0.0000000098
0.6877 1.3941993314 0.0000000179 0.0000000098
0.6878 1.3920791519 0.0000000179 0.0000000098
0.6879 1.3899590294 0.0000000179 0.0000000098
0.688 1.3878387948 0.0000000179 0.0000000098
0.6881 1.3857182861 0.0000000179 0.0000000098
0.6882 1.3827803706 0.0000000179 0.0000000098
0.6883 1.3807126165 0.0000000179 0.0000000098
0.6884 1.3786278064 0.0000000179 0.0000000098
0.6885 1.3765227403 0.0000000179 0.0000000098
0.6886 1.3744080467 0.0000000179 0.0000000098
0.6887 1.3722906188 0.0000000179 0.0000000098
0.6888 1.3701728870 0.0000000179 0.0000000098
0.6889 1.3680552193 0.0000000178 0.0000000098
0.689 1.3659374470 0.0000000178 0.0000000098
0.6891 1.3638194086 0.0000000178 0.0000000098
0.6892 1.3608868563 0.0000000178 0.0000000098
0.6893 1.3588215697 0.0000000178 0.0000000098
0.6894 1.3567392249 0.0000000178 0.0000000098
0.6895 1.3546366392 0.0000000178 0.0000000098
0.6896 1.3525244398 0.0000000178 0.0000000098
0.6897 1.3504095149 0.0000000178 0.0000000098
0.6898 1.3482942932 0.0000000178 0.0000000098
0.6899 1.3461791427 0.0000000178 0.0000000098
0.69 1.3440638952 0.0000000178 0.0000000098
0.6901 1.3419483896 0.0000000178 0.0000000098
0.6902 1.3390212530 0.0000000178 0.0000000098
0.6903 1.3369584972 0.0000000178 0.0000000098
0.6904 1.3348786809 0.0000000178 0.0000000098
0.6905 1.3327786387 0.0000000178 0.0000000098
0.6906 1.3306689966 0.0000000177 0.0000000098
0.6907 1.3285566380 0.0000000177 0.0000000098
0.6908 1.3264439895 0.0000000177 0.0000000098
0.6909 1.3243314196 0.0000000177 0.0000000098
0.691 1.3222187605 0.0000000177 0.0000000098
0.6911 1.3201058513 0.0000000177 0.0000000098
0.6912 1.3171841837 0.0000000177 0.0000000098
0.6913 1.3151240232 0.0000000177 0.0000000098
0.6914 1.3130467998 0.0000000177 0.0000000098
0.6915 1.3109493652 0.0000000177 0.0000000098
0.6916 1.3088423445 0.0000000177 0.0000000098
0.6917 1.3067326163 0.0000000177 0.0000000098
0.6918 1.3046226053 0.0000000177 0.0000000098
0.6919 1.3025126803 0.0000000177 0.0000000098
0.692 1.3004026741 0.0000000177 0.0000000098
0.6921 1.2982924260 0.0000000177 0.0000000098
0.6922 1.2953762820 0.0000000177 0.0000000098
0.6923 1.2933187821 0.0000000176 0.0000000098
0.6924 1.2912442168 0.0000000176 0.0000000098
0.6925 1.2891494551 0.0000000176 0.0000000098
0.6926 1.2870451210 0.0000000176 0.0000000098
0.6927 1.2849380882 0.0000000176 0.0000000098
0.6928 1.2828307801 0.0000000176 0.0000000098
0.6929 1.2807235654 0.0000000176 0.0000000097
0.693 1.2786162776 0.0000000176 0.0000000097
0.6931 1.2765087562 0.0000000176 0.0000000097
0.6932 1.2735981916 0.0000000176 0.0000000097
0.6933 1.2715434187 0.0000000176 0.0000000097
0.6934 1.2694715779 0.0000000176 0.0000000097
0.6935 1.2673795552 0.0000000176 0.0000000097
0.6936 1.2652779737 0.0000000176 0.0000000097
0.6937 1.2631737027 0.0000000176 0.0000000097
0.6938 1.2610691637 0.0000000176 0.0000000097
0.6939 1.2589647259 0.0000000176 0.0000000097
0.694 1.2568602231 0.0000000175 0.0000000097
0.6941 1.2547554951 0.0000000175 0.0000000097
0.6942 1.2518505666 0.0000000175 0.0000000097
0.6943 1.2497985883 0.0000000175 0.0000000097
0.6944 1.2477295393 0.0000000175 0.0000000097
0.6945 1.2456403228 0.0000000175 0.0000000097
0.6946 1.2435415612 0.0000000175 0.0000000097
0.6947 1.2414401191 0.0000000175 0.0000000097
0.6948 1.2393384167 0.0000000175 0.0000000097
0.6949 1.2372368232 0.0000000175 0.0000000097
0.695 1.2351351730 0.0000000175 0.0000000097
0.6951 1.2330333061 0.0000000175 0.0000000097
0.6952 1.2301340719 0.0000000175 0.0000000097
0.6953 1.2280849566 0.0000000175 0.0000000097
0.6954 1.2260187679 0.0000000175 0.0000000097
0.6955 1.2239324259 0.0000000175 0.0000000097
0.6956 1.2218365524 0.0000000175 0.0000000097
0.6957 1.2197380076 0.0000000175 0.0000000097
0.6958 1.2176392102 0.0000000174 0.0000000097
0.6959 1.2155405295 0.0000000174 0.0000000097
0.696 1.2134418007 0.0000000174 0.0000000097
0.6961 1.2113428638 0.0000000174 0.0000000097
0.6962 1.2084493830 0.0000000174 0.0000000097
0.6963 1.2064032003 0.0000000174 0.0000000097
0.6964 1.2043399414 0.0000000174 0.0000000097
0.6965 1.2022565433 0.0000000174 0.0000000097
0.6966 1.2001636273 0.0000000174 0.0000000097
0.6967 1.1980680492 0.0000000174 0.0000000097
0.6968 1.1959722262 0.0000000174 0.0000000097
0.6969 1.1938765282 0.0000000174 0.0000000097
0.697 1.1917807904 0.0000000174 0.0000000097
0.6971 1.1896848534 0.0000000174 0.0000000097
0.6972 1.1867971864 0.0000000174 0.0000000097
0.6973 1.1847540072 0.0000000174 0.0000000097
0.6974 1.1826937486 0.0000000174 0.0000000097
0.6975 1.1806133649 0.0000000173 0.0000000097
0.6976 1.1785234767 0.0000000173 0.0000000097
0.6977 1.1764309359 0.0000000173 0.0000000097
0.6978 1.1743381581 0.0000000173 0.0000000097
0.6979 1.1722455133 0.0000000173 0.0000000097
0.698 1.1701528375 0.0000000173 0.0000000097
0.6981 1.1680599714 0.0000000173 0.0000000097
0.6982 1.1651781800 0.0000000173 0.0000000097
0.6983 1.1631380759 0.0000000173 0.0000000097
0.6984 1.1610808894 0.0000000173 0.0000000097
0.6985 1.1590035917 0.0000000173 0.0000000097
0.6986 1.1569168030 0.0000000173 0.0000000097
0.6987 1.1548273710 0.0000000173 0.0000000097
0.6988 1.1527377100 0.0000000173 0.0000000097
0.6989 1.1506481904 0.0000000173 0.0000000097
0.699 1.1485586486 0.0000000173 0.0000000097
0.6991 1.1464689256 0.0000000173 0.0000000097
0.6992 1.1435930725 0.0000000173 0.0000000097
0.6993 1.1415561165 0.0000000172 0.0000000097
0.6994 1.1395020749 0.0000000172 0.0000000097
0.6995 1.1374279359 0.0000000172 0.0000000097
0.6996 1.1353443194 0.0000000172 0.0000000097
0.6997 1.1332580690 0.0000000172 0.0000000097
0.6998 1.1311715978 0.0000000172 0.0000000097
0.6999 1.1290852764 0.0000000172 0.0000000097
0.7 1.1269989418 0.0000000172 0.0000000097
0.7001 1.1249124351 0.0000000172 0.0000000097
0.7002 1.1220425845 0.0000000172 0.0000000097
0.7003 1.1200088506 0.0000000172 0.0000000097
0.7004 1.1179580280 0.0000000172 0.0000000097
0.7005 1.1158871216 0.0000000172 0.0000000097
0.7006 1.1138067510 0.0000000172 0.0000000097
0.7007 1.1117237562 0.0000000172 0.0000000097
0.7008 1.1096405487 0.0000000172 0.0000000097
0.7009 1.1075574998 0.0000000172 0.0000000097
0.701 1.1054744466 0.0000000171 0.0000000097
0.7011 1.1033912306 0.0000000171 0.0000000097
0.7012 1.1005274480 0.0000000171 0.0000000097
0.7013 1.0984970115 0.0000000171 0.0000000097
0.7014 1.0964494830 0.0000000171 0.0000000097
0.7015 1.0943818842 0.0000000171 0.0000000097
0.7016 1.0923048346 0.0000000171 0.0000000097
0.7017 1.0902251704 0.0000000171 0.0000000097
0.7018 1.0881453020 0.0000000171 0.0000000097
0.7019 1.0860656007 0.0000000171 0.0000000097
0.702 1.0839859046 0.0000000171 0.0000000097
0.7021 1.0819060550 0.0000000171 0.0000000097
0.7022 1.0790484069 0.0000000171 0.0000000097
0.7023 1.0770213443 0.0000000171 0.0000000097
0.7024 1.0749771862 0.0000000171 0.0000000097
0.7025 1.0729129712 0.0000000171 0.0000000097
0.7026 1.0708393189 0.0000000171 0.0000000097
0.7027 1.0687630616 0.0000000171 0.0000000097
0.7028 1.0666866085 0.0000000171 0.0000000097
0.7029 1.0646103316 0.0000000170 0.0000000097
0.703 1.0625340691 0.0000000170 0.0000000097
0.7031 1.0604576627 0.0000000170 0.0000000097
0.7032 1.0576062172 0.0000000170 0.0000000097
0.7033 1.0555826060 0.0000000170 0.0000000097
0.7034 1.0535418960 0.0000000170 0.0000000097
0.7035 1.0514811423 0.0000000170 0.0000000097
0.7036 1.0494109645 0.0000000170 0.0000000097
0.7037 1.0473381916 0.0000000170 0.0000000097
0.7038 1.0452652316 0.0000000170 0.0000000097
0.7039 1.0431924568 0.0000000170 0.0000000097
0.704 1.0411197058 0.0000000170 0.0000000097
0.7041 1.0390468207 0.0000000170 0.0000000097
0.7042 1.0362016470 0.0000000170 0.0000000097
0.7043 1.0341815661 0.0000000170 0.0000000097
0.7044 1.0321443829 0.0000000170 0.0000000097
0.7045 1.0300871691 0.0000000170 0.0000000097
0.7046 1.0280205446 0.0000000169 0.0000000097
0.7047 1.0259513348 0.0000000169 0.0000000097
0.7048 1.0238819467 0.0000000169 0.0000000097
0.7049 1.0218127529 0.0000000169 0.0000000097
0.705 1.0197435926 0.0000000169 0.0000000097
0.7051 1.0176743080 0.0000000169 0.0000000097
0.7052 1.0148354768 0.0000000169 0.0000000097
0.7053 1.0128190063 0.0000000169 0.0000000097
0.7054 1.0107854300 0.0000000169 0.0000000097
0.7055 1.0087318360 0.0000000169 0.0000000096
0.7056 1.0066688447 0.0000000169 0.0000000096
0.7057 1.0046032779 0.0000000169 0.0000000096
0.7058 1.0025375418 0.0000000169 0.0000000096
0.7059 1.0004720093 0.0000000169 0.0000000096
0.706 0.9984065201 0.0000000169 0.0000000096
0.7061 0.9963409166 0.0000000169 0.0000000096
0.7062 0.9935084997 0.0000000169 0.0000000096
0.7063 0.9914957210 0.0000000169 0.0000000096
0.7064 0.9894658328 0.0000000168 0.0000000096
0.7065 0.9874159398 0.0000000168 0.0000000096
0.7066 0.9853566628 0.0000000168 0.0000000096
0.7067 0.9832948204 0.0000000168 0.0000000096
0.7068 0.9812328176 0.0000000168 0.0000000096
0.7069 0.9791710280 0.0000000168 0.0000000096
0.707 0.9771092915 0.0000000168 0.0000000096
0.7071 0.9750474509 0.0000000168 0.0000000096
0.7072 0.9722215217 0.0000000168 0.0000000096
0.7073 0.9702125173 0.0000000168 0.0000000096
0.7074 0.9681863999 0.0000000168 0.0000000096
0.7075 0.9661402904 0.0000000168 0.0000000096
0.7076 0.9640848101 0.0000000168 0.0000000096
0.7077 0.9620267745 0.0000000168 0.0000000096
0.7078 0.9599685878 0.0000000168 0.0000000096
0.7079 0.9579106238 0.0000000168 0.0000000096
0.708 0.9558527231 0.0000000168 0.0000000096
0.7081 0.9537947284 0.0000000168 0.0000000096
0.7082 0.9509753616 0.0000000167 0.0000000096
0.7083 0.9489702156 0.0000000167 0.0000000096
0.7084 0.9469479528 0.0000000167 0.0000000096
0.7085 0.9449057106 0.0000000167 0.0000000096
0.7086 0.9428541108 0.0000000167 0.0000000096
0.7087 0.9407999658 0.0000000167 0.0000000096
0.7088 0.9387456791 0.0000000167 0.0000000096
0.7089 0.9366916249 0.0000000167 0.0000000096
0.709 0.9346376442 0.0000000167 0.0000000096
0.7091 0.9325835799 0.0000000167 0.0000000096
0.7092 0.9297708517 0.0000000167 0.0000000096
0.7093 0.9277696492 0.0000000167 0.0000000096
0.7094 0.9257513262 0.0000000167 0.0000000096
0.7095 0.9237130364 0.0000000167 0.0000000096
0.7096 0.9216654021 0.0000000167 0.0000000096
0.7097 0.9196152330 0.0000000167 0.0000000096
0.7098 0.9175649316 0.0000000167 0.0000000096
0.7099 0.9155148727 0.0000000167 0.0000000096
0.71 0.9134648976 0.0000000166 0.0000000096
0.7101 0.9114148495 0.0000000166 0.0000000096
0.7102 0.9086088372 0.0000000166 0.0000000096
0.7103 0.9066116650 0.0000000166 0.0000000096
0.7104 0.9045973684 0.0000000166 0.0000000096
0.7105 0.9025631173 0.0000000166 0.0000000096
0.7106 0.9005195351 0.0000000166 0.0000000096
0.7107 0.8984734284 0.0000000166 0.0000000096
0.7108 0.8964271990 0.0000000166 0.0000000096
0.7109 0.8943812221 0.0000000166 0.0000000096
0.711 0.8923353396 0.0000000166 0.0000000096
0.7111 0.8902893948 0.0000000166 0.0000000096
0.7112 0.8874901775 0.0000000166 0.0000000096
0.7113 0.8854971234 0.0000000166 0.0000000096
0.7114 0.8834869412 0.0000000166 0.0000000096
0.7115 0.8814568168 0.0000000166 0.0000000096
0.7116 0.8794173744 0.0000000166 0.0000000096
0.7117 0.8773754179 0.0000000166 0.0000000096
0.7118 0.8753333485 0.0000000166 0.0000000096
0.7119 0.8732915419 0.0000000165 0.0000000096
0.712 0.8712498404 0.0000000165 0.0000000096
0.7121 0.8692080874 0.0000000165 0.0000000096
0.7122 0.8664157455 0.0000000165 0.0000000096
0.7123 0.8644268989 0.0000000165 0.0000000096
0.7124 0.8624209203 0.0000000165 0.0000000096
0.7125 0.8603950117 0.0000000165 0.0000000096
0.7126 0.8583597984 0.0000000165 0.0000000096
0.7127 0.8563220814 0.0000000165 0.0000000096
0.7128 0.8542842615 0.0000000165 0.0000000096
0.7129 0.8522467148 0.0000000165 0.0000000096
0.713 0.8502092841 0.0000000165 0.0000000096
0.7131 0.8481718128 0.0000000165 0.0000000096
0.7132 0.8453864281 0.0000000165 0.0000000096
0.7133 0.8434018798 0.0000000165 0.0000000096
0.7134 0.8414001957 0.0000000165 0.0000000096
0.7135 0.8393785936 0.0000000165 0.0000000096
0.7136 0.8373476998 0.0000000165 0.0000000096
0.7137 0.8353143132 0.0000000164 0.0000000096
0.7138 0.8332808336 0.0000000164 0.0000000096
0.7139 0.8312476379 0.0000000164 0.0000000096
0.714 0.8292145691 0.0000000164 0.0000000096
0.7141 0.8271814708 0.0000000164 0.0000000096
0.7142 0.8244031268 0.0000000164 0.0000000096
0.7143 0.8224229689 0.0000000164 0.0000000096
0.7144 0.8204256714 0.0000000164 0.0000000096
0.7145 0.8184084678 0.0000000164 0.0000000096
0.7146 0.8163819858 0.0000000164 0.0000000096
0.7147 0.8143530216 0.0000000164 0.0000000096
0.7148 0.8123239747 0.0000000164 0.0000000096
0.7149 0.8102952224 0.0000000164 0.0000000096
0.715 0.8082666081 0.0000000164 0.0000000096
0.7151 0.8062379758 0.0000000164 0.0000000096
0.7152 0.8034667572 0.0000000164 0.0000000096
0.7153 0.8014910835 0.0000000164 0.0000000096
0.7154 0.7994982663 0.0000000164 0.0000000096
0.7155 0.7974855548 0.0000000164 0.0000000096
0.7156 0.7954635780 0.0000000163 0.0000000096
0.7157 0.7934391298 0.0000000163 0.0000000096
0.7158 0.7914146094 0.0000000163 0.0000000096
0.7159 0.7893903944 0.0000000163 0.0000000096
0.716 0.7873663289 0.0000000163 0.0000000096
0.7161 0.7853422567 0.0000000163 0.0000000096
0.7162 0.7825782500 0.0000000163 0.0000000096
0.7163 0.7806071556 0.0000000163 0.0000000096
0.7164 0.7786189138 0.0000000163 0.0000000096
0.7165 0.7766107894 0.0000000163 0.0000000096
0.7166 0.7745934128 0.0000000163 0.0000000096
0.7167 0.7725735759 0.0000000163 0.0000000096
0.7168 0.7705536772 0.0000000163 0.0000000096
0.7169 0.7685340950 0.0000000163 0.0000000095
0.717 0.7665146737 0.0000000163 0.0000000095
0.7171 0.7644952575 0.0000000163 0.0000000095
0.7172 0.7617385507 0.0000000163 0.0000000095
0.7173 0.7597721323 0.0000000163 0.0000000095
0.7174 0.7577885624 0.0000000163 0.0000000095
0.7175 0.7557851217 0.0000000162 0.0000000095
0.7176 0.7537724419 0.0000000162 0.0000000095
0.7177 0.7517573128 0.0000000162 0.0000000095
0.7178 0.7497421326 0.0000000162 0.0000000095
0.7179 0.7477272802 0.0000000162 0.0000000095
0.718 0.7457126004 0.0000000162 0.0000000095
0.7181 0.7436979374 0.0000000162 0.0000000095
0.7182 0.7409486200 0.0000000162 0.0000000095
0.7183 0.7389869758 0.0000000162 0.0000000095
0.7184 0.7370081761 0.0000000162 0.0000000095
0.7185 0.7350095171 0.0000000162 0.0000000095
0.7186 0.7330016322 0.0000000162 0.0000000095
0.7187 0.7309913090 0.0000000162 0.0000000095
0.7188 0.7289809457 0.0000000162 0.0000000095
0.7189 0.7269709216 0.0000000162 0.0000000095
0.719 0.7249610819 0.0000000162 0.0000000095
0.7191 0.7229512710 0.0000000162 0.0000000095
0.7192 0.7202094342 0.0000000162 0.0000000095
0.7193 0.7182526638 0.0000000162 0.0000000095
0.7194 0.7162787342 0.0000000161 0.0000000095
0.7195 0.7142849565 0.0000000161 0.0000000095
0.7196 0.7122819660 0.0000000161 0.0000000095
0.7197 0.7102765486 0.0000000161 0.0000000095
0.7198 0.7082711020 0.0000000161 0.0000000095
0.7199 0.7062660063 0.0000000161 0.0000000095
0.72 0.7042611070 0.0000000161 0.0000000095
0.7201 0.7022562487 0.0000000161 0.0000000095
0.7202 0.6995219852 0.0000000161 0.0000000095
0.7203 0.6975701900 0.0000000161 0.0000000095
0.7204 0.6956012316 0.0000000161 0.0000000095
0.7205 0.6936124365 0.0000000161 0.0000000095
0.7206 0.6916144417 0.0000000161 0.0000000095
0.7207 0.6896140314 0.0000000161 0.0000000095
0.7208 0.6876136031 0.0000000161 0.0000000095
0.7209 0.6856135374 0.0000000161 0.0000000095
0.721 0.6836136804 0.0000000161 0.0000000095
0.7211 0.6816138765 0.0000000161 0.0000000095
0.7212 0.6788872807 0.0000000161 0.0000000095
0.7213 0.6769405638 0.0000000160 0.0000000095
0.7214 0.6749766795 0.0000000160 0.0000000095
0.7215 0.6729929698 0.0000000160 0.0000000095
0.7216 0.6710000736 0.0000000160 0.0000000095
0.7217 0.6690047733 0.0000000160 0.0000000095
0.7218 0.6670094664 0.0000000160 0.0000000095
0.7219 0.6650145340 0.0000000160 0.0000000095
0.722 0.6630198228 0.0000000160 0.0000000095
0.7221 0.6610251771 0.0000000160 0.0000000095
0.7222 0.6583063451 0.0000000160 0.0000000095
0.7223 0.6563648109 0.0000000160 0.0000000095
0.7224 0.6544061054 0.0000000160 0.0000000095
0.7225 0.6524275856 0.0000000160 0.0000000095
0.7226 0.6504398923 0.0000000160 0.0000000095
0.7227 0.6484498066 0.0000000160 0.0000000095
0.7228 0.6464597259 0.0000000160 0.0000000095
0.7229 0.6444700319 0.0000000160 0.0000000095
0.723 0.6424805715 0.0000000160 0.0000000095
0.7231 0.6404911894 0.0000000160 0.0000000095
0.7232 0.6377802188 0.0000000159 0.0000000095
0.7233 0.6358439735 0.0000000159 0.0000000095
0.7234 0.6338905531 0.0000000159 0.0000000095
0.7235 0.6319173293 0.0000000159 0.0000000095
0.7236 0.6299349452 0.0000000159 0.0000000095
0.7237 0.6279501804 0.0000000159 0.0000000095
0.7238 0.6259654322 0.0000000159 0.0000000095
0.7239 0.6239810832 0.0000000159 0.0000000095
0.724 0.6219969805 0.0000000159 0.0000000095
0.7241 0.6200129689 0.0000000159 0.0000000095
0.7242 0.6173099592 0.0000000159 0.0000000095
0.7243 0.6153791109 0.0000000159 0.0000000095
0.7244 0.6134310834 0.0000000159 0.0000000095
0.7245 0.6114632634 0.0000000159 0.0000000095
0.7246 0.6094862963 0.0000000159 0.0000000095
0.7247 0.6075069603 0.0000000159 0.0000000095
0.7248 0.6055276529 0.0000000159 0.0000000095
0.7249 0.6035487571 0.0000000159 0.0000000095
0.725 0.6015701206 0.0000000159 0.0000000095
0.7251 0.5995915882 0.0000000158 0.0000000095
0.7252 0.5968966408 0.0000000158 0.0000000095
0.7253 0.5949712989 0.0000000158 0.0000000095
0.7254 0.5930287741 0.0000000158 0.0000000095
0.7255 0.5910664675 0.0000000158 0.0000000095
0.7256 0.5890950269 0.0000000158 0.0000000095
0.7257 0.5871212295 0.0000000158 0.0000000095
0.7258 0.5851474726 0.0000000158 0.0000000095
0.7259 0.5831741402 0.0000000158 0.0000000095
0.726 0.5812010802 0.0000000158 0.0000000095
0.7261 0.5792281374 0.0000000158 0.0000000095
0.7262 0.5765413550 0.0000000158 0.0000000095
0.7263 0.5746216311 0.0000000158 0.0000000095
0.7264 0.5726847202 0.0000000158 0.0000000095
0.7265 0.5707280384 0.0000000158 0.0000000095
0.7266 0.5687622357 0.0000000158 0.0000000095
0.7267 0.5667940882 0.0000000158 0.0000000095
0.7268 0.5648259936 0.0000000158 0.0000000095
0.7269 0.5628583364 0.0000000158 0.0000000095
0.727 0.5608909648 0.0000000158 0.0000000095
0.7271 0.5589237239 0.0000000157 0.0000000095
0.7272 0.5562452113 0.0000000157 0.0000000095
0.7273 0.5543312184 0.0000000157 0.0000000095
0.7274 0.5524000348 0.0000000157 0.0000000095
0.7275 0.5504490907 0.0000000157 0.0000000095
0.7276 0.5484890390 0.0000000157 0.0000000095
0.7277 0.5465266547 0.0000000157 0.0000000095
0.7278 0.5445643358 0.0000000157 0.0000000095
0.7279 0.5426024673 0.0000000157 0.0000000094
0.728 0.5406408981 0.0000000157 0.0000000094
0.7281 0.5386794731 0.0000000157 0.0000000094
0.7282 0.5360093366 0.0000000157 0.0000000094
0.7283 0.5341011898 0.0000000157 0.0000000094
0.7284 0.5321758484 0.0000000157 0.0000000094
0.7285 0.5302307570 0.0000000157 0.0000000094
0.7286 0.5282765712 0.0000000157 0.0000000094
0.7287 0.5263200652 0.0000000157 0.0000000094
0.7288 0.5243636371 0.0000000157 0.0000000094
0.7289 0.5224076729 0.0000000157 0.0000000094
0.729 0.5204520216 0.0000000156 0.0000000094
0.7291 0.5184965282 0.0000000156 0.0000000094
0.7292 0.5158348764 0.0000000156 0.0000000094
0.7293 0.5139326924 0.0000000156 0.0000000094
0.7294 0.5120133100 0.0000000156 0.0000000094
0.7295 0.5100741881 0.0000000156 0.0000000094
0.7296 0.5081259849 0.0000000156 0.0000000094
0.7297 0.5061754740 0.0000000156 0.0000000094
0.7298 0.5042250539 0.0000000156 0.0000000094
0.7299 0.5022751112 0.0000000156 0.0000000094
0.73 0.5003254953 0.0000000156 0.0000000094
0.7301 0.4983760514 0.0000000156 0.0000000094
0.7302 0.4957229943 0.0000000156 0.0000000094
0.7303 0.4938268919 0.0000000156 0.0000000094
0.7304 0.4919135872 0.0000000156 0.0000000094
0.7305 0.4899805533 0.0000000156 0.0000000094
0.7306 0.4880384514 0.0000000156 0.0000000094
0.7307 0.4860940544 0.0000000156 0.0000000094
0.7308 0.4841497612 0.0000000156 0.0000000094
0.7309 0.4822059592 0.0000000156 0.0000000094
0.731 0.4802624981 0.0000000155 0.0000000094
0.7311 0.4783192231 0.0000000155 0.0000000094
0.7312 0.4756748729 0.0000000155 0.0000000094
0.7313 0.4737849725 0.0000000155 0.0000000094
0.7314 0.4718778662 0.0000000155 0.0000000094
0.7315 0.4699510408 0.0000000155 0.0000000094
0.7316 0.4680151607 0.0000000155 0.0000000094
0.7317 0.4660769982 0.0000000155 0.0000000094
0.7318 0.4641389529 0.0000000155 0.0000000094
0.7319 0.4622014126 0.0000000155 0.0000000094
0.732 0.4602642276 0.0000000155 0.0000000094
0.7321 0.4583272430 0.0000000155 0.0000000094
0.7322 0.4556917137 0.0000000155 0.0000000094
0.7323 0.4538081379 0.0000000155 0.0000000094
0.7324 0.4519073524 0.0000000155 0.0000000094
0.7325 0.4499868580 0.0000000155 0.0000000094
0.7326 0.4480573221 0.0000000155 0.0000000094
0.7327 0.4461255168 0.0000000155 0.0000000094
0.7328 0.4441938421 0.0000000155 0.0000000094
0.7329 0.4422626865 0.0000000155 0.0000000094
0.733 0.4403319009 0.0000000154 0.0000000094
0.7331 0.4384013302 0.0000000154 0.0000000094
0.7332 0.4357747377 0.0000000154 0.0000000094
0.7333 0.4338976109 0.0000000154 0.0000000094
0.7334 0.4320032707 0.0000000154 0.0000000094
0.7335 0.4300892317 0.0000000154 0.0000000094
0.7336 0.4281661645 0.0000000154 0.0000000094
0.7337 0.4262408409 0.0000000154 0.0000000094
0.7338 0.4243156616 0.0000000154 0.0000000094
0.7339 0.4223910158 0.0000000154 0.0000000094
0.734 0.4204667547 0.0000000154 0.0000000094
0.7341 0.4185427233 0.0000000154 0.0000000094
0.7342 0.4159251854 0.0000000154 0.0000000094
0.7343 0.4140546341 0.0000000154 0.0000000094
0.7344 0.4121668657 0.0000000154 0.0000000094
0.7345 0.4102594085 0.0000000154 0.0000000094
0.7346 0.4083429364 0.0000000154 0.0000000094
0.7347 0.4064242212 0.0000000154 0.0000000094
0.7348 0.4045056640 0.0000000154 0.0000000094
0.7349 0.4025876550 0.0000000154 0.0000000094
0.735 0.4006700457 0.0000000153 0.0000000094
0.7351 0.3987526810 0.0000000153 0.0000000094
0.7352 0.3961443177 0.0000000153 0.0000000094
0.7353 0.3942804703 0.0000000153 0.0000000094
0.7354 0.3923994023 0.0000000153 0.0000000094
0.7355 0.3904986552 0.0000000153 0.0000000094
0.7356 0.3885889067 0.0000000153 0.0000000094
0.7357 0.3866769284 0.0000000153 0.0000000094
0.7358 0.3847651222 0.0000000153 0.0000000094
0.7359 0.3828538791 0.0000000153 0.0000000094
0.736 0.3809430507 0.0000000153 0.0000000094
0.7361 0.3790324823 0.0000000153 0.0000000094
0.7362 0.3764334154 0.0000000153 0.0000000094
0.7363 0.3745764025 0.0000000153 0.0000000094
0.7364 0.3727021654 0.0000000153 0.0000000094
0.7365 0.3708082590 0.0000000153 0.0000000094
0.7366 0.3689053646 0.0000000153 0.0000000094
0.7367 0.3670002539 0.0000000153 0.0000000094
0.7368 0.3650953296 0.0000000153 0.0000000094
0.7369 0.3631909835 0.0000000153 0.0000000094
0.737 0.3612870675 0.0000000153 0.0000000094
0.7371 0.3593834268 0.0000000152 0.0000000094
0.7372 0.3567937803 0.0000000152 0.0000000094
0.7373 0.3549437345 0.0000000152 0.0000000094
0.7374 0.3530764610 0.0000000152 0.0000000094
0.7375 0.3511895279 0.0000000152 0.0000000094
0.7376 0.3492936202 0.0000000152 0.0000000094
0.7377 0.3473955100 0.0000000152 0.0000000094
0.7378 0.3454976006 0.0000000152 0.0000000094
0.7379 0.3436002847 0.0000000152 0.0000000094
0.738 0.3417034145 0.0000000152 0.0000000094
0.7381 0.3398068353 0.0000000152 0.0000000094
0.7382 0.3372267351 0.0000000152 0.0000000094
0.7383 0.3353837912 0.0000000152 0.0000000094
0.7384 0.3335236161 0.0000000152 0.0000000094
0.7385 0.3316437911 0.0000000152 0.0000000094
0.7386 0.3297550048 0.0000000152 0.0000000093
0.7387 0.3278640299 0.0000000152 0.0000000093
0.7388 0.3259732706 0.0000000152 0.0000000093
0.7389 0.3240831203 0.0000000152 0.0000000093
0.739 0.3221934316 0.0000000152 0.0000000093
0.7391 0.3203040497 0.0000000151 0.0000000093
0.7392 0.3177336241 0.0000000151 0.0000000093
0.7393 0.3158979189 0.0000000151 0.0000000093
0.7394 0.3140449792 0.0000000151 0.0000000093
0.7395 0.3121723991 0.0000000151 0.0000000093
0.7396 0.3102908713 0.0000000151 0.0000000093
0.7397 0.3084071688 0.0000000151 0.0000000093
0.7398 0.3065236969 0.0000000151 0.0000000093
0.7399 0.3046408497 0.0000000151 0.0000000093
0.74 0.3027584803 0.0000000151 0.0000000093
0.7401 0.3008764338 0.0000000151 0.0000000093
0.7402 0.2983158129 0.0000000151 0.0000000093
0.7403 0.2964874856 0.0000000151 0.0000000093
0.7404 0.2946419205 0.0000000151 0.0000000093
0.7405 0.2927767244 0.0000000151 0.0000000093
0.7406 0.2909025941 0.0000000151 0.0000000093
0.7407 0.2890263034 0.0000000151 0.0000000093
0.7408 0.2871502585 0.0000000151 0.0000000093
0.7409 0.2852748543 0.0000000151 0.0000000093
0.741 0.2833999442 0.0000000151 0.0000000093
0.7411 0.2815253733 0.0000000151 0.0000000093
0.7412 0.2789746895 0.0000000150 0.0000000093
0.7413 0.2771538815 0.0000000150 0.0000000093
0.7414 0.2753158324 0.0000000150 0.0000000093
0.7415 0.2734581617 0.0000000150 0.0000000093
0.7416 0.2715915704 0.0000000150 0.0000000093
0.7417 0.2697228330 0.0000000150 0.0000000093
0.7418 0.2678543568 0.0000000150 0.0000000093
0.7419 0.2659865376 0.0000000150 0.0000000093
0.742 0.2641192291 0.0000000150 0.0000000093
0.7421 0.2622522763 0.0000000150 0.0000000093
0.7422 0.2597116644 0.0000000150 0.0000000093
0.7423 0.2578985193 0.0000000150 0.0000000093
0.7424 0.2560681300 0.0000000150 0.0000000093
0.7425 0.2542181282 0.0000000150 0.0000000093
0.7426 0.2523592196 0.0000000150 0.0000000093
0.7427 0.2504981794 0.0000000150 0.0000000093
0.7428 0.2486374160 0.0000000150 0.0000000093
0.7429 0.2467773262 0.0000000150 0.0000000093
0.743 0.2449177639 0.0000000150 0.0000000093
0.7431 0.2430585740 0.0000000150 0.0000000093
0.7432 0.2405281707 0.0000000150 0.0000000093
0.7433 0.2387228345 0.0000000149 0.0000000093
0.7434 0.2369002510 0.0000000149 0.0000000093
0.7435 0.2350580642 0.0000000149 0.0000000093
0.7436 0.2332069841 0.0000000149 0.0000000093
0.7437 0.2313537873 0.0000000149 0.0000000093
0.7438 0.2295008832 0.0000000149 0.0000000093
0.7439 0.2276486694 0.0000000149 0.0000000093
0.744 0.2257970002 0.0000000149 0.0000000093
0.7441 0.2239457205 0.0000000149 0.0000000093
0.7442 0.2214256650 0.0000000149 0.0000000093
0.7443 0.2196282860 0.0000000149 0.0000000093
0.7444 0.2178136566 0.0000000149 0.0000000093
0.7445 0.2159794330 0.0000000149 0.0000000093
0.7446 0.2141363300 0.0000000149 0.0000000093
0.7447 0.2122911251 0.0000000149 0.0000000093
0.7448 0.2104462290 0.0000000149 0.0000000093
0.7449 0.2086020403 0.0000000149 0.0000000093
0.745 0.2067584135 0.0000000149 0.0000000093
0.7451 0.2049151935 0.0000000149 0.0000000093
0.7452 0.2024056272 0.0000000149 0.0000000093
0.7453 0.2006163562 0.0000000149 0.0000000093
0.7454 0.1988098316 0.0000000148 0.0000000093
0.7455 0.1969837221 0.0000000148 0.0000000093
0.7456 0.1951487468 0.0000000148 0.0000000093
0.7457 0.1933116848 0.0000000148 0.0000000093
0.7458 0.1914749480 0.0000000148 0.0000000093
0.7459 0.1896389358 0.0000000148 0.0000000093
0.746 0.1878035031 0.0000000148 0.0000000093
0.7461 0.1859684948 0.0000000148 0.0000000093
0.7462 0.1834695614 0.0000000148 0.0000000093
0.7463 0.1816885515 0.0000000148 0.0000000093
0.7464 0.1798902851 0.0000000148 0.0000000093
0.7465 0.1780724426 0.0000000148 0.0000000093
0.7466 0.1762457483 0.0000000148 0.0000000093
0.7467 0.1744169826 0.0000000148 0.0000000093
0.7468 0.1725885587 0.0000000148 0.0000000093
0.7469 0.1707608770 0.0000000148 0.0000000093
0.747 0.1689337926 0.0000000148 0.0000000093
0.7471 0.1671071503 0.0000000148 0.0000000093
0.7472 0.1646189961 0.0000000148 0.0000000093
0.7473 0.1628464028 0.0000000148 0.0000000093
0.7474 0.1610565503 0.0000000148 0.0000000093
0.7475 0.1592471306 0.0000000147 0.0000000093
0.7476 0.1574288729 0.0000000147 0.0000000093
0.7477 0.1556085593 0.0000000147 0.0000000093
0.7478 0.1537886045 0.0000000147 0.0000000093
0.7479 0.1519694097 0.0000000147 0.0000000093
0.748 0.1501508303 0.0000000147 0.0000000093
0.7481 0.1483327111 0.0000000147 0.0000000093
0.7482 0.1458554845 0.0000000147 0.0000000093
0.7483 0.1440914661 0.0000000147 0.0000000093
0.7484 0.1423101856 0.0000000147 0.0000000093
0.7485 0.1405093467 0.0000000147 0.0000000093
0.7486 0.1386996839 0.0000000147 0.0000000093
0.7487 0.1368879809 0.0000000147 0.0000000093
0.7488 0.1350766538 0.0000000147 0.0000000093
0.7489 0.1332661049 0.0000000147 0.0000000092
0.749 0.1314561897 0.0000000147 0.0000000092
0.7491 0.1296467530 0.0000000147 0.0000000092
0.7492 0.1271806050 0.0000000147 0.0000000092
0.7493 0.1254253221 0.0000000147 0.0000000092
0.7494 0.1236527745 0.0000000147 0.0000000092
0.7495 0.1218606772 0.0000000147 0.0000000092
0.7496 0.1200597701 0.0000000147 0.0000000092
0.7497 0.1182568386 0.0000000146 0.0000000092
0.7498 0.1164543005 0.0000000146 0.0000000092
0.7499 0.1146525589 0.0000000146 0.0000000092
0.75 0.1128514698 0.0000000146 0.0000000092
0.7501 0.1110508776 0.0000000146 0.0000000092
0.7502 0.1085959617 0.0000000146 0.0000000092
0.7503 0.1068495777 0.0000000146 0.0000000092
0.7504 0.1050859264 0.0000000146 0.0000000092
0.7505 0.1033027340 0.0000000146 0.0000000092
0.7506 0.1015107459 0.0000000146 0.0000000092
0.7507 0.0997167496 0.0000000146 0.0000000092
0.7508 0.0979231644 0.0000000146 0.0000000092
0.7509 0.0961303943 0.0000000146 0.0000000092
0.751 0.0943382957 0.0000000146 0.0000000092
0.7511 0.0925467128 0.0000000146 0.0000000092
0.7512 0.0901031849 0.0000000146 0.0000000092
0.7513 0.0883658657 0.0000000146 0.0000000092
0.7514 0.0866112767 0.0000000146 0.0000000092
0.7515 0.0848371552 0.0000000146 0.0000000092
0.7516 0.0830542522 0.0000000146 0.0000000092
0.7517 0.0812693574 0.0000000146 0.0000000092
0.7518 0.0794848915 0.0000000145 0.0000000092
0.7519 0.0777012598 0.0000000145 0.0000000092
0.752 0.0759183187 0.0000000145 0.0000000092
0.7521 0.0741359125 0.0000000145 0.0000000092
0.7522 0.0717039312 0.0000000145 0.0000000092
0.7523 0.0699758455 0.0000000145 0.0000000092
0.7524 0.0682304876 0.0000000145 0.0000000092
0.7525 0.0664656056 0.0000000145 0.0000000092
0.7526 0.0646919565 0.0000000145 0.0000000092
0.7527 0.0629163320 0.0000000145 0.0000000092
0.7528 0.0611411549 0.0000000145 0.0000000092
0.7529 0.0593668311 0.0000000145 0.0000000092
0.753 0.0575932173 0.0000000145 0.0000000092
0.7531 0.0558201580 0.0000000145 0.0000000092
0.7532 0.0533998842 0.0000000145 0.0000000092
0.7533 0.0516812035 0.0000000145 0.0000000092
0.7534 0.0499452481 0.0000000145 0.0000000092
0.7535 0.0481897771 0.0000000145 0.0000000092
0.7536 0.0464255533 0.0000000145 0.0000000092
0.7537 0.0446593710 0.0000000145 0.0000000092
0.7538 0.0428936545 0.0000000145 0.0000000092
0.7539 0.0411288109 0.0000000145 0.0000000092
0.754 0.0393646972 0.0000000144 0.0000000092
0.7541 0.0376011574 0.0000000144 0.0000000092
0.7542 0.0351927551 0.0000000144 0.0000000092
0.7543 0.0334836535 0.0000000144 0.0000000092
0.7544 0.0317572749 0.0000000144 0.0000000092
0.7545 0.0300113891 0.0000000144 0.0000000092
0.7546 0.0282567649 0.0000000144 0.0000000092
0.7547 0.0265001992 0.0000000144 0.0000000092
0.7548 0.0247441182 0.0000000144 0.0000000092
0.7549 0.0229889300 0.0000000144 0.0000000092
0.755 0.0212344916 0.0000000144 0.0000000092
0.7551 0.0194806473 0.0000000144 0.0000000092
0.7552 0.0170842827 0.0000000144 0.0000000092
0.7553 0.0153849372 0.0000000144 0.0000000092
0.7554 0.0136683126 0.0000000144 0.0000000092
0.7555 0.0119321890 0.0000000144 0.0000000092
0.7556 0.0101873416 0.0000000144 0.0000000092
0.7557 0.0084405699 0.0000000144 0.0000000092
0.7558 0.0066943021 0.0000000144 0.0000000092
0.7559 0.0049489471 0.0000000144 0.0000000092
0.756 0.0032043625 0.0000000144 0.0000000092
0.7561 0.0014603921 0.0000000144 0.0000000092
0.7562 -0.0009237656 0.0000000143 0.0000000092
0.7563 -0.0026131751 0.0000000143 0.0000000092
0.7564 -0.0043198658 0.0000000143 0.0000000092
0.7565 -0.0060460472 0.0000000143 0.0000000092
0.7566 -0.0077809378 0.0000000143 0.0000000092
0.7567 -0.0095177352 0.0000000143 0.0000000092
0.7568 -0.0112540093 0.0000000143 0.0000000092
0.7569 -0.0129893501 0.0000000143 0.0000000092
0.757 -0.0147238999 0.0000000143 0.0000000092
0.7571 -0.0164578149 0.0000000143 0.0000000092
0.7572 -0.0188295937 0.0000000143 0.0000000092
0.7573 -0.0205088844 0.0000000143 0.0000000092
0.7574 -0.0222054582 0.0000000143 0.0000000092
0.7575 -0.0239215146 0.0000000143 0.0000000092
0.7576 -0.0256462654 0.0000000143 0.0000000092
0.7577 -0.0273729053 0.0000000143 0.0000000092
0.7578 -0.0290990022 0.0000000143 0.0000000092
0.7579 -0.0308241450 0.0000000143 0.0000000092
0.758 -0.0325484758 0.0000000143 0.0000000092
0.7581 -0.0342721509 0.0000000143 0.0000000092
0.7582 -0.0366313763 0.0000000143 0.0000000092
0.7583 -0.0383003622 0.0000000143 0.0000000092
0.7584 -0.0399866333 0.0000000142 0.0000000092
0.7585 -0.0416923788 0.0000000142 0.0000000092
0.7586 -0.0434068039 0.0000000142 0.0000000092
0.7587 -0.0451231001 0.0000000142 0.0000000092
0.7588 -0.0468388332 0.0000000142 0.0000000092
0.7589 -0.0485535912 0.0000000142 0.0000000092
0.759 -0.0502675158 0.0000000142 0.0000000092
0.7591 -0.0519807637 0.0000000142 0.0000000091
0.7592 -0.0543272581 0.0000000142 0.0000000092
0.7593 -0.0559857505 0.0000000142 0.0000000091
0.7594 -0.0576615297 0.0000000142 0.0000000091
0.7595 -0.0593567755 0.0000000142 0.0000000091
0.7596 -0.0610606859 0.0000000142 0.0000000091
0.7597 -0.0627664491 0.0000000142 0.0000000091
0.7598 -0.0644716289 0.0000000142 0.0000000091
0.7599 -0.0661758121 0.0000000142 0.0000000091
0.76 -0.0678791405 0.0000000142 0.0000000091
0.7601 -0.0695817705 0.0000000142 0.0000000091
0.7602 -0.0719153535 0.0000000142 0.0000000091
0.7603 -0.0735631603 0.0000000142 0.0000000091
0.7604 -0.0752282558 0.0000000142 0.0000000091
0.7605 -0.0769128098 0.0000000142 0.0000000091
0.7606 -0.0786060134 0.0000000142 0.0000000091
0.7607 -0.0803010513 0.0000000141 0.0000000091
0.7608 -0.0819954851 0.0000000141 0.0000000091
0.7609 -0.0836889006 0.0000000141 0.0000000091
0.761 -0.0853814393 0.0000000141 0.0000000091
0.7611 -0.0870732578 0.0000000141 0.0000000091
0.7612 -0.0893937462 0.0000000141 0.0000000091
0.7613 -0.0910306724 0.0000000141 0.0000000091
0.7614 -0.0926848889 0.0000000141 0.0000000091
0.7615 -0.0943585560 0.0000000141 0.0000000091
0.7616 -0.0960408575 0.0000000141 0.0000000091
0.7617 -0.0977249746 0.0000000141 0.0000000091
0.7618 -0.0994084666 0.0000000141 0.0000000091
0.7619 -0.1010909182 0.0000000141 0.0000000091
0.762 -0.1027724707 0.0000000141 0.0000000091
0.7621 -0.1044532809 0.0000000141 0.0000000091
0.7622 -0.1067604884 0.0000000141 0.0000000091
0.7623 -0.1083863356 0.0000000141 0.0000000091
0.7624 -0.1100294747 0.0000000141 0.0000000091
0.7625 -0.1116920567 0.0000000141 0.0000000091
0.7626 -0.1133632577 0.0000000141 0.0000000091
0.7627 -0.1150362553 0.0000000141 0.0000000091
0.7628 -0.1167086064 0.0000000141 0.0000000091
0.7629 -0.1183798948 0.0000000140 0.0000000091
0.763 -0.1200502613 0.0000000140 0.0000000091
0.7631 -0.1217198632 0.0000000140 0.0000000091
0.7632 -0.1240136004 0.0000000140 0.0000000091
0.7633 -0.1256281672 0.0000000140 0.0000000091
0.7634 -0.1272600272 0.0000000140 0.0000000091
0.7635 -0.1289113225 0.0000000140 0.0000000091
0.7636 -0.1305712213 0.0000000140 0.0000000091
0.7637 -0.1322328974 0.0000000140 0.0000000091
0.7638 -0.1338939054 0.0000000140 0.0000000091
0.7639 -0.1355538278 0.0000000140 0.0000000091
0.764 -0.1372128055 0.0000000140 0.0000000091
0.7641 -0.1388709956 0.0000000140 0.0000000091
0.7642 -0.1411510702 0.0000000140 0.0000000091
0.7643 -0.1427541516 0.0000000140 0.0000000091
0.7644 -0.1443745278 0.0000000140 0.0000000091
0.7645 -0.1460143313 0.0000000140 0.0000000091
0.7646 -0.1476627230 0.0000000140 0.0000000091
0.7647 -0.1493128723 0.0000000140 0.0000000091
0.7648 -0.1509623315 0.0000000140 0.0000000091
0.7649 -0.1526106820 0.0000000140 0.0000000091
0.765 -0.1542580644 0.0000000140 0.0000000091
0.7651 -0.1559046363 0.0000000140 0.0000000091
0.7652 -0.1581708527 0.0000000139 0.0000000091
0.7653 -0.1597622406 0.0000000139 0.0000000091
0.7654 -0.1613709245 0.0000000139 0.0000000091
0.7655 -0.1629990282 0.0000000139 0.0000000091
0.7656 -0.1646357043 0.0000000139 0.0000000091
0.7657 -0.1662741182 0.0000000139 0.0000000091
0.7658 -0.1679118195 0.0000000139 0.0000000091
0.7659 -0.1695483888 0.0000000139 0.0000000091
0.766 -0.1711839662 0.0000000139 0.0000000091
0.7661 -0.1728187096 0.0000000139 0.0000000091
0.7662 -0.1750708692 0.0000000139 0.0000000091
0.7663 -0.1766503520 0.0000000139 0.0000000091
0.7664 -0.1782471319 0.0000000139 0.0000000091
0.7665 -0.1798633240 0.0000000139 0.0000000091
0.7666 -0.1814880728 0.0000000139 0.0000000091
0.7667 -0.1831145392 0.0000000139 0.0000000091
0.7668 -0.1847402703 0.0000000139 0.0000000091
0.7669 -0.1863648454 0.0000000139 0.0000000091
0.767 -0.1879884048 0.0000000139 0.0000000091
0.7671 -0.1896111062 0.0000000139 0.0000000091
0.7672 -0.1918490071 0.0000000139 0.0000000091
0.7673 -0.1934163697 0.0000000139 0.0000000091
0.7674 -0.1950010303 0.0000000139 0.0000000091
0.7675 -0.1966050958 0.0000000138 0.0000000091
0.7676 -0.1982177019 0.0000000138 0.0000000091
0.7677 -0.1998320051 0.0000000138 0.0000000091
0.7678 -0.2014455501 0.0000000138 0.0000000091
0.7679 -0.2030579148 0.0000000138 0.0000000091
0.768 -0.2046692393 0.0000000138 0.0000000091
0.7681 -0.2062796818 0.0000000138 0.0000000091
0.7682 -0.2085031188 0.0000000138 0.0000000091
0.7683 -0.2100581425 0.0000000138 0.0000000091
0.7684 -0.2116304652 0.0000000138 0.0000000091
0.7685 -0.2132221853 0.0000000138 0.0000000091
0.7686 -0.2148224299 0.0000000138 0.0000000091
0.7687 -0.2164243509 0.0000000138 0.0000000091
0.7688 -0.2180254901 0.0000000138 0.0000000091
0.7689 -0.2196254245 0.0000000138 0.0000000091
0.769 -0.2212242940 0.0000000138 0.0000000091
0.7691 -0.2228222569 0.0000000138 0.0000000091
0.7692 -0.2250310216 0.0000000138 0.0000000091
0.7693 -0.2265734841 0.0000000138 0.0000000091
0.7694 -0.2281332465 0.0000000138 0.0000000091
0.7695 -0.2297123989 0.0000000138 0.0000000090
0.7696 -0.2313000597 0.0000000138 0.0000000090
0.7697 -0.2328893756 0.0000000138 0.0000000090
0.7698 -0.2344778860 0.0000000138 0.0000000090
0.7699 -0.2360651666 0.0000000137 0.0000000090
0.77 -0.2376513572 0.0000000137 0.0000000090
0.7701 -0.2392366162 0.0000000137 0.0000000090
0.7702 -0.2414304968 0.0000000137 0.0000000090
0.7703 -0.2429601722 0.0000000137 0.0000000090
0.7704 -0.2445071483 0.0000000137 0.0000000090
0.7705 -0.2460735070 0.0000000137 0.0000000090
0.7706 -0.2476483578 0.0000000137 0.0000000090
0.7707 -0.2492248423 0.0000000137 0.0000000090
0.7708 -0.2508004970 0.0000000137 0.0000000090
0.7709 -0.2523748966 0.0000000137 0.0000000090
0.771 -0.2539481806 0.0000000137 0.0000000090
0.7711 -0.2555205078 0.0000000137 0.0000000090
0.7712 -0.2576992890 0.0000000137 0.0000000090
0.7713 -0.2592159477 0.0000000137 0.0000000090
0.7714 -0.2607499077 0.0000000137 0.0000000090
0.7715 -0.2623032432 0.0000000137 0.0000000090
0.7716 -0.2638650540 0.0000000137 0.0000000090
0.7717 -0.2654284770 0.0000000137 0.0000000090
0.7718 -0.2669910455 0.0000000137 0.0000000090
0.7719 -0.2685523331 0.0000000137 0.0000000090
0.772 -0.2701124793 0.0000000137 0.0000000090
0.7721 -0.2716716429 0.0000000137 0.0000000090
0.7722 -0.2738351060 0.0000000136 0.0000000090
0.7723 -0.2753385144 0.0000000136 0.0000000090
0.7724 -0.2768592249 0.0000000136 0.0000000090
0.7725 -0.2783993036 0.0000000136 0.0000000090
0.7726 -0.2799478409 0.0000000136 0.0000000090
0.7727 -0.2814979683 0.0000000136 0.0000000090
0.7728 -0.2830472162 0.0000000136 0.0000000090
0.7729 -0.2845951571 0.0000000136 0.0000000090
0.773 -0.2861419303 0.0000000136 0.0000000090
0.7731 -0.2876876948 0.0000000136 0.0000000090
0.7732 -0.2898356175 0.0000000136 0.0000000090
0.7733 -0.2913255384 0.0000000136 0.0000000090
0.7734 -0.2928327619 0.0000000136 0.0000000090
0.7735 -0.2943593464 0.0000000136 0.0000000090
0.7736 -0.2958943727 0.0000000136 0.0000000090
0.7737 -0.2974309666 0.0000000136 0.0000000090
0.7738 -0.2989666558 0.0000000136 0.0000000090
0.7739 -0.3005010113 0.0000000136 0.0000000090
0.774 -0.3020341723 0.0000000136 0.0000000090
0.7741 -0.3035662984 0.0000000136 0.0000000090
0.7742 -0.3056984547 0.0000000136 0.0000000090
0.7743 -0.3071746469 0.0000000136 0.0000000090
0.7744 -0.3086681421 0.0000000136 0.0000000090
0.7745 -0.3101809912 0.0000000136 0.0000000090
0.7746 -0.3117022651 0.0000000135 0.0000000090
0.7747 -0.3132250838 0.0000000135 0.0000000090
0.7748 -0.3147469719 0.0000000135 0.0000000090
0.7749 -0.3162674994 0.0000000135 0.0000000090
0.775 -0.3177868054 0.0000000135 0.0000000090
0.7751 -0.3193050494 0.0000000135 0.0000000090
0.7752 -0.3214212099 0.0000000135 0.0000000090
0.7753 -0.3228834282 0.0000000135 0.0000000090
0.7754 -0.3243629497 0.0000000135 0.0000000090
0.7755 -0.3258618183 0.0000000135 0.0000000090
0.7756 -0.3273690942 0.0000000135 0.0000000090
0.7757 -0.3288778919 0.0000000135 0.0000000090
0.7758 -0.3303857328 0.0000000135 0.0000000090
0.7759 -0.3318921856 0.0000000135 0.0000000090
0.776 -0.3333973895 0.0000000135 0.0000000090
0.7761 -0.3349015041 0.0000000135 0.0000000090
0.7762 -0.3370014355 0.0000000135 0.0000000090
0.7763 -0.3384494306 0.0000000135 0.0000000090
0.7764 -0.3399147291 0.0000000135 0.0000000090
0.7765 -0.3413993677 0.0000000135 0.0000000090
0.7766 -0.3428923962 0.0000000135 0.0000000090
0.7767 -0.3443869230 0.0000000135 0.0000000090
0.7768 -0.3458804664 0.0000000135 0.0000000090
0.7769 -0.3473725939 0.0000000135 0.0000000090
0.777 -0.3488634444 0.0000000134 0.0000000090
0.7771 -0.3503531781 0.0000000134 0.0000000090
0.7772 -0.3524366434 0.0000000134 0.0000000090
0.7773 -0.3538701618 0.0000000134 0.0000000090
0.7774 -0.3553209838 0.0000000134 0.0000000090
0.7775 -0.3567911389 0.0000000134 0.0000000090
0.7776 -0.3582696664 0.0000000134 0.0000000090
0.7777 -0.3597496683 0.0000000134 0.0000000090
0.7778 -0.3612286597 0.0000000134 0.0000000090
0.7779 -0.3627062070 0.0000000134 0.0000000090
0.778 -0.3641824489 0.0000000134 0.0000000090
0.7781 -0.3656575458 0.0000000134 0.0000000090
0.7782 -0.3677243042 0.0000000134 0.0000000090
0.7783 -0.3691430883 0.0000000134 0.0000000090
0.7784 -0.3705791761 0.0000000134 0.0000000090
0.7785 -0.3720345901 0.0000000134 0.0000000090
0.7786 -0.3734983587 0.0000000134 0.0000000090
0.7787 -0.3749635775 0.0000000134 0.0000000090
0.7788 -0.3764277582 0.0000000134 0.0000000090
0.7789 -0.3778904661 0.0000000134 0.0000000090
0.779 -0.3793518399 0.0000000134 0.0000000090
0.7791 -0.3808120401 0.0000000134 0.0000000090
0.7792 -0.3828618467 0.0000000134 0.0000000090
0.7793 -0.3842656346 0.0000000134 0.0000000090
0.7794 -0.3856867261 0.0000000134 0.0000000090
0.7795 -0.3871271372 0.0000000133 0.0000000090
0.7796 -0.3885758847 0.0000000133 0.0000000090
0.7797 -0.3900260577 0.0000000133 0.0000000090
0.7798 -0.3914751649 0.0000000133 0.0000000089
0.7799 -0.3929227700 0.0000000133 0.0000000089
0.78 -0.3943690117 0.0000000133 0.0000000089
0.7801 -0.3958140509 0.0000000133 0.0000000089
0.7802 -0.3978466571 0.0000000133 0.0000000089
0.7803 -0.3992351824 0.0000000133 0.0000000089
0.7804 -0.4006410114 0.0000000133 0.0000000089
0.7805 -0.4020661531 0.0000000133 0.0000000089
0.7806 -0.4034996130 0.0000000133 0.0000000089
0.7807 -0.4049344735 0.0000000133 0.0000000089
0.7808 -0.4063682396 0.0000000133 0.0000000089
0.7809 -0.4078004741 0.0000000133 0.0000000089
0.781 -0.4092313155 0.0000000133 0.0000000089
0.7811 -0.4106609250 0.0000000133 0.0000000089
0.7812 -0.4126760780 0.0000000133 0.0000000089
0.7813 -0.4140490701 0.0000000133 0.0000000089
0.7814 -0.4154393657 0.0000000133 0.0000000089
0.7815 -0.4168489674 0.0000000133 0.0000000089
0.7816 -0.4182668687 0.0000000133 0.0000000089
0.7817 -0.4196861453 0.0000000133 0.0000000089
0.7818 -0.4211042986 0.0000000133 0.0000000089
0.7819 -0.4225208902 0.0000000132 0.0000000089
0.782 -0.4239360586 0.0000000132 0.0000000089
0.7821 -0.4253499650 0.0000000132 0.0000000089
0.7822 -0.4273474081 0.0000000132 0.0000000089
0.7823 -0.4287045917 0.0000000132 0.0000000089
0.7824 -0.4300790787 0.0000000132 0.0000000089
0.7825 -0.4314728650 0.0000000132 0.0000000089
0.7826 -0.4328749323 0.0000000132 0.0000000089
0.7827 -0.4342783490 0.0000000132 0.0000000089
0.7828 -0.4356806132 0.0000000132 0.0000000089
0.7829 -0.4370812851 0.0000000132 0.0000000089
0.783 -0.4384805031 0.0000000132 0.0000000089
0.7831 -0.4398784289 0.0000000132 0.0000000089
0.7832 -0.4418579009 0.0000000132 0.0000000089
0.7833 -0.4431989963 0.0000000132 0.0000000089
0.7834 -0.4445573947 0.0000000132 0.0000000089
0.7835 -0.4459350858 0.0000000132 0.0000000089
0.7836 -0.4473210391 0.0000000132 0.0000000089
0.7837 -0.4487083155 0.0000000132 0.0000000089
0.7838 -0.4500944096 0.0000000132 0.0000000089
0.7839 -0.4514788803 0.0000000132 0.0000000089
0.784 -0.4528618660 0.0000000132 0.0000000089
0.7841 -0.4542435287 0.0000000132 0.0000000089
0.7842 -0.4562047644 0.0000000132 0.0000000089
0.7843 -0.4575294871 0.0000000132 0.0000000089
0.7844 -0.4588715124 0.0000000131 0.0000000089
0.7845 -0.4602328239 0.0000000131 0.0000000089
0.7846 -0.4616023783 0.0000000131 0.0000000089
0.7847 -0.4629732292 0.0000000131 0.0000000089
0.7848 -0.4643428675 0.0000000131 0.0000000089
0.7849 -0.4657108509 0.0000000131 0.0000000089
0.785 -0.4670773178 0.0000000131 0.0000000089
0.7851 -0.4684424303 0.0000000131 0.0000000089
0.7852 -0.4703851601 0.0000000131 0.0000000089
0.7853 -0.4716932208 0.0000000131 0.0000000089
0.7854 -0.4730185836 0.0000000131 0.0000000089
0.7855 -0.4743632262 0.0000000131 0.0000000089
0.7856 -0.4757160923 0.0000000131 0.0000000089
0.7857 -0.4770702278 0.0000000131 0.0000000089
0.7858 -0.4784231199 0.0000000131 0.0000000089
0.7859 -0.4797743251 0.0000000131 0.0000000089
0.786 -0.4811239816 0.0000000131 0.0000000089
0.7861 -0.4824722520 0.0000000131 0.0000000089
0.7862 -0.4843962021 0.0000000131 0.0000000089
0.7863 -0.4856873067 0.0000000131 0.0000000089
0.7864 -0.4869957129 0.0000000131 0.0000000089
0.7865 -0.4883233925 0.0000000131 0.0000000089
0.7866 -0.4896592758 0.0000000131 0.0000000089
0.7867 -0.4909964011 0.0000000131 0.0000000089
0.7868 -0.4923322517 0.0000000131 0.0000000089
0.7869 -0.4936663828 0.0000000130 0.0000000089
0.787 -0.4949989327 0.0000000130 0.0000000089
0.7871 -0.4963300642 0.0000000130 0.0000000089
0.7872 -0.4982349561 0.0000000130 0.0000000089
0.7873 -0.4995088056 0.0000000130 0.0000000089
0.7874 -0.5007999562 0.0000000130 0.0000000089
0.7875 -0.5021103737 0.0000000130 0.0000000089
0.7876 -0.5034289751 0.0000000130 0.0000000089
0.7877 -0.5047487905 0.0000000130 0.0000000089
0.7878 -0.5060672993 0.0000000130 0.0000000089
0.7879 -0.5073840556 0.0000000130 0.0000000089
0.788 -0.5086991976 0.0000000130 0.0000000089
0.7881 -0.5100128884 0.0000000130 0.0000000089
0.7882 -0.5118984392 0.0000000130 0.0000000089
0.7883 -0.5131547296 0.0000000130 0.0000000089
0.7884 -0.5144283205 0.0000000130 0.0000000089
0.7885 -0.5157211719 0.0000000130 0.0000000089
0.7886 -0.5170221870 0.0000000130 0.0000000089
0.7887 -0.5183243876 0.0000000130 0.0000000089
0.7888 -0.5196252494 0.0000000130 0.0000000089
0.7889 -0.5209243251 0.0000000130 0.0000000089
0.789 -0.5222217528 0.0000000130 0.0000000089
0.7891 -0.5235176962 0.0000000130 0.0000000089
0.7892 -0.5253836184 0.0000000130 0.0000000089
0.7893 -0.5266220405 0.0000000130 0.0000000089
0.7894 -0.5278777625 0.0000000130 0.0000000089
0.7895 -0.5291527387 0.0000000129 0.0000000089
0.7896 -0.5304358581 0.0000000129 0.0000000089
0.7897 -0.5317201341 0.0000000129 0.0000000089
0.7898 -0.5330030385 0.0000000129 0.0000000089
0.7899 -0.5342841226 0.0000000129 0.0000000089
0.79 -0.5355635246 0.0000000129 0.0000000089
0.7901 -0.5368414084 0.0000000129 0.0000000089
0.7902 -0.5386874098 0.0000000129 0.0000000089
0.7903 -0.5399076494 0.0000000129 0.0000000089
0.7904 -0.5411451881 0.0000000129 0.0000000089
0.7905 -0.5424019747 0.0000000129 0.0000000088
0.7906 -0.5436668838 0.0000000129 0.0000000088
0.7907 -0.5449329202 0.0000000129 0.0000000088
0.7908 -0.5461975514 0.0000000129 0.0000000088
0.7909 -0.5474603278 0.0000000129 0.0000000088
0.791 -0.5487213874 0.0000000129 0.0000000088
0.7911 -0.5499808945 0.0000000129 0.0000000088
0.7912 -0.5518066780 0.0000000129 0.0000000088
0.7913 -0.5530084155 0.0000000129 0.0000000088
0.7914 -0.5542274512 0.0000000129 0.0000000088
0.7915 -0.5554657287 0.0000000129 0.0000000088
0.7916 -0.5567121076 0.0000000129 0.0000000088
0.7917 -0.5579595839 0.0000000129 0.0000000088
0.7918 -0.5592056212 0.0000000129 0.0000000088
0.7919 -0.5604497683 0.0000000129 0.0000000088
0.792 -0.5616921635 0.0000000129 0.0000000088
0.7921 -0.5629329712 0.0000000128 0.0000000088
0.7922 -0.5647382351 0.0000000128 0.0000000088
0.7923 -0.5659211454 0.0000000128 0.0000000088
0.7924 -0.5671213532 0.0000000128 0.0000000088
0.7925 -0.5683407965 0.0000000128 0.0000000088
0.7926 -0.5695683199 0.0000000128 0.0000000088
0.7927 -0.5707969103 0.0000000128 0.0000000088
0.7928 -0.5720240272 0.0000000128 0.0000000088
0.7929 -0.5732492183 0.0000000128 0.0000000088
0.793 -0.5744726215 0.0000000128 0.0000000088
0.7931 -0.5756944019 0.0000000128 0.0000000088
0.7932 -0.5774788394 0.0000000128 0.0000000088
0.7933 -0.5786425920 0.0000000128 0.0000000088
0.7934 -0.5798236414 0.0000000128 0.0000000088
0.7935 -0.5810239201 0.0000000128 0.0000000088
0.7936 -0.5822322572 0.0000000128 0.0000000088
0.7937 -0.5834416305 0.0000000128 0.0000000088
0.7938 -0.5846494952 0.0000000128 0.0000000088
0.7939 -0.5858553977 0.0000000128 0.0000000088
0.794 -0.5870594760 0.0000000128 0.0000000088
0.7941 -0.5882618956 0.0000000128 0.0000000088
0.7942 -0.5900251949 0.0000000128 0.0000000088
0.7943 -0.5911694538 0.0000000128 0.0000000088
0.7944 -0.5923310086 0.0000000128 0.0000000088
0.7945 -0.5935117868 0.0000000128 0.0000000088
0.7946 -0.5947006012 0.0000000128 0.0000000088
0.7947 -0.5958904205 0.0000000127 0.0000000088
0.7948 -0.5970786956 0.0000000127 0.0000000088
0.7949 -0.5982649714 0.0000000127 0.0000000088
0.795 -0.5994493862 0.0000000127 0.0000000088
0.7951 -0.6006321057 0.0000000127 0.0000000088
0.7952 -0.6023739499 0.0000000127 0.0000000088
0.7953 -0.6034983735 0.0000000127 0.0000000088
0.7954 -0.6046400920 0.0000000127 0.0000000088
0.7955 -0.6058010278 0.0000000127 0.0000000088
0.7956 -0.6069699777 0.0000000127 0.0000000088
0.7957 -0.6081399004 0.0000000127 0.0000000088
0.7958 -0.6093082426 0.0000000127 0.0000000088
0.7959 -0.6104745481 0.0000000127 0.0000000088
0.796 -0.6116389551 0.0000000127 0.0000000088
0.7961 -0.6128016296 0.0000000127 0.0000000088
0.7962 -0.6145216967 0.0000000127 0.0000000088
0.7963 -0.6156259373 0.0000000127 0.0000000088
0.7964 -0.6167474720 0.0000000127 0.0000000088
0.7965 -0.6178882180 0.0000000127 0.0000000088
0.7966 -0.6190369554 0.0000000127 0.0000000088
0.7967 -0.6201866332 0.0000000127 0.0000000088
0.7968 -0.6213346936 0.0000000127 0.0000000088
0.7969 -0.6224806792 0.0000000127 0.0000000088
0.797 -0.6236247282 0.0000000127 0.0000000088
0.7971 -0.6247670070 0.0000000127 0.0000000088
0.7972 -0.6264649695 0.0000000127 0.0000000088
0.7973 -0.6275486738 0.0000000126 0.0000000088
0.7974 -0.6286496714 0.0000000126 0.0000000088
0.7975 -0.6297698742 0.0000000126 0.0000000088
0.7976 -0.6308980454 0.0000000126 0.0000000088
0.7977 -0.6320271240 0.0000000126 0.0000000088
0.7978 -0.6331545478 0.0000000126 0.0000000088
0.7979 -0.6342798580 0.0000000126 0.0000000088
0.798 -0.6354031929 0.0000000126 0.0000000088
0.7981 -0.6365247193 0.0000000126 0.0000000088
0.7982 -0.6382002445 0.0000000126 0.0000000088
0.7983 -0.6392630531 0.0000000126 0.0000000088
0.7984 -0.6403431542 0.0000000126 0.0000000088
0.7985 -0.6414424544 0.0000000126 0.0000000088
0.7986 -0.6425496997 0.0000000126 0.0000000088
0.7987 -0.6436578189 0.0000000126 0.0000000088
0.7988 -0.6447642451 0.0000000126 0.0000000088
0.7989 -0.6458685184 0.0000000126 0.0000000088
0.799 -0.6469707771 0.0000000126 0.0000000088
0.7991 -0.6480711883 0.0000000126 0.0000000088
0.7992 -0.6497239380 0.0000000126 0.0000000088
0.7993 -0.6507654855 0.0000000126 0.0000000088
0.7994 -0.6518243245 0.0000000126 0.0000000088
0.7995 -0.6529023568 0.0000000126 0.0000000088
0.7996 -0.6539883104 0.0000000126 0.0000000088
0.7997 -0.6550751037 0.0000000126 0.0000000088
0.7998 -0.6561601654 0.0000000126 0.0000000088
0.7999 -0.6572430341 0.0000000126 0.0000000088
0.8 -0.6583238483 0.0000000125 0.0000000088
0.8001 -0.6594027755 0.0000000125 0.0000000088
0.8002 -0.6610324058 0.0000000125 0.0000000088
0.8003 -0.6620523205 0.0000000125 0.0000000088
0.8004 -0.6630895257 0.0000000125 0.0000000088
0.8005 -0.6641459184 0.0000000125 0.0000000088
0.8006 -0.6652102083 0.0000000125 0.0000000088
0.8007 -0.6662753031 0.0000000125 0.0000000088
0.8008 -0.6673386270 0.0000000125 0.0000000088
0.8009 -0.6683997173 0.0000000125 0.0000000088
0.801 -0.6694587124 0.0000000125 0.0000000088
0.8011 -0.6705157803 0.0000000125 0.0000000088
0.8012 -0.6721219419 0.0000000125 0.0000000088
0.8013 -0.6731198457 0.0000000125 0.0000000088
0.8014 -0.6741350392 0.0000000125 0.0000000088
0.8015 -0.6751694143 0.0000000125 0.0000000088
0.8016 -0.6762116621 0.0000000125 0.0000000087
0.8017 -0.6772546795 0.0000000125 0.0000000087
0.8018 -0.6782958860 0.0000000125 0.0000000087
0.8019 -0.6793348175 0.0000000125 0.0000000087
0.802 -0.6803716126 0.0000000125 0.0000000087
0.8021 -0.6814064398 0.0000000125 0.0000000087
0.8022 -0.6829887773 0.0000000125 0.0000000087
0.8023 -0.6839642857 0.0000000125 0.0000000087
0.8024 -0.6849570831 0.0000000125 0.0000000087
0.8025 -0.6859690561 0.0000000125 0.0000000087
0.8026 -0.6869888771 0.0000000125 0.0000000087
0.8027 -0.6880094317 0.0000000124 0.0000000087
0.8028 -0.6890281347 0.0000000124 0.0000000087
0.8029 -0.6900445207 0.0000000124 0.0000000087
0.803 -0.6910587284 0.0000000124 0.0000000087
0.8031 -0.6920709267 0.0000000124 0.0000000087
0.8032 -0.6936290789 0.0000000124 0.0000000087
0.8033 -0.6945818010 0.0000000124 0.0000000087
0.8034 -0.6955518113 0.0000000124 0.0000000087
0.8035 -0.6965409914 0.0000000124 0.0000000087
0.8036 -0.6975379941 0.0000000124 0.0000000087
0.8037 -0.6985356939 0.0000000124 0.0000000087
0.8038 -0.6995315006 0.0000000124 0.0000000087
0.8039 -0.7005249478 0.0000000124 0.0000000087
0.804 -0.7015161741 0.0000000124 0.0000000087
0.8041 -0.7025053488 0.0000000124 0.0000000087
0.8042 -0.7040389487 0.0000000124 0.0000000087
0.8043 -0.7049684868 0.0000000124 0.0000000087
0.8044 -0.7059153122 0.0000000124 0.0000000087
0.8045 -0.7068813017 0.0000000124 0.0000000087
0.8046 -0.7078550881 0.0000000124 0.0000000087
0.8047 -0.7088295344 0.0000000124 0.0000000087
0.8048 -0.7098020456 0.0000000124 0.0000000087
0.8049 -0.7107721538 0.0000000124 0.0000000087
0.805 -0.7117399979 0.0000000124 0.0000000087
0.8051 -0.7127057476 0.0000000124 0.0000000087
0.8052 -0.7142144218 0.0000000124 0.0000000087
0.8053 -0.7151203714 0.0000000124 0.0000000087
0.8054 -0.7160436076 0.0000000124 0.0000000087
0.8055 -0.7169860020 0.0000000123 0.0000000087
0.8056 -0.7179361673 0.0000000123 0.0000000087
0.8057 -0.7188869545 0.0000000123 0.0000000087
0.8058 -0.7198357639 0.0000000123 0.0000000087
0.8059 -0.7207821263 0.0000000123 0.0000000087
0.806 -0.7217261806 0.0000000123 0.0000000087
0.8061 -0.7226680969 0.0000000123 0.0000000087
0.8062 -0.7241514660 0.0000000123 0.0000000087
0.8063 -0.7250334156 0.0000000123 0.0000000087
0.8064 -0.7259326512 0.0000000123 0.0000000087
0.8065 -0.7268510392 0.0000000123 0.0000000087
0.8066 -0.7277771715 0.0000000123 0.0000000087
0.8067 -0.7287038872 0.0000000123 0.0000000087
0.8068 -0.7296285817 0.0000000123 0.0000000087
0.8069 -0.7305507843 0.0000000123 0.0000000087
0.807 -0.7314706341 0.0000000123 0.0000000087
0.8071 -0.7323883018 0.0000000123 0.0000000087
0.8072 -0.7338459800 0.0000000123 0.0000000087
0.8073 -0.7347035112 0.0000000123 0.0000000087
0.8074 -0.7355783277 0.0000000123 0.0000000087
0.8075 -0.7364722909 0.0000000123 0.0000000087
0.8076 -0.7373739713 0.0000000123 0.0000000087
0.8077 -0.7382761960 0.0000000123 0.0000000087
0.8078 -0.7391763552 0.0000000123 0.0000000087
0.8079 -0.7400739770 0.0000000123 0.0000000087
0.808 -0.7409692007 0.0000000123 0.0000000087
0.8081 -0.7418621972 0.0000000123 0.0000000087
0.8082 -0.7432937923 0.0000000123 0.0000000087
0.8083 -0.7441264793 0.0000000122 0.0000000087
0.8084 -0.7449764511 0.0000000122 0.0000000087
0.8085 -0.7458455639 0.0000000122 0.0000000087
0.8086 -0.7467223665 0.0000000122 0.0000000087
0.8087 -0.7475996733 0.0000000122 0.0000000087
0.8088 -0.7484748698 0.0000000122 0.0000000087
0.8089 -0.7493474825 0.0000000122 0.0000000087
0.809 -0.7502176510 0.0000000122 0.0000000087
0.8091 -0.7510855466 0.0000000122 0.0000000087
0.8092 -0.7524906598 0.0000000122 0.0000000087
0.8093 -0.7532980697 0.0000000122 0.0000000087
0.8094 -0.7541227639 0.0000000122 0.0000000087
0.8095 -0.7549665933 0.0000000122 0.0000000087
0.8096 -0.7558180845 0.0000000122 0.0000000087
0.8097 -0.7566700395 0.0000000122 0.0000000087
0.8098 -0.7575198383 0.0000000122 0.0000000087
0.8099 -0.7583670063 0.0000000122 0.0000000087
0.81 -0.7592116832 0.0000000122 0.0000000087
0.8101 -0.7600540409 0.0000000122 0.0000000087
0.8102 -0.7614322667 0.0000000122 0.0000000087
0.8103 -0.7622139589 0.0000000122 0.0000000087
0.8104 -0.7630129350 0.0000000122 0.0000000087
0.8105 -0.7638310407 0.0000000122 0.0000000087
0.8106 -0.7646567798 0.0000000122 0.0000000087
0.8107 -0.7654829412 0.0000000122 0.0000000087
0.8108 -0.7663068999 0.0000000122 0.0000000087
0.8109 -0.7671281802 0.0000000122 0.0000000087
0.811 -0.7679469216 0.0000000122 0.0000000087
0.8111 -0.7687632965 0.0000000121 0.0000000087
0.8112 -0.7701142226 0.0000000121 0.0000000087
0.8113 -0.7708697491 0.0000000121 0.0000000087
0.8114 -0.7716425592 0.0000000121 0.0000000087
0.8115 -0.7724344931 0.0000000121 0.0000000087
0.8116 -0.7732340315 0.0000000121 0.0000000087
0.8117 -0.7740339502 0.0000000121 0.0000000087
0.8118 -0.7748316189 0.0000000121 0.0000000087
0.8119 -0.7756265605 0.0000000121 0.0000000087
0.812 -0.7764189148 0.0000000121 0.0000000087
0.8121 -0.7772088547 0.0000000121 0.0000000087
0.8122 -0.7785320618 0.0000000121 0.0000000087
0.8123 -0.7792609667 0.0000000121 0.0000000087
0.8124 -0.7800071550 0.0000000121 0.0000000087
0.8125 -0.7807724615 0.0000000121 0.0000000087
0.8126 -0.7815453429 0.0000000121 0.0000000087
0.8127 -0.7823185619 0.0000000121 0.0000000087
0.8128 -0.7830894827 0.0000000121 0.0000000087
0.8129 -0.7838576270 0.0000000121 0.0000000087
0.813 -0.7846231348 0.0000000121 0.0000000087
0.8131 -0.7853861795 0.0000000121 0.0000000087
0.8132 -0.7866812411 0.0000000121 0.0000000087
0.8133 -0.7873830607 0.0000000121 0.0000000087
0.8134 -0.7881021637 0.0000000121 0.0000000087
0.8135 -0.7888403790 0.0000000121 0.0000000086
0.8136 -0.7895861393 0.0000000121 0.0000000086
0.8137 -0.7903321936 0.0000000121 0.0000000086
0.8138 -0.7910759008 0.0000000121 0.0000000086
0.8139 -0.7918167813 0.0000000121 0.0000000086
0.814 -0.7925549752 0.0000000120 0.0000000086
0.8141 -0.7932906564 0.0000000120 0.0000000086
0.8142 -0.7945571391 0.0000000120 0.0000000086
0.8143 -0.7952314015 0.0000000120 0.0000000086
0.8144 -0.7959229474 0.0000000120 0.0000000086
0.8145 -0.7966335999 0.0000000120 0.0000000086
0.8146 -0.7973517669 0.0000000120 0.0000000086
0.8147 -0.7980701835 0.0000000120 0.0000000086
0.8148 -0.7987862032 0.0000000120 0.0000000086
0.8149 -0.7994993452 0.0000000120 0.0000000086
0.815 -0.8002097497 0.0000000120 0.0000000086
0.8151 -0.8009175911 0.0000000120 0.0000000086
0.8152 -0.8021550538 0.0000000120 0.0000000086
0.8153 -0.8028012791 0.0000000120 0.0000000086
0.8154 -0.8034647881 0.0000000120 0.0000000086
0.8155 -0.8041473979 0.0000000120 0.0000000086
0.8156 -0.8048374911 0.0000000120 0.0000000086
0.8157 -0.8055277887 0.0000000120 0.0000000086
0.8158 -0.8062156389 0.0000000120 0.0000000086
0.8159 -0.8069005594 0.0000000120 0.0000000086
0.816 -0.8075826907 0.0000000120 0.0000000086
0.8161 -0.8082622076 0.0000000120 0.0000000086
0.8162 -0.8094702020 0.0000000120 0.0000000086
0.8163 -0.8100879017 0.0000000120 0.0000000086
0.8164 -0.8107228855 0.0000000120 0.0000000086
0.8165 -0.8113769644 0.0000000120 0.0000000086
0.8166 -0.8120384950 0.0000000120 0.0000000086
0.8167 -0.8127001839 0.0000000120 0.0000000086
0.8168 -0.8133593740 0.0000000120 0.0000000086
0.8169 -0.8140155816 0.0000000119 0.0000000086
0.817 -0.8146689475 0.0000000119 0.0000000086
0.8171 -0.8153196469 0.0000000119 0.0000000086
0.8172 -0.8164977167 0.0000000119 0.0000000086
0.8173 -0.8170863941 0.0000000119 0.0000000086
0.8174 -0.8176923559 0.0000000119 0.0000000086
0.8175 -0.8183174070 0.0000000119 0.0000000086
0.8176 -0.8189498776 0.0000000119 0.0000000086
0.8177 -0.8195824598 0.0000000119 0.0000000086
0.8178 -0.8202124907 0.0000000119 0.0000000086
0.8179 -0.8208394854 0.0000000119 0.0000000086
0.818 -0.8214635849 0.0000000119 0.0000000086
0.8181 -0.8220849651 0.0000000119 0.0000000086
0.8182 -0.8232326465 0.0000000119 0.0000000086
0.8183 -0.8237917957 0.0000000119 0.0000000086
0.8184 -0.8243682301 0.0000000119 0.0000000086
0.8185 -0.8249637480 0.0000000119 0.0000000086
0.8186 -0.8255666526 0.0000000119 0.0000000086
0.8187 -0.8261696210 0.0000000119 0.0000000086
0.8188 -0.8267699848 0.0000000119 0.0000000086
0.8189 -0.8273672580 0.0000000119 0.0000000086
0.819 -0.8279615815 0.0000000119 0.0000000086
0.8191 -0.8285531319 0.0000000119 0.0000000086
0.8192 -0.8296699529 0.0000000119 0.0000000086
0.8193 -0.8301990596 0.0000000119 0.0000000086
0.8194 -0.8307454522 0.0000000119 0.0000000086
0.8195 -0.8313109226 0.0000000119 0.0000000086
0.8196 -0.8318837460 0.0000000119 0.0000000086
0.8197 -0.8324565848 0.0000000119 0.0000000086
0.8198 -0.8330267649 0.0000000119 0.0000000086
0.8199 -0.8335937987 0.0000000118 0.0000000086
0.82 -0.8341578278 0.0000000118 0.0000000086
0.8201 -0.8347190288 0.0000000118 0.0000000086
0.8202 -0.8358045094 0.0000000118 0.0000000086
0.8203 -0.8363030500 0.0000000118 0.0000000086
0.8204 -0.8368188775 0.0000000118 0.0000000086
0.8205 -0.8373537769 0.0000000118 0.0000000086
0.8206 -0.8378959953 0.0000000118 0.0000000086
0.8207 -0.8384381795 0.0000000118 0.0000000086
0.8208 -0.8389776499 0.0000000118 0.0000000086
0.8209 -0.8395139177 0.0000000118 0.0000000086
0.821 -0.8400471244 0.0000000118 0.0000000086
0.8211 -0.8405774475 0.0000000118 0.0000000086
0.8212 -0.8416310993 0.0000000118 0.0000000086
0.8213 -0.8420985410 0.0000000118 0.0000000086
0.8214 -0.8425832709 0.0000000118 0.0000000086
0.8215 -0.8430870666 0.0000000118 0.0000000086
0.8216 -0.8435981466 0.0000000118 0.0000000086
0.8217 -0.8441091421 0.0000000118 0.0000000086
0.8218 -0.8446173677 0.0000000118 0.0000000086
0.8219 -0.8451223332 0.0000000118 0.0000000086
0.822 -0.8456241806 0.0000000118 0.0000000086
0.8221 -0.8461230877 0.0000000118 0.0000000086
0.8222 -0.8471444140 0.0000000118 0.0000000086
0.8223 -0.8475802146 0.0000000118 0.0000000086
0.8224 -0.8480333047 0.0000000118 0.0000000086
0.8225 -0.8485054548 0.0000000118 0.0000000086
0.8226 -0.8489848537 0.0000000118 0.0000000086
0.8227 -0.8494641168 0.0000000118 0.0000000086
0.8228 -0.8499405530 0.0000000118 0.0000000086
0.8229 -0.8504136706 0.0000000117 0.0000000086
0.823 -0.8508836121 0.0000000117 0.0000000086
0.8231 -0.8513505557 0.0000000117 0.0000000086
0.8232 -0.8523390509 0.0000000117 0.0000000086
0.8233 -0.8527426586 0.0000000117 0.0000000086
0.8234 -0.8531635574 0.0000000117 0.0000000086
0.8235 -0.8536035103 0.0000000117 0.0000000086
0.8236 -0.8540506757 0.0000000117 0.0000000086
0.8237 -0.8544976531 0.0000000117 0.0000000086
0.8238 -0.8549417455 0.0000000117 0.0000000086
0.8239 -0.8553824601 0.0000000117 0.0000000086
0.824 -0.8558199393 0.0000000117 0.0000000086
0.8241 -0.8562543621 0.0000000117 0.0000000086
0.8242 -0.8572095120 0.0000000117 0.0000000086
0.8243 -0.8575803652 0.0000000117 0.0000000086
0.8244 -0.8579685113 0.0000000117 0.0000000086
0.8245 -0.8583757053 0.0000000117 0.0000000086
0.8246 -0.8587900751 0.0000000117 0.0000000086
0.8247 -0.8592042038 0.0000000117 0.0000000086
0.8248 -0.8596153882 0.0000000117 0.0000000086
0.8249 -0.8600231345 0.0000000117 0.0000000086
0.825 -0.8604275854 0.0000000117 0.0000000086
0.8251 -0.8608289202 0.0000000117 0.0000000086
0.8252 -0.8617502014 0.0000000117 0.0000000086
0.8253 -0.8620877284 0.0000000117 0.0000000086
0.8254 -0.8624425504 0.0000000117 0.0000000086
0.8255 -0.8628164142 0.0000000117 0.0000000086
0.8256 -0.8631974162 0.0000000117 0.0000000086
0.8257 -0.8635781228 0.0000000117 0.0000000086
0.8258 -0.8639558251 0.0000000117 0.0000000086
0.8259 -0.8643300279 0.0000000117 0.0000000086
0.826 -0.8647008740 0.0000000116 0.0000000086
0.8261 -0.8650685436 0.0000000116 0.0000000086
0.8262 -0.8659554236 0.0000000116 0.0000000086
0.8263 -0.8662590424 0.0000000116 0.0000000086
0.8264 -0.8665799587 0.0000000116 0.0000000086
0.8265 -0.8669199106 0.0000000116 0.0000000086
0.8266 -0.8672669623 0.0000000116 0.0000000085
0.8267 -0.8676136635 0.0000000116 0.0000000085
0.8268 -0.8679572991 0.0000000116 0.0000000085
0.8269 -0.8682973727 0.0000000116 0.0000000085
0.827 -0.8686340276 0.0000000116 0.0000000085
0.8271 -0.8689674442 0.0000000116 0.0000000085
0.8272 -0.8698193810 0.0000000116 0.0000000085
0.8273 -0.8700884994 0.0000000116 0.0000000085
0.8274 -0.8703749180 0.0000000116 0.0000000085
0.8275 -0.8706803658 0.0000000116 0.0000000085
0.8276 -0.8709928744 0.0000000116 0.0000000085
0.8277 -0.8713049762 0.0000000116 0.0000000085
0.8278 -0.8716139501 0.0000000116 0.0000000085
0.8279 -0.8719192984 0.0000000116 0.0000000085
0.828 -0.8722211648 0.0000000116 0.0000000085
0.8281 -0.8725197302 0.0000000116 0.0000000085
0.8282 -0.8733361722 0.0000000116 0.0000000085
0.8283 -0.8735701874 0.0000000116 0.0000000085
0.8284 -0.8738215054 0.0000000116 0.0000000085
0.8285 -0.8740918465 0.0000000116 0.0000000085
0.8286 -0.8743692083 0.0000000116 0.0000000085
0.8287 -0.8746461060 0.0000000116 0.0000000085
0.8288 -0.8749198125 0.0000000116 0.0000000085
0.8289 -0.8751898288 0.0000000116 0.0000000085
0.829 -0.8754562987 0.0000000116 0.0000000085
0.8291 -0.8757194038 0.0000000115 0.0000000085
0.8292 -0.8764997897 0.0000000115 0.0000000085
0.8293 -0.8766980876 0.0000000115 0.0000000085
0.8294 -0.8769136917 0.0000000115 0.0000000085
0.8295 -0.8771483122 0.0000000115 0.0000000085
0.8296 -0.8773899128 0.0000000115 0.0000000085
0.8297 -0.8776309909 0.0000000115 0.0000000085
0.8298 -0.8778688133 0.0000000115 0.0000000085
0.8299 -0.8781028797 0.0000000115 0.0000000085
0.83 -0.8783333342 0.0000000115 0.0000000085
0.8301 -0.8785603590 0.0000000115 0.0000000085
0.8302 -0.8793041172 0.0000000115 0.0000000085
0.8303 -0.8794660729 0.0000000115 0.0000000085
0.8304 -0.8796453383 0.0000000115 0.0000000085
0.8305 -0.8798436136 0.0000000115 0.0000000085
0.8306 -0.8800488273 0.0000000115 0.0000000085
0.8307 -0.8802534591 0.0000000115 0.0000000085
0.8308 -0.8804547694 0.0000000115 0.0000000085
0.8309 -0.8806522568 0.0000000115 0.0000000085
0.831 -0.8808460658 0.0000000115 0.0000000085
0.8311 -0.8810363790 0.0000000115 0.0000000085
0.8312 -0.8817429277 0.0000000115 0.0000000085
0.8313 -0.8818679049 0.0000000115 0.0000000085
0.8314 -0.8820101955 0.0000000115 0.0000000085
0.8315 -0.8821714894 0.0000000115 0.0000000085
0.8316 -0.8823396792 0.0000000115 0.0000000085
0.8317 -0.8825072265 0.0000000115 0.0000000085
0.8318 -0.8826713855 0.0000000115 0.0000000085
0.8319 -0.8828316534 0.0000000115 0.0000000085
0.832 -0.8829881751 0.0000000115 0.0000000085
0.8321 -0.8831411338 0.0000000115 0.0000000085
0.8322 -0.8838098808 0.0000000114 0.0000000085
0.8323 -0.8838972315 0.0000000114 0.0000000085
0.8324 -0.8840018998 0.0000000114 0.0000000085
0.8325 -0.8841255644 0.0000000114 0.0000000085
0.8326 -0.8842560817 0.0000000114 0.0000000085
0.8327 -0.8843858947 0.0000000114 0.0000000085
0.8328 -0.8845122513 0.0000000114 0.0000000085
0.8329 -0.8846346475 0.0000000114 0.0000000085
0.833 -0.8847532286 0.0000000114 0.0000000085
0.8331 -0.8848681782 0.0000000114 0.0000000085
0.8332 -0.8854985203 0.0000000114 0.0000000085
0.8333 -0.8855475847 0.0000000114 0.0000000085
0.8334 -0.8856139710 0.0000000114 0.0000000085
0.8335 -0.8856993468 0.0000000114 0.0000000085
0.8336 -0.8857915310 0.0000000114 0.0000000085
0.8337 -0.8858829479 0.0000000114 0.0000000085
0.8338 -0.8859708391 0.0000000114 0.0000000085
0.8339 -0.8860546995 0.0000000114 0.0000000085
0.834 -0.8861346745 0.0000000114 0.0000000085
0.8341 -0.8862109483 0.0000000114 0.0000000085
0.8342 -0.8868022714 0.0000000114 0.0000000085
0.8343 -0.8868123776 0.0000000114 0.0000000085
0.8344 -0.8868398104 0.0000000114 0.0000000085
0.8345 -0.8868862255 0.0000000114 0.0000000085
0.8346 -0.8869394039 0.0000000114 0.0000000085
0.8347 -0.8869917508 0.0000000114 0.0000000085
0.8348 -0.8870405014 0.0000000114 0.0000000085
0.8349 -0.8870851494 0.0000000114 0.0000000085
0.835 -0.8871258405 0.0000000114 0.0000000085
0.8351 -0.8871627596 0.0000000114 0.0000000085
0.8352 -0.8877144385 0.0000000114 0.0000000085
0.8353 -0.8876849019 0.0000000114 0.0000000085
0.8354 -0.8876726971 0.0000000114 0.0000000085
0.8355 -0.8876794674 0.0000000113 0.0000000085
0.8356 -0.8876929548 0.0000000113 0.0000000085
0.8357 -0.8877055452 0.0000000113 0.0000000085
0.8358 -0.8877144675 0.0000000113 0.0000000085
0.8359 -0.8877192141 0.0000000113 0.0000000085
0.836 -0.8877199312 0.0000000113 0.0000000085
0.8361 -0.8877168040 0.0000000113 0.0000000085
0.8362 -0.8882282016 0.0000000113 0.0000000085
0.8363 -0.8881583251 0.0000000113 0.0000000085
0.8364 -0.8881057861 0.0000000113 0.0000000085
0.8365 -0.8880722145 0.0000000113 0.0000000085
0.8366 -0.8880453130 0.0000000113 0.0000000085
0.8367 -0.8880174478 0.0000000113 0.0000000085
0.8368 -0.8879858413 0.0000000113 0.0000000085
0.8369 -0.8879499847 0.0000000113 0.0000000085
0.837 -0.8879100245 0.0000000113 0.0000000085
0.8371 -0.8878661466 0.0000000113 0.0000000085
0.8372 -0.8883366141 0.0000000113 0.0000000085
0.8373 -0.8882256877 0.0000000113 0.0000000085
0.8374 -0.8881321046 0.0000000113 0.0000000085
0.8375 -0.8880574813 0.0000000113 0.0000000085
0.8376 -0.8879894799 0.0000000113 0.0000000085
0.8377 -0.8879204468 0.0000000113 0.0000000085
0.8378 -0.8878475978 0.0000000113 0.0000000085
0.8379 -0.8877704231 0.0000000113 0.0000000085
0.838 -0.8876890693 0.0000000113 0.0000000085
0.8381 -0.8876037230 0.0000000113 0.0000000085
0.8382 -0.8880325996 0.0000000113 0.0000000085
0.8383 -0.8878798998 0.0000000113 0.0000000085
0.8384 -0.8877445496 0.0000000113 0.0000000085
0.8385 -0.8876281514 0.0000000113 0.0000000085
0.8386 -0.8875183257 0.0000000113 0.0000000085
0.8387 -0.8874073990 0.0000000112 0.0000000085
0.8388 -0.8872925807 0.0000000112 0.0000000085
0.8389 -0.8871733593 0.0000000112 0.0000000085
0.839 -0.8870498823 0.0000000112 0.0000000085
0.8391 -0.8869223364 0.0000000112 0.0000000085
0.8392 -0.8873089487 0.0000000112 0.0000000085
0.8393 -0.8871137384 0.0000000112 0.0000000085
0.8394 -0.8869358845 0.0000000112 0.0000000085
0.8395 -0.8867769744 0.0000000112 0.0000000085
0.8396 -0.8866245866 0.0000000112 0.0000000085
0.8397 -0.8864710270 0.0000000112 0.0000000085
0.8398 -0.8863134985 0.0000000112 0.0000000085
0.8399 -0.8861514884 0.0000000112 0.0000000085
0.84 -0.8859851444 0.0000000112 0.0000000085
0.8401 -0.8858146541 0.0000000112 0.0000000085
0.8402 -0.8861583159 0.0000000112 0.0000000085
0.8403 -0.8859198442 0.0000000112 0.0000000085
0.8404 -0.8856987358 0.0000000112 0.0000000085
0.8405 -0.8854965631 0.0000000112 0.0000000085
0.8406 -0.8853008612 0.0000000112 0.0000000085
0.8407 -0.8851039153 0.0000000112 0.0000000085
0.8408 -0.8849029217 0.0000000112 0.0000000085
0.8409 -0.8846973666 0.0000000112 0.0000000085
0.841 -0.8844873981 0.0000000112 0.0000000085
0.8411 -0.8842732041 0.0000000112 0.0000000085
0.8412 -0.8845732162 0.0000000112 0.0000000085
0.8413 -0.8842907177 0.0000000112 0.0000000085
0.8414 -0.8840255901 0.0000000112 0.0000000085
0.8415 -0.8837793896 0.0000000112 0.0000000085
0.8416 -0.8835396072 0.0000000112 0.0000000085
0.8417 -0.8832985073 0.0000000112 0.0000000085
0.8418 -0.8830532794 0.0000000112 0.0000000085
0.8419 -0.8828034087 0.0000000112 0.0000000085
0.842 -0.8825490433 0.0000000112 0.0000000085
0.8421 -0.8822903720 0.0000000111 0.0000000085
0.8422 -0.8825460218 0.0000000111 0.0000000085
0.8423 -0.8822187166 0.0000000111 0.0000000085
0.8424 -0.8819087902 0.0000000111 0.0000000085
0.8425 -0.8816177820 0.0000000111 0.0000000085
0.8426 -0.8813331382 0.0000000111 0.0000000085
0.8427 -0.8810471018 0.0000000111 0.0000000085
0.8428 -0.8807568556 0.0000000111 0.0000000084
0.8429 -0.8804618836 0.0000000111 0.0000000084
0.843 -0.8801623344 0.0000000111 0.0000000084
0.8431 -0.8798583972 0.0000000111 0.0000000084
0.8432 -0.8800689582 0.0000000111 0.0000000084
0.8433 -0.8796960513 0.0000000111 0.0000000084
0.8434 -0.8793405315 0.0000000111 0.0000000084
0.8435 -0.8790039208 0.0000000111 0.0000000084
0.8436 -0.8786736195 0.0000000111 0.0000000084
0.8437 -0.8783418490 0.0000000111 0.0000000084
0.8438 -0.8780057853 0.0000000111 0.0000000084
0.8439 -0.8776649114 0.0000000111 0.0000000084
0.844 -0.8773193761 0.0000000111 0.0000000084
0.8441 -0.8769693692 0.0000000111 0.0000000084
0.8442 -0.8771341009 0.0000000111 0.0000000084
0.8443 -0.8767147818 0.0000000111 0.0000000084
0.8444 -0.8763128588 0.0000000111 0.0000000084
0.8445 -0.8759298353 0.0000000111 0.0000000084
0.8446 -0.8755530649 0.0000000111 0.0000000084
0.8447 -0.8751747471 0.0000000111 0.0000000084
0.8448 -0.8747920514 0.0000000111 0.0000000084
0.8449 -0.8744044592 0.0000000111 0.0000000084
0.845 -0.8740121199 0.0000000111 0.0000000084
0.8451 -0.8736152239 0.0000000111 0.0000000084
0.8452 -0.8737333711 0.0000000111 0.0000000084
0.8453 -0.8732668136 0.0000000111 0.0000000084
0.8454 -0.8728176615 0.0000000111 0.0000000084
0.8455 -0.8723873991 0.0000000110 0.0000000084
0.8456 -0.8719633323 0.0000000110 0.0000000084
0.8457 -0.8715376383 0.0000000110 0.0000000084
0.8458 -0.8711074798 0.0000000110 0.0000000084
0.8459 -0.8706723370 0.0000000110 0.0000000084
0.846 -0.8702323599 0.0000000110 0.0000000084
0.8461 -0.8697877391 0.0000000110 0.0000000084
0.8462 -0.8698585317 0.0000000110 0.0000000084
0.8463 -0.8693438935 0.0000000110 0.0000000084
0.8464 -0.8688466704 0.0000000110 0.0000000084
0.8465 -0.8683683268 0.0000000110 0.0000000084
0.8466 -0.8678961198 0.0000000110 0.0000000084
0.8467 -0.8674222043 0.0000000110 0.0000000084
0.8468 -0.8669437360 0.0000000110 0.0000000084
0.8469 -0.8664601940 0.0000000110 0.0000000084
0.847 -0.8659717286 0.0000000110 0.0000000084
0.8471 -0.8654785311 0.0000000110 0.0000000084
0.8472 -0.8655011837 0.0000000110 0.0000000084
0.8473 -0.8649376055 0.0000000110 0.0000000084
0.8474 -0.8643914528 0.0000000110 0.0000000084
0.8475 -0.8638641690 0.0000000110 0.0000000084
0.8476 -0.8633429615 0.0000000110 0.0000000084
0.8477 -0.8628199623 0.0000000110 0.0000000084
0.8478 -0.8622923204 0.0000000110 0.0000000084
0.8479 -0.8617595137 0.0000000110 0.0000000084
0.848 -0.8612216928 0.0000000110 0.0000000084
0.8481 -0.8606790495 0.0000000110 0.0000000084
0.8482 -0.8606527607 0.0000000110 0.0000000084
0.8483 -0.8600393666 0.0000000110 0.0000000084
0.8484 -0.8594434086 0.0000000110 0.0000000084
0.8485 -0.8588663084 0.0000000110 0.0000000084
0.8486 -0.8582952227 0.0000000110 0.0000000084
0.8487 -0.8577222606 0.0000000110 0.0000000084
0.8488 -0.8571445640 0.0000000110 0.0000000084
0.8489 -0.8565616097 0.0000000110 0.0000000084
0.849 -0.8559735487 0.0000000109 0.0000000084
0.8491 -0.8553805732 0.0000000109 0.0000000084
0.8492 -0.8553045256 0.0000000109 0.0000000084
0.8493 -0.8546404216 0.0000000109 0.0000000084
0.8494 -0.8539937650 0.0000000109 0.0000000084
0.8495 -0.8533659548 0.0000000109 0.0000000084
0.8496 -0.8527440958 0.0000000109 0.0000000084
0.8497 -0.8521202738 0.0000000109 0.0000000084
0.8498 -0.8514916237 0.0000000109 0.0000000084
0.8499 -0.8508576212 0.0000000109 0.0000000084
0.85 -0.8502184175 0.0000000109 0.0000000084
0.8501 -0.8495742056 0.0000000109 0.0000000084
0.8502 -0.8494475648 0.0000000109 0.0000000084
0.8503 -0.8487318392 0.0000000109 0.0000000084
0.8504 -0.8480335727 0.0000000109 0.0000000084
0.8505 -0.8473541406 0.0000000109 0.0000000084
0.8506 -0.8466805949 0.0000000109 0.0000000084
0.8507 -0.8460049978 0.0000000109 0.0000000084
0.8508 -0.8453244771 0.0000000109 0.0000000084
0.8509 -0.8446385075 0.0000000109 0.0000000084
0.851 -0.8439472404 0.0000000109 0.0000000084
0.8511 -0.8432508694 0.0000000109 0.0000000084
0.8512 -0.8430727838 0.0000000109 0.0000000084
0.8513 -0.8423045062 0.0000000109 0.0000000084
0.8514 -0.8415536999 0.0000000109 0.0000000084
0.8515 -0.8408217155 0.0000000109 0.0000000084
0.8516 -0.8400955511 0.0000000109 0.0000000084
0.8517 -0.8393672450 0.0000000109 0.0000000084
0.8518 -0.8386339180 0.0000000109 0.0000000084
0.8519 -0.8378950434 0.0000000109 0.0000000084
0.852 -0.8371507733 0.0000000109 0.0000000084
0.8521 -0.8364013015 0.0000000109 0.0000000084
0.8522 -0.8361709019 0.0000000109 0.0000000084
0.8523 -0.8353491227 0.0000000109 0.0000000084
0.8524 -0.8345448276 0.0000000109 0.0000000084
0.8525 -0.8337593413 0.0000000109 0.0000000084
0.8526 -0.8329796071 0.0000000108 0.0000000084
0.8527 -0.8321976388 0.0000000108 0.0000000084
0.8528 -0.8314105503 0.0000000108 0.0000000084
0.8529 -0.8306178138 0.0000000108 0.0000000084
0.853 -0.8298195815 0.0000000108 0.0000000084
0.8531 -0.8290160479 0.0000000108 0.0000000084
0.8532 -0.8287324465 0.0000000108 0.0000000084
0.8533 -0.8278561966 0.0000000108 0.0000000084
0.8534 -0.8269974441 0.0000000108 0.0000000084
0.8535 -0.8261574867 0.0000000108 0.0000000084
0.8536 -0.8253232116 0.0000000108 0.0000000084
0.8537 -0.8244866082 0.0000000108 0.0000000084
0.8538 -0.8236447832 0.0000000108 0.0000000084
0.8539 -0.8227972076 0.0000000108 0.0000000084
0.854 -0.8219440341 0.0000000108 0.0000000084
0.8541 -0.8210854576 0.0000000108 0.0000000084
0.8542 -0.8207477478 0.0000000108 0.0000000084
0.8543 -0.8198160379 0.0000000108 0.0000000084
0.8544 -0.8189018389 0.0000000108 0.0000000084
0.8545 -0.8180064208 0.0000000108 0.0000000084
0.8546 -0.8171166137 0.0000000108 0.0000000084
0.8547 -0.8162243818 0.0000000108 0.0000000084
0.8548 -0.8153268249 0.0000000108 0.0000000084
0.8549 -0.8144234127 0.0000000108 0.0000000084
0.855 -0.8135142983 0.0000000108 0.0000000084
0.8551 -0.8125996770 0.0000000108 0.0000000084
0.8552 -0.8122069327 0.0000000108 0.0000000084
0.8553 -0.8112187524 0.0000000108 0.0000000084
0.8554 -0.8102480973 0.0000000108 0.0000000084
0.8555 -0.8092962081 0.0000000108 0.0000000084
0.8556 -0.8083498565 0.0000000108 0.0000000084
0.8557 -0.8074009818 0.0000000108 0.0000000084
0.8558 -0.8064466764 0.0000000108 0.0000000084
0.8559 -0.8054864089 0.0000000108 0.0000000084
0.856 -0.8045203326 0.0000000108 0.0000000084
0.8561 -0.8035486436 0.0000000108 0.0000000084
0.8562 -0.8030999185 0.0000000107 0.0000000084
0.8563 -0.8020542361 0.0000000107 0.0000000084
0.8564 -0.8010260936 0.0000000107 0.0000000084
0.8565 -0.8000167012 0.0000000107 0.0000000084
0.8566 -0.7990127714 0.0000000107 0.0000000084
0.8567 -0.7980062178 0.0000000107 0.0000000084
0.8568 -0.7969941255 0.0000000107 0.0000000084
0.8569 -0.7959759621 0.0000000107 0.0000000084
0.857 -0.7949518813 0.0000000107 0.0000000084
0.8571 -0.7939220794 0.0000000107 0.0000000084
0.8572 -0.7934164064 0.0000000107 0.0000000084
0.8573 -0.7923121680 0.0000000107 0.0000000084
0.8574 -0.7912254846 0.0000000107 0.0000000084
0.8575 -0.7901575350 0.0000000107 0.0000000084
0.8576 -0.7890949706 0.0000000107 0.0000000084
0.8577 -0.7880296796 0.0000000107 0.0000000084
0.8578 -0.7869587398 0.0000000107 0.0000000084
0.8579 -0.7858816175 0.0000000107 0.0000000084
0.858 -0.7847984668 0.0000000107 0.0000000084
0.8581 -0.7837094844 0.0000000107 0.0000000084
0.8582 -0.7831458750 0.0000000107 0.0000000084
0.8583 -0.7819820036 0.0000000107 0.0000000084
0.8584 -0.7808357031 0.0000000107 0.0000000084
0.8585 -0.7797081189 0.0000000107 0.0000000084
0.8586 -0.7785858410 0.0000000107 0.0000000084
0.8587 -0.7774607311 0.0000000107 0.0000000084
0.8588 -0.7763298598 0.0000000107 0.0000000084
0.8589 -0.7751926924 0.0000000107 0.0000000084
0.859 -0.7740493831 0.0000000107 0.0000000084
0.8591 -0.7729001291 0.0000000107 0.0000000084
0.8592 -0.7722775724 0.0000000107 0.0000000084
0.8593 -0.7710529678 0.0000000107 0.0000000084
0.8594 -0.7698459501 0.0000000107 0.0000000084
0.8595 -0.7686576306 0.0000000107 0.0000000084
0.8596 -0.7674745361 0.0000000107 0.0000000084
0.8597 -0.7662885020 0.0000000107 0.0000000084
0.8598 -0.7650965915 0.0000000107 0.0000000084
0.8599 -0.7638982687 0.0000000106 0.0000000084
0.86 -0.7626936881 0.0000000106 0.0000000084
0.8601 -0.7614830473 0.0000000106 0.0000000084
0.8602 -0.7608005094 0.0000000106 0.0000000084
0.8603 -0.7595140467 0.0000000106 0.0000000084
0.8604 -0.7582451876 0.0000000106 0.0000000084
0.8605 -0.7569950075 0.0000000106 0.0000000084
0.8606 -0.7557499690 0.0000000106 0.0000000084
0.8607 -0.7545018807 0.0000000106 0.0000000084
0.8608 -0.7532477985 0.0000000106 0.0000000084
0.8609 -0.7519871852 0.0000000106 0.0000000084
0.861 -0.7507201958 0.0000000106 0.0000000084
0.8611 -0.7494470281 0.0000000106 0.0000000084
0.8612 -0.7487034513 0.0000000106 0.0000000084
0.8613 -0.7473539805 0.0000000106 0.0000000084
0.8614 -0.7460221304 0.0000000106 0.0000000084
0.8615 -0.7447089392 0.0000000106 0.0000000084
0.8616 -0.7434008038 0.0000000106 0.0000000084
0.8617 -0.7420895060 0.0000000106 0.0000000084
0.8618 -0.7407720940 0.0000000106 0.0000000084
0.8619 -0.7394480297 0.0000000106 0.0000000084
0.862 -0.7381174682 0.0000000106 0.0000000084
0.8621 -0.7367806077 0.0000000106 0.0000000084
0.8622 -0.7359749096 0.0000000106 0.0000000084
0.8623 -0.7345612546 0.0000000106 0.0000000084
0.8624 -0.7331652379 0.0000000106 0.0000000084
0.8625 -0.7317878588 0.0000000106 0.0000000084
0.8626 -0.7304154476 0.0000000106 0.0000000084
0.8627 -0.7290397585 0.0000000106 0.0000000084
0.8628 -0.7276578324 0.0000000106 0.0000000084
0.8629 -0.7262691299 0.0000000106 0.0000000084
0.863 -0.7248738064 0.0000000106 0.0000000084
0.8631 -0.7234720605 0.0000000106 0.0000000084
0.8632 -0.7226031331 0.0000000106 0.0000000084
0.8633 -0.7211240910 0.0000000106 0.0000000084
0.8634 -0.7196627050 0.0000000106 0.0000000084
0.8635 -0.7182199344 0.0000000106 0.0000000084
0.8636 -0.7167820412 0.0000000106 0.0000000084
0.8637 -0.7153407518 0.0000000105 0.0000000084
0.8638 -0.7138930999 0.0000000105 0.0000000084
0.8639 -0.7124385447 0.0000000105 0.0000000084
0.864 -0.7109772418 0.0000000105 0.0000000084
0.8641 -0.7095093903 0.0000000105 0.0000000084
0.8642 -0.7085760990 0.0000000105 0.0000000084
0.8643 -0.7070304389 0.0000000105 0.0000000084
0.8644 -0.7055024532 0.0000000105 0.0000000084
0.8645 -0.7039930592 0.0000000105 0.0000000084
0.8646 -0.7024884497 0.0000000105 0.0000000084
0.8647 -0.7009803231 0.0000000105 0.0000000084
0.8648 -0.6994657053 0.0000000105 0.0000000084
0.8649 -0.6979440545 0.0000000105 0.0000000084
0.865 -0.6964155264 0.0000000105 0.0000000084
0.8651 -0.6948803204 0.0000000105 0.0000000084
0.8652 -0.6938815031 0.0000000105 0.0000000084
0.8653 -0.6922679651 0.0000000105 0.0000000084
0.8654 -0.6906721203 0.0000000105 0.0000000084
0.8655 -0.6890948423 0.0000000105 0.0000000084
0.8656 -0.6875222532 0.0000000105 0.0000000084
0.8657 -0.6859460228 0.0000000105 0.0000000084
0.8658 -0.6843631699 0.0000000105 0.0000000084
0.8659 -0.6827731510 0.0000000105 0.0000000084
0.866 -0.6811761223 0.0000000105 0.0000000084
0.8661 -0.6795722835 0.0000000105 0.0000000084
0.8662 -0.6785067495 0.0000000105 0.0000000084
0.8663 -0.6768240440 0.0000000105 0.0000000084
0.8664 -0.6751590506 0.0000000105 0.0000000084
0.8665 -0.6735125978 0.0000000105 0.0000000084
0.8666 -0.6718707355 0.0000000105 0.0000000084
0.8667 -0.6702251049 0.0000000105 0.0000000084
0.8668 -0.6685727169 0.0000000105 0.0000000084
0.8669 -0.6669130273 0.0000000105 0.0000000084
0.867 -0.6652461920 0.0000000105 0.0000000084
0.8671 -0.6635724110 0.0000000105 0.0000000084
0.8672 -0.6624389399 0.0000000105 0.0000000084
0.8673 -0.6606857460 0.0000000105 0.0000000084
0.8674 -0.6589502837 0.0000000105 0.0000000084
0.8675 -0.6572333341 0.0000000105 0.0000000084
0.8676 -0.6555208737 0.0000000104 0.0000000084
0.8677 -0.6538045148 0.0000000104 0.0000000084
0.8678 -0.6520812607 0.0000000104 0.0000000084
0.8679 -0.6503505657 0.0000000104 0.0000000084
0.868 -0.6486125861 0.0000000104 0.0000000084
0.8681 -0.6468675220 0.0000000104 0.0000000084
0.8682 -0.6456648625 0.0000000104 0.0000000084
0.8683 -0.6438398272 0.0000000104 0.0000000084
0.8684 -0.6420325431 0.0000000104 0.0000000084
0.8685 -0.6402437424 0.0000000104 0.0000000084
0.8686 -0.6384593267 0.0000000104 0.0000000084
0.8687 -0.6366708789 0.0000000104 0.0000000084
0.8688 -0.6348753947 0.0000000104 0.0000000084
0.8689 -0.6330723270 0.0000000104 0.0000000084
0.869 -0.6312618322 0.0000000104 0.0000000084
0.8691 -0.6294441108 0.0000000104 0.0000000084
0.8692 -0.6281709794 0.0000000104 0.0000000084
0.8693 -0.6262727163 0.0000000104 0.0000000084
0.8694 -0.6243922242 0.0000000104 0.0000000084
0.8695 -0.6225301845 0.0000000104 0.0000000084
0.8696 -0.6206724225 0.0000000104 0.0000000084
0.8697 -0.6188104913 0.0000000104 0.0000000084
0.8698 -0.6169413790 0.0000000104 0.0000000084
0.8699 -0.6150645371 0.0000000104 0.0000000084
0.87 -0.6131801222 0.0000000104 0.0000000084
0.8701 -0.6112883350 0.0000000104 0.0000000084
0.8702 -0.6099434148 0.0000000104 0.0000000084
0.8703 -0.6079705027 0.0000000104 0.0000000084
0.8704 -0.6060153815 0.0000000104 0.0000000084
0.8705 -0.6040786799 0.0000000104 0.0000000084
0.8706 -0.6021461454 0.0000000104 0.0000000084
0.8707 -0.6002093012 0.0000000104 0.0000000084
0.8708 -0.5982651275 0.0000000104 0.0000000084
0.8709 -0.5963130745 0.0000000104 0.0000000084
0.871 -0.5943532989 0.0000000104 0.0000000084
0.8711 -0.5923860016 0.0000000104 0.0000000084
0.8712 -0.5909679409 0.0000000104 0.0000000084
0.8713 -0.5889189223 0.0000000104 0.0000000084
0.8714 -0.5868877149 0.0000000104 0.0000000084
0.8715 -0.5848748923 0.0000000104 0.0000000084
0.8716 -0.5828661228 0.0000000103 0.0000000084
0.8717 -0.5808528993 0.0000000103 0.0000000084
0.8718 -0.5788321941 0.0000000103 0.0000000084
0.8719 -0.5768034563 0.0000000103 0.0000000084
0.872 -0.5747668423 0.0000000103 0.0000000084
0.8721 -0.5727225533 0.0000000103 0.0000000084
0.8722 -0.5712299639 0.0000000103 0.0000000084
0.8723 -0.5691033440 0.0000000103 0.0000000084
0.8724 -0.5669945554 0.0000000103 0.0000000084
0.8725 -0.5649041149 0.0000000103 0.0000000084
0.8726 -0.5628176100 0.0000000103 0.0000000084
0.8727 -0.5607265028 0.0000000103 0.0000000084
0.8728 -0.5586277580 0.0000000103 0.0000000084
0.8729 -0.5565208230 0.0000000103 0.0000000084
0.873 -0.5544058545 0.0000000103 0.0000000084
0.8731 -0.5522830536 0.0000000103 0.0000000084
0.8732 -0.5507145097 0.0000000103 0.0000000084
0.8733 -0.5485087542 0.0000000103 0.0000000084
0.8734 -0.5463208505 0.0000000103 0.0000000084
0.8735 -0.5441512557 0.0000000103 0.0000000084
0.8736 -0.5419854754 0.0000000103 0.0000000084
0.8737 -0.5398149406 0.0000000103 0.0000000084
0.8738 -0.5376366080 0.0000000103 0.0000000084
0.8739 -0.5354499237 0.0000000103 0.0000000084
0.874 -0.5332550442 0.0000000103 0.0000000084
0.8741 -0.5310521710 0.0000000103 0.0000000084
0.8742 -0.5294062069 0.0000000103 0.0000000084
0.8743 -0.5271197412 0.0000000103 0.0000000084
0.8744 -0.5248511473 0.0000000103 0.0000000084
0.8745 -0.5226008211 0.0000000103 0.0000000084
0.8746 -0.5203541842 0.0000000103 0.0000000084
0.8747 -0.5181026364 0.0000000103 0.0000000084
0.8748 -0.5158431264 0.0000000103 0.0000000084
0.8749 -0.5135750989 0.0000000103 0.0000000084
0.875 -0.5112987104 0.0000000103 0.0000000084
0.8751 -0.5090141622 0.0000000103 0.0000000084
0.8752 -0.5072892712 0.0000000103 0.0000000084
0.8753 -0.5049204777 0.0000000103 0.0000000084
0.8754 -0.5025695763 0.0000000103 0.0000000084
0.8755 -0.5002368986 0.0000000103 0.0000000084
0.8756 -0.4979077811 0.0000000103 0.0000000084
0.8757 -0.4955735919 0.0000000103 0.0000000084
0.8758 -0.4932312717 0.0000000102 0.0000000084
0.8759 -0.4908802636 0.0000000102 0.0000000084
0.876 -0.4885207240 0.0000000102 0.0000000084
0.8761 -0.4861528544 0.0000000102 0.0000000084
0.8762 -0.4843474867 0.0000000102 0.0000000084
0.8763 -0.4818947038 0.0000000102 0.0000000084
0.8764 -0.4794598328 0.0000000102 0.0000000084
0.8765 -0.4770431391 0.0000000102 0.0000000084
0.8766 -0.4746298722 0.0000000102 0.0000000084
0.8767 -0.4722113682 0.0000000102 0.0000000084
0.8768 -0.4697845597 0.0000000102 0.0000000084
0.8769 -0.4673488883 0.0000000102 0.0000000084
0.877 -0.4649045102 0.0000000102 0.0000000084
0.8771 -0.4624516270 0.0000000102 0.0000000084
0.8772 -0.4605641873 0.0000000102 0.0000000084
0.8773 -0.4580257071 0.0000000102 0.0000000084
0.8774 -0.4555051583 0.0000000102 0.0000000084
0.8775 -0.4530027374 0.0000000102 0.0000000084
0.8776 -0.4505036055 0.0000000102 0.0000000084
0.8777 -0.4479990663 0.0000000102 0.0000000084
0.8778 -0.4454860442 0.0000000102 0.0000000084
0.8779 -0.4429639794 0.0000000102 0.0000000084
0.878 -0.4404330278 0.0000000102 0.0000000084
0.8781 -0.4378933910 0.0000000102 0.0000000084
0.8782 -0.4359222371 0.0000000102 0.0000000084
0.8783 -0.4332963031 0.0000000102 0.0000000084
0.8784 -0.4306883197 0.0000000102 0.0000000084
0.8785 -0.4280984118 0.0000000102 0.0000000084
0.8786 -0.4255116505 0.0000000102 0.0000000084
0.8787 -0.4229193066 0.0000000102 0.0000000084
0.8788 -0.4203182964 0.0000000102 0.0000000084
0.8789 -0.4177080585 0.0000000102 0.0000000084
0.879 -0.4150887486 0.0000000102 0.0000000084
0.8791 -0.4124605681 0.0000000102 0.0000000084
0.8792 -0.4104040083 0.0000000102 0.0000000084
0.8793 -0.4076888137 0.0000000102 0.0000000084
0.8794 -0.4049915883 0.0000000102 0.0000000084
0.8795 -0.4023123827 0.0000000102 0.0000000084
0.8796 -0.3996361764 0.0000000102 0.0000000084
0.8797 -0.3969542070 0.0000000102 0.0000000084
0.8798 -0.3942633826 0.0000000102 0.0000000084
0.8799 -0.3915631401 0.0000000102 0.0000000084
0.88 -0.3888536349 0.0000000101 0.0000000084
0.8801 -0.3861350685 0.0000000101 0.0000000084
0.8802 -0.3839913591 0.0000000101 0.0000000084
0.8803 -0.3811850441 0.0000000101 0.0000000084
0.8804 -0.3783967162 0.0000000101 0.0000000084
0.8805 -0.3756263491 0.0000000101 0.0000000084
0.8806 -0.3728588286 0.0000000101 0.0000000084
0.8807 -0.3700853592 0.0000000101 0.0000000084
0.8808 -0.3673028405 0.0000000101 0.0000000084
0.8809 -0.3645107076 0.0000000101 0.0000000084
0.881 -0.3617091159 0.0000000101 0.0000000084
0.8811 -0.3588982664 0.0000000101 0.0000000084
0.8812 -0.3566656094 0.0000000101 0.0000000084
0.8813 -0.3537662588 0.0000000101 0.0000000084
0.8814 -0.3508849125 0.0000000101 0.0000000084
0.8815 -0.3480214641 0.0000000101 0.0000000084
0.8816 -0.3451607045 0.0000000101 0.0000000084
0.8817 -0.3422938042 0.0000000101 0.0000000084
0.8818 -0.3394176544 0.0000000101 0.0000000084
0.8819 -0.3365316887 0.0000000101 0.0000000084
0.882 -0.3336360618 0.0000000101 0.0000000084
0.8821 -0.3307309748 0.0000000101 0.0000000084
0.8822 -0.3284075153 0.0000000101 0.0000000084
0.8823 -0.3254131559 0.0000000101 0.0000000084
0.8824 -0.3224368170 0.0000000101 0.0000000084
0.8825 -0.3194783092 0.0000000101 0.0000000084
0.8826 -0.3165223266 0.0000000101 0.0000000084
0.8827 -0.3135600055 0.0000000101 0.0000000084
0.8828 -0.3105882288 0.0000000101 0.0000000084
0.8829 -0.3076064280 0.0000000101 0.0000000084
0.883 -0.3046147577 0.0000000101 0.0000000084
0.8831 -0.3016134185 0.0000000101 0.0000000084
0.8832 -0.2991972414 0.0000000101 0.0000000084
0.8833 -0.2961058391 0.0000000101 0.0000000084
0.8834 -0.2930324724 0.0000000101 0.0000000084
0.8835 -0.2899768658 0.0000000101 0.0000000084
0.8836 -0.2869236148 0.0000000101 0.0000000084
0.8837 -0.2838638212 0.0000000101 0.0000000084
0.8838 -0.2807943593 0.0000000101 0.0000000084
0.8839 -0.2777146588 0.0000000101 0.0000000084
0.884 -0.2746248738 0.0000000101 0.0000000084
0.8841 -0.2715252047 0.0000000101 0.0000000084
0.8842 -0.2690143319 0.0000000101 0.0000000084
0.8843 -0.2658237888 0.0000000101 0.0000000084
0.8844 -0.2626512951 0.0000000100 0.0000000084
0.8845 -0.2594964858 0.0000000100 0.0000000084
0.8846 -0.2563438564 0.0000000100 0.0000000084
0.8847 -0.2531844735 0.0000000100 0.0000000084
0.8848 -0.2500152028 0.0000000100 0.0000000084
0.8849 -0.2468354724 0.0000000100 0.0000000084
0.885 -0.2436454354 0.0000000100 0.0000000084
0.8851 -0.2404452923 0.0000000100 0.0000000084
0.8852 -0.2378376796 0.0000000100 0.0000000084
0.8853 -0.2345458306 0.0000000100 0.0000000084
0.8854 -0.2312720433 0.0000000100 0.0000000084
0.8855 -0.2280158600 0.0000000100 0.0000000084
0.8856 -0.2247616740 0.0000000100 0.0000000084
0.8857 -0.2215005168 0.0000000100 0.0000000084
0.8858 -0.2182292452 0.0000000100 0.0000000084
0.8859 -0.2149472854 0.0000000100 0.0000000084
0.886 -0.2116547900 0.0000000100 0.0000000084
0.8861 -0.2083519590 0.0000000100 0.0000000084
0.8862 -0.2056454923 0.0000000100 0.0000000084
0.8863 -0.2022501017 0.0000000100 0.0000000084
0.8864 -0.1988727835 0.0000000100 0.0000000084
0.8865 -0.1955129838 0.0000000100 0.0000000084
0.8866 -0.1921549917 0.0000000100 0.0000000084
0.8867 -0.1887898031 0.0000000100 0.0000000084
0.8868 -0.1854142663 0.0000000100 0.0000000084
0.8869 -0.1820278051 0.0000000100 0.0000000084
0.887 -0.1786305717 0.0000000100 0.0000000084
0.8871 -0.1752227657 0.0000000100 0.0000000084
0.8872 -0.1724152573 0.0000000100 0.0000000084
0.8873 -0.1689140154 0.0000000100 0.0000000084
0.8874 -0.1654308545 0.0000000100 0.0000000084
0.8875 -0.1619651209 0.0000000100 0.0000000084
0.8876 -0.1585009980 0.0000000100 0.0000000084
0.8877 -0.1550294456 0.0000000100 0.0000000084
0.8878 -0.1515473030 0.0000000100 0.0000000084
0.8879 -0.1480539921 0.0000000100 0.0000000084
0.888 -0.1445496644 0.0000000100 0.0000000084
0.8881 -0.1410345189 0.0000000100 0.0000000084
0.8882 -0.1381237036 0.0000000100 0.0000000084
0.8883 -0.1345142224 0.0000000100 0.0000000084
0.8884 -0.1309228286 0.0000000100 0.0000000084
0.8885 -0.1273487650 0.0000000100 0.0000000084
0.8886 -0.1237761072 0.0000000100 0.0000000084
0.8887 -0.1201957786 0.0000000100 0.0000000084
0.8888 -0.1166046098 0.0000000100 0.0000000084
0.8889 -0.1130020203 0.0000000099 0.0000000084
0.889 -0.1093881609 0.0000000099 0.0000000084
0.8891 -0.1057632300 0.0000000099 0.0000000084
0.8892 -0.1027467608 0.0000000099 0.0000000084
0.8893 -0.0990265698 0.0000000099 0.0000000084
0.8894 -0.0953244703 0.0000000099 0.0000000084
0.8895 -0.0916395974 0.0000000099 0.0000000084
0.8896 -0.0879559172 0.0000000099 0.0000000084
0.8897 -0.0842643163 0.0000000099 0.0000000084
0.8898 -0.0805616162 0.0000000099 0.0000000084
0.8899 -0.0768472342 0.0000000099 0.0000000084
0.89 -0.0731213202 0.0000000099 0.0000000084
0.8901 -0.0693840723 0.0000000099 0.0000000084
0.8902 -0.0662595156 0.0000000099 0.0000000084
0.8903 -0.0624260575 0.0000000099 0.0000000084
0.8904 -0.0586106922 0.0000000099 0.0000000084
0.8905 -0.0548124430 0.0000000099 0.0000000084
0.8906 -0.0510151646 0.0000000099 0.0000000084
0.8907 -0.0472097064 0.0000000099 0.0000000084
0.8908 -0.0433928808 0.0000000099 0.0000000084
0.8909 -0.0395641028 0.0000000099 0.0000000084
0.891 -0.0357235214 0.0000000099 0.0000000084
0.8911 -0.0318713340 0.0000000099 0.0000000084
0.8912 -0.0286361648 0.0000000099 0.0000000084
0.8913 -0.0246867905 0.0000000099 0.0000000084
0.8914 -0.0207555071 0.0000000099 0.0000000084
0.8915 -0.0168412221 0.0000000099 0.0000000084
0.8916 -0.0129276765 0.0000000099 0.0000000084
0.8917 -0.0090056824 0.0000000099 0.0000000084
0.8918 -0.0050720429 0.0000000099 0.0000000084
0.8919 -0.0011261706 0.0000000099 0.0000000084
0.892 0.0028317866 0.0000000099 0.0000000084
0.8921 0.0068016317 0.0000000099 0.0000000084
0.8922 0.0101500351 0.0000000099 0.0000000084
0.8923 0.0142180717 0.0000000099 0.0000000084
0.8924 0.0182680229 0.0000000099 0.0000000084
0.8925 0.0223011013 0.0000000099 0.0000000084
0.8926 0.0263336814 0.0000000099 0.0000000084
0.8927 0.0303749891 0.0000000099 0.0000000084
0.8928 0.0344282307 0.0000000099 0.0000000084
0.8929 0.0384939959 0.0000000099 0.0000000084
0.893 0.0425721379 0.0000000099 0.0000000084
0.8931 0.0466624603 0.0000000099 0.0000000084
0.8932 0.0501268223 0.0000000099 0.0000000084
0.8933 0.0543163700 0.0000000099 0.0000000084
0.8934 0.0584878416 0.0000000099 0.0000000084
0.8935 0.0626425746 0.0000000099 0.0000000084
0.8936 0.0667970610 0.0000000098 0.0000000084
0.8937 0.0709605650 0.0000000098 0.0000000084
0.8938 0.0751363022 0.0000000098 0.0000000084
0.8939 0.0793248650 0.0000000098 0.0000000084
0.894 0.0835261075 0.0000000098 0.0000000084
0.8941 0.0877398344 0.0000000098 0.0000000084
0.8942 0.0913229878 0.0000000098 0.0000000084
0.8943 0.0956370041 0.0000000098 0.0000000084
0.8944 0.0999329581 0.0000000098 0.0000000084
0.8945 0.1042123166 0.0000000098 0.0000000084
0.8946 0.1084916915 0.0000000098 0.0000000084
0.8947 0.1127803855 0.0000000098 0.0000000084
0.8948 0.1170816238 0.0000000098 0.0000000084
0.8949 0.1213960013 0.0000000098 0.0000000084
0.895 0.1257233734 0.0000000098 0.0000000084
0.8951 0.1300635456 0.0000000098 0.0000000084
0.8952 0.1337684388 0.0000000098 0.0000000084
0.8953 0.1382099965 0.0000000098 0.0000000084
0.8954 0.1426335104 0.0000000098 0.0000000084
0.8955 0.1470405820 0.0000000098 0.0000000084
0.8956 0.1514479447 0.0000000098 0.0000000084
0.8957 0.1558649404 0.0000000098 0.0000000084
0.8958 0.1602948039 0.0000000098 0.0000000084
0.8959 0.1647381326 0.0000000098 0.0000000084
0.896 0.1691947834 0.0000000098 0.0000000084
0.8961 0.1736645625 0.0000000098 0.0000000084
0.8962 0.1774942663 0.0000000098 0.0000000084
0.8963 0.1820665606 0.0000000098 0.0000000084
0.8964 0.1866208349 0.0000000098 0.0000000084
0.8965 0.1911588307 0.0000000098 0.0000000084
0.8966 0.1956974050 0.0000000098 0.0000000084
0.8967 0.2002459394 0.0000000098 0.0000000084
0.8968 0.2048076779 0.0000000098 0.0000000084
0.8969 0.2093832213 0.0000000098 0.0000000084
0.897 0.2139724273 0.0000000098 0.0000000084
0.8971 0.2185751033 0.0000000098 0.0000000084
0.8972 0.2225328191 0.0000000098 0.0000000084
0.8973 0.2272391750 0.0000000098 0.0000000084
0.8974 0.2319275410 0.0000000098 0.0000000084
0.8975 0.2365998034 0.0000000098 0.0000000084
0.8976 0.2412729455 0.0000000098 0.0000000084
0.8977 0.2459563884 0.0000000098 0.0000000084
0.8978 0.2506533862 0.0000000098 0.0000000084
0.8979 0.2553645422 0.0000000098 0.0000000085
0.898 0.2600897158 0.0000000098 0.0000000085
0.8981 0.2648287153 0.0000000098 0.0000000085
0.8982 0.2689177830 0.0000000098 0.0000000085
0.8983 0.2737616640 0.0000000098 0.0000000085
0.8984 0.2785875916 0.0000000097 0.0000000085
0.8985 0.2833976032 0.0000000097 0.0000000085
0.8986 0.2882088098 0.0000000097 0.0000000085
0.8987 0.2930306730 0.0000000097 0.0000000085
0.8988 0.2978664566 0.0000000097 0.0000000085
0.8989 0.3027167669 0.0000000097 0.0000000085
0.899 0.3075814649 0.0000000097 0.0000000085
0.8991 0.3124603598 0.0000000097 0.0000000085
0.8992 0.3166842674 0.0000000097 0.0000000085
0.8993 0.3216692843 0.0000000097 0.0000000085
0.8994 0.3266363917 0.0000000097 0.0000000085
0.8995 0.3315877837 0.0000000097 0.0000000085
0.8996 0.3365407018 0.0000000097 0.0000000085
0.8997 0.3415046480 0.0000000097 0.0000000085
0.8998 0.3464828961 0.0000000097 0.0000000085
0.8999 0.3514760554 0.0000000097 0.0000000085
0.9 0.3564839884 0.0000000097 0.0000000085
0.9001 0.3615065057 0.0000000097 0.0000000085
0.9002 0.3658688992 0.0000000097 0.0000000085
0.9003 0.3709988198 0.0000000097 0.0000000085
0.9004 0.3761108830 0.0000000097 0.0000000085
0.9005 0.3812074458 0.0000000097 0.0000000085
0.9006 0.3863058823 0.0000000097 0.0000000085
0.9007 0.3914157354 0.0000000097 0.0000000085
0.9008 0.3965402889 0.0000000097 0.0000000085
0.9009 0.4016801552 0.0000000097 0.0000000085
0.901 0.4068351985 0.0000000097 0.0000000085
0.9011 0.4120052306 0.0000000097 0.0000000085
0.9012 0.4165099247 0.0000000097 0.0000000085
0.9013 0.4217886845 0.0000000097 0.0000000085
0.9014 0.4270496482 0.0000000097 0.0000000085
0.9015 0.4322953419 0.0000000097 0.0000000085
0.9016 0.4375432748 0.0000000097 0.0000000085
0.9017 0.4428030308 0.0000000097 0.0000000085
0.9018 0.4480779039 0.0000000097 0.0000000085
0.9019 0.4533685098 0.0000000097 0.0000000085
0.902 0.4586747142 0.0000000097 0.0000000085
0.9021 0.4639963306 0.0000000097 0.0000000085
0.9022 0.4686473206 0.0000000097 0.0000000085
0.9023 0.4740790347 0.0000000097 0.0000000085
0.9024 0.4794930237 0.0000000097 0.0000000085
0.9025 0.4848919902 0.0000000097 0.0000000085
0.9026 0.4902935803 0.0000000097 0.0000000085
0.9027 0.4957074196 0.0000000097 0.0000000085
0.9028 0.5011368122 0.0000000097 0.0000000085
0.9029 0.5065823771 0.0000000097 0.0000000085
0.903 0.5120439818 0.0000000097 0.0000000085
0.9031 0.5175214412 0.0000000097 0.0000000085
0.9032 0.5223229160 0.0000000097 0.0000000085
0.9033 0.5279118913 0.0000000097 0.0000000085
0.9034 0.5334832239 0.0000000097 0.0000000085
0.9035 0.5390397996 0.0000000096 0.0000000085
0.9036 0.5445994039 0.0000000096 0.0000000085
0.9037 0.5501717042 0.0000000096 0.0000000085
0.9038 0.5557600151 0.0000000096 0.0000000085
0.9039 0.5613649585 0.0000000096 0.0000000085
0.904 0.5669864044 0.0000000096 0.0000000085
0.9041 0.5726241689 0.0000000096 0.0000000085
0.9042 0.5775805248 0.0000000096 0.0000000085
0.9043 0.5833312745 0.0000000096 0.0000000085
0.9044 0.5890644761 0.0000000096 0.0000000085
0.9045 0.5947832060 0.0000000096 0.0000000085
0.9046 0.6005053918 0.0000000096 0.0000000085
0.9047 0.6062407430 0.0000000096 0.0000000085
0.9048 0.6119925842 0.0000000096 0.0000000085
0.9049 0.6177615411 0.0000000096 0.0000000085
0.905 0.6235474855 0.0000000096 0.0000000085
0.9051 0.6293502352 0.0000000096 0.0000000085
0.9052 0.6344660920 0.0000000096 0.0000000085
0.9053 0.6403833503 0.0000000096 0.0000000085
0.9054 0.6462831689 0.0000000096 0.0000000085
0.9055 0.6521688227 0.0000000096 0.0000000085
0.9056 0.6580583834 0.0000000096 0.0000000085
0.9057 0.6639616030 0.0000000096 0.0000000085
0.9058 0.6698818163 0.0000000096 0.0000000085
0.9059 0.6758196526 0.0000000096 0.0000000085
0.906 0.6817749858 0.0000000096 0.0000000085
0.9061 0.6877476356 0.0000000096 0.0000000085
0.9062 0.6930278532 0.0000000096 0.0000000085
0.9063 0.6991165927 0.0000000096 0.0000000085
0.9064 0.7051880160 0.0000000096 0.0000000085
0.9065 0.7112456047 0.0000000096 0.0000000085
0.9066 0.7173075772 0.0000000096 0.0000000085
0.9067 0.7233837280 0.0000000096 0.0000000085
0.9068 0.7294774025 0.0000000096 0.0000000085
0.9069 0.7355892334 0.0000000096 0.0000000085
0.907 0.7417190967 0.0000000096 0.0000000085
0.9071 0.7478668144 0.0000000096 0.0000000085
0.9072 0.7533165117 0.0000000096 0.0000000085
0.9073 0.7595819615 0.0000000096 0.0000000085
0.9074 0.7658302356 0.0000000096 0.0000000085
0.9075 0.7720650308 0.0000000096 0.0000000085
0.9076 0.7783047146 0.0000000096 0.0000000085
0.9077 0.7845591244 0.0000000096 0.0000000085
0.9078 0.7908316158 0.0000000096 0.0000000085
0.9079 0.7971228252 0.0000000096 0.0000000085
0.908 0.8034326311 0.0000000096 0.0000000085
0.9081 0.8097608575 0.0000000096 0.0000000086
0.9082 0.8153854334 0.0000000096 0.0000000086
0.9083 0.8218331000 0.0000000096 0.0000000086
0.9084 0.8282637500 0.0000000096 0.0000000086
0.9085 0.8346813047 0.0000000096 0.0000000086
0.9086 0.8411042831 0.0000000096 0.0000000086
0.9087 0.8475425657 0.0000000096 0.0000000086
0.9088 0.8539995183 0.0000000095 0.0000000086
0.9089 0.8604757810 0.0000000095 0.0000000086
0.909 0.8669712349 0.0000000095 0.0000000086
0.9091 0.8734857064 0.0000000095 0.0000000086
0.9092 0.8792908628 0.0000000095 0.0000000086
0.9093 0.8859265527 0.0000000095 0.0000000086
0.9094 0.8925454059 0.0000000095 0.0000000086
0.9095 0.8991515779 0.0000000095 0.0000000086
0.9096 0.9057637418 0.0000000095 0.0000000086
0.9097 0.9123918210 0.0000000095 0.0000000086
0.9098 0.9190391916 0.0000000095 0.0000000086
0.9099 0.9257064975 0.0000000095 0.0000000086
0.91 0.9323936225 0.0000000095 0.0000000086
0.9101 0.9391003957 0.0000000095 0.0000000086
0.9102 0.9450921632 0.0000000095 0.0000000086
0.9103 0.9519220082 0.0000000095 0.0000000086
0.9104 0.9587352199 0.0000000095 0.0000000086
0.9105 0.9655361979 0.0000000095 0.0000000086
0.9106 0.9723437716 0.0000000095 0.0000000086
0.9107 0.9791679079 0.0000000095 0.0000000086
0.9108 0.9860119928 0.0000000095 0.0000000086
0.9109 0.9928766741 0.0000000095 0.0000000086
0.911 0.9997618387 0.0000000095 0.0000000086
0.9111 1.0066673184 0.0000000095 0.0000000086
0.9112 1.0128520848 0.0000000095 0.0000000086
0.9113 1.0198825707 0.0000000095 0.0000000086
0.9114 1.0268966527 0.0000000095 0.0000000086
0.9115 1.0338989850 0.0000000095 0.0000000086
0.9116 1.0409085562 0.0000000095 0.0000000086
0.9117 1.0479353762 0.0000000095 0.0000000086
0.9118 1.0549828413 0.0000000095 0.0000000086
0.9119 1.0620516030 0.0000000095 0.0000000086
0.912 1.0691415516 0.0000000095 0.0000000086
0.9121 1.0762525218 0.0000000095 0.0000000086
0.9122 1.0826370646 0.0000000095 0.0000000086
0.9123 1.0898750629 0.0000000095 0.0000000086
0.9124 1.0970969155 0.0000000095 0.0000000086
0.9125 1.1043075431 0.0000000095 0.0000000086
0.9126 1.1115260955 0.0000000095 0.0000000086
0.9127 1.1187626259 0.0000000095 0.0000000086
0.9128 1.1260205405 0.0000000095 0.0000000086
0.9129 1.1333004947 0.0000000095 0.0000000086
0.913 1.1406023821 0.0000000095 0.0000000086
0.9131 1.1479260410 0.0000000095 0.0000000086
0.9132 1.1545175632 0.0000000095 0.0000000086
0.9133 1.1619703662 0.0000000095 0.0000000086
0.9134 1.1694073146 0.0000000095 0.0000000086
0.9135 1.1768336069 0.0000000095 0.0000000086
0.9136 1.1842685569 0.0000000095 0.0000000086
0.9137 1.1917222605 0.0000000095 0.0000000086
0.9138 1.1991981337 0.0000000095 0.0000000086
0.9139 1.2066968361 0.0000000095 0.0000000086
0.914 1.2142182651 0.0000000095 0.0000000086
0.9141 1.2217622627 0.0000000095 0.0000000086
0.9142 1.2285684314 0.0000000095 0.0000000086
0.9143 1.2362437915 0.0000000095 0.0000000086
0.9144 1.2439036244 0.0000000095 0.0000000086
0.9145 1.2515534192 0.0000000094 0.0000000086
0.9146 1.2592126562 0.0000000094 0.0000000086
0.9147 1.2668914741 0.0000000094 0.0000000086
0.9148 1.2745932983 0.0000000094 0.0000000086
0.9149 1.2823187929 0.0000000094 0.0000000086
0.915 1.2900678591 0.0000000094 0.0000000086
0.9151 1.2978403434 0.0000000094 0.0000000087
0.9152 1.3048693383 0.0000000094 0.0000000087
0.9153 1.3127755143 0.0000000094 0.0000000087
0.9154 1.3206665338 0.0000000094 0.0000000087
0.9155 1.3285481867 0.0000000094 0.0000000087
0.9156 1.3364401223 0.0000000094 0.0000000087
0.9157 1.3443525220 0.0000000094 0.0000000087
0.9158 1.3522888210 0.0000000094 0.0000000087
0.9159 1.3602496876 0.0000000094 0.0000000087
0.916 1.3682350277 0.0000000094 0.0000000087
0.9161 1.3762446927 0.0000000094 0.0000000087
0.9162 1.3835052531 0.0000000094 0.0000000087
0.9163 1.3916510627 0.0000000094 0.0000000087
0.9164 1.3997821317 0.0000000094 0.0000000087
0.9165 1.4079045660 0.0000000094 0.0000000087
0.9166 1.4160381865 0.0000000094 0.0000000087
0.9167 1.4241932171 0.0000000094 0.0000000087
0.9168 1.4323731019 0.0000000094 0.0000000087
0.9169 1.4405785142 0.0000000094 0.0000000087
0.917 1.4488093650 0.0000000094 0.0000000087
0.9171 1.4570655106 0.0000000094 0.0000000087
0.9172 1.4645669977 0.0000000094 0.0000000087
0.9173 1.4729618756 0.0000000094 0.0000000087
0.9174 1.4813424828 0.0000000094 0.0000000087
0.9175 1.4897152537 0.0000000094 0.0000000087
0.9176 1.4981001832 0.0000000094 0.0000000087
0.9177 1.5065075370 0.0000000094 0.0000000087
0.9178 1.5149407689 0.0000000094 0.0000000087
0.9179 1.5234005572 0.0000000094 0.0000000087
0.918 1.5318868183 0.0000000094 0.0000000087
0.9181 1.5403994150 0.0000000094 0.0000000087
0.9182 1.5481518810 0.0000000094 0.0000000087
0.9183 1.5568059449 0.0000000094 0.0000000087
0.9184 1.5654462685 0.0000000094 0.0000000087
0.9185 1.5740796292 0.0000000094 0.0000000087
0.9186 1.5827261982 0.0000000094 0.0000000087
0.9187 1.5913962827 0.0000000094 0.0000000087
0.9188 1.6000933456 0.0000000094 0.0000000087
0.9189 1.6088180708 0.0000000094 0.0000000087
0.919 1.6175703812 0.0000000094 0.0000000087
0.9191 1.6263501464 0.0000000094 0.0000000087
0.9192 1.6343644121 0.0000000094 0.0000000087
0.9193 1.6432885421 0.0000000094 0.0000000087
0.9194 1.6521995296 0.0000000094 0.0000000087
0.9195 1.6611045124 0.0000000094 0.0000000087
0.9196 1.6700238400 0.0000000094 0.0000000087
0.9197 1.6789678604 0.0000000094 0.0000000087
0.9198 1.6879400450 0.0000000094 0.0000000087
0.9199 1.6969410837 0.0000000094 0.0000000087
0.92 1.7059709066 0.0000000094 0.0000000087
0.9201 1.7150293915 0.0000000094 0.0000000087
0.9202 1.7233171334 0.0000000094 0.0000000087
0.9203 1.7325230629 0.0000000094 0.0000000087
0.9204 1.7417165242 0.0000000094 0.0000000087
0.9205 1.7509050342 0.0000000094 0.0000000088
0.9206 1.7601091233 0.0000000093 0.0000000088
0.9207 1.7693391785 0.0000000093 0.0000000088
0.9208 1.7785986797 0.0000000093 0.0000000088
0.9209 1.7878883230 0.0000000093 0.0000000088
0.921 1.7972080473 0.0000000093 0.0000000088
0.9211 1.8065577395 0.0000000093 0.0000000088
0.9212 1.8151315974 0.0000000093 0.0000000088
0.9213 1.8246320195 0.0000000093 0.0000000088
0.9214 1.8341207340 0.0000000093 0.0000000088
0.9215 1.8436056581 0.0000000093 0.0000000088
0.9216 1.8531075047 0.0000000093 0.0000000088
0.9217 1.8626366991 0.0000000093 0.0000000088
0.9218 1.8721967293 0.0000000093 0.0000000088
0.9219 1.8817882993 0.0000000093 0.0000000088
0.922 1.8914113571 0.0000000093 0.0000000088
0.9221 1.9010658005 0.0000000093 0.0000000088
0.9222 1.9099394977 0.0000000093 0.0000000088
0.9223 1.9197481874 0.0000000093 0.0000000088
0.9224 1.9295460295 0.0000000093 0.0000000088
0.9225 1.9393413641 0.0000000093 0.0000000088
0.9226 1.9491550886 0.0000000093 0.0000000088
0.9227 1.9589976654 0.0000000093 0.0000000088
0.9228 1.9688725907 0.0000000093 0.0000000088
0.9229 1.9787805767 0.0000000093 0.0000000088
0.923 1.9887215825 0.0000000093 0.0000000088
0.9231 1.9986955182 0.0000000093 0.0000000088
0.9232 2.0078840143 0.0000000093 0.0000000088
0.9233 2.0180159702 0.0000000093 0.0000000088
0.9234 2.0281380560 0.0000000093 0.0000000088
0.9235 2.0382590575 0.0000000093 0.0000000088
0.9236 2.0484000578 0.0000000093 0.0000000088
0.9237 2.0585715548 0.0000000093 0.0000000088
0.9238 2.0687770524 0.0000000093 0.0000000088
0.9239 2.0790172727 0.0000000093 0.0000000088
0.924 2.0892921876 0.0000000093 0.0000000088
0.9241 2.0996017220 0.0000000093 0.0000000088
0.9242 2.1091213823 0.0000000093 0.0000000088
0.9243 2.1195930068 0.0000000093 0.0000000088
0.9244 2.1300558727 0.0000000093 0.0000000088
0.9245 2.1405192374 0.0000000093 0.0000000088
0.9246 2.1510043720 0.0000000093 0.0000000088
0.9247 2.1615218077 0.0000000093 0.0000000088
0.9248 2.1720750568 0.0000000093 0.0000000088
0.9249 2.1826648522 0.0000000093 0.0000000089
0.925 2.1932911814 0.0000000093 0.0000000089
0.9251 2.2039539859 0.0000000093 0.0000000089
0.9252 2.2138227909 0.0000000093 0.0000000089
0.9253 2.2246521012 0.0000000093 0.0000000089
0.9254 2.2354739169 0.0000000093 0.0000000089
0.9255 2.2462979971 0.0000000093 0.0000000089
0.9256 2.2571458042 0.0000000093 0.0000000089
0.9257 2.2680279023 0.0000000093 0.0000000089
0.9258 2.2789478116 0.0000000093 0.0000000089
0.9259 2.2899062782 0.0000000093 0.0000000089
0.926 2.3009033075 0.0000000093 0.0000000089
0.9261 2.3119388612 0.0000000093 0.0000000089
0.9262 2.3221766537 0.0000000093 0.0000000089
0.9263 2.3333835241 0.0000000093 0.0000000089
0.9264 2.3445843469 0.0000000093 0.0000000089
0.9265 2.3557894118 0.0000000093 0.0000000089
0.9266 2.3670203767 0.0000000093 0.0000000089
0.9267 2.3782878371 0.0000000093 0.0000000089
0.9268 2.3895953219 0.0000000093 0.0000000089
0.9269 2.4009435929 0.0000000093 0.0000000089
0.927 2.4123326769 0.0000000093 0.0000000089
0.9271 2.4237625593 0.0000000093 0.0000000089
0.9272 2.4343913388 0.0000000093 0.0000000089
0.9273 2.4459978011 0.0000000093 0.0000000089
0.9274 2.4575998846 0.0000000093 0.0000000089
0.9275 2.4692084397 0.0000000092 0.0000000089
0.9276 2.4808453205 0.0000000092 0.0000000089
0.9277 2.4925211522 0.0000000092 0.0000000089
0.9278 2.5042394737 0.0000000092 0.0000000089
0.9279 2.5160010657 0.0000000092 0.0000000089
0.928 2.5278059808 0.0000000092 0.0000000089
0.9281 2.5396542329 0.0000000092 0.0000000089
0.9282 2.5506985348 0.0000000092 0.0000000089
0.9283 2.5627291610 0.0000000092 0.0000000089
0.9284 2.5747573419 0.0000000092 0.0000000089
0.9285 2.5867945200 0.0000000092 0.0000000089
0.9286 2.5988627474 0.0000000092 0.0000000090
0.9287 2.6109726771 0.0000000092 0.0000000090
0.9288 2.6231278596 0.0000000092 0.0000000090
0.9289 2.6353290990 0.0000000092 0.0000000090
0.929 2.6475764795 0.0000000092 0.0000000090
0.9291 2.6598700489 0.0000000092 0.0000000090
0.9292 2.6713574244 0.0000000092 0.0000000090
0.9293 2.6838397822 0.0000000092 0.0000000090
0.9294 2.6963219543 0.0000000092 0.0000000090
0.9295 2.7088160005 0.0000000092 0.0000000090
0.9296 2.7213441743 0.0000000092 0.0000000090
0.9297 2.7339171547 0.0000000092 0.0000000090
0.9298 2.7465385064 0.0000000092 0.0000000090
0.9299 2.7592090626 0.0000000092 0.0000000090
0.93 2.7719289461 0.0000000092 0.0000000090
0.9301 2.7846982458 0.0000000092 0.0000000090
0.9302 2.7966597913 0.0000000092 0.0000000090
0.9303 2.8096250432 0.0000000092 0.0000000090
0.9304 2.8225927560 0.0000000092 0.0000000090
0.9305 2.8355756443 0.0000000092 0.0000000090
0.9306 2.8485961630 0.0000000092 0.0000000090
0.9307 2.8616650159 0.0000000092 0.0000000090
0.9308 2.8747857864 0.0000000092 0.0000000090
0.9309 2.8879593443 0.0000000092 0.0000000090
0.931 2.9011858599 0.0000000092 0.0000000090
0.9311 2.9144654726 0.0000000092 0.0000000090
0.9312 2.9269365811 0.0000000092 0.0000000090
0.9313 2.9404202171 0.0000000092 0.0000000090
0.9314 2.9539094337 0.0000000092 0.0000000090
0.9315 2.9674176410 0.0000000092 0.0000000090
0.9316 2.9809674963 0.0000000092 0.0000000090
0.9317 2.9945697280 0.0000000092 0.0000000090
0.9318 3.0082279438 0.0000000092 0.0000000091
0.9319 3.0219430610 0.0000000092 0.0000000091
0.932 3.0357153088 0.0000000092 0.0000000091
0.9321 3.0495448890 0.0000000092 0.0000000091
0.9322 3.0625661895 0.0000000092 0.0000000091
0.9323 3.0766089743 0.0000000092 0.0000000091
0.9324 3.0906610439 0.0000000092 0.0000000091
0.9325 3.1047365484 0.0000000092 0.0000000091
0.9326 3.1188583498 0.0000000092 0.0000000091
0.9327 3.1330372026 0.0000000092 0.0000000091
0.9328 3.1472767475 0.0000000092 0.0000000091
0.9329 3.1615779626 0.0000000092 0.0000000091
0.933 3.1759411514 0.0000000092 0.0000000091
0.9331 3.1903665937 0.0000000092 0.0000000091
0.9332 3.2039851300 0.0000000092 0.0000000091
0.9333 3.2186343495 0.0000000092 0.0000000091
0.9334 3.2332972749 0.0000000092 0.0000000091
0.9335 3.2479888586 0.0000000092 0.0000000091
0.9336 3.2627321712 0.0000000092 0.0000000091
0.9337 3.2775379966 0.0000000092 0.0000000091
0.9338 3.2924100217 0.0000000092 0.0000000091
0.9339 3.3073493040 0.0000000092 0.0000000091
0.934 3.3223562418 0.0000000092 0.0000000091
0.9341 3.3374312128 0.0000000092 0.0000000091
0.9342 3.3517020557 0.0000000092 0.0000000091
0.9343 3.3670131099 0.0000000092 0.0000000091
0.9344 3.3823432086 0.0000000092 0.0000000091
0.9345 3.3977081703 0.0000000092 0.0000000092
0.9346 3.4131312782 0.0000000092 0.0000000092
0.9347 3.4286233528 0.0000000092 0.0000000092
0.9348 3.4441881463 0.0000000092 0.0000000092
0.9349 3.4598268206 0.0000000092 0.0000000092
0.935 3.4755398957 0.0000000092 0.0000000092
0.9351 3.4913278747 0.0000000092 0.0000000092
0.9352 3.5063162288 0.0000000092 0.0000000092
0.9353 3.5223548005 0.0000000092 0.0000000092
0.9354 3.5384189370 0.0000000092 0.0000000092
0.9355 3.5545253902 0.0000000092 0.0000000092
0.9356 3.5706976646 0.0000000092 0.0000000092
0.9357 3.5869466305 0.0000000092 0.0000000092
0.9358 3.6032761324 0.0000000092 0.0000000092
0.9359 3.6196874713 0.0000000092 0.0000000092
0.936 3.6361813258 0.0000000092 0.0000000092
0.9361 3.6527583616 0.0000000092 0.0000000092
0.9362 3.6685424154 0.0000000092 0.0000000092
0.9363 3.6853874116 0.0000000092 0.0000000092
0.9364 3.7022660233 0.0000000092 0.0000000092
0.9365 3.7191960215 0.0000000092 0.0000000092
0.9366 3.7362011460 0.0000000092 0.0000000092
0.9367 3.7532923399 0.0000000092 0.0000000092
0.9368 3.7704735795 0.0000000092 0.0000000093
0.9369 3.7877463536 0.0000000091 0.0000000093
0.937 3.8051115499 0.0000000091 0.0000000093
0.9371 3.8225700489 0.0000000091 0.0000000093
0.9372 3.8392448978 0.0000000091 0.0000000093
0.9373 3.8569924999 0.0000000091 0.0000000093
0.9374 3.8747837774 0.0000000091 0.0000000093
0.9375 3.8926376363 0.0000000091 0.0000000093
0.9376 3.9105780770 0.0000000091 0.0000000093
0.9377 3.9286161522 0.0000000091 0.0000000093
0.9378 3.9467560287 0.0000000091 0.0000000093
0.9379 3.9649994514 0.0000000091 0.0000000093
0.938 3.9833475895 0.0000000091 0.0000000093
0.9381 4.0018016106 0.0000000091 0.0000000093
0.9382 4.0194847869 0.0000000091 0.0000000093
0.9383 4.0382540911 0.0000000091 0.0000000093
0.9384 4.0570798525 0.0000000091 0.0000000093
0.9385 4.0759822368 0.0000000091 0.0000000093
0.9386 4.0949855464 0.0000000091 0.0000000093
0.9387 4.1141010046 0.0000000091 0.0000000093
0.9388 4.1333330552 0.0000000091 0.0000000094
0.9389 4.1526837984 0.0000000091 0.0000000094
0.939 4.1721547876 0.0000000091 0.0000000094
0.9391 4.1917475833 0.0000000091 0.0000000094
0.9392 4.2105869108 0.0000000091 0.0000000094
0.9393 4.2305280554 0.0000000091 0.0000000094
0.9394 4.2505421570 0.0000000091 0.0000000094
0.9395 4.2706508110 0.0000000091 0.0000000094
0.9396 4.2908786935 0.0000000091 0.0000000094
0.9397 4.3112372953 0.0000000091 0.0000000094
0.9398 4.3317314666 0.0000000091 0.0000000094
0.9399 4.3523638079 0.0000000091 0.0000000094
0.94 4.3731364084 0.0000000091 0.0000000094
0.9401 4.3940513760 0.0000000091 0.0000000094
0.9402 4.4142363801 0.0000000091 0.0000000094
0.9403 4.4355423449 0.0000000091 0.0000000094
0.9404 4.4569429828 0.0000000091 0.0000000094
0.9405 4.4784615255 0.0000000091 0.0000000095
0.9406 4.5001231400 0.0000000091 0.0000000095
0.9407 4.5219397418 0.0000000091 0.0000000095
0.9408 4.5439167852 0.0000000091 0.0000000095
0.9409 4.5660575896 0.0000000091 0.0000000095
0.941 4.5883650056 0.0000000091 0.0000000095
0.9411 4.6108419216 0.0000000091 0.0000000095
0.9412 4.6326207727 0.0000000091 0.0000000095
0.9413 4.6555449902 0.0000000091 0.0000000095
0.9414 4.6785930430 0.0000000091 0.0000000095
0.9415 4.7017900841 0.0000000091 0.0000000095
0.9416 4.7251619681 0.0000000091 0.0000000095
0.9417 4.7487212886 0.0000000091 0.0000000095
0.9418 4.7724744117 0.0000000091 0.0000000095
0.9419 4.7964257089 0.0000000091 0.0000000095
0.942 4.8205791388 0.0000000091 0.0000000096
0.9421 4.8449387283 0.0000000091 0.0000000096
0.9422 4.8686439583 0.0000000091 0.0000000096
0.9423 4.8935270589 0.0000000091 0.0000000096
0.9424 4.9185740211 0.0000000091 0.0000000096
0.9425 4.9438123331 0.0000000091 0.0000000096
0.9426 4.9692688665 0.0000000091 0.0000000096
0.9427 4.9949573054 0.0000000091 0.0000000096
0.9428 5.0208854123 0.0000000091 0.0000000096
0.9429 5.0470591305 0.0000000091 0.0000000096
0.943 5.0734840665 0.0000000091 0.0000000096
0.9431 5.1001659460 0.0000000091 0.0000000096
0.9432 5.1262542591 0.0000000091 0.0000000097
0.9433 5.1535655026 0.0000000091 0.0000000097
0.9434 5.1810968684 0.0000000091 0.0000000097
0.9435 5.2088787720 0.0000000091 0.0000000097
0.9436 5.2369396553 0.0000000091 0.0000000097
0.9437 5.2652949694 0.0000000091 0.0000000097
0.9438 5.2939546442 0.0000000091 0.0000000097
0.9439 5.3229270162 0.0000000091 0.0000000097
0.944 5.3522201938 0.0000000091 0.0000000097
0.9441 5.3818424898 0.0000000092 0.0000000097
0.9442 5.4109572489 0.0000000092 0.0000000097
0.9443 5.4413599101 0.0000000092 0.0000000098
0.9444 5.4720636202 0.0000000092 0.0000000098
0.9445 5.5031026758 0.0000000092 0.0000000098
0.9446 5.5345080127 0.0000000092 0.0000000098
0.9447 5.5662979493 0.0000000092 0.0000000098
0.9448 5.5984858137 0.0000000092 0.0000000098
0.9449 5.6310836362 0.0000000092 0.0000000098
0.945 5.6641033789 0.0000000092 0.0000000098
0.9451 5.6975573474 0.0000000092 0.0000000098
0.9452 5.7306278920 0.0000000092 0.0000000099
0.9453 5.7650829725 0.0000000092 0.0000000099
0.9454 5.7999580701 0.0000000092 0.0000000099
0.9455 5.8352928456 0.0000000092 0.0000000099
0.9456 5.8711222235 0.0000000092 0.0000000099
0.9457 5.9074691345 0.0000000092 0.0000000099
0.9458 5.9443522189 0.0000000092 0.0000000099
0.9459 5.9817892057 0.0000000092 0.0000000099
0.946 6.0197979821 0.0000000092 0.0000000100
0.9461 6.0583969900 0.0000000092 0.0000000100
0.9462 6.0967944658 0.0000000092 0.0000000100
0.9463 6.1367231230 0.0000000092 0.0000000100
0.9464 6.1772493008 0.0000000092 0.0000000100
0.9465 6.2184201486 0.0000000092 0.0000000100
0.9466 6.2602767850 0.0000000092 0.0000000100
0.9467 6.3028492754 0.0000000092 0.0000000101
0.9468 6.3461642723 0.0000000092 0.0000000101
0.9469 6.3902479680 0.0000000092 0.0000000101
0.947 6.4351269705 0.0000000092 0.0000000101
0.9471 6.4808286806 0.0000000092 0.0000000101
0.9472 6.5265958640 0.0000000092 0.0000000101
0.9473 6.5741163090 0.0000000092 0.0000000102
0.9474 6.6224978270 0.0000000092 0.0000000102
0.9475 6.6717972794 0.0000000092 0.0000000102
0.9476 6.7220642812 0.0000000092 0.0000000102
0.9477 6.7733385713 0.0000000093 0.0000000102
0.9478 6.8256573278 0.0000000093 0.0000000103
0.9479 6.8790575167 0.0000000093 0.0000000103
0.948 6.9335764936 0.0000000093 0.0000000103
0.9481 6.9892523063 0.0000000093 0.0000000103
0.9482 7.0453702912 0.0000000093 0.0000000104
0.9483 7.1035595507 0.0000000093 0.0000000104
0.9484 7.1629787905 0.0000000093 0.0000000104
0.9485 7.2236930972 0.0000000093 0.0000000104
0.9486 7.2857586820 0.0000000093 0.0000000105
0.9487 7.3492224757 0.0000000093 0.0000000105
0.9488 7.4141286034 0.0000000093 0.0000000105
0.9489 7.4805197784 0.0000000093 0.0000000105
0.949 7.5484373895 0.0000000093 0.0000000106
0.9491 7.6179214879 0.0000000093 0.0000000106
0.9492 7.6882954728 0.0000000094 0.0000000106
0.9493 7.7611029473 0.0000000094 0.0000000106
0.9494 7.8355459986 0.0000000094 0.0000000107
0.9495 7.9116768106 0.0000000094 0.0000000107
0.9496 7.9895343741 0.0000000094 0.0000000107
0.9497 8.0691452236 0.0000000094 0.0000000108
0.9498 8.1505280712 0.0000000094 0.0000000108
0.9499 8.2336936094 0.0000000094 0.0000000108
0.95 8.3186435461 0.0000000094 0.0000000109
0.9501 8.4053697106 0.0000000094 0.0000000109
0.9502 8.4931780641 0.0000000095 0.0000000110
0.9503 8.5834593612 0.0000000095 0.0000000110
0.9504 8.6753874741 0.0000000095 0.0000000110
0.9505 8.7689176673 0.0000000095 0.0000000111
0.9506 8.8639810004 0.0000000095 0.0000000111
0.9507 8.9604837424 0.0000000095 0.0000000112
0.9508 9.0583096951 0.0000000095 0.0000000112
0.9509 9.1573189263 0.0000000095 0.0000000112
0.951 9.2573466370 0.0000000096 0.0000000113
0.9511 9.3582026321 0.0000000096 0.0000000113
0.9512 9.4590269312 0.0000000096 0.0000000114
0.9513 9.5609428340 0.0000000096 0.0000000114
0.9514 9.6629348177 0.0000000096 0.0000000114
0.9515 9.7647240890 0.0000000096 0.0000000115
0.9516 9.8660118496 0.0000000096 0.0000000115
0.9517 9.9664785935 0.0000000096 0.0000000116
0.9518 10.0657926338 0.0000000096 0.0000000116
0.9519 10.1636187333 0.0000000097 0.0000000116
0.952 10.2596287638 0.0000000097 0.0000000117
0.9521 10.3535144439 0.0000000097 0.0000000117
0.9522 10.4443787605 0.0000000097 0.0000000117
0.9523 10.5333344392 0.0000000097 0.0000000118
0.9524 10.6194706135 0.0000000097 0.0000000118
0.9525 10.7027030342 0.0000000097 0.0000000118
0.9526 10.7830365050 0.0000000097 0.0000000119
0.9527 10.8605439600 0.0000000097 0.0000000119
0.9528 10.9353576738 0.0000000097 0.0000000119
0.9529 11.0076548138 0.0000000097 0.0000000119
0.953 11.0776396791 0.0000000097 0.0000000119
0.9531 11.1455265739 0.0000000097 0.0000000119
0.9532 11.2109691195 0.0000000097 0.0000000120
0.9533 11.2753785265 0.0000000097 0.0000000120
0.9534 11.3382371924 0.0000000097 0.0000000120
0.9535 11.3997043814 0.0000000097 0.0000000120
0.9536 11.4599359916 0.0000000097 0.0000000120
0.9537 11.5190587182 0.0000000097 0.0000000120
0.9538 11.5771750821 0.0000000097 0.0000000120
0.9539 11.6343698257 0.0000000097 0.0000000120
0.954 11.6907142682 0.0000000097 0.0000000120
0.9541 11.7462692543 0.0000000097 0.0000000121
0.9542 11.8006283859 0.0000000097 0.0000000121
0.9543 11.8548563319 0.0000000097 0.0000000121
0.9544 11.9083946236 0.0000000097 0.0000000121
0.9545 11.9612801185 0.0000000097 0.0000000121
0.9546 12.0135666397 0.0000000097 0.0000000121
0.9547 12.0652946414 0.0000000097 0.0000000121
0.9548 12.1164944606 0.0000000097 0.0000000121
0.9549 12.1671911382 0.0000000096 0.0000000121
0.955 12.2174068877 0.0000000096 0.0000000121
0.9551 12.2671621578 0.0000000096 0.0000000121
0.9552 12.3160920121 0.0000000096 0.0000000121
0.9553 12.3650828772 0.0000000096 0.0000000121
0.9554 12.4136292009 0.0000000096 0.0000000121
0.9555 12.4617473695 0.0000000096 0.0000000121
0.9556 12.5094745662 0.0000000096 0.0000000121
0.9557 12.5568368772 0.0000000096 0.0000000121
0.9558 12.6038519069 0.0000000096 0.0000000121
0.9559 12.6505334269 0.0000000096 0.0000000121
0.956 12.6968936538 0.0000000096 0.0000000121
0.9561 12.7429440992 0.0000000096 0.0000000121
0.9562 12.7883609512 0.0000000096 0.0000000121
0.9563 12.8339237323 0.0000000096 0.0000000121
0.9564 12.8791712935 0.0000000095 0.0000000121
0.9565 12.9241134987 0.0000000095 0.0000000121
0.9566 12.9687816786 0.0000000095 0.0000000121
0.9567 13.0131966624 0.0000000095 0.0000000121
0.9568 13.0573711509 0.0000000095 0.0000000121
0.9569 13.1013143683 0.0000000095 0.0000000121
0.957 13.1450343294 0.0000000095 0.0000000121
0.9571 13.1885386440 0.0000000095 0.0000000121
0.9572 13.2315318454 0.0000000095 0.0000000121
0.9573 13.2747247538 0.0000000095 0.0000000121
0.9574 13.3176869761 0.0000000095 0.0000000121
0.9575 13.3604251923 0.0000000095 0.0000000121
0.9576 13.4029675566 0.0000000095 0.0000000121
0.9577 13.4453321049 0.0000000094 0.0000000121
0.9578 13.4875289468 0.0000000094 0.0000000121
0.9579 13.5295648922 0.0000000094 0.0000000121
0.958 13.5714457051 0.0000000094 0.0000000120
0.9581 13.6131768821 0.0000000094 0.0000000120
0.9582 13.6544795042 0.0000000094 0.0000000120
0.9583 13.6960240904 0.0000000094 0.0000000120
0.9584 13.7373989138 0.0000000094 0.0000000120
0.9585 13.7786089100 0.0000000094 0.0000000120
0.9586 13.8196802310 0.0000000094 0.0000000120
0.9587 13.8606292154 0.0000000094 0.0000000120
0.9588 13.9014644406 0.0000000093 0.0000000120
0.9589 13.9421912990 0.0000000093 0.0000000120
0.959 13.9828142317 0.0000000093 0.0000000120
0.9591 14.0233374851 0.0000000093 0.0000000120
0.9592 14.0634869624 0.0000000093 0.0000000120
0.9593 14.1039187217 0.0000000093 0.0000000120
0.9594 14.1442277898 0.0000000093 0.0000000120
0.9595 14.1844181273 0.0000000093 0.0000000120
0.9596 14.2245145142 0.0000000093 0.0000000119
0.9597 14.2645321739 0.0000000093 0.0000000119
0.9598 14.3044787205 0.0000000092 0.0000000119
0.9599 14.3443586712 0.0000000092 0.0000000119
0.96 14.3841756516 0.0000000092 0.0000000119
0.9601 14.4239331354 0.0000000092 0.0000000119
0.9602 14.4633490885 0.0000000092 0.0000000119
0.9603 14.5030919454 0.0000000092 0.0000000119
0.9604 14.5427506194 0.0000000092 0.0000000119
0.9605 14.5823285559 0.0000000092 0.0000000119
0.9606 14.6218495424 0.0000000092 0.0000000119
0.9607 14.6613280294 0.0000000092 0.0000000119
0.9608 14.7007710060 0.0000000091 0.0000000118
0.9609 14.7401824388 0.0000000091 0.0000000118
0.961 14.7795654443 0.0000000091 0.0000000118
0.9611 14.8189230132 0.0000000091 0.0000000118
0.9612 14.8579504258 0.0000000091 0.0000000118
0.9613 14.8973587438 0.0000000091 0.0000000118
0.9614 14.9367159913 0.0000000091 0.0000000118
0.9615 14.9760253990 0.0000000091 0.0000000118
0.9616 15.0153100089 0.0000000091 0.0000000118
0.9617 15.0545837176 0.0000000091 0.0000000118
0.9618 15.0938531070 0.0000000090 0.0000000118
0.9619 15.1331218037 0.0000000090 0.0000000117
0.962 15.1723926154 0.0000000090 0.0000000117
0.9621 15.2116682404 0.0000000090 0.0000000117
0.9622 15.2506035755 0.0000000090 0.0000000117
0.9623 15.2899881269 0.0000000090 0.0000000117
0.9624 15.3293513760 0.0000000090 0.0000000117
0.9625 15.3686965534 0.0000000090 0.0000000117
0.9626 15.4080461307 0.0000000090 0.0000000117
0.9627 15.4474136019 0.0000000089 0.0000000117
0.9628 15.4868052928 0.0000000089 0.0000000117
0.9629 15.5262246378 0.0000000089 0.0000000116
0.963 15.5656742763 0.0000000089 0.0000000116
0.9631 15.6051567497 0.0000000089 0.0000000116
0.9632 15.6442648977 0.0000000089 0.0000000116
0.9633 15.6839101868 0.0000000089 0.0000000116
0.9634 15.7235620464 0.0000000089 0.0000000116
0.9635 15.7632238679 0.0000000089 0.0000000116
0.9636 15.8029176795 0.0000000089 0.0000000116
0.9637 15.8426566840 0.0000000088 0.0000000116
0.9638 15.8824470641 0.0000000088 0.0000000116
0.9639 15.9222921737 0.0000000088 0.0000000115
0.964 15.9621945912 0.0000000088 0.0000000115
0.9641 16.0021568056 0.0000000088 0.0000000115
0.9642 16.0416826748 0.0000000088 0.0000000115
0.9643 16.0818594338 0.0000000088 0.0000000115
0.9644 16.1220698373 0.0000000088 0.0000000115
0.9645 16.1623175651 0.0000000088 0.0000000115
0.9646 16.2026242992 0.0000000087 0.0000000115
0.9647 16.2430030399 0.0000000087 0.0000000115
0.9648 16.2834599197 0.0000000087 0.0000000114
0.9649 16.3239983028 0.0000000087 0.0000000114
0.965 16.3646207960 0.0000000087 0.0000000114
0.9651 16.4053299222 0.0000000087 0.0000000114
0.9652 16.4455067748 0.0000000087 0.0000000114
0.9653 16.4864817030 0.0000000087 0.0000000114
0.9654 16.5275174395 0.0000000087 0.0000000114
0.9655 16.5686180608 0.0000000086 0.0000000114
0.9656 16.6098049884 0.0000000086 0.0000000114
0.9657 16.6510911001 0.0000000086 0.0000000113
0.9658 16.6924825601 0.0000000086 0.0000000113
0.9659 16.7339828242 0.0000000086 0.0000000113
0.966 16.7755946070 0.0000000086 0.0000000113
0.9661 16.8173205451 0.0000000086 0.0000000113
0.9662 16.8583763761 0.0000000086 0.0000000113
0.9663 16.9004202996 0.0000000086 0.0000000113
0.9664 16.9425530883 0.0000000085 0.0000000113
0.9665 16.9847793088 0.0000000085 0.0000000113
0.9666 17.0271201962 0.0000000085 0.0000000112
0.9667 17.0695885817 0.0000000085 0.0000000112
0.9668 17.1121907405 0.0000000085 0.0000000112
0.9669 17.1549302982 0.0000000085 0.0000000112
0.967 17.1978101549 0.0000000085 0.0000000112
0.9671 17.2408331387 0.0000000085 0.0000000112
0.9672 17.2829956893 0.0000000085 0.0000000112
0.9673 17.3263910289 0.0000000084 0.0000000112
0.9674 17.3699049577 0.0000000084 0.0000000111
0.9675 17.4135426138 0.0000000084 0.0000000111
0.9676 17.4573251157 0.0000000084 0.0000000111
0.9677 17.5012653268 0.0000000084 0.0000000111
0.9678 17.5453697151 0.0000000084 0.0000000111
0.9679 17.5896421573 0.0000000084 0.0000000111
0.968 17.6340858199 0.0000000084 0.0000000111
0.9681 17.6787038049 0.0000000084 0.0000000111
0.9682 17.7222046972 0.0000000084 0.0000000111
0.9683 17.7672527994 0.0000000083 0.0000000110
0.9684 17.8124516856 0.0000000083 0.0000000110
0.9685 17.8578071367 0.0000000083 0.0000000110
0.9686 17.9033402232 0.0000000083 0.0000000110
0.9687 17.9490639268 0.0000000083 0.0000000110
0.9688 17.9949849987 0.0000000083 0.0000000110
0.9689 18.0411076553 0.0000000083 0.0000000110
0.969 18.0874354199 0.0000000083 0.0000000110
0.9691 18.1339717599 0.0000000083 0.0000000109
0.9692 18.1790500032 0.0000000082 0.0000000109
0.9693 18.2260788283 0.0000000082 0.0000000109
0.9694 18.2732939881 0.0000000082 0.0000000109
0.9695 18.3207019667 0.0000000082 0.0000000109
0.9696 18.3683238563 0.0000000082 0.0000000109
0.9697 18.4161728558 0.0000000082 0.0000000109
0.9698 18.4642561035 0.0000000082 0.0000000109
0.9699 18.5125782583 0.0000000082 0.0000000108
0.97 18.5611433041 0.0000000082 0.0000000108
0.9701 18.6099551812 0.0000000081 0.0000000108
0.9702 18.6568602157 0.0000000081 0.0000000108
0.9703 18.7062328311 0.0000000081 0.0000000108
0.9704 18.7558317111 0.0000000081 0.0000000108
0.9705 18.8056640868 0.0000000081 0.0000000108
0.9706 18.8557511452 0.0000000081 0.0000000108
0.9707 18.9061064204 0.0000000081 0.0000000107
0.9708 18.9567375609 0.0000000081 0.0000000107
0.9709 19.0076497907 0.0000000081 0.0000000107
0.971 19.0588476797 0.0000000080 0.0000000107
0.9711 19.1103357696 0.0000000080 0.0000000107
0.9712 19.1593301404 0.0000000080 0.0000000107
0.9713 19.2114544827 0.0000000080 0.0000000107
0.9714 19.2638506341 0.0000000080 0.0000000107
0.9715 19.3165265875 0.0000000080 0.0000000106
0.9716 19.3695036963 0.0000000080 0.0000000106
0.9717 19.4227959720 0.0000000080 0.0000000106
0.9718 19.4764117250 0.0000000080 0.0000000106
0.9719 19.5303568940 0.0000000079 0.0000000106
0.972 19.5846367891 0.0000000079 0.0000000106
0.9721 19.6392567131 0.0000000079 0.0000000106
0.9722 19.6906182028 0.0000000079 0.0000000106
0.9723 19.7459587969 0.0000000079 0.0000000105
0.9724 19.8016238086 0.0000000079 0.0000000105
0.9725 19.8576219964 0.0000000079 0.0000000105
0.9726 19.9139749806 0.0000000079 0.0000000105
0.9727 19.9706974324 0.0000000079 0.0000000105
0.9728 20.0277985122 0.0000000079 0.0000000105
0.9729 20.0852850609 0.0000000078 0.0000000105
0.973 20.1431633224 0.0000000078 0.0000000105
0.9731 20.2014395609 0.0000000078 0.0000000104
0.9732 20.2554630580 0.0000000078 0.0000000104
0.9733 20.3145551442 0.0000000078 0.0000000104
0.9734 20.3740331497 0.0000000078 0.0000000104
0.9735 20.4339065782 0.0000000078 0.0000000104
0.9736 20.4941974436 0.0000000078 0.0000000104
0.9737 20.5549213081 0.0000000078 0.0000000104
0.9738 20.6160884204 0.0000000077 0.0000000104
0.9739 20.6777067619 0.0000000077 0.0000000103
0.974 20.7397837578 0.0000000077 0.0000000103
0.9741 20.8023268900 0.0000000077 0.0000000103
0.9742 20.8593256762 0.0000000077 0.0000000103
0.9743 20.9227927713 0.0000000077 0.0000000103
0.9744 20.9867184989 0.0000000077 0.0000000103
0.9745 21.0511130477 0.0000000077 0.0000000103
0.9746 21.1159989894 0.0000000077 0.0000000103
0.9747 21.1813930760 0.0000000077 0.0000000102
0.9748 21.2473069501 0.0000000076 0.0000000102
0.9749 21.3137500409 0.0000000076 0.0000000102
0.975 21.3807312749 0.0000000076 0.0000000102
0.9751 21.4482596845 0.0000000076 0.0000000102
0.9752 21.5085660204 0.0000000076 0.0000000102
0.9753 21.5771420496 0.0000000076 0.0000000102
0.9754 21.6462636039 0.0000000076 0.0000000102
0.9755 21.7159414442 0.0000000076 0.0000000101
0.9756 21.7861989183 0.0000000076 0.0000000101
0.9757 21.8570543575 0.0000000075 0.0000000101
0.9758 21.9285211951 0.0000000075 0.0000000101
0.9759 22.0006107100 0.0000000075 0.0000000101
0.976 22.0733337497 0.0000000075 0.0000000101
0.9761 22.1467013330 0.0000000075 0.0000000101
0.9762 22.2106661383 0.0000000075 0.0000000101
0.9763 22.2852237060 0.0000000075 0.0000000100
0.9764 22.3604317104 0.0000000075 0.0000000100
0.9765 22.4363013049 0.0000000075 0.0000000100
0.9766 22.5128569118 0.0000000075 0.0000000100
0.9767 22.5901189545 0.0000000074 0.0000000100
0.9768 22.6681031781 0.0000000074 0.0000000100
0.9769 22.7468232424 0.0000000074 0.0000000100
0.977 22.8262924721 0.0000000074 0.0000000099
0.9771 22.9065244518 0.0000000074 0.0000000099
0.9772 22.9745158761 0.0000000074 0.0000000099
0.9773 23.0561028041 0.0000000074 0.0000000099
0.9774 23.1384681364 0.0000000074 0.0000000099
0.9775 23.2216231465 0.0000000074 0.0000000099
0.9776 23.3055937390 0.0000000073 0.0000000099
0.9777 23.3904031098 0.0000000073 0.0000000099
0.9778 23.4760700086 0.0000000073 0.0000000098
0.9779 23.5626111869 0.0000000073 0.0000000098
0.978 23.6500431927 0.0000000073 0.0000000098
0.9781 23.7383829529 0.0000000073 0.0000000098
0.9782 23.8107835304 0.0000000073 0.0000000098
0.9783 23.9006707521 0.0000000073 0.0000000098
0.9784 23.9914940188 0.0000000073 0.0000000098
0.9785 24.0832643579 0.0000000073 0.0000000098
0.9786 24.1760097375 0.0000000072 0.0000000097
0.9787 24.2697570411 0.0000000072 0.0000000097
0.9788 24.3645289532 0.0000000072 0.0000000097
0.9789 24.4603462774 0.0000000072 0.0000000097
0.979 24.5572297956 0.0000000072 0.0000000097
0.9791 24.6552008323 0.0000000072 0.0000000097
0.9792 24.7324033705 0.0000000072 0.0000000097
0.9793 24.8321482830 0.0000000072 0.0000000097
0.9794 24.9330253971 0.0000000072 0.0000000096
0.9795 25.0350450069 0.0000000072 0.0000000096
0.9796 25.1382379710 0.0000000071 0.0000000096
0.9797 25.2426361004 0.0000000071 0.0000000096
0.9798 25.3482672770 0.0000000071 0.0000000096
0.9799 25.4551576699 0.0000000071 0.0000000096
0.98 25.5633336791 0.0000000071 0.0000000096
0.9801 25.6728224742 0.0000000071 0.0000000096
0.9802 25.7552250635 0.0000000071 0.0000000095
0.9803 25.8667564570 0.0000000071 0.0000000095
0.9804 25.9796666307 0.0000000071 0.0000000095
0.9805 26.0939645216 0.0000000071 0.0000000095
0.9806 26.2096850635 0.0000000070 0.0000000095
0.9807 26.3268666904 0.0000000070 0.0000000095
0.9808 26.4455442145 0.0000000070 0.0000000095
0.9809 26.5657509842 0.0000000070 0.0000000095
0.981 26.6875209342 0.0000000070 0.0000000094
0.9811 26.8108890881 0.0000000070 0.0000000094
0.9812 26.8988908809 0.0000000070 0.0000000094
0.9813 27.0246241673 0.0000000070 0.0000000094
0.9814 27.1520494142 0.0000000070 0.0000000094
0.9815 27.2811734334 0.0000000070 0.0000000094
0.9816 27.4120369427 0.0000000069 0.0000000094
0.9817 27.5446873388 0.0000000069 0.0000000094
0.9818 27.6791687685 0.0000000069 0.0000000093
0.9819 27.8155242909 0.0000000069 0.0000000093
0.982 27.9537980570 0.0000000069 0.0000000093
0.9821 28.0940357637 0.0000000069 0.0000000093
0.9822 28.1880376167 0.0000000069 0.0000000093
0.9823 28.3310331545 0.0000000069 0.0000000093
0.9824 28.4761226216 0.0000000069 0.0000000093
0.9825 28.6233098082 0.0000000069 0.0000000093
0.9826 28.7726436931 0.0000000068 0.0000000092
0.9827 28.9241838943 0.0000000068 0.0000000092
0.9828 29.0779872621 0.0000000068 0.0000000092
0.9829 29.2341101340 0.0000000068 0.0000000092
0.983 29.3926106681 0.0000000068 0.0000000092
0.9831 29.5535492358 0.0000000068 0.0000000092
0.9832 29.6539683679 0.0000000068 0.0000000092
0.9833 29.8181519264 0.0000000068 0.0000000092
0.9834 29.9849507965 0.0000000068 0.0000000091
0.9835 30.1543648600 0.0000000068 0.0000000091
0.9836 30.3264549685 0.0000000067 0.0000000091
0.9837 30.5012975296 0.0000000067 0.0000000091
0.9838 30.6789668541 0.0000000067 0.0000000091
0.9839 30.8595376315 0.0000000067 0.0000000091
0.984 31.0430874385 0.0000000067 0.0000000091
0.9841 31.2296970624 0.0000000067 0.0000000091
0.9842 31.3370152697 0.0000000067 0.0000000091
0.9843 31.5274889132 0.0000000067 0.0000000090
0.9844 31.7212615789 0.0000000067 0.0000000090
0.9845 31.9183284156 0.0000000067 0.0000000090
0.9846 32.1187673810 0.0000000066 0.0000000090
0.9847 32.3226781123 0.0000000066 0.0000000090
0.9848 32.5301591482 0.0000000066 0.0000000090
0.9849 32.7413107966 0.0000000066 0.0000000090
0.985 32.9562378455 0.0000000066 0.0000000090
0.9851 33.1750498230 0.0000000066 0.0000000089
0.9852 33.2899342916 0.0000000066 0.0000000089
0.9853 33.5134215511 0.0000000066 0.0000000089
0.9854 33.7411143616 0.0000000066 0.0000000089
0.9855 33.9730026566 0.0000000066 0.0000000089
0.9856 34.2091890628 0.0000000066 0.0000000089
0.9857 34.4498055392 0.0000000065 0.0000000089
0.9858 34.6949845069 0.0000000065 0.0000000089
0.9859 34.9448623465 0.0000000065 0.0000000088
0.986 35.1995823564 0.0000000065 0.0000000088
0.9861 35.4592949924 0.0000000065 0.0000000088
0.9862 35.5828703277 0.0000000065 0.0000000088
0.9863 35.8483627066 0.0000000065 0.0000000088
0.9864 36.1192763048 0.0000000065 0.0000000088
0.9865 36.3955960729 0.0000000065 0.0000000088
0.9866 36.6774600888 0.0000000065 0.0000000088
0.9867 36.9650453902 0.0000000064 0.0000000087
0.9868 37.2585320066 0.0000000064 0.0000000087
0.9869 37.5581074269 0.0000000064 0.0000000087
0.987 37.8639698994 0.0000000064 0.0000000087
0.9871 38.1763287963 0.0000000064 0.0000000087
0.9872 38.3107529785 0.0000000064 0.0000000087
0.9873 38.6304632360 0.0000000064 0.0000000087
0.9874 38.9572447386 0.0000000064 0.0000000087
0.9875 39.2910786812 0.0000000064 0.0000000086
0.9876 39.6321534955 0.0000000064 0.0000000086
0.9877 39.9807088365 0.0000000064 0.0000000086
0.9878 40.3369915627 0.0000000063 0.0000000086
0.9879 40.7012616922 0.0000000063 0.0000000086
0.988 41.0737962947 0.0000000063 0.0000000086
0.9881 41.4548903666 0.0000000063 0.0000000086
0.9882 41.6045240547 0.0000000063 0.0000000086
0.9883 41.9953144337 0.0000000063 0.0000000086
0.9884 42.3954465399 0.0000000063 0.0000000085
0.9885 42.8048998749 0.0000000063 0.0000000085
0.9886 43.2239324956 0.0000000063 0.0000000085
0.9887 43.6528695645 0.0000000063 0.0000000085
0.9888 44.0920506364 0.0000000063 0.0000000085
0.9889 44.5418379920 0.0000000062 0.0000000085
0.989 45.0026217838 0.0000000062 0.0000000085
0.9891 45.4748224140 0.0000000062 0.0000000085
0.9892 45.6485146813 0.0000000062 0.0000000084
0.9893 46.1340716977 0.0000000062 0.0000000084
0.9894 46.6321518138 0.0000000062 0.0000000084
0.9895 47.1427325403 0.0000000062 0.0000000084
0.9896 47.6661624791 0.0000000062 0.0000000084
0.9897 48.2028785528 0.0000000062 0.0000000084
0.9898 48.7533447101 0.0000000062 0.0000000084
0.9899 49.3180643797 0.0000000062 0.0000000084
0.99 49.8975886614 0.0000000061 0.0000000084
0.9901 50.4925227703 0.0000000061 0.0000000083
0.9902 50.7078561832 0.0000000061 0.0000000083
0.9903 51.3220639793 0.0000000061 0.0000000083
0.9904 51.9533812093 0.0000000061 0.0000000083
0.9905 52.6017688616 0.0000000061 0.0000000083
0.9906 53.2676770282 0.0000000061 0.0000000083
0.9907 53.9516739313 0.0000000061 0.0000000083
0.9908 54.6543780058 0.0000000061 0.0000000083
0.9909 55.3764784526 0.0000000061 0.0000000083
0.991 56.1187514391 0.0000000061 0.0000000082
0.9911 56.8820774608 0.0000000060 0.0000000082
0.9912 57.1725008565 0.0000000060 0.0000000082
0.9913 57.9647862629 0.0000000060 0.0000000082
0.9914 58.7811469578 0.0000000060 0.0000000082
0.9915 59.6214604864 0.0000000060 0.0000000082
0.9916 60.4862451695 0.0000000060 0.0000000082
0.9917 61.3761843406 0.0000000060 0.0000000082
0.9918 62.2920578656 0.0000000060 0.0000000081
0.9919 63.2347813936 0.0000000060 0.0000000081
0.992 64.2054452995 0.0000000060 0.0000000081
0.9921 65.2053627489 0.0000000060 0.0000000081
0.9922 65.6289685722 0.0000000059 0.0000000081
0.9923 66.6730403717 0.0000000059 0.0000000081
0.9924 67.7528645311 0.0000000059 0.0000000081
0.9925 68.8680267268 0.0000000059 0.0000000081
0.9926 70.0189755554 0.0000000059 0.0000000081
0.9927 71.2064218914 0.0000000059 0.0000000080
0.9928 72.4312888692 0.0000000059 0.0000000080
0.9929 73.6948058815 0.0000000059 0.0000000080
0.993 74.9986223275 0.0000000059 0.0000000080
0.9931 76.3449549292 0.0000000059 0.0000000080
0.9932 76.9783024384 0.0000000059 0.0000000080
0.9933 78.3872261576 0.0000000059 0.0000000080
0.9934 79.8550526209 0.0000000058 0.0000000080
0.9935 81.3807111734 0.0000000058 0.0000000080
0.9936 82.9645382764 0.0000000058 0.0000000079
0.9937 84.6075264884 0.0000000058 0.0000000079
0.9938 86.3114107962 0.0000000058 0.0000000079
0.9939 88.0790312069 0.0000000058 0.0000000079
0.994 89.9148294749 0.0000000058 0.0000000079
0.9941 91.8255054766 0.0000000058 0.0000000079
0.9942 92.6291977324 0.0000000058 0.0000000079
0.9943 94.5842579510 0.0000000058 0.0000000079
0.9944 96.6556666159 0.0000000058 0.0000000079
0.9945 98.8434842243 0.0000000058 0.0000000078
0.9946 101.1524326406 0.0000000057 0.0000000078
0.9947 103.5918984893 0.0000000057 0.0000000078
0.9948 106.1783731293 0.0000000057 0.0000000078
0.9949 108.9398775752 0.0000000057 0.0000000078
0.995 111.9226673578 0.0000000057 0.0000000078
0.9951 115.2017045650 0.0000000057 0.0000000078
0.9952 114.8053215608 0.0000000057 0.0000000078
0.9953 117.6221503701 0.0000000057 0.0000000078
0.9954 120.7351514861 0.0000000057 0.0000000077
0.9955 124.1815108637 0.0000000057 0.0000000077
0.9956 128.0488167681 0.0000000057 0.0000000077
0.9957 132.5290674596 0.0000000057 0.0000000077
0.9958 138.0911987494 0.0000000057 0.0000000078
0.9959 144.7020024078 0.0000000052 0.0000000068
0.996 154.4735871440 0.0000000052 0.0000000068
0.9961 162.3541165822 0.0000000056 0.0000000076
0.9962 147.0668341045 0.0000000057 0.0000000077
0.9963 151.3196458349 0.0000000057 0.0000000077
0.9964 156.6570849363 0.0000000056 0.0000000077
0.9965 163.7325196409 0.0000000056 0.0000000076
0.9966 173.3768897832 0.0000000052 0.0000000067
0.9967 192.0854852760 0.0000000053 0.0000000070
0.9968 241.6466823832 0.0000000045 0.0000000053
0.9969 204.2459242568 0.0000000054 0.0000000072
0.997 303.0838888814 0.0000001456 0.0000002852
0.9971 243.3027309158 -0.0000000065 -0.0000000110
0.9972 195.4396742528 0.0000000056 0.0000000076
0.9973 202.0712257442 0.0000000056 0.0000000076
0.9974 218.4865987423 0.0000000035 0.0000000033
0.9975 336.9237482314 0.0000000057 0.0000000082
0.9976 185.8783629100 0.0000001764 0.0000003270
0.9977 93.8255827290 0.0000000940 0.0000000646
0.9978 159.0397605715 -0.0000000352 -0.0000001866
0.9979 -2126.8801031570 0.0001014179 0.0003450300
0.998 37.6082411871 0.0000047539 0.0000099385
0.9981 32.8878714455 -0.0001052956 0.0000302051


==> Figures/r-drag-prescribedr.dat <==
0.6 7.6577839524 0.0000000000 -0.0000000000
0.6001 7.6581370019 0.0000000000 -0.0000000000
0.6002 7.6584594539 0.0000000000 -0.0000000000
0.6003 7.6587517422 0.0000000000 -0.0000000000
0.6004 7.6590134792 0.0000000000 -0.0000000000
0.6005 7.6592448491 0.0000000000 -0.0000000000
0.6006 7.6594464925 0.0000000000 -0.0000000000
0.6007 7.6596193129 0.0000000000 -0.0000000000
0.6008 7.6597643421 0.0000000000 -0.0000000000
0.6009 7.6598826587 0.0000000000 -0.0000000000
0.601 7.6599753409 0.0000000000 -0.0000000000
0.6011 7.6600434396 0.0000000000 -0.0000000000
0.6012 7.6600879644 0.0000000000 -0.0000000000
0.6013 7.6601098771 0.0000000000 -0.0000000000
0.6014 7.6601100889 0.0000000000 -0.0000000000
0.6015 7.6600894606 0.0000000000 -0.0000000000
0.6016 7.6600488039 0.0000000000 -0.0000000000
0.6017 7.6599888833 0.0000000000 -0.0000000000
0.6018 7.6599104192 0.0000000000 -0.0000000000
0.6019 7.6598140897 0.0000000000 -0.0000000000
0.602 7.6597005342 0.0000000000 -0.0000000000
0.6021 7.6595703553 0.0000000000 -0.0000000000
0.6022 7.6594241221 0.0000000000 -0.0000000000
0.6023 7.6592623716 0.0000000000 -0.0000000000
0.6024 7.6590856118 0.0000000000 -0.0000000000
0.6025 7.6588943237 0.0000000000 -0.0000000000
0.6026 7.6586889627 0.0000000000 -0.0000000000
0.6027 7.6584699610 0.0000000000 -0.0000000000
0.6028 7.6582377292 0.0000000000 -0.0000000000
0.6029 7.6579926577 0.0000000000 -0.0000000000
0.603 7.6577351179 0.0000000000 -0.0000000000
0.6031 7.6574654642 0.0000000000 -0.0000000000
0.6032 7.6571840347 0.0000000000 -0.0000000000
0.6033 7.6568911524 0.0000000000 -0.0000000000
0.6034 7.6565871262 0.0000000000 -0.0000000000
0.6035 7.6562722520 0.0000000000 -0.0000000000
0.6036 7.6559468136 0.0000000000 -0.0000000000
0.6037 7.6556110831 0.0000000000 -0.0000000000
0.6038 7.6552653222 0.0000000000 -0.0000000000
0.6039 7.6549097824 0.0000000000 -0.0000000000
0.604 7.6545447058 0.0000000000 -0.0000000000
0.6041 7.6541703257 0.0000000000 -0.0000000000
0.6042 7.6537868672 0.0000000000 -0.0000000000
0.6043 7.6533945474 0.0000000000 -0.0000000000
0.6044 7.6529935761 0.0000000000 -0.0000000000
0.6045 7.6525841561 0.0000000000 -0.0000000000
0.6046 7.6521664834 0.0000000000 -0.0000000000
0.6047 7.6517407482 0.0000000000 -0.0000000000
0.6048 7.6513071343 0.0000000000 -0.0000000000
0.6049 7.6508658201 0.0000000000 -0.0000000000
0.605 7.6504169785 0.0000000000 -0.0000000000
0.6051 7.6499607775 0.0000000000 -0.0000000000
0.6052 7.6494973799 0.0000000000 -0.0000000000
0.6053 7.6490269441 0.0000000000 -0.0000000000
0.6054 7.6485496239 0.0000000000 -0.0000000000
0.6055 7.6480655689 0.0000000000 -0.0000000000
0.6056 7.6475749246 0.0000000000 -0.0000000000
0.6057 7.6470778326 0.0000000000 -0.0000000000
0.6058 7.6465744306 0.0000000000 -0.0000000000
0.6059 7.6460648528 0.0000000000 -0.0000000000
0.606 7.6455492299 0.0000000000 -0.0000000000
0.6061 7.6450276891 0.0000000000 -0.0000000000
0.6062 7.6445003546 0.0000000000 -0.0000000000
0.6063 7.6439673471 0.0000000000 -0.0000000000
0.6064 7.6434287847 0.0000000000 -0.0000000000
0.6065 7.6428847822 0.0000000000 -0.0000000000
0.6066 7.6423354518 0.0000000000 -0.0000000000
0.6067 7.6417809030 0.0000000000 -0.0000000000
0.6068 7.6412212423 0.0000000000 -0.0000000000
0.6069 7.6406565739 0.0000000000 -0.0000000000
0.607 7.6400869996 0.0000000000 -0.0000000000
0.6071 7.6395126184 0.0000000000 -0.0000000000
0.6072 7.6389335273 0.0000000000 -0.0000000000
0.6073 7.6383498209 0.0000000000 -0.0000000000
0.6074 7.6377615915 0.0000000000 -0.0000000000
0.6075 7.6371689292 0.0000000000 -0.0000000000
0.6076 7.6365719222 0.0000000000 -0.0000000000
0.6077 7.6359706564 0.0000000000 -0.0000000000
0.6078 7.6353652159 0.0000000000 -0.0000000000
0.6079 7.6347556828 0.0000000000 -0.0000000000
0.608 7.6341421372 0.0000000000 -0.0000000000
0.6081 7.6335246575 0.0000000000 -0.0000000000
0.6082 7.6329033203 0.0000000000 -0.0000000000
0.6083 7.6322782002 0.0000000000 -0.0000000000
0.6084 7.6316493704 0.0000000000 -0.0000000000
0.6085 7.6310169022 0.0000000000 -0.0000000000
0.6086 7.6303808654 0.0000000000 -0.0000000000
0.6087 7.6297413283 0.0000000000 -0.0000000000
0.6088 7.6290983573 0.0000000000 -0.0000000000
0.6089 7.6284520176 0.0000000000 -0.0000000000
0.609 7.6278023728 0.0000000000 -0.0000000000
0.6091 7.6271494850 0.0000000000 -0.0000000000
0.6092 7.6264934151 0.0000000000 -0.0000000000
0.6093 7.6258342223 0.0000000000 -0.0000000000
0.6094 7.6251719647 0.0000000000 -0.0000000000
0.6095 7.6245066989 0.0000000000 -0.0000000000
0.6096 7.6238384804 0.0000000000 -0.0000000000
0.6097 7.6231673634 0.0000000000 -0.0000000000
0.6098 7.6224934006 0.0000000000 -0.0000000000
0.6099 7.6218166437 0.0000000000 -0.0000000000
0.61 7.6211371434 0.0000000000 -0.0000000000
0.6101 7.6204549489 0.0000000000 -0.0000000000
0.6102 7.6197701085 0.0000000000 -0.0000000000
0.6103 7.6190826693 0.0000000000 -0.0000000000
0.6104 7.6183926772 0.0000000000 -0.0000000000
0.6105 7.6177001774 0.0000000000 -0.0000000000
0.6106 7.6170052137 0.0000000000 -0.0000000000
0.6107 7.6163078291 0.0000000000 -0.0000000000
0.6108 7.6156080655 0.0000000000 -0.0000000000
0.6109 7.6149059638 0.0000000000 -0.0000000000
0.611 7.6142015641 0.0000000000 -0.0000000000
0.6111 7.6134949055 0.0000000000 -0.0000000000
0.6112 7.6127860261 0.0000000000 -0.0000000000
0.6113 7.6120749633 0.0000000000 -0.0000000000
0.6114 7.6113617534 0.0000000000 -0.0000000000
0.6115 7.6106464320 0.0000000000 -0.0000000000
0.6116 7.6099290338 0.0000000000 -0.0000000000
0.6117 7.6092095928 0.0000000000 -0.0000000000
0.6118 7.6084881419 0.0000000000 -0.0000000000
0.6119 7.6077647136 0.0000000000 -0.0000000000
0.612 7.6070393394 0.0000000000 -0.0000000000
0.6121 7.6063120501 0.0000000000 -0.0000000000
0.6122 7.6055828757 0.0000000000 -0.0000000000
0.6123 7.6048518457 0.0000000000 -0.0000000000
0.6124 7.6041189885 0.0000000000 -0.0000000000
0.6125 7.6033843323 0.0000000000 -0.0000000000
0.6126 7.6026479041 0.0000000000 -0.0000000000
0.6127 7.6019097307 0.0000000000 -0.0000000000
0.6128 7.6011698380 0.0000000000 -0.0000000000
0.6129 7.6004282512 0.0000000000 -0.0000000000
0.613 7.5996849952 0.0000000000 -0.0000000000
0.6131 7.5989400939 0.0000000000 -0.0000000000
0.6132 7.5981935709 0.0000000000 -0.0000000000
0.6133 7.5974454490 0.0000000000 -0.0000000000
0.6134 7.5966957506 0.0000000000 -0.0000000000
0.6135 7.5959444974 0.0000000000 -0.0000000000
0.6136 7.5951917107 0.0000000000 -0.0000000000
0.6137 7.5944374112 0.0000000000 -0.0000000000
0.6138 7.5936816189 0.0000000000 -0.0000000000
0.6139 7.5929243535 0.0000000000 -0.0000000000
0.614 7.5921656342 0.0000000000 -0.0000000000
0.6141 7.5914054795 0.0000000000 -0.0000000000
0.6142 7.5906439076 0.0000000000 -0.0000000000
0.6143 7.5898809362 0.0000000000 -0.0000000000
0.6144 7.5891165824 0.0000000000 -0.0000000000
0.6145 7.5883508631 0.0000000000 -0.0000000000
0.6146 7.5875837946 0.0000000000 -0.0000000000
0.6147 7.5868153925 0.0000000000 -0.0000000000
0.6148 7.5860456726 0.0000000000 -0.0000000000
0.6149 7.5852746496 0.0000000000 -0.0000000000
0.615 7.5845023383 0.0000000000 -0.0000000000
0.6151 7.5837287528 0.0000000000 -0.0000000000
0.6152 7.5829539069 0.0000000000 -0.0000000000
0.6153 7.5821778141 0.0000000000 -0.0000000000
0.6154 7.5814004874 0.0000000000 -0.0000000000
0.6155 7.5806219395 0.0000000000 -0.0000000000
0.6156 7.5798421827 0.0000000000 -0.0000000000
0.6157 7.5790612288 0.0000000000 -0.0000000000
0.6158 7.5782790896 0.0000000000 -0.0000000000
0.6159 7.5774957763 0.0000000000 -0.0000000000
0.616 7.5767112998 0.0000000000 -0.0000000000
0.6161 7.5759256708 0.0000000000 -0.0000000000
0.6162 7.5751388994 0.0000000000 -0.0000000000
0.6163 7.5743509957 0.0000000000 -0.0000000000
0.6164 7.5735619694 0.0000000000 -0.0000000000
0.6165 7.5727718297 0.0000000000 -0.0000000000
0.6166 7.5719805859 0.0000000000 -0.0000000000
0.6167 7.5711882465 0.0000000000 -0.0000000000
0.6168 7.5703948202 0.0000000000 -0.0000000000
0.6169 7.5696003152 0.0000000000 -0.0000000000
0.617 7.5688047394 0.0000000000 -0.0000000000
0.6171 7.5680081004 0.0000000000 -0.0000000000
0.6172 7.5672104058 0.0000000000 -0.0000000000
0.6173 7.5664116627 0.0000000000 -0.0000000000
0.6174 7.5656118780 0.0000000000 -0.0000000000
0.6175 7.5648110584 0.0000000000 -0.0000000000
0.6176 7.5640092103 0.0000000000 -0.0000000000
0.6177 7.5632063400 0.0000000000 -0.0000000000
0.6178 7.5624024534 0.0000000000 -0.0000000000
0.6179 7.5615975562 0.0000000000 -0.0000000000
0.618 7.5607916541 0.0000000000 -0.0000000000
0.6181 7.5599847523 0.0000000000 -0.0000000000
0.6182 7.5591768560 0.0000000000 -0.0000000000
0.6183 7.5583679700 0.0000000000 -0.0000000000
0.6184 7.5575580991 0.0000000000 -0.0000000000
0.6185 7.5567472477 0.0000000000 -0.0000000000
0.6186 7.5559354203 0.0000000000 -0.0000000000
0.6187 7.5551226209 0.0000000000 -0.0000000000
0.6188 7.5543088534 0.0000000000 -0.0000000000
0.6189 7.5534941217 0.0000000000 -0.0000000000
0.619 7.5526784293 0.0000000000 -0.0000000000
0.6191 7.5518617797 0.0000000000 -0.0000000000
0.6192 7.5510441760 0.0000000000 -0.0000000000
0.6193 7.5502256214 0.0000000000 -0.0000000000
0.6194 7.5494061189 0.0000000000 -0.0000000000
0.6195 7.5485856710 0.0000000000 -0.0000000000
0.6196 7.5477642806 0.0000000000 -0.0000000000
0.6197 7.5469419499 0.0000000000 -0.0000000000
0.6198 7.5461186814 0.0000000000 -0.0000000000
0.6199 7.5452944772 0.0000000000 -0.0000000000
0.62 7.5444693393 0.0000000000 -0.0000000000
0.6201 7.5436432696 0.0000000000 -0.0000000000
0.6202 7.5428162699 0.0000000000 -0.0000000000
0.6203 7.5419883417 0.0000000000 -0.0000000000
0.6204 7.5411594866 0.0000000000 -0.0000000000
0.6205 7.5403297059 0.0000000000 -0.0000000000
0.6206 7.5394990009 0.0000000000 -0.0000000000
0.6207 7.5386673726 0.0000000000 -0.0000000000
0.6208 7.5378348221 0.0000000000 -0.0000000000
0.6209 7.5370013503 0.0000000000 -0.0000000000
0.621 7.5361669579 0.0000000000 -0.0000000000
0.6211 7.5353316455 0.0000000000 -0.0000000000
0.6212 7.5344954139 0.0000000000 -0.0000000000
0.6213 7.5336582632 0.0000000000 -0.0000000000
0.6214 7.5328201941 0.0000000000 -0.0000000000
0.6215 7.5319812065 0.0000000000 -0.0000000000
0.6216 7.5311413008 0.0000000000 -0.0000000000
0.6217 7.5303004770 0.0000000000 -0.0000000000
0.6218 7.5294587349 0.0000000000 -0.0000000000
0.6219 7.5286160746 0.0000000000 -0.0000000000
0.622 7.5277724957 0.0000000000 -0.0000000000
0.6221 7.5269279979 0.0000000000 -0.0000000000
0.6222 7.5260825808 0.0000000000 -0.0000000000
0.6223 7.5252362441 0.0000000000 -0.0000000000
0.6224 7.5243889870 0.0000000000 -0.0000000000
0.6225 7.5235408089 0.0000000000 -0.0000000000
0.6226 7.5226917092 0.0000000000 -0.0000000000
0.6227 7.5218416870 0.0000000000 -0.0000000000
0.6228 7.5209907415 0.0000000000 -0.0000000000
0.6229 7.5201388717 0.0000000000 -0.0000000000
0.623 7.5192860766 0.0000000000 -0.0000000000
0.6231 7.5184323552 0.0000000000 -0.0000000000
0.6232 7.5175777062 0.0000000000 -0.0000000000
0.6233 7.5167221285 0.0000000000 -0.0000000000
0.6234 7.5158656208 0.0000000000 -0.0000000000
0.6235 7.5150081817 0.0000000000 -0.0000000000
0.6236 7.5141498100 0.0000000000 -0.0000000000
0.6237 7.5132905040 0.0000000000 -0.0000000000
0.6238 7.5124302623 0.0000000000 -0.0000000000
0.6239 7.5115690833 0.0000000000 -0.0000000000
0.624 7.5107069655 0.0000000000 -0.0000000000
0.6241 7.5098439070 0.0000000000 -0.0000000000
0.6242 7.5089799063 0.0000000000 -0.0000000000
0.6243 7.5081149615 0.0000000000 -0.0000000000
0.6244 7.5072490707 0.0000000000 -0.0000000000
0.6245 7.5063822322 0.0000000000 -0.0000000000
0.6246 7.5055144440 0.0000000000 -0.0000000000
0.6247 7.5046457040 0.0000000000 -0.0000000000
0.6248 7.5037760105 0.0000000000 -0.0000000000
0.6249 7.5029053611 0.0000000000 -0.0000000000
0.625 7.5020337540 0.0000000000 -0.0000000000
0.6251 7.5011611869 0.0000000000 -0.0000000000
0.6252 7.5002876576 0.0000000000 -0.0000000000
0.6253 7.4994131641 0.0000000000 -0.0000000000
0.6254 7.4985377039 0.0000000000 -0.0000000000
0.6255 7.4976612748 0.0000000000 -0.0000000000
0.6256 7.4967838746 0.0000000000 -0.0000000000
0.6257 7.4959055008 0.0000000000 -0.0000000000
0.6258 7.4950261511 0.0000000000 -0.0000000000
0.6259 7.4941458230 0.0000000000 -0.0000000000
0.626 7.4932645141 0.0000000000 -0.0000000000
0.6261 7.4923822220 0.0000000000 -0.0000000000
0.6262 7.4914989441 0.0000000000 -0.0000000000
0.6263 7.4906146778 0.0000000000 -0.0000000000
0.6264 7.4897294207 0.0000000000 -0.0000000000
0.6265 7.4888431702 0.0000000000 -0.0000000000
0.6266 7.4879559235 0.0000000000 -0.0000000000
0.6267 7.4870676782 0.0000000000 -0.0000000000
0.6268 7.4861784315 0.0000000000 -0.0000000000
0.6269 7.4852881807 0.0000000000 -0.0000000000
0.627 7.4843969232 0.0000000000 -0.0000000000
0.6271 7.4835046562 0.0000000000 -0.0000000000
0.6272 7.4826113770 0.0000000000 -0.0000000000
0.6273 7.4817170827 0.0000000000 -0.0000000000
0.6274 7.4808217707 0.0000000000 -0.0000000000
0.6275 7.4799254381 0.0000000000 -0.0000000000
0.6276 7.4790280820 0.0000000000 -0.0000000000
0.6277 7.4781296997 0.0000000000 -0.0000000000
0.6278 7.4772302883 0.0000000000 -0.0000000000
0.6279 7.4763298449 0.0000000000 -0.0000000000
0.628 7.4754283667 0.0000000000 -0.0000000000
0.6281 7.4745258506 0.0000000000 -0.0000000000
0.6282 7.4736222939 0.0000000000 -0.0000000000
0.6283 7.4727176936 0.0000000000 -0.0000000000
0.6284 7.4718120467 0.0000000000 -0.0000000000
0.6285 7.4709053503 0.0000000000 -0.0000000000
0.6286 7.4699976014 0.0000000000 -0.0000000000
0.6287 7.4690887971 0.0000000000 -0.0000000000
0.6288 7.4681789343 0.0000000000 -0.0000000000
0.6289 7.4672680102 0.0000000000 -0.0000000000
0.629 7.4663560216 0.0000000000 -0.0000000000
0.6291 7.4654429655 0.0000000000 -0.0000000000
0.6292 7.4645288390 0.0000000000 -0.0000000000
0.6293 7.4636136390 0.0000000000 -0.0000000000
0.6294 7.4626973624 0.0000000000 -0.0000000000
0.6295 7.4617800063 0.0000000000 -0.0000000000
0.6296 7.4608615675 0.0000000000 -0.0000000000
0.6297 7.4599420431 0.0000000000 -0.0000000000
0.6298 7.4590214299 0.0000000000 -0.0000000000
0.6299 7.4580997249 0.0000000000 -0.0000000000
0.63 7.4571769250 0.0000000000 -0.0000000000
0.6301 7.4562530272 0.0000000000 -0.0000000000
0.6302 7.4553280283 0.0000000000 -0.0000000000
0.6303 7.4544019253 0.0000000000 -0.0000000000
0.6304 7.4534747151 0.0000000000 -0.0000000000
0.6305 7.4525463946 0.0000000000 -0.0000000000
0.6306 7.4516169608 0.0000000000 -0.0000000000
0.6307 7.4506864104 0.0000000000 -0.0000000000
0.6308 7.4497547405 0.0000000000 -0.0000000000
0.6309 7.4488219479 0.0000000000 -0.0000000000
0.631 7.4478880296 0.0000000000 -0.0000000000
0.6311 7.4469529823 0.0000000000 -0.0000000000
0.6312 7.4460168032 0.0000000000 -0.0000000000
0.6313 7.4450794890 0.0000000000 -0.0000000000
0.6314 7.4441410366 0.0000000000 -0.0000000000
0.6315 7.4432014430 0.0000000000 -0.0000000000
0.6316 7.4422607050 0.0000000000 -0.0000000000
0.6317 7.4413188197 0.0000000000 -0.0000000000
0.6318 7.4403757838 0.0000000000 -0.0000000000
0.6319 7.4394315942 0.0000000000 -0.0000000000
0.632 7.4384862480 0.0000000000 -0.0000000000
0.6321 7.4375397420 0.0000000000 -0.0000000000
0.6322 7.4365920731 0.0000000000 -0.0000000000
0.6323 7.4356432383 0.0000000000 -0.0000000000
0.6324 7.4346932344 0.0000000000 -0.0000000000
0.6325 7.4337420584 0.0000000000 -0.0000000000
0.6326 7.4327897073 0.0000000000 -0.0000000000
0.6327 7.4318361779 0.0000000000 -0.0000000000
0.6328 7.4308814672 0.0000000000 -0.0000000000
0.6329 7.4299255721 0.0000000000 -0.0000000000
0.633 7.4289684897 0.0000000000 -0.0000000000
0.6331 7.4280102168 0.0000000000 -0.0000000000
0.6332 7.4270507503 0.0000000000 -0.0000000000
0.6333 7.4260900874 0.0000000000 -0.0000000000
0.6334 7.4251282248 0.0000000000 -0.0000000000
0.6335 7.4241651597 0.0000000000 -0.0000000000
0.6336 7.4232008889 0.0000000000 -0.0000000000
0.6337 7.4222354095 0.0000000000 -0.0000000000
0.6338 7.4212687185 0.0000000000 -0.0000000000
0.6339 7.4203008128 0.0000000000 -0.0000000000
0.634 7.4193316894 0.0000000000 -0.0000000000
0.6341 7.4183613454 0.0000000000 -0.0000000000
0.6342 7.4173897777 0.0000000000 -0.0000000000
0.6343 7.4164169835 0.0000000000 -0.0000000000
0.6344 7.4154429597 0.0000000000 -0.0000000000
0.6345 7.4144677034 0.0000000000 -0.0000000000
0.6346 7.4134912115 0.0000000000 -0.0000000000
0.6347 7.4125134813 0.0000000000 -0.0000000000
0.6348 7.4115345096 0.0000000000 -0.0000000000
0.6349 7.4105542936 0.0000000000 -0.0000000000
0.635 7.4095728305 0.0000000000 -0.0000000000
0.6351 7.4085901171 0.0000000000 -0.0000000000
0.6352 7.4076061507 0.0000000000 -0.0000000000
0.6353 7.4066209283 0.0000000000 -0.0000000000
0.6354 7.4056344471 0.0000000000 -0.0000000000
0.6355 7.4046467041 0.0000000000 -0.0000000000
0.6356 7.4036576966 0.0000000000 -0.0000000000
0.6357 7.4026674215 0.0000000000 -0.0000000000
0.6358 7.4016758761 0.0000000000 -0.0000000000
0.6359 7.4006830576 0.0000000000 -0.0000000000
0.636 7.3996889630 0.0000000000 -0.0000000000
0.6361 7.3986935896 0.0000000000 -0.0000000000
0.6362 7.3976969345 0.0000000000 -0.0000000000
0.6363 7.3966989949 0.0000000000 -0.0000000000
0.6364 7.3956997680 0.0000000000 -0.0000000000
0.6365 7.3946992511 0.0000000000 -0.0000000000
0.6366 7.3936974413 0.0000000000 -0.0000000000
0.6367 7.3926943359 0.0000000000 -0.0000000000
0.6368 7.3916899320 0.0000000000 -0.0000000000
0.6369 7.3906842271 0.0000000000 -0.0000000000
0.637 7.3896772182 0.0000000000 -0.0000000000
0.6371 7.3886689027 0.0000000000 -0.0000000000
0.6372 7.3876592779 0.0000000000 -0.0000000000
0.6373 7.3866483409 0.0000000000 -0.0000000000
0.6374 7.3856360893 0.0000000000 -0.0000000000
0.6375 7.3846225201 0.0000000000 -0.0000000000
0.6376 7.3836076309 0.0000000000 -0.0000000000
0.6377 7.3825914188 0.0000000000 -0.0000000000
0.6378 7.3815738812 0.0000000000 -0.0000000000
0.6379 7.3805550155 0.0000000000 -0.0000000000
0.638 7.3795348191 0.0000000000 -0.0000000000
0.6381 7.3785132892 0.0000000000 -0.0000000000
0.6382 7.3774904233 0.0000000000 -0.0000000000
0.6383 7.3764662188 0.0000000000 -0.0000000000
0.6384 7.3754406731 0.0000000000 -0.0000000000
0.6385 7.3744137836 0.0000000000 -0.0000000000
0.6386 7.3733855476 0.0000000000 -0.0000000000
0.6387 7.3723559628 0.0000000000 -0.0000000000
0.6388 7.3713250264 0.0000000000 -0.0000000000
0.6389 7.3702927359 0.0000000000 -0.0000000000
0.639 7.3692590889 0.0000000000 -0.0000000000
0.6391 7.3682240828 0.0000000000 -0.0000000000
0.6392 7.3671877150 0.0000000000 -0.0000000000
0.6393 7.3661499832 0.0000000000 -0.0000000000
0.6394 7.3651108847 0.0000000000 -0.0000000000
0.6395 7.3640704171 0.0000000000 -0.0000000000
0.6396 7.3630285780 0.0000000000 -0.0000000000
0.6397 7.3619853649 0.0000000000 -0.0000000000
0.6398 7.3609407754 0.0000000000 -0.0000000000
0.6399 7.3598948070 0.0000000000 -0.0000000000
0.64 7.3588474572 0.0000000000 -0.0000000000
0.6401 7.3577987238 0.0000000000 -0.0000000000
0.6402 7.3567486043 0.0000000000 -0.0000000000
0.6403 7.3556970962 0.0000000000 -0.0000000000
0.6404 7.3546441973 0.0000000000 -0.0000000000
0.6405 7.3535899052 0.0000000000 -0.0000000000
0.6406 7.3525342175 0.0000000000 -0.0000000000
0.6407 7.3514771318 0.0000000000 -0.0000000000
0.6408 7.3504186459 0.0000000000 -0.0000000000
0.6409 7.3493587574 0.0000000000 -0.0000000000
0.641 7.3482974641 0.0000000000 -0.0000000000
0.6411 7.3472347636 0.0000000000 -0.0000000000
0.6412 7.3461706536 0.0000000000 -0.0000000000
0.6413 7.3451051318 0.0000000000 -0.0000000000
0.6414 7.3440381961 0.0000000000 -0.0000000000
0.6415 7.3429698442 0.0000000000 -0.0000000000
0.6416 7.3419000737 0.0000000000 -0.0000000000
0.6417 7.3408288826 0.0000000000 -0.0000000000
0.6418 7.3397562685 0.0000000000 -0.0000000000
0.6419 7.3386822293 0.0000000000 -0.0000000000
0.642 7.3376067628 0.0000000000 -0.0000000000
0.6421 7.3365298668 0.0000000000 -0.0000000000
0.6422 7.3354515392 0.0000000000 -0.0000000000
0.6423 7.3343717777 0.0000000000 -0.0000000000
0.6424 7.3332905803 0.0000000000 -0.0000000000
0.6425 7.3322079448 0.0000000000 -0.0000000000
0.6426 7.3311238690 0.0000000000 -0.0000000000
0.6427 7.3300383509 0.0000000000 -0.0000000000
0.6428 7.3289513884 0.0000000000 -0.0000000000
0.6429 7.3278629794 0.0000000000 -0.0000000000
0.643 7.3267731218 0.0000000000 -0.0000000000
0.6431 7.3256818135 0.0000000000 -0.0000000000
0.6432 7.3245890526 0.0000000000 -0.0000000000
0.6433 7.3234948369 0.0000000000 -0.0000000000
0.6434 7.3223991644 0.0000000000 -0.0000000000
0.6435 7.3213020331 0.0000000000 -0.0000000000
0.6436 7.3202034410 0.0000000000 -0.0000000000
0.6437 7.3191033861 0.0000000000 -0.0000000000
0.6438 7.3180018665 0.0000000000 -0.0000000000
0.6439 7.3168988801 0.0000000000 -0.0000000000
0.644 7.3157944250 0.0000000000 -0.0000000000
0.6441 7.3146884992 0.0000000000 -0.0000000000
0.6442 7.3135811008 0.0000000000 -0.0000000000
0.6443 7.3124722279 0.0000000000 -0.0000000000
0.6444 7.3113618786 0.0000000000 -0.0000000000
0.6445 7.3102500509 0.0000000000 -0.0000000000
0.6446 7.3091367430 0.0000000000 -0.0000000000
0.6447 7.3080219530 0.0000000000 -0.0000000000
0.6448 7.3069056791 0.0000000000 -0.0000000000
0.6449 7.3057879193 0.0000000000 -0.0000000000
0.645 7.3046686718 0.0000000000 -0.0000000000
0.6451 7.3035479348 0.0000000000 -0.0000000000
0.6452 7.3024257064 0.0000000000 -0.0000000000
0.6453 7.3013019849 0.0000000000 -0.0000000000
0.6454 7.3001767685 0.0000000000 -0.0000000000
0.6455 7.2990500553 0.0000000000 -0.0000000000
0.6456 7.2979218436 0.0000000000 -0.0000000000
0.6457 7.2967921317 0.0000000000 -0.0000000000
0.6458 7.2956609177 0.0000000000 -0.0000000000
0.6459 7.2945281999 0.0000000000 -0.0000000000
0.646 7.2933939766 0.0000000000 -0.0000000000
0.6461 7.2922582460 0.0000000000 -0.0000000000
0.6462 7.2911210066 0.0000000000 -0.0000000000
0.6463 7.2899822565 0.0000000000 -0.0000000000
0.6464 7.2888419940 0.0000000000 -0.0000000000
0.6465 7.2877002176 0.0000000000 -0.0000000000
0.6466 7.2865569255 0.0000000000 -0.0000000000
0.6467 7.2854121160 0.0000000000 -0.0000000000
0.6468 7.2842657876 0.0000000000 -0.0000000000
0.6469 7.2831179386 0.0000000000 -0.0000000000
0.647 7.2819685674 0.0000000000 -0.0000000000
0.6471 7.2808176723 0.0000000000 -0.0000000000
0.6472 7.2796652518 0.0000000000 -0.0000000000
0.6473 7.2785113043 0.0000000000 -0.0000000000
0.6474 7.2773558282 0.0000000000 -0.0000000000
0.6475 7.2761988219 0.0000000000 -0.0000000000
0.6476 7.2750402839 0.0000000000 -0.0000000000
0.6477 7.2738802127 0.0000000000 -0.0000000000
0.6478 7.2727186067 0.0000000000 -0.0000000000
0.6479 7.2715554643 0.0000000000 -0.0000000000
0.648 7.2703907842 0.0000000000 -0.0000000000
0.6481 7.2692245647 0.0000000000 -0.0000000000
0.6482 7.2680568044 0.0000000000 -0.0000000000
0.6483 7.2668875017 0.0000000000 -0.0000000000
0.6484 7.2657166554 0.0000000000 -0.0000000000
0.6485 7.2645442638 0.0000000000 -0.0000000000
0.6486 7.2633703255 0.0000000000 -0.0000000000
0.6487 7.2621948392 0.0000000000 -0.0000000000
0.6488 7.2610178033 0.0000000000 -0.0000000000
0.6489 7.2598392165 0.0000000000 -0.0000000000
0.649 7.2586590773 0.0000000000 -0.0000000000
0.6491 7.2574773844 0.0000000000 -0.0000000000
0.6492 7.2562941363 0.0000000000 -0.0000000000
0.6493 7.2551093318 0.0000000000 -0.0000000000
0.6494 7.2539229694 0.0000000000 -0.0000000000
0.6495 7.2527350478 0.0000000000 -0.0000000000
0.6496 7.2515455656 0.0000000000 -0.0000000000
0.6497 7.2503545216 0.0000000000 -0.0000000000
0.6498 7.2491619144 0.0000000000 -0.0000000000
0.6499 7.2479677427 0.0000000000 -0.0000000000
0.65 7.2467720051 0.0000000000 -0.0000000000
0.6501 7.2455747005 0.0000000000 -0.0000000000
0.6502 7.2443758275 0.0000000000 -0.0000000000
0.6503 7.2431753848 0.0000000000 -0.0000000000
0.6504 7.2419733713 0.0000000000 -0.0000000000
0.6505 7.2407697856 0.0000000000 -0.0000000000
0.6506 7.2395646265 0.0000000000 -0.0000000000
0.6507 7.2383578928 0.0000000000 -0.0000000000
0.6508 7.2371495833 0.0000000000 -0.0000000000
0.6509 7.2359396967 0.0000000000 -0.0000000000
0.651 7.2347282319 0.0000000000 -0.0000000000
0.6511 7.2335151877 0.0000000000 -0.0000000000
0.6512 7.2323005630 0.0000000000 -0.0000000000
0.6513 7.2310843564 0.0000000000 -0.0000000000
0.6514 7.2298665669 0.0000000000 -0.0000000000
0.6515 7.2286471934 0.0000000000 -0.0000000000
0.6516 7.2274262347 0.0000000000 -0.0000000000
0.6517 7.2262036897 0.0000000000 -0.0000000000
0.6518 7.2249795572 0.0000000000 -0.0000000000
0.6519 7.2237538362 0.0000000000 -0.0000000000
0.652 7.2225265255 0.0000000000 -0.0000000000
0.6521 7.2212976241 0.0000000000 -0.0000000000
0.6522 7.2200671309 0.0000000000 -0.0000000000
0.6523 7.2188350449 0.0000000000 -0.0000000000
0.6524 7.2176013649 0.0000000000 -0.0000000000
0.6525 7.2163660899 0.0000000000 -0.0000000000
0.6526 7.2151292189 0.0000000000 -0.0000000000
0.6527 7.2138907509 0.0000000000 -0.0000000000
0.6528 7.2126506849 0.0000000000 -0.0000000000
0.6529 7.2114090197 0.0000000000 -0.0000000000
0.653 7.2101657545 0.0000000000 -0.0000000000
0.6531 7.2089208883 0.0000000000 -0.0000000000
0.6532 7.2076744200 0.0000000000 -0.0000000000
0.6533 7.2064263487 0.0000000000 -0.0000000000
0.6534 7.2051766735 0.0000000000 -0.0000000000
0.6535 7.2039253933 0.0000000000 -0.0000000000
0.6536 7.2026725073 0.0000000000 -0.0000000000
0.6537 7.2014180145 0.0000000000 -0.0000000000
0.6538 7.2001619140 0.0000000000 -0.0000000000
0.6539 7.1989042048 0.0000000000 -0.0000000000
0.654 7.1976448862 0.0000000000 -0.0000000000
0.6541 7.1963839571 0.0000000000 -0.0000000000
0.6542 7.1951214167 0.0000000000 -0.0000000000
0.6543 7.1938572641 0.0000000000 -0.0000000000
0.6544 7.1925914985 0.0000000000 -0.0000000000
0.6545 7.1913241190 0.0000000000 -0.0000000000
0.6546 7.1900551247 0.0000000000 -0.0000000000
0.6547 7.1887845149 0.0000000000 -0.0000000000
0.6548 7.1875122886 0.0000000000 -0.0000000000
0.6549 7.1862384451 0.0000000000 -0.0000000000
0.655 7.1849629835 0.0000000000 -0.0000000000
0.6551 7.1836859030 0.0000000000 -0.0000000000
0.6552 7.1824072030 0.0000000000 -0.0000000000
0.6553 7.1811268824 0.0000000000 -0.0000000000
0.6554 7.1798449407 0.0000000000 -0.0000000000
0.6555 7.1785613770 0.0000000000 -0.0000000000
0.6556 7.1772761906 0.0000000000 -0.0000000000
0.6557 7.1759893807 0.0000000000 -0.0000000000
0.6558 7.1747009465 0.0000000000 -0.0000000000
0.6559 7.1734108875 0.0000000000 -0.0000000000
0.656 7.1721192027 0.0000000000 -0.0000000000
0.6561 7.1708258916 0.0000000000 -0.0000000000
0.6562 7.1695309533 0.0000000000 -0.0000000000
0.6563 7.1682343873 0.0000000000 -0.0000000000
0.6564 7.1669361929 0.0000000000 -0.0000000000
0.6565 7.1656363692 0.0000000000 -0.0000000000
0.6566 7.1643349158 0.0000000000 -0.0000000000
0.6567 7.1630318319 0.0000000000 -0.0000000000
0.6568 7.1617271168 0.0000000000 -0.0000000000
0.6569 7.1604207700 0.0000000000 -0.0000000000
0.657 7.1591127907 0.0000000000 -0.0000000000
0.6571 7.1578031785 0.0000000000 -0.0000000000
0.6572 7.1564919326 0.0000000000 -0.0000000000
0.6573 7.1551790524 0.0000000000 -0.0000000000
0.6574 7.1538645373 0.0000000000 -0.0000000000
0.6575 7.1525483869 0.0000000000 -0.0000000000
0.6576 7.1512306003 0.0000000000 -0.0000000000
0.6577 7.1499111772 0.0000000000 -0.0000000000
0.6578 7.1485901169 0.0000000000 -0.0000000000
0.6579 7.1472674188 0.0000000000 -0.0000000000
0.658 7.1459430825 0.0000000000 -0.0000000000
0.6581 7.1446171073 0.0000000000 -0.0000000000
0.6582 7.1432894928 0.0000000000 -0.0000000000
0.6583 7.1419602384 0.0000000000 -0.0000000000
0.6584 7.1406293436 0.0000000000 -0.0000000000
0.6585 7.1392968078 0.0000000000 -0.0000000000
0.6586 7.1379626307 0.0000000000 -0.0000000000
0.6587 7.1366268116 0.0000000000 -0.0000000000
0.6588 7.1352893502 0.0000000000 -0.0000000000
0.6589 7.1339502459 0.0000000000 -0.0000000000
0.659 7.1326094982 0.0000000000 -0.0000000000
0.6591 7.1312671068 0.0000000000 -0.0000000000
0.6592 7.1299230711 0.0000000000 -0.0000000000
0.6593 7.1285773907 0.0000000000 -0.0000000000
0.6594 7.1272300652 0.0000000000 -0.0000000000
0.6595 7.1258810942 0.0000000000 -0.0000000000
0.6596 7.1245304771 0.0000000000 -0.0000000000
0.6597 7.1231782137 0.0000000000 -0.0000000000
0.6598 7.1218243035 0.0000000000 -0.0000000000
0.6599 7.1204687461 0.0000000000 -0.0000000000
0.66 7.1191115411 0.0000000000 -0.0000000000
0.6601 7.1177526881 0.0000000000 -0.0000000000
0.6602 7.1163921868 0.0000000000 -0.0000000000
0.6603 7.1150300369 0.0000000000 -0.0000000000
0.6604 7.1136662378 0.0000000000 -0.0000000000
0.6605 7.1123007894 0.0000000000 -0.0000000000
0.6606 7.1109336912 0.0000000000 -0.0000000000
0.6607 7.1095649429 0.0000000000 -0.0000000000
0.6608 7.1081945442 0.0000000000 -0.0000000000
0.6609 7.1068224948 0.0000000000 -0.0000000000
0.661 7.1054487943 0.0000000000 -0.0000000000
0.6611 7.1040734425 0.0000000000 -0.0000000000
0.6612 7.1026964390 0.0000000000 -0.0000000000
0.6613 7.1013177836 0.0000000000 -0.0000000000
0.6614 7.0999374760 0.0000000000 -0.0000000000
0.6615 7.0985555159 0.0000000000 -0.0000000000
0.6616 7.0971719030 0.0000000000 -0.0000000000
0.6617 7.0957866371 0.0000000000 -0.0000000000
0.6618 7.0943997179 0.0000000000 -0.0000000000
0.6619 7.0930111453 0.0000000000 -0.0000000000
0.662 7.0916209188 0.0000000000 -0.0000000000
0.6621 7.0902290384 0.0000000000 -0.0000000000
0.6622 7.0888355038 0.0000000000 -0.0000000000
0.6623 7.0874403147 0.0000000000 -0.0000000000
0.6624 7.0860434710 0.0000000000 -0.0000000000
0.6625 7.0846449725 0.0000000000 -0.0000000000
0.6626 7.0832448189 0.0000000000 -0.0000000000
0.6627 7.0818430101 0.0000000000 -0.0000000000
0.6628 7.0804395459 0.0000000000 -0.0000000000
0.6629 7.0790344262 0.0000000000 -0.0000000000
0.663 7.0776276507 0.0000000000 -0.0000000000
0.6631 7.0762192193 0.0000000000 -0.0000000000
0.6632 7.0748091318 0.0000000000 -0.0000000000
0.6633 7.0733973882 0.0000000000 -0.0000000000
0.6634 7.0719839882 0.0000000000 -0.0000000000
0.6635 7.0705689318 0.0000000000 -0.0000000000
0.6636 7.0691522188 0.0000000000 -0.0000000000
0.6637 7.0677338490 0.0000000000 -0.0000000000
0.6638 7.0663138225 0.0000000000 -0.0000000000
0.6639 7.0648921390 0.0000000000 -0.0000000000
0.664 7.0634687985 0.0000000000 -0.0000000000
0.6641 7.0620438009 0.0000000000 -0.0000000000
0.6642 7.0606171461 0.0000000000 -0.0000000000
0.6643 7.0591888340 0.0000000000 -0.0000000000
0.6644 7.0577588646 0.0000000000 -0.0000000000
0.6645 7.0563272378 0.0000000000 -0.0000000000
0.6646 7.0548939535 0.0000000000 -0.0000000000
0.6647 7.0534590117 0.0000000000 -0.0000000000
0.6648 7.0520224123 0.0000000000 -0.0000000000
0.6649 7.0505841554 0.0000000000 -0.0000000000
0.665 7.0491442409 0.0000000000 -0.0000000000
0.6651 7.0477026687 0.0000000000 -0.0000000000
0.6652 7.0462594388 0.0000000000 -0.0000000000
0.6653 7.0448145512 0.0000000000 -0.0000000000
0.6654 7.0433680060 0.0000000000 -0.0000000000
0.6655 7.0419198031 0.0000000000 -0.0000000000
0.6656 7.0404699426 0.0000000000 -0.0000000000
0.6657 7.0390184243 0.0000000000 -0.0000000000
0.6658 7.0375652485 0.0000000000 -0.0000000000
0.6659 7.0361104150 0.0000000000 -0.0000000000
0.666 7.0346539240 0.0000000000 -0.0000000000
0.6661 7.0331957754 0.0000000000 -0.0000000000
0.6662 7.0317359694 0.0000000000 -0.0000000000
0.6663 7.0302745059 0.0000000000 -0.0000000000
0.6664 7.0288113851 0.0000000000 -0.0000000000
0.6665 7.0273466069 0.0000000000 -0.0000000000
0.6666 7.0258801715 0.0000000000 -0.0000000000
0.6667 7.0244120790 0.0000000000 -0.0000000000
0.6668 7.0229423293 0.0000000000 -0.0000000000
0.6669 7.0214709227 0.0000000000 -0.0000000000
0.667 7.0199978592 0.0000000000 -0.0000000000
0.6671 7.0185231389 0.0000000000 -0.0000000000
0.6672 7.0170467619 0.0000000000 -0.0000000000
0.6673 7.0155687284 0.0000000000 -0.0000000000
0.6674 7.0140890384 0.0000000000 -0.0000000000
0.6675 7.0126076920 0.0000000000 -0.0000000000
0.6676 7.0111246895 0.0000000000 -0.0000000000
0.6677 7.0096400309 0.0000000000 -0.0000000000
0.6678 7.0081537164 0.0000000000 -0.0000000000
0.6679 7.0066657462 0.0000000000 -0.0000000000
0.668 7.0051761203 0.0000000000 -0.0000000000
0.6681 7.0036848390 0.0000000000 -0.0000000000
0.6682 7.0021919024 0.0000000000 -0.0000000000
0.6683 7.0006973107 0.0000000000 -0.0000000000
0.6684 6.9992010641 0.0000000000 -0.0000000000
0.6685 6.9977031627 0.0000000000 -0.0000000000
0.6686 6.9962036068 0.0000000000 -0.0000000000
0.6687 6.9947023965 0.0000000000 -0.0000000000
0.6688 6.9931995320 0.0000000000 -0.0000000000
0.6689 6.9916950136 0.0000000000 -0.0000000000
0.669 6.9901888414 0.0000000000 -0.0000000000
0.6691 6.9886810157 0.0000000000 -0.0000000000
0.6692 6.9871715367 0.0000000000 -0.0000000000
0.6693 6.9856604046 0.0000000000 -0.0000000000
0.6694 6.9841476196 0.0000000000 -0.0000000000
0.6695 6.9826331821 0.0000000000 -0.0000000000
0.6696 6.9811170922 0.0000000000 -0.0000000000
0.6697 6.9795993502 0.0000000000 -0.0000000000
0.6698 6.9780799563 0.0000000000 -0.0000000000
0.6699 6.9765589109 0.0000000000 -0.0000000000
0.67 6.9750362141 0.0000000000 -0.0000000000
0.6701 6.9735118662 0.0000000000 -0.0000000000
0.6702 6.9719858676 0.0000000000 -0.0000000000
0.6703 6.9704582185 0.0000000000 -0.0000000000
0.6704 6.9689289191 0.0000000000 -0.0000000000
0.6705 6.9673979699 0.0000000000 -0.0000000000
0.6706 6.9658653710 0.0000000000 -0.0000000000
0.6707 6.9643311228 0.0000000000 -0.0000000000
0.6708 6.9627952256 0.0000000000 -0.0000000000
0.6709 6.9612576797 0.0000000000 -0.0000000000
0.671 6.9597184854 0.0000000000 -0.0000000000
0.6711 6.9581776430 0.0000000000 -0.0000000000
0.6712 6.9566351529 0.0000000000 -0.0000000000
0.6713 6.9550910155 0.0000000000 -0.0000000000
0.6714 6.9535452309 0.0000000000 -0.0000000000
0.6715 6.9519977997 0.0000000000 -0.0000000000
0.6716 6.9504487220 0.0000000000 -0.0000000000
0.6717 6.9488979984 0.0000000000 -0.0000000000
0.6718 6.9473456291 0.0000000000 -0.0000000000
0.6719 6.9457916145 0.0000000000 -0.0000000000
0.672 6.9442359550 0.0000000000 -0.0000000000
0.6721 6.9426786509 0.0000000000 -0.0000000000
0.6722 6.9411197027 0.0000000000 -0.0000000000
0.6723 6.9395591107 0.0000000000 -0.0000000000
0.6724 6.9379968752 0.0000000000 -0.0000000000
0.6725 6.9364329967 0.0000000000 -0.0000000000
0.6726 6.9348674756 0.0000000000 -0.0000000000
0.6727 6.9333003123 0.0000000000 -0.0000000000
0.6728 6.9317315072 0.0000000000 -0.0000000000
0.6729 6.9301610607 0.0000000000 -0.0000000000
0.673 6.9285889731 0.0000000000 -0.0000000000
0.6731 6.9270152451 0.0000000000 -0.0000000000
0.6732 6.9254398768 0.0000000000 -0.0000000000
0.6733 6.9238628688 0.0000000000 -0.0000000000
0.6734 6.9222842216 0.0000000000 -0.0000000000
0.6735 6.9207039355 0.0000000000 -0.0000000000
0.6736 6.9191220110 0.0000000000 -0.0000000000
0.6737 6.9175384485 0.0000000000 -0.0000000000
0.6738 6.9159532485 0.0000000000 -0.0000000000
0.6739 6.9143664115 0.0000000000 -0.0000000000
0.674 6.9127779379 0.0000000000 -0.0000000000
0.6741 6.9111878281 0.0000000000 -0.0000000000
0.6742 6.9095960827 0.0000000000 -0.0000000000
0.6743 6.9080027020 0.0000000000 -0.0000000000
0.6744 6.9064076867 0.0000000000 -0.0000000000
0.6745 6.9048110371 0.0000000000 -0.0000000000
0.6746 6.9032127538 0.0000000000 -0.0000000000
0.6747 6.9016128372 0.0000000000 -0.0000000000
0.6748 6.9000112878 0.0000000000 -0.0000000000
0.6749 6.8984081061 0.0000000000 -0.0000000000
0.675 6.8968032927 0.0000000000 -0.0000000000
0.6751 6.8951968480 0.0000000000 -0.0000000000
0.6752 6.8935887726 0.0000000000 -0.0000000000
0.6753 6.8919790669 0.0000000000 -0.0000000000
0.6754 6.8903677315 0.0000000000 -0.0000000000
0.6755 6.8887547669 0.0000000000 -0.0000000000
0.6756 6.8871401736 0.0000000000 -0.0000000000
0.6757 6.8855239522 0.0000000000 -0.0000000000
0.6758 6.8839061032 0.0000000000 -0.0000000000
0.6759 6.8822866271 0.0000000000 -0.0000000000
0.676 6.8806655244 0.0000000000 -0.0000000000
0.6761 6.8790427958 0.0000000000 -0.0000000000
0.6762 6.8774184417 0.0000000000 -0.0000000000
0.6763 6.8757924627 0.0000000000 -0.0000000000
0.6764 6.8741648594 0.0000000000 -0.0000000000
0.6765 6.8725356323 0.0000000000 -0.0000000000
0.6766 6.8709047820 0.0000000000 -0.0000000000
0.6767 6.8692723091 0.0000000000 -0.0000000000
0.6768 6.8676382141 0.0000000000 -0.0000000000
0.6769 6.8660024976 0.0000000000 -0.0000000000
0.677 6.8643651602 0.0000000000 -0.0000000000
0.6771 6.8627262024 0.0000000000 -0.0000000000
0.6772 6.8610856249 0.0000000000 -0.0000000000
0.6773 6.8594434283 0.0000000000 -0.0000000000
0.6774 6.8577996130 0.0000000000 -0.0000000000
0.6775 6.8561541799 0.0000000000 -0.0000000000
0.6776 6.8545071293 0.0000000000 -0.0000000000
0.6777 6.8528584620 0.0000000000 -0.0000000000
0.6778 6.8512081785 0.0000000000 -0.0000000000
0.6779 6.8495562795 0.0000000000 -0.0000000000
0.678 6.8479027655 0.0000000000 -0.0000000000
0.6781 6.8462476372 0.0000000000 -0.0000000000
0.6782 6.8445908952 0.0000000000 -0.0000000000
0.6783 6.8429325401 0.0000000000 -0.0000000000
0.6784 6.8412725726 0.0000000000 -0.0000000000
0.6785 6.8396109933 0.0000000000 -0.0000000000
0.6786 6.8379478028 0.0000000000 -0.0000000000
0.6787 6.8362830017 0.0000000000 -0.0000000000
0.6788 6.8346165907 0.0000000000 -0.0000000000
0.6789 6.8329485705 0.0000000000 -0.0000000000
0.679 6.8312789416 0.0000000000 -0.0000000000
0.6791 6.8296077048 0.0000000000 -0.0000000000
0.6792 6.8279348606 0.0000000000 -0.0000000000
0.6793 6.8262604098 0.0000000000 -0.0000000000
0.6794 6.8245843530 0.0000000000 -0.0000000000
0.6795 6.8229066908 0.0000000000 -0.0000000000
0.6796 6.8212274240 0.0000000000 -0.0000000000
0.6797 6.8195465531 0.0000000000 -0.0000000000
0.6798 6.8178640789 0.0000000000 -0.0000000000
0.6799 6.8161800020 0.0000000000 -0.0000000000
0.68 6.8144943232 0.0000000000 -0.0000000000
0.6801 6.8128070430 0.0000000000 -0.0000000000
0.6802 6.8111181622 0.0000000000 -0.0000000000
0.6803 6.8094276814 0.0000000000 -0.0000000000
0.6804 6.8077356014 0.0000000000 -0.0000000000
0.6805 6.8060419228 0.0000000000 -0.0000000000
0.6806 6.8043466463 0.0000000000 -0.0000000000
0.6807 6.8026497726 0.0000000000 -0.0000000000
0.6808 6.8009513025 0.0000000000 -0.0000000000
0.6809 6.7992512365 0.0000000000 -0.0000000000
0.681 6.7975495755 0.0000000000 -0.0000000000
0.6811 6.7958463201 0.0000000000 -0.0000000000
0.6812 6.7941414711 0.0000000000 -0.0000000000
0.6813 6.7924350290 0.0000000000 -0.0000000000
0.6814 6.7907269948 0.0000000000 -0.0000000000
0.6815 6.7890173690 0.0000000000 -0.0000000000
0.6816 6.7873061524 0.0000000000 -0.0000000000
0.6817 6.7855933458 0.0000000000 -0.0000000000
0.6818 6.7838789497 0.0000000000 -0.0000000000
0.6819 6.7821629651 0.0000000000 -0.0000000000
0.682 6.7804453925 0.0000000000 -0.0000000000
0.6821 6.7787262328 0.0000000000 -0.0000000000
0.6822 6.7770054866 0.0000000000 -0.0000000000
0.6823 6.7752831547 0.0000000000 -0.0000000000
0.6824 6.7735592379 0.0000000000 -0.0000000000
0.6825 6.7718337368 0.0000000000 -0.0000000000
0.6826 6.7701066522 0.0000000000 -0.0000000000
0.6827 6.7683779849 0.0000000000 -0.0000000000
0.6828 6.7666477356 0.0000000000 -0.0000000000
0.6829 6.7649159051 0.0000000000 -0.0000000000
0.683 6.7631824941 0.0000000000 -0.0000000000
0.6831 6.7614475033 0.0000000000 -0.0000000000
0.6832 6.7597109336 0.0000000000 -0.0000000000
0.6833 6.7579727856 0.0000000000 -0.0000000000
0.6834 6.7562330602 0.0000000000 0.0000000000
0.6835 6.7544917580 0.0000000000 -0.0000000000
0.6836 6.7527488800 0.0000000000 -0.0000000000
0.6837 6.7510044267 0.0000000000 -0.0000000000
0.6838 6.7492583990 0.0000000000 -0.0000000000
0.6839 6.7475107978 0.0000000000 -0.0000000000
0.684 6.7457616236 0.0000000000 -0.0000000000
0.6841 6.7440108773 0.0000000000 -0.0000000000
0.6842 6.7422585598 0.0000000000 -0.0000000000
0.6843 6.7405046717 0.0000000000 -0.0000000000
0.6844 6.7387492138 0.0000000000 -0.0000000000
0.6845 6.7369921870 0.0000000000 -0.0000000000
0.6846 6.7352335919 0.0000000000 -0.0000000000
0.6847 6.7334734295 0.0000000000 -0.0000000000
0.6848 6.7317117004 0.0000000000 -0.0000000000
0.6849 6.7299484055 0.0000000000 0.0000000000
0.685 6.7281835456 0.0000000000 -0.0000000000
0.6851 6.7264171213 0.0000000000 -0.0000000000
0.6852 6.7246491337 0.0000000000 -0.0000000000
0.6853 6.7228795833 0.0000000000 -0.0000000000
0.6854 6.7211084711 0.0000000000 -0.0000000000
0.6855 6.7193357978 0.0000000000 -0.0000000000
0.6856 6.7175615642 0.0000000000 -0.0000000000
0.6857 6.7157857711 0.0000000000 -0.0000000000
0.6858 6.7140084194 0.0000000000 -0.0000000000
0.6859 6.7122295098 0.0000000000 -0.0000000000
0.686 6.7104490431 0.0000000000 -0.0000000000
0.6861 6.7086670202 0.0000000000 -0.0000000000
0.6862 6.7068834418 0.0000000000 -0.0000000000
0.6863 6.7050983088 0.0000000000 -0.0000000000
0.6864 6.7033116219 0.0000000000 -0.0000000000
0.6865 6.7015233820 0.0000000000 -0.0000000000
0.6866 6.6997335899 0.0000000000 -0.0000000000
0.6867 6.6979422465 0.0000000000 -0.0000000000
0.6868 6.6961493524 0.0000000000 -0.0000000000
0.6869 6.6943549086 0.0000000000 -0.0000000000
0.687 6.6925589158 0.0000000000 -0.0000000000
0.6871 6.6907613749 0.0000000000 -0.0000000000
0.6872 6.6889622867 0.0000000000 -0.0000000000
0.6873 6.6871616520 0.0000000000 -0.0000000000
0.6874 6.6853594716 0.0000000000 -0.0000000000
0.6875 6.6835557464 0.0000000000 -0.0000000000
0.6876 6.6817504772 0.0000000000 -0.0000000000
0.6877 6.6799436648 0.0000000000 -0.0000000000
0.6878 6.6781353100 0.0000000000 -0.0000000000
0.6879 6.6763254137 0.0000000000 -0.0000000000
0.688 6.6745139767 0.0000000000 -0.0000000000
0.6881 6.6727009998 0.0000000000 -0.0000000000
0.6882 6.6708864839 0.0000000000 -0.0000000000
0.6883 6.6690704297 0.0000000000 -0.0000000000
0.6884 6.6672528382 0.0000000000 -0.0000000000
0.6885 6.6654337101 0.0000000000 -0.0000000000
0.6886 6.6636130463 0.0000000000 -0.0000000000
0.6887 6.6617908476 0.0000000000 -0.0000000000
0.6888 6.6599671148 0.0000000000 -0.0000000000
0.6889 6.6581418488 0.0000000000 -0.0000000000
0.689 6.6563150505 0.0000000000 -0.0000000000
0.6891 6.6544867206 0.0000000000 -0.0000000000
0.6892 6.6526568600 0.0000000000 -0.0000000000
0.6893 6.6508254696 0.0000000000 -0.0000000000
0.6894 6.6489925501 0.0000000000 -0.0000000000
0.6895 6.6471581025 0.0000000000 -0.0000000000
0.6896 6.6453221275 0.0000000000 -0.0000000000
0.6897 6.6434846260 0.0000000000 -0.0000000000
0.6898 6.6416455988 0.0000000000 -0.0000000000
0.6899 6.6398050468 0.0000000000 -0.0000000000
0.69 6.6379629709 0.0000000000 -0.0000000000
0.6901 6.6361193718 0.0000000000 -0.0000000000
0.6902 6.6342742504 0.0000000000 -0.0000000000
0.6903 6.6324276075 0.0000000000 -0.0000000000
0.6904 6.6305794441 0.0000000000 -0.0000000000
0.6905 6.6287297609 0.0000000000 -0.0000000000
0.6906 6.6268785588 0.0000000000 -0.0000000000
0.6907 6.6250258386 0.0000000000 -0.0000000000
0.6908 6.6231716012 0.0000000000 -0.0000000000
0.6909 6.6213158474 0.0000000000 0.0000000000
0.691 6.6194585780 0.0000000000 -0.0000000000
0.6911 6.6175997940 0.0000000000 -0.0000000000
0.6912 6.6157394962 0.0000000000 -0.0000000000
0.6913 6.6138776853 0.0000000000 -0.0000000000
0.6914 6.6120143623 0.0000000000 -0.0000000000
0.6915 6.6101495280 -0.0000000000 0.0000000000
0.6916 6.6082831832 0.0000000000 -0.0000000000
0.6917 6.6064153289 0.0000000000 -0.0000000000
0.6918 6.6045459657 0.0000000000 0.0000000000
0.6919 6.6026750947 0.0000000000 -0.0000000000
0.692 6.6008027165 0.0000000000 -0.0000000000
0.6921 6.5989288322 0.0000000000 -0.0000000000
0.6922 6.5970534425 0.0000000000 -0.0000000000
0.6923 6.5951765482 0.0000000000 -0.0000000000
0.6924 6.5932981503 0.0000000000 -0.0000000000
0.6925 6.5914182495 0.0000000000 -0.0000000000
0.6926 6.5895368468 0.0000000000 -0.0000000000
0.6927 6.5876539429 0.0000000000 -0.0000000000
0.6928 6.5857695387 0.0000000000 -0.0000000000
0.6929 6.5838836350 0.0000000000 -0.0000000000
0.693 6.5819962328 0.0000000000 -0.0000000000
0.6931 6.5801073328 0.0000000000 -0.0000000000
0.6932 6.5782169359 0.0000000000 -0.0000000000
0.6933 6.5763250429 0.0000000000 -0.0000000000
0.6934 6.5744316546 0.0000000000 -0.0000000000
0.6935 6.5725367720 0.0000000000 -0.0000000000
0.6936 6.5706403959 0.0000000000 -0.0000000000
0.6937 6.5687425271 0.0000000000 -0.0000000000
0.6938 6.5668431664 0.0000000000 -0.0000000000
0.6939 6.5649423147 0.0000000000 -0.0000000000
0.694 6.5630399728 0.0000000000 -0.0000000000
0.6941 6.5611361416 0.0000000000 -0.0000000000
0.6942 6.5592308219 0.0000000000 -0.0000000000
0.6943 6.5573240146 0.0000000000 -0.0000000000
0.6944 6.5554157205 0.0000000000 -0.0000000000
0.6945 6.5535059404 0.0000000000 -0.0000000000
0.6946 6.5515946752 0.0000000000 -0.0000000000
0.6947 6.5496819257 0.0000000000 -0.0000000000
0.6948 6.5477676928 0.0000000000 -0.0000000000
0.6949 6.5458519772 0.0000000000 -0.0000000000
0.695 6.5439347799 0.0000000000 -0.0000000000
0.6951 6.5420161016 0.0000000000 -0.0000000000
0.6952 6.5400959432 0.0000000000 -0.0000000000
0.6953 6.5381743056 0.0000000000 -0.0000000000
0.6954 6.5362511895 0.0000000000 -0.0000000000
0.6955 6.5343265958 0.0000000000 0.0000000000
0.6956 6.5324005253 0.0000000000 -0.0000000000
0.6957 6.5304729789 0.0000000000 -0.0000000000
0.6958 6.5285439574 0.0000000000 -0.0000000000
0.6959 6.5266134616 0.0000000000 0.0000000000
0.696 6.5246814923 0.0000000000 -0.0000000000
0.6961 6.5227480504 0.0000000000 -0.0000000000
0.6962 6.5208131368 0.0000000000 -0.0000000000
0.6963 6.5188767521 0.0000000000 -0.0000000000
0.6964 6.5169388973 0.0000000000 -0.0000000000
0.6965 6.5149995731 0.0000000000 -0.0000000000
0.6966 6.5130587805 0.0000000000 -0.0000000000
0.6967 6.5111165202 0.0000000000 -0.0000000000
0.6968 6.5091727930 0.0000000000 -0.0000000000
0.6969 6.5072275998 0.0000000000 0.0000000000
0.697 6.5052809413 0.0000000000 -0.0000000000
0.6971 6.5033328184 0.0000000000 -0.0000000000
0.6972 6.5013832320 0.0000000000 -0.0000000000
0.6973 6.4994321827 0.0000000000 -0.0000000000
0.6974 6.4974796715 0.0000000000 -0.0000000000
0.6975 6.4955256992 0.0000000000 -0.0000000000
0.6976 6.4935702665 0.0000000000 -0.0000000000
0.6977 6.4916133743 0.0000000000 -0.0000000000
0.6978 6.4896550233 0.0000000000 -0.0000000000
0.6979 6.4876952145 0.0000000000 -0.0000000000
0.698 6.4857339485 0.0000000000 -0.0000000000
0.6981 6.4837712262 0.0000000000 -0.0000000000
0.6982 6.4818070484 0.0000000000 -0.0000000000
0.6983 6.4798414159 0.0000000000 -0.0000000000
0.6984 6.4778743296 0.0000000000 -0.0000000000
0.6985 6.4759057901 0.0000000000 -0.0000000000
0.6986 6.4739357983 0.0000000000 -0.0000000000
0.6987 6.4719643550 0.0000000000 -0.0000000000
0.6988 6.4699914610 0.0000000000 -0.0000000000
0.6989 6.4680171171 0.0000000000 -0.0000000000
0.699 6.4660413240 0.0000000000 -0.0000000000
0.6991 6.4640640826 0.0000000000 -0.0000000000
0.6992 6.4620853937 0.0000000000 -0.0000000000
0.6993 6.4601052580 0.0000000000 -0.0000000000
0.6994 6.4581236763 0.0000000000 -0.0000000000
0.6995 6.4561406494 0.0000000000 -0.0000000000
0.6996 6.4541561781 0.0000000000 -0.0000000000
0.6997 6.4521702632 0.0000000000 -0.0000000000
0.6998 6.4501829054 0.0000000000 -0.0000000000
0.6999 6.4481941055 0.0000000000 0.0000000000
0.7 6.4462038643 0.0000000000 -0.0000000000
0.7001 6.4442121826 0.0000000000 -0.0000000000
0.7002 6.4422190612 0.0000000000 -0.0000000000
0.7003 6.4402245007 0.0000000000 -0.0000000000
0.7004 6.4382285021 0.0000000000 -0.0000000000
0.7005 6.4362310659 0.0000000000 -0.0000000000
0.7006 6.4342321931 0.0000000000 -0.0000000000
0.7007 6.4322318844 0.0000000000 -0.0000000000
0.7008 6.4302301404 0.0000000000 -0.0000000000
0.7009 6.4282269621 0.0000000000 -0.0000000000
0.701 6.4262223501 0.0000000000 -0.0000000000
0.7011 6.4242163053 0.0000000000 -0.0000000000
0.7012 6.4222088282 0.0000000000 -0.0000000000
0.7013 6.4201999198 0.0000000000 -0.0000000000
0.7014 6.4181895807 0.0000000000 0.0000000000
0.7015 6.4161778117 0.0000000000 -0.0000000000
0.7016 6.4141646136 0.0000000000 -0.0000000000
0.7017 6.4121499871 0.0000000000 -0.0000000000
0.7018 6.4101339328 0.0000000000 -0.0000000000
0.7019 6.4081164517 0.0000000000 -0.0000000000
0.702 6.4060975443 0.0000000000 0.0000000000
0.7021 6.4040772115 0.0000000000 -0.0000000000
0.7022 6.4020554539 0.0000000000 -0.0000000000
0.7023 6.4000322724 0.0000000000 -0.0000000000
0.7024 6.3980076675 0.0000000000 -0.0000000000
0.7025 6.3959816401 0.0000000000 -0.0000000000
0.7026 6.3939541909 0.0000000000 -0.0000000000
0.7027 6.3919253205 0.0000000000 -0.0000000000
0.7028 6.3898950298 0.0000000000 -0.0000000000
0.7029 6.3878633194 0.0000000000 -0.0000000000
0.703 6.3858301900 0.0000000000 -0.0000000000
0.7031 6.3837956423 0.0000000000 -0.0000000000
0.7032 6.3817596772 0.0000000000 -0.0000000000
0.7033 6.3797222952 0.0000000000 -0.0000000000
0.7034 6.3776834970 0.0000000000 -0.0000000000
0.7035 6.3756432835 0.0000000000 -0.0000000000
0.7036 6.3736016551 0.0000000000 -0.0000000000
0.7037 6.3715586128 0.0000000000 -0.0000000000
0.7038 6.3695141571 0.0000000000 -0.0000000000
0.7039 6.3674682888 0.0000000000 -0.0000000000
0.704 6.3654210085 0.0000000000 -0.0000000000
0.7041 6.3633723170 0.0000000000 -0.0000000000
0.7042 6.3613222148 0.0000000000 -0.0000000000
0.7043 6.3592707028 0.0000000000 -0.0000000000
0.7044 6.3572177815 0.0000000000 -0.0000000000
0.7045 6.3551634517 0.0000000000 -0.0000000000
0.7046 6.3531077140 0.0000000000 -0.0000000000
0.7047 6.3510505691 0.0000000000 -0.0000000000
0.7048 6.3489920177 0.0000000000 -0.0000000000
0.7049 6.3469320604 0.0000000000 -0.0000000000
0.705 6.3448706978 0.0000000000 -0.0000000000
0.7051 6.3428079308 0.0000000000 -0.0000000000
0.7052 6.3407437598 0.0000000000 -0.0000000000
0.7053 6.3386781856 0.0000000000 -0.0000000000
0.7054 6.3366112089 0.0000000000 -0.0000000000
0.7055 6.3345428302 0.0000000000 -0.0000000000
0.7056 6.3324730502 0.0000000000 -0.0000000000
0.7057 6.3304018696 0.0000000000 -0.0000000000
0.7058 6.3283292890 0.0000000000 -0.0000000000
0.7059 6.3262553090 0.0000000000 -0.0000000000
0.706 6.3241799303 0.0000000000 0.0000000000
0.7061 6.3221031535 0.0000000000 -0.0000000000
0.7062 6.3200249793 0.0000000000 -0.0000000000
0.7063 6.3179454082 0.0000000000 -0.0000000000
0.7064 6.3158644409 0.0000000000 -0.0000000000
0.7065 6.3137820780 0.0000000000 -0.0000000000
0.7066 6.3116983201 0.0000000000 -0.0000000000
0.7067 6.3096131679 0.0000000000 0.0000000000
0.7068 6.3075266219 0.0000000000 -0.0000000000
0.7069 6.3054386828 0.0000000000 -0.0000000000
0.707 6.3033493512 0.0000000000 -0.0000000000
0.7071 6.3012586276 0.0000000000 0.0000000000
0.7072 6.2991665128 0.0000000000 -0.0000000000
0.7073 6.2970730071 0.0000000000 -0.0000000000
0.7074 6.2949781114 0.0000000000 0.0000000000
0.7075 6.2928818261 0.0000000000 -0.0000000000
0.7076 6.2907841519 0.0000000000 -0.0000000000
0.7077 6.2886850892 0.0000000000 -0.0000000000
0.7078 6.2865846388 0.0000000000 -0.0000000000
0.7079 6.2844828012 0.0000000000 -0.0000000000
0.708 6.2823795769 0.0000000000 0.0000000000
0.7081 6.2802749666 0.0000000000 -0.0000000000
0.7082 6.2781689708 0.0000000000 -0.0000000000
0.7083 6.2760615900 0.0000000000 -0.0000000000
0.7084 6.2739528249 0.0000000000 -0.0000000000
0.7085 6.2718426759 0.0000000000 0.0000000000
0.7086 6.2697311437 0.0000000000 -0.0000000000
0.7087 6.2676182288 0.0000000000 -0.0000000000
0.7088 6.2655039318 0.0000000000 -0.0000000000
0.7089 6.2633882531 0.0000000000 -0.0000000000
0.709 6.2612711934 0.0000000000 -0.0000000000
0.7091 6.2591527532 0.0000000000 -0.0000000000
0.7092 6.2570329329 0.0000000000 -0.0000000000
0.7093 6.2549117332 0.0000000000 -0.0000000000
0.7094 6.2527891546 0.0000000000 -0.0000000000
0.7095 6.2506651975 0.0000000000 -0.0000000000
0.7096 6.2485398626 0.0000000000 -0.0000000000
0.7097 6.2464131503 0.0000000000 -0.0000000000
0.7098 6.2442850612 0.0000000000 -0.0000000000
0.7099 6.2421555957 0.0000000000 -0.0000000000
0.71 6.2400247545 0.0000000000 -0.0000000000
0.7101 6.2378925378 0.0000000000 -0.0000000000
0.7102 6.2357589464 0.0000000000 -0.0000000000
0.7103 6.2336239806 0.0000000000 -0.0000000000
0.7104 6.2314876410 0.0000000000 -0.0000000000
0.7105 6.2293499281 0.0000000000 0.0000000000
0.7106 6.2272108423 0.0000000000 -0.0000000000
0.7107 6.2250703842 0.0000000000 -0.0000000000
0.7108 6.2229285541 0.0000000000 -0.0000000000
0.7109 6.2207853527 0.0000000000 -0.0000000000
0.711 6.2186407803 0.0000000000 -0.0000000000
0.7111 6.2164948374 0.0000000000 -0.0000000000
0.7112 6.2143475246 0.0000000000 -0.0000000000
0.7113 6.2121988422 0.0000000000 -0.0000000000
0.7114 6.2100487907 0.0000000000 -0.0000000000
0.7115 6.2078973706 0.0000000000 -0.0000000000
0.7116 6.2057445823 0.0000000000 -0.0000000000
0.7117 6.2035904262 0.0000000000 -0.0000000000
0.7118 6.2014349029 0.0000000000 -0.0000000000
0.7119 6.1992780127 0.0000000000 -0.0000000000
0.712 6.1971197561 0.0000000000 -0.0000000000
0.7121 6.1949601336 0.0000000000 -0.0000000000
0.7122 6.1927991454 0.0000000000 0.0000000000
0.7123 6.1906367922 0.0000000000 -0.0000000000
0.7124 6.1884730742 0.0000000000 -0.0000000000
0.7125 6.1863079920 0.0000000000 0.0000000000
0.7126 6.1841415458 0.0000000000 0.0000000000
0.7127 6.1819737362 0.0000000000 0.0000000000
0.7128 6.1798045636 0.0000000000 -0.0000000000
0.7129 6.1776340282 0.0000000000 0.0000000000
0.713 6.1754621306 0.0000000000 0.0000000000
0.7131 6.1732888712 0.0000000000 -0.0000000000
0.7132 6.1711142502 0.0000000000 0.0000000000
0.7133 6.1689382682 0.0000000000 -0.0000000000
0.7134 6.1667609254 0.0000000000 -0.0000000000
0.7135 6.1645822223 0.0000000000 0.0000000000
0.7136 6.1624021593 0.0000000000 -0.0000000000
0.7137 6.1602207367 0.0000000000 -0.0000000000
0.7138 6.1580379548 0.0000000000 -0.0000000000
0.7139 6.1558538141 0.0000000000 -0.0000000000
0.714 6.1536683148 0.0000000000 0.0000000000
0.7141 6.1514814574 0.0000000000 -0.0000000000
0.7142 6.1492932422 0.0000000000 -0.0000000000
0.7143 6.1471036696 0.0000000000 -0.0000000000
0.7144 6.1449127399 0.0000000000 -0.0000000000
0.7145 6.1427204533 0.0000000000 -0.0000000000
0.7146 6.1405268104 0.0000000000 0.0000000000
0.7147 6.1383318113 0.0000000000 0.0000000000
0.7148 6.1361354564 0.0000000000 -0.0000000000
0.7149 6.1339377461 0.0000000000 -0.0000000000
0.715 6.1317386806 0.0000000000 -0.0000000000
0.7151 6.1295382603 0.0000000000 0.0000000000
0.7152 6.1273364855 0.0000000000 -0.0000000000
0.7153 6.1251333565 0.0000000000 -0.0000000000
0.7154 6.1229288735 0.0000000000 -0.0000000000
0.7155 6.1207230369 0.0000000000 -0.0000000000
0.7156 6.1185158470 0.0000000000 -0.0000000000
0.7157 6.1163073041 0.0000000000 -0.0000000000
0.7158 6.1140974084 0.0000000000 -0.0000000000
0.7159 6.1118861602 0.0000000000 0.0000000000
0.716 6.1096735599 0.0000000000 0.0000000000
0.7161 6.1074596076 0.0000000000 0.0000000000
0.7162 6.1052443036 0.0000000000 0.0000000000
0.7163 6.1030276482 0.0000000000 -0.0000000000
0.7164 6.1008096418 0.0000000000 0.0000000000
0.7165 6.0985902844 0.0000000000 -0.0000000000
0.7166 6.0963695764 -0.0000000000 0.0000000000
0.7167 6.0941475180 -0.0000000000 0.0000000000
0.7168 6.0919241094 -0.0000000000 0.0000000000
0.7169 6.0896993510 -0.0000000000 0.0000000000
0.717 6.0874732429 -0.0000000000 0.0000000000
0.7171 6.0852457853 -0.0000000000 0.0000000000
0.7172 6.0830169785 -0.0000000000 0.0000000000
0.7173 6.0807868227 0.0000000000 -0.0000000000
0.7174 6.0785553181 -0.0000000000 -0.0000000000
0.7175 6.0763224650 -0.0000000000 0.0000000000
0.7176 6.0740882635 -0.0000000000 0.0000000000
0.7177 6.0718527138 -0.0000000000 0.0000000000
0.7178 6.0696158161 -0.0000000000 0.0000000000
0.7179 6.0673775707 -0.0000000000 0.0000000000
0.718 6.0651379777 -0.0000000000 0.0000000000
0.7181 6.0628970373 -0.0000000000 0.0000000000
0.7182 6.0606547497 -0.0000000000 0.0000000000
0.7183 6.0584111150 -0.0000000000 0.0000000000
0.7184 6.0561661335 -0.0000000000 0.0000000000
0.7185 6.0539198052 -0.0000000000 0.0000000000
0.7186 6.0516721305 -0.0000000000 0.0000000000
0.7187 6.0494231093 -0.0000000000 0.0000000000
0.7188 6.0471727419 -0.0000000000 0.0000000000
0.7189 6.0449210284 -0.0000000000 0.0000000000
0.719 6.0426679690 -0.0000000000 0.0000000000
0.7191 6.0404135638 -0.0000000000 0.0000000000
0.7192 6.0381578130 -0.0000000000 0.0000000000
0.7193 6.0359007166 -0.0000000000 0.0000000000
0.7194 6.0336422748 -0.0000000000 0.0000000000
0.7195 6.0313824877 -0.0000000000 0.0000000000
0.7196 6.0291213555 -0.0000000000 0.0000000000
0.7197 6.0268588782 -0.0000000000 0.0000000000
0.7198 6.0245950560 -0.0000000000 0.0000000000
0.7199 6.0223298889 -0.0000000000 0.0000000000
0.72 6.0200633771 -0.0000000000 0.0000000000
0.7201 6.0177955207 -0.0000000000 0.0000000000
0.7202 6.0155263197 -0.0000000000 -0.0000000000
0.7203 6.0132557742 -0.0000000000 0.0000000000
0.7204 6.0109838844 -0.0000000000 0.0000000000
0.7205 6.0087106502 -0.0000000000 0.0000000000
0.7206 6.0064360718 -0.0000000000 0.0000000000
0.7207 6.0041601493 -0.0000000000 0.0000000000
0.7208 6.0018828826 -0.0000000000 0.0000000000
0.7209 5.9996042718 -0.0000000000 0.0000000000
0.721 5.9973243171 -0.0000000000 0.0000000000
0.7211 5.9950430184 -0.0000000000 -0.0000000000
0.7212 5.9927603758 -0.0000000000 -0.0000000000
0.7213 5.9904763894 -0.0000000000 0.0000000000
0.7214 5.9881910591 -0.0000000000 0.0000000000
0.7215 5.9859043849 -0.0000000000 0.0000000000
0.7216 5.9836163671 -0.0000000000 0.0000000000
0.7217 5.9813270054 -0.0000000000 0.0000000000
0.7218 5.9790363000 -0.0000000000 0.0000000000
0.7219 5.9767442509 -0.0000000000 -0.0000000000
0.722 5.9744508580 -0.0000000000 0.0000000000
0.7221 5.9721561214 -0.0000000000 0.0000000000
0.7222 5.9698600411 -0.0000000000 -0.0000000000
0.7223 5.9675626171 -0.0000000000 0.0000000000
0.7224 5.9652638493 -0.0000000000 0.0000000000
0.7225 5.9629637377 -0.0000000000 0.0000000000
0.7226 5.9606622823 -0.0000000000 0.0000000000
0.7227 5.9583594831 -0.0000000000 0.0000000000
0.7228 5.9560553401 -0.0000000000 -0.0000000000
0.7229 5.9537498531 -0.0000000000 0.0000000000
0.723 5.9514430223 -0.0000000000 0.0000000000
0.7231 5.9491348474 -0.0000000000 -0.0000000000
0.7232 5.9468253285 -0.0000000000 0.0000000000
0.7233 5.9445144655 -0.0000000000 0.0000000000
0.7234 5.9422022584 -0.0000000000 0.0000000000
0.7235 5.9398887071 -0.0000000000 0.0000000000
0.7236 5.9375738115 -0.0000000000 0.0000000000
0.7237 5.9352575715 -0.0000000000 0.0000000000
0.7238 5.9329399871 -0.0000000000 0.0000000000
0.7239 5.9306210582 -0.0000000000 -0.0000000000
0.724 5.9283007846 -0.0000000000 -0.0000000000
0.7241 5.9259791663 -0.0000000000 0.0000000000
0.7242 5.9236562032 -0.0000000000 0.0000000000
0.7243 5.9213318953 -0.0000000000 0.0000000000
0.7244 5.9190062422 -0.0000000000 -0.0000000000
0.7245 5.9166792441 -0.0000000000 -0.0000000000
0.7246 5.9143509006 -0.0000000000 -0.0000000000
0.7247 5.9120212118 -0.0000000000 0.0000000000
0.7248 5.9096901775 -0.0000000000 -0.0000000000
0.7249 5.9073577976 -0.0000000000 -0.0000000000
0.725 5.9050240718 -0.0000000000 -0.0000000000
0.7251 5.9026890001 -0.0000000000 0.0000000000
0.7252 5.9003525823 -0.0000000000 -0.0000000000
0.7253 5.8980148183 -0.0000000000 -0.0000000000
0.7254 5.8956757080 -0.0000000000 -0.0000000000
0.7255 5.8933352510 -0.0000000000 0.0000000000
0.7256 5.8909934473 -0.0000000000 0.0000000000
0.7257 5.8886502968 0.0000000000 -0.0000000000
0.7258 5.8863057991 0.0000000000 -0.0000000000
0.7259 5.8839599542 0.0000000000 -0.0000000000
0.726 5.8816127619 0.0000000000 -0.0000000000
0.7261 5.8792642219 0.0000000000 0.0000000000
0.7262 5.8769143340 0.0000000000 -0.0000000000
0.7263 5.8745630981 0.0000000000 -0.0000000000
0.7264 5.8722105140 0.0000000000 -0.0000000000
0.7265 5.8698565814 0.0000000000 -0.0000000000
0.7266 5.8675013001 0.0000000000 -0.0000000000
0.7267 5.8651446699 0.0000000000 -0.0000000000
0.7268 5.8627866906 0.0000000000 -0.0000000000
0.7269 5.8604273619 0.0000000000 -0.0000000000
0.727 5.8580666835 0.0000000000 -0.0000000000
0.7271 5.8557046554 0.0000000000 0.0000000000
0.7272 5.8533412771 0.0000000000 -0.0000000000
0.7273 5.8509765485 0.0000000000 -0.0000000000
0.7274 5.8486104692 0.0000000000 -0.0000000000
0.7275 5.8462430391 0.0000000000 -0.0000000000
0.7276 5.8438742579 0.0000000000 -0.0000000000
0.7277 5.8415041252 0.0000000000 -0.0000000000
0.7278 5.8391326408 0.0000000000 -0.0000000000
0.7279 5.8367598045 0.0000000000 -0.0000000000
0.728 5.8343856159 0.0000000000 -0.0000000000
0.7281 5.8320100747 0.0000000000 -0.0000000000
0.7282 5.8296331806 0.0000000000 0.0000000000
0.7283 5.8272549334 0.0000000000 -0.0000000000
0.7284 5.8248753327 0.0000000000 -0.0000000000
0.7285 5.8224943782 0.0000000000 -0.0000000000
0.7286 5.8201120697 0.0000000000 -0.0000000000
0.7287 5.8177284066 0.0000000000 -0.0000000000
0.7288 5.8153433888 0.0000000000 -0.0000000000
0.7289 5.8129570160 0.0000000000 -0.0000000000
0.729 5.8105692876 0.0000000000 -0.0000000000
0.7291 5.8081802035 0.0000000000 -0.0000000000
0.7292 5.8057897633 0.0000000000 0.0000000000
0.7293 5.8033979666 0.0000000000 -0.0000000000
0.7294 5.8010048130 0.0000000000 -0.0000000000
0.7295 5.7986103023 0.0000000000 -0.0000000000
0.7296 5.7962144339 0.0000000000 -0.0000000000
0.7297 5.7938172076 -0.0000000000 0.0000000000
0.7298 5.7914186230 0.0000000000 0.0000000000
0.7299 5.7890186796 0.0000000000 0.0000000000
0.73 5.7866173771 0.0000000000 0.0000000000
0.7301 5.7842147151 0.0000000000 -0.0000000000
0.7302 5.7818106932 0.0000000000 0.0000000000
0.7303 5.7794053110 0.0000000000 0.0000000000
0.7304 5.7769985681 0.0000000000 0.0000000000
0.7305 5.7745904640 0.0000000000 0.0000000000
0.7306 5.7721809983 0.0000000000 0.0000000000
0.7307 5.7697701707 0.0000000000 0.0000000000
0.7308 5.7673579806 0.0000000000 -0.0000000000
0.7309 5.7649444277 0.0000000000 -0.0000000000
0.731 5.7625295115 0.0000000000 -0.0000000000
0.7311 5.7601132315 0.0000000000 0.0000000000
0.7312 5.7576955873 0.0000000000 -0.0000000000
0.7313 5.7552765785 0.0000000000 -0.0000000000
0.7314 5.7528562046 0.0000000000 -0.0000000000
0.7315 5.7504344650 0.0000000000 -0.0000000000
0.7316 5.7480113594 0.0000000000 0.0000000000
0.7317 5.7455868873 0.0000000000 -0.0000000000
0.7318 5.7431610481 0.0000000000 -0.0000000000
0.7319 5.7407338414 0.0000000000 0.0000000000
0.732 5.7383052667 0.0000000000 -0.0000000000
0.7321 5.7358753235 0.0000000000 -0.0000000000
0.7322 5.7334440113 0.0000000000 0.0000000000
0.7323 5.7310113296 0.0000000000 0.0000000000
0.7324 5.7285772779 0.0000000000 -0.0000000000
0.7325 5.7261418556 0.0000000000 -0.0000000000
0.7326 5.7237050622 0.0000000000 -0.0000000000
0.7327 5.7212668972 0.0000000000 -0.0000000000
0.7328 5.7188273600 0.0000000000 0.0000000000
0.7329 5.7163864502 0.0000000000 -0.0000000000
0.733 5.7139441672 0.0000000000 0.0000000000
0.7331 5.7115005104 0.0000000000 -0.0000000000
0.7332 5.7090554792 0.0000000000 0.0000000000
0.7333 5.7066090731 0.0000000000 -0.0000000000
0.7334 5.7041612916 0.0000000000 -0.0000000000
0.7335 5.7017121340 0.0000000000 -0.0000000000
0.7336 5.6992615999 0.0000000000 -0.0000000000
0.7337 5.6968096885 0.0000000000 -0.0000000000
0.7338 5.6943563994 0.0000000000 -0.0000000000
0.7339 5.6919017318 0.0000000000 -0.0000000000
0.734 5.6894456853 0.0000000000 -0.0000000000
0.7341 5.6869882593 0.0000000000 0.0000000000
0.7342 5.6845294530 0.0000000000 -0.0000000000
0.7343 5.6820692659 0.0000000000 -0.0000000000
0.7344 5.6796076975 0.0000000000 -0.0000000000
0.7345 5.6771447469 0.0000000000 -0.0000000000
0.7346 5.6746804138 0.0000000000 -0.0000000000
0.7347 5.6722146973 0.0000000000 0.0000000000
0.7348 5.6697475968 0.0000000000 -0.0000000000
0.7349 5.6672791118 0.0000000000 -0.0000000000
0.735 5.6648092415 0.0000000000 -0.0000000000
0.7351 5.6623379854 0.0000000000 0.0000000000
0.7352 5.6598653427 0.0000000000 -0.0000000000
0.7353 5.6573913127 0.0000000000 0.0000000000
0.7354 5.6549158949 0.0000000000 -0.0000000000
0.7355 5.6524390885 0.0000000000 -0.0000000000
0.7356 5.6499608928 0.0000000000 0.0000000000
0.7357 5.6474813073 0.0000000000 -0.0000000000
0.7358 5.6450003310 0.0000000000 0.0000000000
0.7359 5.6425179635 0.0000000000 -0.0000000000
0.736 5.6400342039 0.0000000000 -0.0000000000
0.7361 5.6375490516 0.0000000000 0.0000000000
0.7362 5.6350625058 0.0000000000 0.0000000000
0.7363 5.6325745659 0.0000000000 -0.0000000000
0.7364 5.6300852310 0.0000000000 -0.0000000000
0.7365 5.6275945005 0.0000000000 0.0000000000
0.7366 5.6251023737 0.0000000000 0.0000000000
0.7367 5.6226088498 0.0000000000 0.0000000000
0.7368 5.6201139280 0.0000000000 -0.0000000000
0.7369 5.6176176077 0.0000000000 0.0000000000
0.737 5.6151198879 0.0000000000 -0.0000000000
0.7371 5.6126207681 0.0000000000 0.0000000000
0.7372 5.6101202474 0.0000000000 -0.0000000000
0.7373 5.6076183251 0.0000000000 0.0000000000
0.7374 5.6051150003 0.0000000000 -0.0000000000
0.7375 5.6026102723 0.0000000000 -0.0000000000
0.7376 5.6001041403 0.0000000000 0.0000000000
0.7377 5.5975966036 0.0000000000 0.0000000000
0.7378 5.5950876612 -0.0000000000 -0.0000000000
0.7379 5.5925773125 -0.0000000000 0.0000000000
0.738 5.5900655566 0.0000000000 -0.0000000000
0.7381 5.5875523926 -0.0000000000 0.0000000000
0.7382 5.5850378199 -0.0000000000 0.0000000000
0.7383 5.5825218374 -0.0000000000 0.0000000000
0.7384 5.5800044445 -0.0000000000 0.0000000000
0.7385 5.5774856403 -0.0000000000 0.0000000000
0.7386 5.5749654239 -0.0000000000 0.0000000000
0.7387 5.5724437945 -0.0000000000 0.0000000000
0.7388 5.5699207513 -0.0000000000 0.0000000000
0.7389 5.5673962933 0.0000000000 -0.0000000000
0.739 5.5648704198 0.0000000000 0.0000000000
0.7391 5.5623431298 -0.0000000000 0.0000000000
0.7392 5.5598144226 -0.0000000000 0.0000000000
0.7393 5.5572842971 -0.0000000000 0.0000000000
0.7394 5.5547527526 0.0000000000 0.0000000000
0.7395 5.5522197881 0.0000000000 -0.0000000000
0.7396 5.5496854027 -0.0000000000 0.0000000000
0.7397 5.5471495956 -0.0000000000 -0.0000000000
0.7398 5.5446123658 0.0000000000 -0.0000000000
0.7399 5.5420737125 0.0000000000 -0.0000000000
0.74 5.5395336347 -0.0000000000 0.0000000000
0.7401 5.5369921315 0.0000000000 0.0000000000
0.7402 5.5344492020 -0.0000000000 0.0000000000
0.7403 5.5319048452 0.0000000000 -0.0000000000
0.7404 5.5293590602 0.0000000000 0.0000000000
0.7405 5.5268118461 0.0000000000 0.0000000000
0.7406 5.5242632019 0.0000000000 -0.0000000000
0.7407 5.5217131267 -0.0000000000 0.0000000000
0.7408 5.5191616195 -0.0000000000 -0.0000000000
0.7409 5.5166086793 -0.0000000000 0.0000000000
0.741 5.5140543053 0.0000000000 0.0000000000
0.7411 5.5114984963 -0.0000000000 0.0000000000
0.7412 5.5089412514 0.0000000000 -0.0000000000
0.7413 5.5063825697 0.0000000000 -0.0000000000
0.7414 5.5038224502 0.0000000000 -0.0000000000
0.7415 5.5012608918 0.0000000000 -0.0000000000
0.7416 5.4986978936 0.0000000000 -0.0000000000
0.7417 5.4961334545 0.0000000000 -0.0000000000
0.7418 5.4935675736 0.0000000000 -0.0000000000
0.7419 5.4910002498 0.0000000000 -0.0000000000
0.742 5.4884314821 0.0000000000 -0.0000000000
0.7421 5.4858612695 0.0000000000 -0.0000000000
0.7422 5.4832896109 0.0000000000 -0.0000000000
0.7423 5.4807165054 0.0000000000 -0.0000000000
0.7424 5.4781419518 0.0000000000 -0.0000000000
0.7425 5.4755659491 0.0000000000 -0.0000000000
0.7426 5.4729884963 0.0000000000 -0.0000000000
0.7427 5.4704095923 0.0000000000 -0.0000000000
0.7428 5.4678292361 0.0000000000 -0.0000000000
0.7429 5.4652474265 0.0000000000 -0.0000000000
0.743 5.4626641626 0.0000000000 -0.0000000000
0.7431 5.4600794431 0.0000000000 -0.0000000000
0.7432 5.4574932671 0.0000000000 -0.0000000000
0.7433 5.4549056334 0.0000000000 -0.0000000000
0.7434 5.4523165410 0.0000000000 -0.0000000000
0.7435 5.4497259887 0.0000000000 -0.0000000000
0.7436 5.4471339754 0.0000000000 -0.0000000000
0.7437 5.4445405001 0.0000000000 -0.0000000000
0.7438 5.4419455616 0.0000000000 -0.0000000000
0.7439 5.4393491588 0.0000000000 -0.0000000000
0.744 5.4367512905 0.0000000000 -0.0000000000
0.7441 5.4341519556 0.0000000000 -0.0000000000
0.7442 5.4315511531 0.0000000000 -0.0000000000
0.7443 5.4289488816 0.0000000000 -0.0000000000
0.7444 5.4263451402 0.0000000000 -0.0000000000
0.7445 5.4237399275 0.0000000000 -0.0000000000
0.7446 5.4211332426 0.0000000000 -0.0000000000
0.7447 5.4185250841 0.0000000000 -0.0000000000
0.7448 5.4159154510 0.0000000000 -0.0000000000
0.7449 5.4133043421 0.0000000000 -0.0000000000
0.745 5.4106917561 0.0000000000 -0.0000000000
0.7451 5.4080776919 0.0000000000 -0.0000000000
0.7452 5.4054621482 0.0000000000 -0.0000000000
0.7453 5.4028451240 0.0000000000 -0.0000000000
0.7454 5.4002266180 0.0000000000 -0.0000000000
0.7455 5.3976066290 0.0000000000 -0.0000000000
0.7456 5.3949851557 0.0000000000 -0.0000000000
0.7457 5.3923621969 0.0000000000 -0.0000000000
0.7458 5.3897377515 0.0000000000 -0.0000000000
0.7459 5.3871118182 0.0000000000 -0.0000000000
0.746 5.3844843957 0.0000000000 -0.0000000000
0.7461 5.3818554828 0.0000000000 0.0000000000
0.7462 5.3792250783 0.0000000000 -0.0000000000
0.7463 5.3765931809 0.0000000000 -0.0000000000
0.7464 5.3739597894 0.0000000000 -0.0000000000
0.7465 5.3713249024 0.0000000000 -0.0000000000
0.7466 5.3686885188 0.0000000000 -0.0000000000
0.7467 5.3660506372 0.0000000000 0.0000000000
0.7468 5.3634112564 0.0000000000 -0.0000000000
0.7469 5.3607703750 0.0000000000 -0.0000000000
0.747 5.3581279919 0.0000000000 -0.0000000000
0.7471 5.3554841056 0.0000000000 -0.0000000000
0.7472 5.3528387150 0.0000000000 -0.0000000000
0.7473 5.3501918186 0.0000000000 -0.0000000000
0.7474 5.3475434152 0.0000000000 -0.0000000000
0.7475 5.3448935034 0.0000000000 -0.0000000000
0.7476 5.3422420820 0.0000000000 -0.0000000000
0.7477 5.3395891496 0.0000000000 -0.0000000000
0.7478 5.3369347049 0.0000000000 -0.0000000000
0.7479 5.3342787465 0.0000000000 -0.0000000000
0.748 5.3316212731 0.0000000000 -0.0000000000
0.7481 5.3289622833 0.0000000000 -0.0000000000
0.7482 5.3263017758 0.0000000000 0.0000000000
0.7483 5.3236397492 0.0000000000 -0.0000000000
0.7484 5.3209762022 0.0000000000 -0.0000000000
0.7485 5.3183111333 0.0000000000 -0.0000000000
0.7486 5.3156445413 0.0000000000 -0.0000000000
0.7487 5.3129764247 0.0000000000 -0.0000000000
0.7488 5.3103067821 0.0000000000 -0.0000000000
0.7489 5.3076356121 0.0000000000 -0.0000000000
0.749 5.3049629134 0.0000000000 -0.0000000000
0.7491 5.3022886846 0.0000000000 0.0000000000
0.7492 5.2996129241 0.0000000000 -0.0000000000
0.7493 5.2969356307 0.0000000000 -0.0000000000
0.7494 5.2942568028 0.0000000000 -0.0000000000
0.7495 5.2915764391 0.0000000000 -0.0000000000
0.7496 5.2888945381 0.0000000000 -0.0000000000
0.7497 5.2862110985 0.0000000000 0.0000000000
0.7498 5.2835261186 0.0000000000 -0.0000000000
0.7499 5.2808395972 0.0000000000 -0.0000000000
0.75 5.2781515327 0.0000000000 0.0000000000
0.7501 5.2754619237 0.0000000000 -0.0000000000
0.7502 5.2727707687 0.0000000000 -0.0000000000
0.7503 5.2700780663 0.0000000000 0.0000000000
0.7504 5.2673838149 0.0000000000 -0.0000000000
0.7505 5.2646880132 0.0000000000 -0.0000000000
0.7506 5.2619906595 0.0000000000 -0.0000000000
0.7507 5.2592917525 0.0000000000 -0.0000000000
0.7508 5.2565912905 0.0000000000 -0.0000000000
0.7509 5.2538892722 0.0000000000 -0.0000000000
0.751 5.2511856960 0.0000000000 -0.0000000000
0.7511 5.2484805603 0.0000000000 0.0000000000
0.7512 5.2457738638 0.0000000000 0.0000000000
0.7513 5.2430656048 0.0000000000 -0.0000000000
0.7514 5.2403557817 0.0000000000 -0.0000000000
0.7515 5.2376443932 0.0000000000 -0.0000000000
0.7516 5.2349314376 0.0000000000 -0.0000000000
0.7517 5.2322169134 0.0000000000 -0.0000000000
0.7518 5.2295008190 0.0000000000 -0.0000000000
0.7519 5.2267831529 0.0000000000 -0.0000000000
0.752 5.2240639134 0.0000000000 0.0000000000
0.7521 5.2213430992 0.0000000000 -0.0000000000
0.7522 5.2186207085 0.0000000000 0.0000000000
0.7523 5.2158967397 0.0000000000 -0.0000000000
0.7524 5.2131711914 0.0000000000 -0.0000000000
0.7525 5.2104440619 0.0000000000 -0.0000000000
0.7526 5.2077153496 0.0000000000 0.0000000000
0.7527 5.2049850528 0.0000000000 -0.0000000000
0.7528 5.2022531701 0.0000000000 0.0000000000
0.7529 5.1995196998 0.0000000000 0.0000000000
0.753 5.1967846402 0.0000000000 0.0000000000
0.7531 5.1940479897 0.0000000000 -0.0000000000
0.7532 5.1913097468 0.0000000000 0.0000000000
0.7533 5.1885699097 0.0000000000 0.0000000000
0.7534 5.1858284769 0.0000000000 -0.0000000000
0.7535 5.1830854466 0.0000000000 0.0000000000
0.7536 5.1803408172 0.0000000000 -0.0000000000
0.7537 5.1775945871 0.0000000000 0.0000000000
0.7538 5.1748467547 0.0000000000 -0.0000000000
0.7539 5.1720973181 0.0000000000 -0.0000000000
0.754 5.1693462758 0.0000000000 -0.0000000000
0.7541 5.1665936261 0.0000000000 0.0000000000
0.7542 5.1638393672 0.0000000000 0.0000000000
0.7543 5.1610834976 0.0000000000 -0.0000000000
0.7544 5.1583260154 0.0000000000 -0.0000000000
0.7545 5.1555669191 0.0000000000 -0.0000000000
0.7546 5.1528062068 0.0000000000 -0.0000000000
0.7547 5.1500438769 0.0000000000 -0.0000000000
0.7548 5.1472799276 0.0000000000 -0.0000000000
0.7549 5.1445143573 0.0000000000 -0.0000000000
0.755 5.1417471642 0.0000000000 -0.0000000000
0.7551 5.1389783465 0.0000000000 -0.0000000000
0.7552 5.1362079025 0.0000000000 0.0000000000
0.7553 5.1334358305 0.0000000000 -0.0000000000
0.7554 5.1306621286 0.0000000000 -0.0000000000
0.7555 5.1278867953 0.0000000000 -0.0000000000
0.7556 5.1251098286 0.0000000000 -0.0000000000
0.7557 5.1223312268 0.0000000000 -0.0000000000
0.7558 5.1195509881 0.0000000000 -0.0000000000
0.7559 5.1167691108 0.0000000000 -0.0000000000
0.756 5.1139855930 0.0000000000 -0.0000000000
0.7561 5.1112004331 0.0000000000 -0.0000000000
0.7562 5.1084136290 0.0000000000 -0.0000000000
0.7563 5.1056251792 0.0000000000 -0.0000000000
0.7564 5.1028350816 0.0000000000 -0.0000000000
0.7565 5.1000433347 0.0000000000 -0.0000000000
0.7566 5.0972499364 0.0000000000 -0.0000000000
0.7567 5.0944548850 0.0000000000 0.0000000000
0.7568 5.0916581786 0.0000000000 0.0000000000
0.7569 5.0888598155 0.0000000000 0.0000000000
0.757 5.0860597937 0.0000000000 -0.0000000000
0.7571 5.0832581114 0.0000000000 0.0000000000
0.7572 5.0804547667 0.0000000000 -0.0000000000
0.7573 5.0776497579 0.0000000000 -0.0000000000
0.7574 5.0748430830 0.0000000000 0.0000000000
0.7575 5.0720347401 0.0000000000 -0.0000000000
0.7576 5.0692247274 0.0000000000 0.0000000000
0.7577 5.0664130429 0.0000000000 0.0000000000
0.7578 5.0635996849 0.0000000000 -0.0000000000
0.7579 5.0607846513 0.0000000000 -0.0000000000
0.758 5.0579679403 0.0000000000 0.0000000000
0.7581 5.0551495500 0.0000000000 0.0000000000
0.7582 5.0523294785 0.0000000000 -0.0000000000
0.7583 5.0495077238 0.0000000000 -0.0000000000
0.7584 5.0466842840 0.0000000000 -0.0000000000
0.7585 5.0438591572 0.0000000000 -0.0000000000
0.7586 5.0410323415 0.0000000000 -0.0000000000
0.7587 5.0382038348 0.0000000000 -0.0000000000
0.7588 5.0353736353 0.0000000000 -0.0000000000
0.7589 5.0325417410 0.0000000000 -0.0000000000
0.759 5.0297081500 0.0000000000 -0.0000000000
0.7591 5.0268728602 0.0000000000 0.0000000000
0.7592 5.0240358697 0.0000000000 -0.0000000000
0.7593 5.0211971765 0.0000000000 -0.0000000000
0.7594 5.0183567786 0.0000000000 -0.0000000000
0.7595 5.0155146741 0.0000000000 0.0000000000
0.7596 5.0126708609 0.0000000000 -0.0000000000
0.7597 5.0098253371 0.0000000000 -0.0000000000
0.7598 5.0069781006 0.0000000000 -0.0000000000
0.7599 5.0041291494 0.0000000000 -0.0000000000
0.76 5.0012784815 0.0000000000 -0.0000000000
0.7601 4.9984260949 0.0000000000 -0.0000000000
0.7602 4.9955719875 0.0000000000 -0.0000000000
0.7603 4.9927161573 0.0000000000 -0.0000000000
0.7604 4.9898586023 0.0000000000 -0.0000000000
0.7605 4.9869993204 0.0000000000 -0.0000000000
0.7606 4.9841383096 0.0000000000 -0.0000000000
0.7607 4.9812755677 0.0000000000 -0.0000000000
0.7608 4.9784110928 0.0000000000 0.0000000000
0.7609 4.9755448827 0.0000000000 -0.0000000000
0.761 4.9726769354 0.0000000000 0.0000000000
0.7611 4.9698072488 0.0000000000 -0.0000000000
0.7612 4.9669358208 0.0000000000 0.0000000000
0.7613 4.9640626493 0.0000000000 -0.0000000000
0.7614 4.9611877321 0.0000000000 0.0000000000
0.7615 4.9583110673 0.0000000000 -0.0000000000
0.7616 4.9554326526 0.0000000000 0.0000000000
0.7617 4.9525524860 0.0000000000 0.0000000000
0.7618 4.9496705653 0.0000000000 0.0000000000
0.7619 4.9467868884 0.0000000000 -0.0000000000
0.762 4.9439014531 0.0000000000 -0.0000000000
0.7621 4.9410142573 0.0000000000 -0.0000000000
0.7622 4.9381252989 0.0000000000 -0.0000000000
0.7623 4.9352345757 0.0000000000 -0.0000000000
0.7624 4.9323420855 0.0000000000 -0.0000000000
0.7625 4.9294478262 0.0000000000 -0.0000000000
0.7626 4.9265517956 0.0000000000 -0.0000000000
0.7627 4.9236539914 0.0000000000 0.0000000000
0.7628 4.9207544116 0.0000000000 -0.0000000000
0.7629 4.9178530539 0.0000000000 -0.0000000000
0.763 4.9149499161 0.0000000000 -0.0000000000
0.7631 4.9120449961 0.0000000000 -0.0000000000
0.7632 4.9091382915 0.0000000000 0.0000000000
0.7633 4.9062298002 0.0000000000 -0.0000000000
0.7634 4.9033195200 0.0000000000 -0.0000000000
0.7635 4.9004074486 0.0000000000 -0.0000000000
0.7636 4.8974935838 0.0000000000 -0.0000000000
0.7637 4.8945779234 0.0000000000 -0.0000000000
0.7638 4.8916604650 0.0000000000 -0.0000000000
0.7639 4.8887412065 0.0000000000 -0.0000000000
0.764 4.8858201456 0.0000000000 -0.0000000000
0.7641 4.8828972800 0.0000000000 -0.0000000000
0.7642 4.8799726074 0.0000000000 0.0000000000
0.7643 4.8770461256 0.0000000000 -0.0000000000
0.7644 4.8741178322 0.0000000000 -0.0000000000
0.7645 4.8711877251 0.0000000000 -0.0000000000
0.7646 4.8682558018 0.0000000000 0.0000000000
0.7647 4.8653220601 0.0000000000 -0.0000000000
0.7648 4.8623864976 0.0000000000 -0.0000000000
0.7649 4.8594491121 0.0000000000 -0.0000000000
0.765 4.8565099013 0.0000000000 -0.0000000000
0.7651 4.8535688627 0.0000000000 -0.0000000000
0.7652 4.8506259940 0.0000000000 0.0000000000
0.7653 4.8476812930 0.0000000000 -0.0000000000
0.7654 4.8447347573 0.0000000000 -0.0000000000
0.7655 4.8417863844 0.0000000000 -0.0000000000
0.7656 4.8388361721 0.0000000000 -0.0000000000
0.7657 4.8358841180 0.0000000000 -0.0000000000
0.7658 4.8329302197 0.0000000000 -0.0000000000
0.7659 4.8299744748 0.0000000000 -0.0000000000
0.766 4.8270168809 0.0000000000 -0.0000000000
0.7661 4.8240574357 0.0000000000 0.0000000000
0.7662 4.8210961367 0.0000000000 -0.0000000000
0.7663 4.8181329815 0.0000000000 -0.0000000000
0.7664 4.8151679678 0.0000000000 -0.0000000000
0.7665 4.8122010931 0.0000000000 -0.0000000000
0.7666 4.8092323549 0.0000000000 -0.0000000000
0.7667 4.8062617509 0.0000000000 -0.0000000000
0.7668 4.8032892786 0.0000000000 -0.0000000000
0.7669 4.8003149355 0.0000000000 -0.0000000000
0.767 4.7973387192 0.0000000000 -0.0000000000
0.7671 4.7943606273 0.0000000000 0.0000000000
0.7672 4.7913806573 0.0000000000 -0.0000000000
0.7673 4.7883988067 0.0000000000 -0.0000000000
0.7674 4.7854150730 0.0000000000 -0.0000000000
0.7675 4.7824294538 0.0000000000 -0.0000000000
0.7676 4.7794419465 0.0000000000 0.0000000000
0.7677 4.7764525487 0.0000000000 0.0000000000
0.7678 4.7734612578 0.0000000000 -0.0000000000
0.7679 4.7704680714 0.0000000000 -0.0000000000
0.768 4.7674729870 0.0000000000 0.0000000000
0.7681 4.7644760019 0.0000000000 0.0000000000
0.7682 4.7614771137 0.0000000000 -0.0000000000
0.7683 4.7584763198 0.0000000000 -0.0000000000
0.7684 4.7554736178 0.0000000000 -0.0000000000
0.7685 4.7524690049 0.0000000000 -0.0000000000
0.7686 4.7494624788 0.0000000000 -0.0000000000
0.7687 4.7464540368 0.0000000000 0.0000000000
0.7688 4.7434436763 0.0000000000 0.0000000000
0.7689 4.7404313949 0.0000000000 -0.0000000000
0.769 4.7374171898 0.0000000000 0.0000000000
0.7691 4.7344010585 0.0000000000 -0.0000000000
0.7692 4.7313829984 0.0000000000 0.0000000000
0.7693 4.7283630069 0.0000000000 -0.0000000000
0.7694 4.7253410814 0.0000000000 -0.0000000000
0.7695 4.7223172193 0.0000000000 -0.0000000000
0.7696 4.7192914180 0.0000000000 -0.0000000000
0.7697 4.7162636747 0.0000000000 0.0000000000
0.7698 4.7132339869 0.0000000000 -0.0000000000
0.7699 4.7102023520 0.0000000000 -0.0000000000
0.77 4.7071687673 0.0000000000 0.0000000000
0.7701 4.7041332301 0.0000000000 -0.0000000000
0.7702 4.7010957377 0.0000000000 0.0000000000
0.7703 4.6980562875 0.0000000000 0.0000000000
0.7704 4.6950148769 0.0000000000 -0.0000000000
0.7705 4.6919715030 0.0000000000 0.0000000000
0.7706 4.6889261633 0.0000000000 -0.0000000000
0.7707 4.6858788551 0.0000000000 -0.0000000000
0.7708 4.6828295755 0.0000000000 -0.0000000000
0.7709 4.6797783220 0.0000000000 -0.0000000000
0.771 4.6767250918 0.0000000000 -0.0000000000
0.7711 4.6736698821 0.0000000000 -0.0000000000
0.7712 4.6706126902 0.0000000000 -0.0000000000
0.7713 4.6675535135 0.0000000000 -0.0000000000
0.7714 4.6644923491 0.0000000000 -0.0000000000
0.7715 4.6614291942 0.0000000000 -0.0000000000
0.7716 4.6583640462 0.0000000000 -0.0000000000
0.7717 4.6552969023 0.0000000000 -0.0000000000
0.7718 4.6522277596 0.0000000000 -0.0000000000
0.7719 4.6491566155 0.0000000000 -0.0000000000
0.772 4.6460834670 0.0000000000 -0.0000000000
0.7721 4.6430083114 0.0000000000 0.0000000000
0.7722 4.6399311459 0.0000000000 -0.0000000000
0.7723 4.6368519678 0.0000000000 -0.0000000000
0.7724 4.6337707740 0.0000000000 -0.0000000000
0.7725 4.6306875620 0.0000000000 -0.0000000000
0.7726 4.6276023287 0.0000000000 -0.0000000000
0.7727 4.6245150714 0.0000000000 -0.0000000000
0.7728 4.6214257872 0.0000000000 -0.0000000000
0.7729 4.6183344733 0.0000000000 -0.0000000000
0.773 4.6152411268 0.0000000000 -0.0000000000
0.7731 4.6121457448 0.0000000000 -0.0000000000
0.7732 4.6090483245 0.0000000000 -0.0000000000
0.7733 4.6059488629 0.0000000000 -0.0000000000
0.7734 4.6028473572 0.0000000000 -0.0000000000
0.7735 4.5997438045 0.0000000000 -0.0000000000
0.7736 4.5966382019 0.0000000000 -0.0000000000
0.7737 4.5935305464 0.0000000000 -0.0000000000
0.7738 4.5904208352 0.0000000000 -0.0000000000
0.7739 4.5873090653 0.0000000000 -0.0000000000
0.774 4.5841952337 0.0000000000 -0.0000000000
0.7741 4.5810793376 0.0000000000 -0.0000000000
0.7742 4.5779613740 0.0000000000 -0.0000000000
0.7743 4.5748413399 0.0000000000 -0.0000000000
0.7744 4.5717192323 0.0000000000 -0.0000000000
0.7745 4.5685950483 0.0000000000 -0.0000000000
0.7746 4.5654687849 0.0000000000 -0.0000000000
0.7747 4.5623404392 0.0000000000 -0.0000000000
0.7748 4.5592100080 0.0000000000 -0.0000000000
0.7749 4.5560774885 0.0000000000 -0.0000000000
0.775 4.5529428775 0.0000000000 -0.0000000000
0.7751 4.5498061722 0.0000000000 -0.0000000000
0.7752 4.5466673694 0.0000000000 -0.0000000000
0.7753 4.5435264661 0.0000000000 -0.0000000000
0.7754 4.5403834593 0.0000000000 -0.0000000000
0.7755 4.5372383459 0.0000000000 -0.0000000000
0.7756 4.5340911230 0.0000000000 -0.0000000000
0.7757 4.5309417873 0.0000000000 -0.0000000000
0.7758 4.5277903359 0.0000000000 -0.0000000000
0.7759 4.5246367656 0.0000000000 -0.0000000000
0.776 4.5214810734 0.0000000000 -0.0000000000
0.7761 4.5183232562 0.0000000000 -0.0000000000
0.7762 4.5151633108 0.0000000000 -0.0000000000
0.7763 4.5120012343 0.0000000000 -0.0000000000
0.7764 4.5088370233 0.0000000000 -0.0000000000
0.7765 4.5056706749 0.0000000000 -0.0000000000
0.7766 4.5025021859 0.0000000000 -0.0000000000
0.7767 4.4993315531 0.0000000000 -0.0000000000
0.7768 4.4961587733 0.0000000000 -0.0000000000
0.7769 4.4929838436 0.0000000000 -0.0000000000
0.777 4.4898067606 0.0000000000 -0.0000000000
0.7771 4.4866275211 0.0000000000 -0.0000000000
0.7772 4.4834461221 0.0000000000 -0.0000000000
0.7773 4.4802625603 0.0000000000 -0.0000000000
0.7774 4.4770768325 0.0000000000 -0.0000000000
0.7775 4.4738889356 0.0000000000 -0.0000000000
0.7776 4.4706988662 0.0000000000 -0.0000000000
0.7777 4.4675066212 0.0000000000 -0.0000000000
0.7778 4.4643121974 0.0000000000 -0.0000000000
0.7779 4.4611155914 0.0000000000 -0.0000000000
0.778 4.4579168002 0.0000000000 -0.0000000000
0.7781 4.4547158203 0.0000000000 -0.0000000000
0.7782 4.4515126486 0.0000000000 -0.0000000000
0.7783 4.4483072817 0.0000000000 -0.0000000000
0.7784 4.4450997165 0.0000000000 -0.0000000000
0.7785 4.4418899495 0.0000000000 -0.0000000000
0.7786 4.4386779776 0.0000000000 -0.0000000000
0.7787 4.4354637973 0.0000000000 -0.0000000000
0.7788 4.4322474055 0.0000000000 -0.0000000000
0.7789 4.4290287987 0.0000000000 -0.0000000000
0.779 4.4258079736 0.0000000000 -0.0000000000
0.7791 4.4225849270 0.0000000000 -0.0000000000
0.7792 4.4193596554 0.0000000000 -0.0000000000
0.7793 4.4161321555 0.0000000000 -0.0000000000
0.7794 4.4129024240 0.0000000000 -0.0000000000
0.7795 4.4096704574 0.0000000000 -0.0000000000
0.7796 4.4064362525 0.0000000000 -0.0000000000
0.7797 4.4031998057 0.0000000000 -0.0000000000
0.7798 4.3999611137 0.0000000000 -0.0000000000
0.7799 4.3967201731 0.0000000000 -0.0000000000
0.78 4.3934769805 0.0000000000 -0.0000000000
0.7801 4.3902315325 0.0000000000 -0.0000000000
0.7802 4.3869838256 0.0000000000 -0.0000000000
0.7803 4.3837338563 0.0000000000 -0.0000000000
0.7804 4.3804816214 0.0000000000 -0.0000000000
0.7805 4.3772271172 0.0000000000 -0.0000000000
0.7806 4.3739703403 0.0000000000 -0.0000000000
0.7807 4.3707112872 0.0000000000 -0.0000000000
0.7808 4.3674499546 0.0000000000 -0.0000000000
0.7809 4.3641863387 0.0000000000 -0.0000000000
0.781 4.3609204363 0.0000000000 -0.0000000000
0.7811 4.3576522437 0.0000000000 -0.0000000000
0.7812 4.3543817574 0.0000000000 -0.0000000000
0.7813 4.3511089740 0.0000000000 -0.0000000000
0.7814 4.3478338898 0.0000000000 -0.0000000000
0.7815 4.3445565014 0.0000000000 -0.0000000000
0.7816 4.3412768051 0.0000000000 -0.0000000000
0.7817 4.3379947974 0.0000000000 -0.0000000000
0.7818 4.3347104748 0.0000000000 -0.0000000000
0.7819 4.3314238336 0.0000000000 -0.0000000000
0.782 4.3281348703 0.0000000000 -0.0000000000
0.7821 4.3248435813 0.0000000000 -0.0000000000
0.7822 4.3215499629 0.0000000000 -0.0000000000
0.7823 4.3182540115 0.0000000000 -0.0000000000
0.7824 4.3149557236 0.0000000000 -0.0000000000
0.7825 4.3116550954 0.0000000000 -0.0000000000
0.7826 4.3083521234 0.0000000000 -0.0000000000
0.7827 4.3050468038 0.0000000000 -0.0000000000
0.7828 4.3017391330 0.0000000000 -0.0000000000
0.7829 4.2984291074 0.0000000000 -0.0000000000
0.783 4.2951167232 0.0000000000 -0.0000000000
0.7831 4.2918019768 0.0000000000 -0.0000000000
0.7832 4.2884848645 0.0000000000 -0.0000000000
0.7833 4.2851653825 0.0000000000 -0.0000000000
0.7834 4.2818435271 0.0000000000 -0.0000000000
0.7835 4.2785192947 0.0000000000 -0.0000000000
0.7836 4.2751926814 0.0000000000 -0.0000000000
0.7837 4.2718636835 0.0000000000 -0.0000000000
0.7838 4.2685322972 0.0000000000 -0.0000000000
0.7839 4.2651985189 0.0000000000 -0.0000000000
0.784 4.2618623446 0.0000000000 -0.0000000000
0.7841 4.2585237707 0.0000000000 -0.0000000000
0.7842 4.2551827933 0.0000000000 -0.0000000000
0.7843 4.2518394086 0.0000000000 0.0000000000
0.7844 4.2484936129 0.0000000000 -0.0000000000
0.7845 4.2451454022 0.0000000000 -0.0000000000
0.7846 4.2417947727 0.0000000000 -0.0000000000
0.7847 4.2384417206 0.0000000000 -0.0000000000
0.7848 4.2350862421 0.0000000000 -0.0000000000
0.7849 4.2317283333 0.0000000000 0.0000000000
0.785 4.2283679902 0.0000000000 -0.0000000000
0.7851 4.2250052091 0.0000000000 -0.0000000000
0.7852 4.2216399860 0.0000000000 -0.0000000000
0.7853 4.2182723170 0.0000000000 0.0000000000
0.7854 4.2149021982 0.0000000000 -0.0000000000
0.7855 4.2115296257 0.0000000000 -0.0000000000
0.7856 4.2081545956 0.0000000000 -0.0000000000
0.7857 4.2047771038 0.0000000000 -0.0000000000
0.7858 4.2013971465 0.0000000000 -0.0000000000
0.7859 4.1980147196 0.0000000000 -0.0000000000
0.786 4.1946298193 0.0000000000 -0.0000000000
0.7861 4.1912424415 0.0000000000 -0.0000000000
0.7862 4.1878525822 0.0000000000 -0.0000000000
0.7863 4.1844602374 0.0000000000 -0.0000000000
0.7864 4.1810654031 0.0000000000 -0.0000000000
0.7865 4.1776680753 0.0000000000 -0.0000000000
0.7866 4.1742682499 0.0000000000 -0.0000000000
0.7867 4.1708659230 0.0000000000 -0.0000000000
0.7868 4.1674610903 0.0000000000 -0.0000000000
0.7869 4.1640537479 0.0000000000 -0.0000000000
0.787 4.1606438916 0.0000000000 -0.0000000000
0.7871 4.1572315175 0.0000000000 -0.0000000000
0.7872 4.1538166213 0.0000000000 -0.0000000000
0.7873 4.1503991991 0.0000000000 -0.0000000000
0.7874 4.1469792465 0.0000000000 -0.0000000000
0.7875 4.1435567596 0.0000000000 -0.0000000000
0.7876 4.1401317342 0.0000000000 -0.0000000000
0.7877 4.1367041661 0.0000000000 -0.0000000000
0.7878 4.1332740512 0.0000000000 -0.0000000000
0.7879 4.1298413852 0.0000000000 -0.0000000000
0.788 4.1264061640 0.0000000000 -0.0000000000
0.7881 4.1229683834 0.0000000000 -0.0000000000
0.7882 4.1195280392 0.0000000000 -0.0000000000
0.7883 4.1160851272 0.0000000000 -0.0000000000
0.7884 4.1126396431 0.0000000000 -0.0000000000
0.7885 4.1091915827 0.0000000000 -0.0000000000
0.7886 4.1057409418 0.0000000000 -0.0000000000
0.7887 4.1022877160 0.0000000000 -0.0000000000
0.7888 4.0988319011 0.0000000000 -0.0000000000
0.7889 4.0953734928 0.0000000000 -0.0000000000
0.789 4.0919124869 0.0000000000 -0.0000000000
0.7891 4.0884488790 0.0000000000 -0.0000000000
0.7892 4.0849826647 0.0000000000 -0.0000000000
0.7893 4.0815138399 0.0000000000 -0.0000000000
0.7894 4.0780424000 0.0000000000 -0.0000000000
0.7895 4.0745683408 0.0000000000 -0.0000000000
0.7896 4.0710916579 0.0000000000 -0.0000000000
0.7897 4.0676123469 0.0000000000 -0.0000000000
0.7898 4.0641304035 0.0000000000 -0.0000000000
0.7899 4.0606458232 0.0000000000 -0.0000000000
0.79 4.0571586016 0.0000000000 -0.0000000000
0.7901 4.0536687343 0.0000000000 -0.0000000000
0.7902 4.0501762169 0.0000000000 -0.0000000000
0.7903 4.0466810449 0.0000000000 -0.0000000000
0.7904 4.0431832139 0.0000000000 -0.0000000000
0.7905 4.0396827193 0.0000000000 -0.0000000000
0.7906 4.0361795568 0.0000000000 -0.0000000000
0.7907 4.0326737218 0.0000000000 -0.0000000000
0.7908 4.0291652098 0.0000000000 -0.0000000000
0.7909 4.0256540162 0.0000000000 -0.0000000000
0.791 4.0221401367 0.0000000000 -0.0000000000
0.7911 4.0186235665 0.0000000000 -0.0000000000
0.7912 4.0151043012 0.0000000000 -0.0000000000
0.7913 4.0115823362 0.0000000000 -0.0000000000
0.7914 4.0080576670 0.0000000000 -0.0000000000
0.7915 4.0045302888 0.0000000000 -0.0000000000
0.7916 4.0010001972 0.0000000000 -0.0000000000
0.7917 3.9974673875 0.0000000000 0.0000000000
0.7918 3.9939318551 0.0000000000 -0.0000000000
0.7919 3.9903935953 0.0000000000 -0.0000000000
0.792 3.9868526035 0.0000000000 -0.0000000000
0.7921 3.9833088750 0.0000000000 -0.0000000000
0.7922 3.9797624052 0.0000000000 -0.0000000000
0.7923 3.9762131893 0.0000000000 -0.0000000000
0.7924 3.9726612227 0.0000000000 -0.0000000000
0.7925 3.9691065006 0.0000000000 -0.0000000000
0.7926 3.9655490184 0.0000000000 -0.0000000000
0.7927 3.9619887712 0.0000000000 -0.0000000000
0.7928 3.9584257543 0.0000000000 0.0000000000
0.7929 3.9548599630 0.0000000000 -0.0000000000
0.793 3.9512913924 0.0000000000 -0.0000000000
0.7931 3.9477200378 0.0000000000 -0.0000000000
0.7932 3.9441458944 0.0000000000 -0.0000000000
0.7933 3.9405689574 0.0000000000 -0.0000000000
0.7934 3.9369892218 0.0000000000 -0.0000000000
0.7935 3.9334066830 0.0000000000 -0.0000000000
0.7936 3.9298213360 0.0000000000 -0.0000000000
0.7937 3.9262331759 0.0000000000 -0.0000000000
0.7938 3.9226421978 0.0000000000 -0.0000000000
0.7939 3.9190483970 0.0000000000 -0.0000000000
0.794 3.9154517684 0.0000000000 -0.0000000000
0.7941 3.9118523071 0.0000000000 -0.0000000000
0.7942 3.9082500083 0.0000000000 -0.0000000000
0.7943 3.9046448668 0.0000000000 -0.0000000000
0.7944 3.9010368779 0.0000000000 -0.0000000000
0.7945 3.8974260364 0.0000000000 -0.0000000000
0.7946 3.8938123375 0.0000000000 -0.0000000000
0.7947 3.8901957760 0.0000000000 -0.0000000000
0.7948 3.8865763470 0.0000000000 -0.0000000000
0.7949 3.8829540455 0.0000000000 -0.0000000000
0.795 3.8793288664 0.0000000000 -0.0000000000
0.7951 3.8757008046 0.0000000000 -0.0000000000
0.7952 3.8720698550 0.0000000000 -0.0000000000
0.7953 3.8684360127 0.0000000000 -0.0000000000
0.7954 3.8647992724 0.0000000000 -0.0000000000
0.7955 3.8611596290 0.0000000000 -0.0000000000
0.7956 3.8575170775 0.0000000000 -0.0000000000
0.7957 3.8538716127 0.0000000000 -0.0000000000
0.7958 3.8502232293 0.0000000000 -0.0000000000
0.7959 3.8465719224 0.0000000000 -0.0000000000
0.796 3.8429176865 0.0000000000 -0.0000000000
0.7961 3.8392605166 0.0000000000 -0.0000000000
0.7962 3.8356004075 0.0000000000 -0.0000000000
0.7963 3.8319373538 0.0000000000 -0.0000000000
0.7964 3.8282713504 0.0000000000 -0.0000000000
0.7965 3.8246023919 0.0000000000 -0.0000000000
0.7966 3.8209304731 0.0000000000 -0.0000000000
0.7967 3.8172555888 0.0000000000 -0.0000000000
0.7968 3.8135777335 0.0000000000 -0.0000000000
0.7969 3.8098969020 0.0000000000 -0.0000000000
0.797 3.8062130889 0.0000000000 -0.0000000000
0.7971 3.8025262889 0.0000000000 -0.0000000000
0.7972 3.7988364967 0.0000000000 -0.0000000000
0.7973 3.7951437068 0.0000000000 -0.0000000000
0.7974 3.7914479138 0.0000000000 -0.0000000000
0.7975 3.7877491123 0.0000000000 -0.0000000000
0.7976 3.7840472969 0.0000000000 -0.0000000000
0.7977 3.7803424622 0.0000000000 -0.0000000000
0.7978 3.7766346027 0.0000000000 -0.0000000000
0.7979 3.7729237129 0.0000000000 -0.0000000000
0.798 3.7692097873 0.0000000000 -0.0000000000
0.7981 3.7654928205 0.0000000000 -0.0000000000
0.7982 3.7617728068 0.0000000000 -0.0000000000
0.7983 3.7580497408 0.0000000000 0.0000000000
0.7984 3.7543236169 0.0000000000 -0.0000000000
0.7985 3.7505944296 0.0000000000 -0.0000000000
0.7986 3.7468621732 0.0000000000 -0.0000000000
0.7987 3.7431268422 0.0000000000 -0.0000000000
0.7988 3.7393884309 0.0000000000 -0.0000000000
0.7989 3.7356469337 0.0000000000 -0.0000000000
0.799 3.7319023450 0.0000000000 -0.0000000000
0.7991 3.7281546591 0.0000000000 -0.0000000000
0.7992 3.7244038703 0.0000000000 -0.0000000000
0.7993 3.7206499729 0.0000000000 -0.0000000000
0.7994 3.7168929612 0.0000000000 0.0000000000
0.7995 3.7131328295 0.0000000000 -0.0000000000
0.7996 3.7093695719 0.0000000000 -0.0000000000
0.7997 3.7056031829 0.0000000000 -0.0000000000
0.7998 3.7018336565 0.0000000000 -0.0000000000
0.7999 3.6980609870 0.0000000000 -0.0000000000
0.8 3.6942851686 0.0000000000 -0.0000000000
0.8001 3.6905061954 0.0000000000 -0.0000000000
0.8002 3.6867240616 0.0000000000 -0.0000000000
0.8003 3.6829387613 0.0000000000 -0.0000000000
0.8004 3.6791502886 0.0000000000 -0.0000000000
0.8005 3.6753586376 0.0000000000 -0.0000000000
0.8006 3.6715638025 0.0000000000 -0.0000000000
0.8007 3.6677657772 0.0000000000 -0.0000000000
0.8008 3.6639645558 0.0000000000 -0.0000000000
0.8009 3.6601601324 0.0000000000 -0.0000000000
0.801 3.6563525009 0.0000000000 -0.0000000000
0.8011 3.6525416553 0.0000000000 -0.0000000000
0.8012 3.6487275897 0.0000000000 -0.0000000000
0.8013 3.6449102980 0.0000000000 -0.0000000000
0.8014 3.6410897740 0.0000000000 -0.0000000000
0.8015 3.6372660118 0.0000000000 -0.0000000000
0.8016 3.6334390053 0.0000000000 -0.0000000000
0.8017 3.6296087483 0.0000000000 -0.0000000000
0.8018 3.6257752347 0.0000000000 -0.0000000000
0.8019 3.6219384583 0.0000000000 -0.0000000000
0.802 3.6180984130 0.0000000000 -0.0000000000
0.8021 3.6142550926 0.0000000000 -0.0000000000
0.8022 3.6104084909 0.0000000000 -0.0000000000
0.8023 3.6065586016 0.0000000000 -0.0000000000
0.8024 3.6027054186 0.0000000000 -0.0000000000
0.8025 3.5988489355 0.0000000000 -0.0000000000
0.8026 3.5949891461 0.0000000000 -0.0000000000
0.8027 3.5911260441 0.0000000000 -0.0000000000
0.8028 3.5872596231 0.0000000000 -0.0000000000
0.8029 3.5833898769 0.0000000000 -0.0000000000
0.803 3.5795167990 0.0000000000 -0.0000000000
0.8031 3.5756403831 0.0000000000 -0.0000000000
0.8032 3.5717606228 0.0000000000 -0.0000000000
0.8033 3.5678775117 0.0000000000 -0.0000000000
0.8034 3.5639910433 0.0000000000 -0.0000000000
0.8035 3.5601012112 0.0000000000 -0.0000000000
0.8036 3.5562080089 0.0000000000 -0.0000000000
0.8037 3.5523114300 0.0000000000 -0.0000000000
0.8038 3.5484114678 0.0000000000 -0.0000000000
0.8039 3.5445081159 0.0000000000 -0.0000000000
0.804 3.5406013678 0.0000000000 -0.0000000000
0.8041 3.5366912168 0.0000000000 -0.0000000000
0.8042 3.5327776564 0.0000000000 -0.0000000000
0.8043 3.5288606799 0.0000000000 -0.0000000000
0.8044 3.5249402807 0.0000000000 -0.0000000000
0.8045 3.5210164522 0.0000000000 -0.0000000000
0.8046 3.5170891876 0.0000000000 -0.0000000000
0.8047 3.5131584804 0.0000000000 -0.0000000000
0.8048 3.5092243237 0.0000000000 -0.0000000000
0.8049 3.5052867108 0.0000000000 -0.0000000000
0.805 3.5013456350 0.0000000000 -0.0000000000
0.8051 3.4974010894 0.0000000000 -0.0000000000
0.8052 3.4934530674 0.0000000000 -0.0000000000
0.8053 3.4895015620 0.0000000000 -0.0000000000
0.8054 3.4855465664 0.0000000000 0.0000000000
0.8055 3.4815880738 0.0000000000 -0.0000000000
0.8056 3.4776260772 0.0000000000 -0.0000000000
0.8057 3.4736605698 0.0000000000 -0.0000000000
0.8058 3.4696915446 0.0000000000 -0.0000000000
0.8059 3.4657189946 0.0000000000 -0.0000000000
0.806 3.4617429130 0.0000000000 -0.0000000000
0.8061 3.4577632927 0.0000000000 -0.0000000000
0.8062 3.4537801266 0.0000000000 -0.0000000000
0.8063 3.4497934078 0.0000000000 0.0000000000
0.8064 3.4458031291 0.0000000000 -0.0000000000
0.8065 3.4418092836 0.0000000000 -0.0000000000
0.8066 3.4378118640 0.0000000000 -0.0000000000
0.8067 3.4338108633 0.0000000000 -0.0000000000
0.8068 3.4298062743 0.0000000000 -0.0000000000
0.8069 3.4257980898 0.0000000000 -0.0000000000
0.807 3.4217863027 0.0000000000 -0.0000000000
0.8071 3.4177709056 0.0000000000 -0.0000000000
0.8072 3.4137518914 0.0000000000 -0.0000000000
0.8073 3.4097292528 0.0000000000 -0.0000000000
0.8074 3.4057029825 0.0000000000 0.0000000000
0.8075 3.4016730731 0.0000000000 -0.0000000000
0.8076 3.3976395174 0.0000000000 -0.0000000000
0.8077 3.3936023080 0.0000000000 -0.0000000000
0.8078 3.3895614375 0.0000000000 -0.0000000000
0.8079 3.3855168984 -0.0000000000 0.0000000000
0.808 3.3814686834 -0.0000000000 0.0000000000
0.8081 3.3774167850 -0.0000000000 0.0000000000
0.8082 3.3733611957 -0.0000000000 0.0000000000
0.8083 3.3693019080 -0.0000000000 0.0000000000
0.8084 3.3652389143 -0.0000000000 0.0000000000
0.8085 3.3611722071 -0.0000000000 0.0000000000
0.8086 3.3571017789 -0.0000000000 0.0000000000
0.8087 3.3530276219 -0.0000000000 0.0000000000
0.8088 3.3489497287 -0.0000000000 0.0000000000
0.8089 3.3448680915 -0.0000000000 0.0000000000
0.809 3.3407827026 -0.0000000000 0.0000000000
0.8091 3.3366935543 -0.0000000000 0.0000000000
0.8092 3.3326006390 -0.0000000000 0.0000000000
0.8093 3.3285039487 -0.0000000000 0.0000000000
0.8094 3.3244034759 -0.0000000000 0.0000000000
0.8095 3.3202992126 -0.0000000000 0.0000000000
0.8096 3.3161911510 -0.0000000000 0.0000000000
0.8097 3.3120792832 -0.0000000000 0.0000000000
0.8098 3.3079636014 -0.0000000000 0.0000000000
0.8099 3.3038440976 -0.0000000000 0.0000000000
0.81 3.2997207639 -0.0000000000 0.0000000000
0.8101 3.2955935923 -0.0000000000 0.0000000000
0.8102 3.2914625749 -0.0000000000 0.0000000000
0.8103 3.2873277035 -0.0000000000 0.0000000000
0.8104 3.2831889702 -0.0000000000 0.0000000000
0.8105 3.2790463669 -0.0000000000 0.0000000000
0.8106 3.2748998855 -0.0000000000 0.0000000000
0.8107 3.2707495178 -0.0000000000 0.0000000000
0.8108 3.2665952556 -0.0000000000 0.0000000000
0.8109 3.2624370909 -0.0000000000 0.0000000000
0.811 3.2582750153 -0.0000000000 0.0000000000
0.8111 3.2541090207 -0.0000000000 0.0000000000
0.8112 3.2499390987 -0.0000000000 0.0000000000
0.8113 3.2457652410 -0.0000000000 0.0000000000
0.8114 3.2415874394 -0.0000000000 0.0000000000
0.8115 3.2374056855 -0.0000000000 -0.0000000000
0.8116 3.2332199709 -0.0000000000 0.0000000000
0.8117 3.2290302871 -0.0000000000 0.0000000000
0.8118 3.2248366257 -0.0000000000 0.0000000000
0.8119 3.2206389783 -0.0000000000 0.0000000000
0.812 3.2164373363 -0.0000000000 0.0000000000
0.8121 3.2122316913 -0.0000000000 -0.0000000000
0.8122 3.2080220346 -0.0000000000 0.0000000000
0.8123 3.2038083576 -0.0000000000 0.0000000000
0.8124 3.1995906518 -0.0000000000 0.0000000000
0.8125 3.1953689085 -0.0000000000 0.0000000000
0.8126 3.1911431189 -0.0000000000 0.0000000000
0.8127 3.1869132745 -0.0000000000 -0.0000000000
0.8128 3.1826793664 -0.0000000000 -0.0000000000
0.8129 3.1784413858 -0.0000000000 -0.0000000000
0.813 3.1741993240 -0.0000000000 0.0000000000
0.8131 3.1699531721 -0.0000000000 -0.0000000000
0.8132 3.1657029212 -0.0000000000 0.0000000000
0.8133 3.1614485626 -0.0000000000 0.0000000000
0.8134 3.1571900871 -0.0000000000 0.0000000000
0.8135 3.1529274859 -0.0000000000 0.0000000000
0.8136 3.1486607499 -0.0000000000 0.0000000000
0.8137 3.1443898702 -0.0000000000 0.0000000000
0.8138 3.1401148376 -0.0000000000 0.0000000000
0.8139 3.1358356431 -0.0000000000 -0.0000000000
0.814 3.1315522776 -0.0000000000 0.0000000000
0.8141 3.1272647319 -0.0000000000 0.0000000000
0.8142 3.1229729968 -0.0000000000 0.0000000000
0.8143 3.1186770630 -0.0000000000 0.0000000000
0.8144 3.1143769214 -0.0000000000 0.0000000000
0.8145 3.1100725626 -0.0000000000 0.0000000000
0.8146 3.1057639773 -0.0000000000 0.0000000000
0.8147 3.1014511562 -0.0000000000 0.0000000000
0.8148 3.0971340898 -0.0000000000 0.0000000000
0.8149 3.0928127687 -0.0000000000 0.0000000000
0.815 3.0884871835 -0.0000000000 0.0000000000
0.8151 3.0841573247 -0.0000000000 0.0000000000
0.8152 3.0798231827 -0.0000000000 0.0000000000
0.8153 3.0754847480 -0.0000000000 0.0000000000
0.8154 3.0711420110 -0.0000000000 0.0000000000
0.8155 3.0667949620 -0.0000000000 0.0000000000
0.8156 3.0624435913 -0.0000000000 -0.0000000000
0.8157 3.0580878893 -0.0000000000 0.0000000000
0.8158 3.0537278462 -0.0000000000 -0.0000000000
0.8159 3.0493634522 -0.0000000000 0.0000000000
0.816 3.0449946976 -0.0000000000 -0.0000000000
0.8161 3.0406215724 -0.0000000000 0.0000000000
0.8162 3.0362440667 -0.0000000000 0.0000000000
0.8163 3.0318621707 -0.0000000000 0.0000000000
0.8164 3.0274758744 -0.0000000000 -0.0000000000
0.8165 3.0230851677 -0.0000000000 0.0000000000
0.8166 3.0186900407 -0.0000000000 0.0000000000
0.8167 3.0142904832 -0.0000000000 0.0000000000
0.8168 3.0098864851 -0.0000000000 0.0000000000
0.8169 3.0054780363 -0.0000000000 -0.0000000000
0.817 3.0010651266 -0.0000000000 0.0000000000
0.8171 2.9966477457 -0.0000000000 -0.0000000000
0.8172 2.9922258834 -0.0000000000 -0.0000000000
0.8173 2.9877995294 -0.0000000000 0.0000000000
0.8174 2.9833686734 -0.0000000000 -0.0000000000
0.8175 2.9789333048 -0.0000000000 0.0000000000
0.8176 2.9744934134 -0.0000000000 -0.0000000000
0.8177 2.9700489885 -0.0000000000 -0.0000000000
0.8178 2.9656000198 -0.0000000000 -0.0000000000
0.8179 2.9611464966 -0.0000000000 -0.0000000000
0.818 2.9566884084 -0.0000000000 0.0000000000
0.8181 2.9522257445 -0.0000000000 0.0000000000
0.8182 2.9477584942 -0.0000000000 -0.0000000000
0.8183 2.9432866468 -0.0000000000 -0.0000000000
0.8184 2.9388101917 -0.0000000000 0.0000000000
0.8185 2.9343291178 -0.0000000000 0.0000000000
0.8186 2.9298434146 -0.0000000000 -0.0000000000
0.8187 2.9253530709 -0.0000000000 0.0000000000
0.8188 2.9208580760 -0.0000000000 0.0000000000
0.8189 2.9163584188 -0.0000000000 -0.0000000000
0.819 2.9118540883 -0.0000000000 0.0000000000
0.8191 2.9073450734 -0.0000000000 0.0000000000
0.8192 2.9028313632 -0.0000000000 0.0000000000
0.8193 2.8983129463 -0.0000000000 0.0000000000
0.8194 2.8937898117 -0.0000000000 -0.0000000000
0.8195 2.8892619481 -0.0000000000 0.0000000000
0.8196 2.8847293442 -0.0000000000 -0.0000000000
0.8197 2.8801919887 -0.0000000000 0.0000000000
0.8198 2.8756498702 -0.0000000000 0.0000000000
0.8199 2.8711029772 -0.0000000000 -0.0000000000
0.82 2.8665512985 -0.0000000000 0.0000000000
0.8201 2.8619948223 -0.0000000000 0.0000000000
0.8202 2.8574335373 -0.0000000000 -0.0000000000
0.8203 2.8528674317 -0.0000000000 0.0000000000
0.8204 2.8482964939 -0.0000000000 0.0000000000
0.8205 2.8437207123 -0.0000000000 -0.0000000000
0.8206 2.8391400750 -0.0000000000 0.0000000000
0.8207 2.8345545703 -0.0000000000 0.0000000000
0.8208 2.8299641864 -0.0000000000 0.0000000000
0.8209 2.8253689112 -0.0000000000 -0.0000000000
0.821 2.8207687330 -0.0000000000 0.0000000000
0.8211 2.8161636397 0.0000000000 -0.0000000000
0.8212 2.8115536193 0.0000000000 -0.0000000000
0.8213 2.8069386596 -0.0000000000 -0.0000000000
0.8214 2.8023187486 -0.0000000000 0.0000000000
0.8215 2.7976938740 0.0000000000 -0.0000000000
0.8216 2.7930640237 -0.0000000000 0.0000000000
0.8217 2.7884291853 -0.0000000000 -0.0000000000
0.8218 2.7837893464 0.0000000000 -0.0000000000
0.8219 2.7791444948 -0.0000000000 -0.0000000000
0.822 2.7744946179 -0.0000000000 -0.0000000000
0.8221 2.7698397032 -0.0000000000 -0.0000000000
0.8222 2.7651797382 0.0000000000 -0.0000000000
0.8223 2.7605147103 -0.0000000000 0.0000000000
0.8224 2.7558446068 -0.0000000000 -0.0000000000
0.8225 2.7511694150 0.0000000000 -0.0000000000
0.8226 2.7464891222 -0.0000000000 -0.0000000000
0.8227 2.7418037155 -0.0000000000 -0.0000000000
0.8228 2.7371131820 -0.0000000000 -0.0000000000
0.8229 2.7324175089 0.0000000000 -0.0000000000
0.823 2.7277166830 -0.0000000000 0.0000000000
0.8231 2.7230106915 -0.0000000000 0.0000000000
0.8232 2.7182995211 -0.0000000000 0.0000000000
0.8233 2.7135831587 -0.0000000000 0.0000000000
0.8234 2.7088615912 -0.0000000000 0.0000000000
0.8235 2.7041348052 0.0000000000 -0.0000000000
0.8236 2.6994027874 -0.0000000000 -0.0000000000
0.8237 2.6946655244 0.0000000000 -0.0000000000
0.8238 2.6899230028 -0.0000000000 -0.0000000000
0.8239 2.6851752091 0.0000000000 -0.0000000000
0.824 2.6804221296 -0.0000000000 0.0000000000
0.8241 2.6756637509 0.0000000000 -0.0000000000
0.8242 2.6709000591 0.0000000000 -0.0000000000
0.8243 2.6661310406 -0.0000000000 0.0000000000
0.8244 2.6613566815 0.0000000000 0.0000000000
0.8245 2.6565769680 0.0000000000 -0.0000000000
0.8246 2.6517918861 -0.0000000000 -0.0000000000
0.8247 2.6470014218 -0.0000000000 -0.0000000000
0.8248 2.6422055612 -0.0000000000 -0.0000000000
0.8249 2.6374042900 0.0000000000 0.0000000000
0.825 2.6325975941 -0.0000000000 -0.0000000000
0.8251 2.6277854592 -0.0000000000 0.0000000000
0.8252 2.6229678711 -0.0000000000 0.0000000000
0.8253 2.6181448153 -0.0000000000 0.0000000000
0.8254 2.6133162774 0.0000000000 -0.0000000000
0.8255 2.6084822430 -0.0000000000 -0.0000000000
0.8256 2.6036426973 -0.0000000000 -0.0000000000
0.8257 2.5987976258 -0.0000000000 -0.0000000000
0.8258 2.5939470138 -0.0000000000 0.0000000000
0.8259 2.5890908465 -0.0000000000 -0.0000000000
0.826 2.5842291091 0.0000000000 -0.0000000000
0.8261 2.5793617866 0.0000000000 -0.0000000000
0.8262 2.5744888640 0.0000000000 -0.0000000000
0.8263 2.5696103264 -0.0000000000 -0.0000000000
0.8264 2.5647261585 -0.0000000000 0.0000000000
0.8265 2.5598363452 -0.0000000000 -0.0000000000
0.8266 2.5549408712 -0.0000000000 -0.0000000000
0.8267 2.5500397212 0.0000000000 -0.0000000000
0.8268 2.5451328798 0.0000000000 -0.0000000000
0.8269 2.5402203315 0.0000000000 -0.0000000000
0.827 2.5353020607 0.0000000000 -0.0000000000
0.8271 2.5303780518 0.0000000000 -0.0000000000
0.8272 2.5254482891 0.0000000000 -0.0000000000
0.8273 2.5205127569 0.0000000000 0.0000000000
0.8274 2.5155714392 -0.0000000000 -0.0000000000
0.8275 2.5106243202 0.0000000000 -0.0000000000
0.8276 2.5056713838 0.0000000000 -0.0000000000
0.8277 2.5007126140 0.0000000000 -0.0000000000
0.8278 2.4957479945 0.0000000000 -0.0000000000
0.8279 2.4907775092 0.0000000000 0.0000000000
0.828 2.4858011418 0.0000000000 -0.0000000000
0.8281 2.4808188757 0.0000000000 -0.0000000000
0.8282 2.4758306947 0.0000000000 -0.0000000000
0.8283 2.4708365820 0.0000000000 -0.0000000000
0.8284 2.4658365211 0.0000000000 0.0000000000
0.8285 2.4608304952 0.0000000000 -0.0000000000
0.8286 2.4558184876 0.0000000000 -0.0000000000
0.8287 2.4508004813 0.0000000000 -0.0000000000
0.8288 2.4457764594 0.0000000000 -0.0000000000
0.8289 2.4407464048 0.0000000000 0.0000000000
0.829 2.4357103004 0.0000000000 -0.0000000000
0.8291 2.4306681289 0.0000000000 -0.0000000000
0.8292 2.4256198731 0.0000000000 -0.0000000000
0.8293 2.4205655156 -0.0000000000 0.0000000000
0.8294 2.4155050388 0.0000000000 0.0000000000
0.8295 2.4104384252 0.0000000000 -0.0000000000
0.8296 2.4053656570 0.0000000000 -0.0000000000
0.8297 2.4002867167 0.0000000000 -0.0000000000
0.8298 2.3952015862 0.0000000000 -0.0000000000
0.8299 2.3901102476 0.0000000000 -0.0000000000
0.83 2.3850126830 0.0000000000 -0.0000000000
0.8301 2.3799088742 0.0000000000 -0.0000000000
0.8302 2.3747988029 0.0000000000 -0.0000000000
0.8303 2.3696824510 0.0000000000 -0.0000000000
0.8304 2.3645597999 0.0000000000 0.0000000000
0.8305 2.3594308312 0.0000000000 -0.0000000000
0.8306 2.3542955263 0.0000000000 -0.0000000000
0.8307 2.3491538665 0.0000000000 -0.0000000000
0.8308 2.3440058330 0.0000000000 -0.0000000000
0.8309 2.3388514068 0.0000000000 0.0000000000
0.831 2.3336905692 0.0000000000 -0.0000000000
0.8311 2.3285233008 0.0000000000 -0.0000000000
0.8312 2.3233495826 0.0000000000 -0.0000000000
0.8313 2.3181693953 0.0000000000 -0.0000000000
0.8314 2.3129827194 0.0000000000 -0.0000000000
0.8315 2.3077895355 0.0000000000 0.0000000000
0.8316 2.3025898240 0.0000000000 -0.0000000000
0.8317 2.2973835651 -0.0000000000 0.0000000000
0.8318 2.2921707391 0.0000000000 -0.0000000000
0.8319 2.2869513261 0.0000000000 -0.0000000000
0.832 2.2817253059 0.0000000000 -0.0000000000
0.8321 2.2764926585 0.0000000000 -0.0000000000
0.8322 2.2712533636 0.0000000000 -0.0000000000
0.8323 2.2660074008 0.0000000000 -0.0000000000
0.8324 2.2607547498 0.0000000000 0.0000000000
0.8325 2.2554953898 0.0000000000 -0.0000000000
0.8326 2.2502293003 0.0000000000 -0.0000000000
0.8327 2.2449564603 0.0000000000 -0.0000000000
0.8328 2.2396768491 0.0000000000 -0.0000000000
0.8329 2.2343904455 0.0000000000 -0.0000000000
0.833 2.2290972284 0.0000000000 -0.0000000000
0.8331 2.2237971765 0.0000000000 -0.0000000000
0.8332 2.2184902684 0.0000000000 -0.0000000000
0.8333 2.2131764826 0.0000000000 -0.0000000000
0.8334 2.2078557975 0.0000000000 -0.0000000000
0.8335 2.2025281912 0.0000000000 -0.0000000000
0.8336 2.1971936420 0.0000000000 -0.0000000000
0.8337 2.1918521279 0.0000000000 0.0000000000
0.8338 2.1865036265 0.0000000000 -0.0000000000
0.8339 2.1811481159 0.0000000000 0.0000000000
0.834 2.1757855734 0.0000000000 -0.0000000000
0.8341 2.1704159767 0.0000000000 -0.0000000000
0.8342 2.1650393030 0.0000000000 -0.0000000000
0.8343 2.1596555296 0.0000000000 -0.0000000000
0.8344 2.1542646336 0.0000000000 -0.0000000000
0.8345 2.1488665920 0.0000000000 -0.0000000000
0.8346 2.1434613815 0.0000000000 -0.0000000000
0.8347 2.1380489788 0.0000000000 -0.0000000000
0.8348 2.1326293605 0.0000000000 -0.0000000000
0.8349 2.1272025031 0.0000000000 -0.0000000000
0.835 2.1217683827 0.0000000000 -0.0000000000
0.8351 2.1163269754 0.0000000000 -0.0000000000
0.8352 2.1108782574 0.0000000000 -0.0000000000
0.8353 2.1054222044 0.0000000000 -0.0000000000
0.8354 2.0999587921 0.0000000000 -0.0000000000
0.8355 2.0944879961 0.0000000000 -0.0000000000
0.8356 2.0890097917 0.0000000000 -0.0000000000
0.8357 2.0835241542 0.0000000000 -0.0000000000
0.8358 2.0780310588 0.0000000000 -0.0000000000
0.8359 2.0725304803 0.0000000000 -0.0000000000
0.836 2.0670223936 0.0000000000 -0.0000000000
0.8361 2.0615067734 0.0000000000 -0.0000000000
0.8362 2.0559835940 0.0000000000 -0.0000000000
0.8363 2.0504528298 0.0000000000 -0.0000000000
0.8364 2.0449144550 0.0000000000 0.0000000000
0.8365 2.0393684437 0.0000000000 -0.0000000000
0.8366 2.0338147696 0.0000000000 -0.0000000000
0.8367 2.0282534064 0.0000000000 -0.0000000000
0.8368 2.0226843277 -0.0000000000 0.0000000000
0.8369 2.0171075068 0.0000000000 -0.0000000000
0.837 2.0115229168 0.0000000000 -0.0000000000
0.8371 2.0059305309 0.0000000000 -0.0000000000
0.8372 2.0003303218 0.0000000000 -0.0000000000
0.8373 1.9947222622 0.0000000000 -0.0000000000
0.8374 1.9891063246 0.0000000000 -0.0000000000
0.8375 1.9834824817 0.0000000000 -0.0000000000
0.8376 1.9778507052 0.0000000000 -0.0000000000
0.8377 1.9722109670 0.0000000000 -0.0000000000
0.8378 1.9665632394 0.0000000000 -0.0000000000
0.8379 1.9609074934 0.0000000000 -0.0000000000
0.838 1.9552437005 0.0000000000 0.0000000000
0.8381 1.9495718327 0.0000000000 -0.0000000000
0.8382 1.9438918607 0.0000000000 -0.0000000000
0.8383 1.9382037546 0.0000000000 -0.0000000000
0.8384 1.9325074857 0.0000000000 -0.0000000000
0.8385 1.9268030250 0.0000000000 -0.0000000000
0.8386 1.9210903415 0.0000000000 -0.0000000000
0.8387 1.9153694056 0.0000000000 -0.0000000000
0.8388 1.9096401875 0.0000000000 -0.0000000000
0.8389 1.9039026574 -0.0000000000 0.0000000000
0.839 1.8981567836 -0.0000000000 0.0000000000
0.8391 1.8924025356 -0.0000000000 0.0000000000
0.8392 1.8866398827 0.0000000000 -0.0000000000
0.8393 1.8808687942 0.0000000000 -0.0000000000
0.8394 1.8750892381 -0.0000000000 0.0000000000
0.8395 1.8693011828 0.0000000000 0.0000000000
0.8396 1.8635045963 0.0000000000 -0.0000000000
0.8397 1.8576994468 0.0000000000 -0.0000000000
0.8398 1.8518857028 0.0000000000 0.0000000000
0.8399 1.8460633310 -0.0000000000 0.0000000000
0.84 1.8402322984 0.0000000000 -0.0000000000
0.8401 1.8343925723 0.0000000000 -0.0000000000
0.8402 1.8285441200 0.0000000000 -0.0000000000
0.8403 1.8226869075 0.0000000000 -0.0000000000
0.8404 1.8168209022 -0.0000000000 -0.0000000000
0.8405 1.8109460696 0.0000000000 -0.0000000000
0.8406 1.8050623750 0.0000000000 -0.0000000000
0.8407 1.7991697843 0.0000000000 -0.0000000000
0.8408 1.7932682627 0.0000000000 -0.0000000000
0.8409 1.7873577754 0.0000000000 -0.0000000000
0.841 1.7814382883 0.0000000000 -0.0000000000
0.8411 1.7755097661 0.0000000000 -0.0000000000
0.8412 1.7695721714 0.0000000000 -0.0000000000
0.8413 1.7636254689 0.0000000000 -0.0000000000
0.8414 1.7576696226 0.0000000000 -0.0000000000
0.8415 1.7517045966 0.0000000000 -0.0000000000
0.8416 1.7457303535 -0.0000000000 0.0000000000
0.8417 1.7397468571 0.0000000000 -0.0000000000
0.8418 1.7337540698 0.0000000000 -0.0000000000
0.8419 1.7277519535 0.0000000000 -0.0000000000
0.842 1.7217404705 -0.0000000000 0.0000000000
0.8421 1.7157195841 0.0000000000 -0.0000000000
0.8422 1.7096892544 0.0000000000 -0.0000000000
0.8423 1.7036494430 -0.0000000000 0.0000000000
0.8424 1.6976001112 0.0000000000 -0.0000000000
0.8425 1.6915412195 0.0000000000 -0.0000000000
0.8426 1.6854727293 0.0000000000 0.0000000000
0.8427 1.6793946000 0.0000000000 -0.0000000000
0.8428 1.6733067906 0.0000000000 -0.0000000000
0.8429 1.6672092609 0.0000000000 -0.0000000000
0.843 1.6611019702 0.0000000000 -0.0000000000
0.8431 1.6549848779 0.0000000000 -0.0000000000
0.8432 1.6488579431 0.0000000000 -0.0000000000
0.8433 1.6427211223 0.0000000000 -0.0000000000
0.8434 1.6365743738 0.0000000000 0.0000000000
0.8435 1.6304176557 0.0000000000 -0.0000000000
0.8436 1.6242509247 0.0000000000 0.0000000000
0.8437 1.6180741381 0.0000000000 -0.0000000000
0.8438 1.6118872518 0.0000000000 -0.0000000000
0.8439 1.6056902222 0.0000000000 0.0000000000
0.844 1.5994830070 0.0000000000 -0.0000000000
0.8441 1.5932655589 0.0000000000 -0.0000000000
0.8442 1.5870378335 0.0000000000 -0.0000000000
0.8443 1.5807997862 0.0000000000 -0.0000000000
0.8444 1.5745513713 0.0000000000 -0.0000000000
0.8445 1.5682925419 0.0000000000 -0.0000000000
0.8446 1.5620232528 0.0000000000 -0.0000000000
0.8447 1.5557434564 0.0000000000 -0.0000000000
0.8448 1.5494531054 0.0000000000 -0.0000000000
0.8449 1.5431521526 0.0000000000 -0.0000000000
0.845 1.5368405492 -0.0000000000 0.0000000000
0.8451 1.5305182468 0.0000000000 0.0000000000
0.8452 1.5241851967 -0.0000000000 -0.0000000000
0.8453 1.5178413496 0.0000000000 -0.0000000000
0.8454 1.5114866559 0.0000000000 -0.0000000000
0.8455 1.5051210658 0.0000000000 -0.0000000000
0.8456 1.4987445279 -0.0000000000 -0.0000000000
0.8457 1.4923569918 -0.0000000000 -0.0000000000
0.8458 1.4859584063 0.0000000000 0.0000000000
0.8459 1.4795487185 0.0000000000 -0.0000000000
0.846 1.4731278762 -0.0000000000 0.0000000000
0.8461 1.4666958268 0.0000000000 -0.0000000000
0.8462 1.4602525168 0.0000000000 -0.0000000000
0.8463 1.4537978929 0.0000000000 -0.0000000000
0.8464 1.4473319008 -0.0000000000 0.0000000000
0.8465 1.4408544848 0.0000000000 -0.0000000000
0.8466 1.4343655900 0.0000000000 0.0000000000
0.8467 1.4278651604 0.0000000000 -0.0000000000
0.8468 1.4213531400 -0.0000000000 -0.0000000000
0.8469 1.4148294718 0.0000000000 -0.0000000000
0.847 1.4082940989 0.0000000000 -0.0000000000
0.8471 1.4017469630 -0.0000000000 0.0000000000
0.8472 1.3951880067 0.0000000000 -0.0000000000
0.8473 1.3886171692 0.0000000000 -0.0000000000
0.8474 1.3820343914 0.0000000000 -0.0000000000
0.8475 1.3754396135 0.0000000000 -0.0000000000
0.8476 1.3688327747 0.0000000000 -0.0000000000
0.8477 1.3622138136 0.0000000000 -0.0000000000
0.8478 1.3555826685 0.0000000000 -0.0000000000
0.8479 1.3489392770 0.0000000000 -0.0000000000
0.848 1.3422835770 0.0000000000 -0.0000000000
0.8481 1.3356155031 0.0000000000 -0.0000000000
0.8482 1.3289349915 0.0000000000 -0.0000000000
0.8483 1.3222419775 0.0000000000 -0.0000000000
0.8484 1.3155363957 0.0000000000 -0.0000000000
0.8485 1.3088181800 0.0000000000 -0.0000000000
0.8486 1.3020872625 0.0000000000 -0.0000000000
0.8487 1.2953435766 0.0000000000 -0.0000000000
0.8488 1.2885870535 0.0000000000 -0.0000000000
0.8489 1.2818176241 0.0000000000 -0.0000000000
0.849 1.2750352190 0.0000000000 -0.0000000000
0.8491 1.2682397677 0.0000000000 -0.0000000000
0.8492 1.2614312006 0.0000000000 -0.0000000000
0.8493 1.2546094439 0.0000000000 -0.0000000000
0.8494 1.2477744255 0.0000000000 -0.0000000000
0.8495 1.2409260721 0.0000000000 -0.0000000000
0.8496 1.2340643095 0.0000000000 0.0000000000
0.8497 1.2271890631 0.0000000000 -0.0000000000
0.8498 1.2203002583 0.0000000000 -0.0000000000
0.8499 1.2133978175 0.0000000000 -0.0000000000
0.85 1.2064816628 0.0000000000 -0.0000000000
0.8501 1.1995517164 0.0000000000 -0.0000000000
0.8502 1.1926078995 0.0000000000 -0.0000000000
0.8503 1.1856501322 0.0000000000 -0.0000000000
0.8504 1.1786783352 0.0000000000 -0.0000000000
0.8505 1.1716924250 0.0000000000 -0.0000000000
0.8506 1.1646923194 0.0000000000 -0.0000000000
0.8507 1.1576779352 0.0000000000 -0.0000000000
0.8508 1.1506491889 0.0000000000 -0.0000000000
0.8509 1.1436059942 0.0000000000 0.0000000000
0.851 1.1365482652 0.0000000000 0.0000000000
0.8511 1.1294759143 0.0000000000 -0.0000000000
0.8512 1.1223888534 0.0000000000 -0.0000000000
0.8513 1.1152869933 0.0000000000 -0.0000000000
0.8514 1.1081702437 0.0000000000 -0.0000000000
0.8515 1.1010385134 0.0000000000 0.0000000000
0.8516 1.0938917098 0.0000000000 -0.0000000000
0.8517 1.0867297397 0.0000000000 -0.0000000000
0.8518 1.0795525083 -0.0000000000 0.0000000000
0.8519 1.0723599201 0.0000000000 -0.0000000000
0.852 1.0651518782 0.0000000000 -0.0000000000
0.8521 1.0579282846 0.0000000000 -0.0000000000
0.8522 1.0506890401 0.0000000000 -0.0000000000
0.8523 1.0434340445 0.0000000000 -0.0000000000
0.8524 1.0361631960 0.0000000000 -0.0000000000
0.8525 1.0288763925 0.0000000000 -0.0000000000
0.8526 1.0215735297 -0.0000000000 0.0000000000
0.8527 1.0142545015 0.0000000000 -0.0000000000
0.8528 1.0069192014 0.0000000000 -0.0000000000
0.8529 0.9995675216 0.0000000000 -0.0000000000
0.853 0.9921993527 0.0000000000 0.0000000000
0.8531 0.9848145839 0.0000000000 -0.0000000000
0.8532 0.9774131030 0.0000000000 -0.0000000000
0.8533 0.9699947964 0.0000000000 -0.0000000000
0.8534 0.9625595490 0.0000000000 -0.0000000000
0.8535 0.9551072442 0.0000000000 -0.0000000000
0.8536 0.9476377641 0.0000000000 -0.0000000000
0.8537 0.9401509891 0.0000000000 -0.0000000000
0.8538 0.9326467977 0.0000000000 -0.0000000000
0.8539 0.9251250672 0.0000000000 0.0000000000
0.854 0.9175856732 0.0000000000 -0.0000000000
0.8541 0.9100284895 0.0000000000 0.0000000000
0.8542 0.9024533890 0.0000000000 0.0000000000
0.8543 0.8948602412 0.0000000000 -0.0000000000
0.8544 0.8872489148 0.0000000000 -0.0000000000
0.8545 0.8796192770 0.0000000000 -0.0000000000
0.8546 0.8719711927 0.0000000000 -0.0000000000
0.8547 0.8643045250 0.0000000000 -0.0000000000
0.8548 0.8566191352 0.0000000000 -0.0000000000
0.8549 0.8489148824 0.0000000000 0.0000000000
0.855 0.8411916240 0.0000000000 -0.0000000000
0.8551 0.8334492152 0.0000000000 0.0000000000
0.8552 0.8256875091 0.0000000000 -0.0000000000
0.8553 0.8179063572 -0.0000000000 0.0000000000
0.8554 0.8101056079 0.0000000000 0.0000000000
0.8555 0.8022851077 0.0000000000 -0.0000000000
0.8556 0.7944447014 0.0000000000 0.0000000000
0.8557 0.7865842310 0.0000000000 -0.0000000000
0.8558 0.7787035361 0.0000000000 -0.0000000000
0.8559 0.7708024546 0.0000000000 0.0000000000
0.856 0.7628808207 0.0000000000 -0.0000000000
0.8561 0.7549384668 0.0000000000 -0.0000000000
0.8562 0.7469752228 0.0000000000 0.0000000000
0.8563 0.7389909159 0.0000000000 -0.0000000000
0.8564 0.7309853706 0.0000000000 0.0000000000
0.8565 0.7229584086 0.0000000000 -0.0000000000
0.8566 0.7149098488 0.0000000000 -0.0000000000
0.8567 0.7068395074 0.0000000000 -0.0000000000
0.8568 0.6987471974 -0.0000000000 -0.0000000000
0.8569 0.6906327290 0.0000000000 -0.0000000000
0.857 0.6824959101 0.0000000000 -0.0000000000
0.8571 0.6743365434 0.0000000000 0.0000000000
0.8572 0.6661544299 -0.0000000000 0.0000000000
0.8573 0.6579493671 0.0000000000 -0.0000000000
0.8574 0.6497211489 0.0000000000 0.0000000000
0.8575 0.6414695663 0.0000000000 -0.0000000000
0.8576 0.6331944060 0.0000000000 -0.0000000000
0.8577 0.6248954516 0.0000000000 -0.0000000000
0.8578 0.6165724829 -0.0000000000 0.0000000000
0.8579 0.6082252758 0.0000000000 -0.0000000000
0.858 0.5998536025 0.0000000000 0.0000000000
0.8581 0.5914572310 0.0000000000 -0.0000000000
0.8582 0.5830359253 0.0000000000 -0.0000000000
0.8583 0.5745894453 0.0000000000 0.0000000000
0.8584 0.5661175463 0.0000000000 0.0000000000
0.8585 0.5576199795 -0.0000000000 0.0000000000
0.8586 0.5490964915 0.0000000000 -0.0000000000
0.8587 0.5405468254 0.0000000000 -0.0000000000
0.8588 0.5319707166 -0.0000000000 0.0000000000
0.8589 0.5233678980 -0.0000000000 0.0000000000
0.859 0.5147380971 0.0000000000 0.0000000000
0.8591 0.5060810359 0.0000000000 0.0000000000
0.8592 0.4973964316 0.0000000000 -0.0000000000
0.8593 0.4886839955 0.0000000000 -0.0000000000
0.8594 0.4799434335 0.0000000000 -0.0000000000
0.8595 0.4711744460 0.0000000000 -0.0000000000
0.8596 0.4623767272 0.0000000000 -0.0000000000
0.8597 0.4535499653 0.0000000000 -0.0000000000
0.8598 0.4446938425 0.0000000000 0.0000000000
0.8599 0.4358080342 0.0000000000 -0.0000000000
0.86 0.4268922102 0.0000000000 0.0000000000
0.8601 0.4179460324 0.0000000000 -0.0000000000
0.8602 0.4089691561 0.0000000000 -0.0000000000
0.8603 0.3999612304 0.0000000000 -0.0000000000
0.8604 0.3909218957 -0.0000000000 0.0000000000
0.8605 0.3818507850 0.0000000000 0.0000000000
0.8606 0.3727475238 -0.0000000000 -0.0000000000
0.8607 0.3636117295 0.0000000000 -0.0000000000
0.8608 0.3544430115 -0.0000000000 0.0000000000
0.8609 0.3452409703 -0.0000000000 0.0000000000
0.861 0.3360051977 -0.0000000000 0.0000000000
0.8611 0.3267352766 0.0000000000 -0.0000000000
0.8612 0.3174307802 -0.0000000000 0.0000000000
0.8613 0.3080912723 -0.0000000000 0.0000000000
0.8614 0.2987163067 -0.0000000000 0.0000000000
0.8615 0.2893054273 -0.0000000000 0.0000000000
0.8616 0.2798581662 -0.0000000000 0.0000000000
0.8617 0.2703740454 0.0000000000 -0.0000000000
0.8618 0.2608525756 0.0000000000 -0.0000000000
0.8619 0.2512932556 0.0000000000 -0.0000000000
0.862 0.2416955726 0.0000000000 -0.0000000000
0.8621 0.2320590005 -0.0000000000 0.0000000000
0.8622 0.2223830005 -0.0000000000 -0.0000000000
0.8623 0.2126670204 -0.0000000000 -0.0000000000
0.8624 0.2029104944 0.0000000000 0.0000000000
0.8625 0.1931128423 -0.0000000000 0.0000000000
0.8626 0.1832734690 0.0000000000 -0.0000000000
0.8627 0.1733917636 -0.0000000000 0.0000000000
0.8628 0.1634671009 -0.0000000000 -0.0000000000
0.8629 0.1534988372 -0.0000000000 -0.0000000000
0.863 0.1434863124 0.0000000000 -0.0000000000
0.8631 0.1334288491 0.0000000000 -0.0000000000
0.8632 0.1233257518 0.0000000000 -0.0000000000
0.8633 0.1131763036 -0.0000000000 0.0000000000
0.8634 0.1029797699 -0.0000000000 0.0000000000
0.8635 0.0927353951 -0.0000000000 0.0000000000
0.8636 0.0824424020 -0.0000000000 -0.0000000000
0.8637 0.0720999912 0.0000000000 -0.0000000000
0.8638 0.0617073401 -0.0000000000 0.0000000000
0.8639 0.0512636021 -0.0000000000 0.0000000000
0.864 0.0407679053 -0.0000000000 0.0000000000
0.8641 0.0302193521 0.0000000000 0.0000000000
0.8642 0.0196170174 -0.0000000000 0.0000000000
0.8643 0.0089599479 -0.0000000000 0.0000000000
0.8644 -0.0017528390 -0.0000000000 0.0000000000
0.8645 -0.0125223572 -0.0000000000 0.0000000000
0.8646 -0.0233496524 -0.0000000000 0.0000000000
0.8647 -0.0342358036 0.0000000000 -0.0000000000
0.8648 -0.0451819244 -0.0000000000 -0.0000000000
0.8649 -0.0561891657 -0.0000000000 0.0000000000
0.865 -0.0672587183 -0.0000000000 -0.0000000000
0.8651 -0.0783918105 -0.0000000000 -0.0000000000
0.8652 -0.0895897131 0.0000000000 -0.0000000000
0.8653 -0.1008537408 -0.0000000000 0.0000000000
0.8654 -0.1121852544 0.0000000000 -0.0000000000
0.8655 -0.1235856630 -0.0000000000 -0.0000000000
0.8656 -0.1350564256 -0.0000000000 0.0000000000
0.8657 -0.1465990549 -0.0000000000 -0.0000000000
0.8658 -0.1582151185 -0.0000000000 0.0000000000
0.8659 -0.1699062425 -0.0000000000 0.0000000000
0.866 -0.1816741151 -0.0000000000 0.0000000000
0.8661 -0.1935204887 -0.0000000000 -0.0000000000
0.8662 -0.2054471836 -0.0000000000 -0.0000000000
0.8663 -0.2174560919 -0.0000000000 0.0000000000
0.8664 -0.2295491812 -0.0000000000 0.0000000000
0.8665 -0.2417284972 -0.0000000000 0.0000000000
0.8666 -0.2539961738 -0.0000000000 -0.0000000000
0.8667 -0.2663544300 -0.0000000000 0.0000000000
0.8668 -0.2788055799 -0.0000000000 0.0000000000
0.8669 -0.2913520363 -0.0000000000 0.0000000000
0.867 -0.3039963183 -0.0000000000 0.0000000000
0.8671 -0.3167410555 -0.0000000000 0.0000000000
0.8672 -0.3295889959 -0.0000000000 0.0000000000
0.8673 -0.3425430129 -0.0000000000 0.0000000000
0.8674 -0.3556061129 -0.0000000000 0.0000000000
0.8675 -0.3687814446 -0.0000000000 0.0000000000
0.8676 -0.3820723069 -0.0000000000 0.0000000000
0.8677 -0.3954821586 -0.0000000000 0.0000000000
0.8678 -0.4090146320 -0.0000000000 0.0000000000
0.8679 -0.4226735403 -0.0000000000 0.0000000000
0.868 -0.4364628926 -0.0000000000 0.0000000000
0.8681 -0.4503869066 -0.0000000000 0.0000000000
0.8682 -0.4644500244 -0.0000000000 -0.0000000000
0.8683 -0.4786569276 -0.0000000000 0.0000000000
0.8684 -0.4930125555 -0.0000000000 0.0000000000
0.8685 -0.5075221241 -0.0000000000 0.0000000000
0.8686 -0.5221911471 -0.0000000000 0.0000000000
0.8687 -0.5370254595 -0.0000000000 0.0000000000
0.8688 -0.5520312418 -0.0000000000 0.0000000000
0.8689 -0.5672150490 -0.0000000000 -0.0000000000
0.869 -0.5825838408 -0.0000000000 0.0000000000
0.8691 -0.5981450155 -0.0000000000 -0.0000000000
0.8692 -0.6139064468 -0.0000000000 0.0000000000
0.8693 -0.6298765257 -0.0000000000 0.0000000000
0.8694 -0.6460642079 -0.0000000000 0.0000000000
0.8695 -0.6624790621 -0.0000000000 0.0000000000
0.8696 -0.6791313286 -0.0000000000 0.0000000000
0.8697 -0.6960319824 -0.0000000000 0.0000000000
0.8698 -0.7131928048 -0.0000000000 -0.0000000000
0.8699 -0.7306264626 0.0000000000 0.0000000000
0.87 -0.7483465982 0.0000000000 -0.0000000000
0.8701 -0.7663679309 0.0000000000 -0.0000000000
0.8702 -0.7847063706 -0.0000000000 0.0000000000
0.8703 -0.8033791488 0.0000000000 -0.0000000000
0.8704 -0.8224049649 0.0000000000 -0.0000000000
0.8705 -0.8418041547 0.0000000000 0.0000000000
0.8706 -0.8615988833 -0.0000000000 0.0000000000
0.8707 -0.8818133653 0.0000000000 0.0000000000
0.8708 -0.9024741200 0.0000000000 -0.0000000000
0.8709 -0.9236102652 0.0000000000 0.0000000000
0.871 -0.9452538585 0.0000000000 -0.0000000000
0.8711 -0.9674402961 -0.0000000000 0.0000000000
0.8712 -0.9902087774 -0.0000000000 0.0000000000
0.8713 -1.0136028534 0.0000000000 -0.0000000000
0.8714 -1.0376710727 -0.0000000000 -0.0000000000
0.8715 -1.0624677492 0.0000000000 -0.0000000000
0.8716 -1.0880538781 0.0000000000 0.0000000000
0.8717 -1.1144982342 -0.0000000000 0.0000000000
0.8718 -1.1418786984 -0.0000000000 0.0000000000
0.8719 -1.1702838679 0.0000000000 0.0000000000
0.872 -1.1998150266 -0.0000000000 -0.0000000000
0.8721 -1.2305885696 -0.0000000000 0.0000000000
0.8722 -1.2627390108 -0.0000000000 0.0000000000
0.8723 -1.2964227458 -0.0000000000 -0.0000000000
0.8724 -1.3318227978 -0.0000000000 0.0000000000
0.8725 -1.3691548600 0.0000000000 -0.0000000000
0.8726 -1.4086750639 -0.0000000000 0.0000000000
0.8727 -1.4506900744 -0.0000000000 0.0000000000
0.8728 -1.4955703570 -0.0000000000 0.0000000000
0.8729 -1.5437678309 -0.0000000000 0.0000000000
0.873 -1.5958396652 -0.0000000000 0.0000000000
0.8731 -1.6524808175 -0.0000000000 0.0000000000
0.8732 -1.7145692031 -0.0000000000 0.0000000000
0.8733 -1.7832294257 -0.0000000000 0.0000000000
0.8734 -1.8599242564 -0.0000000000 0.0000000000
0.8735 -1.9465883357 -0.0000000000 -0.0000000000
0.8736 -2.0458272194 -0.0000000000 0.0000000000
0.8737 -2.1612191193 -0.0000000000 0.0000000000
0.8738 -2.2977796363 -0.0000000000 0.0000000000
0.8739 -2.4626849284 -0.0000000000 0.0000000000
0.874 -2.6663932653 -0.0000000000 0.0000000000
0.8741 -2.9243220056 -0.0000000000 0.0000000000
0.8742 -3.2590433340 -0.0000000000 0.0000000000
0.8743 -3.7018292115 -0.0000000000 0.0000000000
0.8744 -4.2879185339 -0.0000000000 0.0000000000
0.8745 -5.0275084507 0.0000000000 0.0000000000
0.8746 -5.8275218744 -0.0000000000 0.0000000000
0.8747 -6.4711337990 -0.0000000000 0.0000000000
0.8748 -6.9202347989 -0.0000000000 0.0000000000
0.8749 -7.2779321982 -0.0000000000 0.0000000000
0.875 -7.5830015823 0.0000000000 -0.0000000000
0.8751 -7.8503348039 -0.0000000000 0.0000000000
0.8752 -8.0886275422 -0.0000000000 0.0000000000
0.8753 -8.3037124981 -0.0000000000 -0.0000000000
0.8754 -8.4997555094 0.0000000000 0.0000000000
0.8755 -8.6798583161 0.0000000000 0.0000000000
0.8756 -8.8464034333 0.0000000000 -0.0000000000
0.8757 -9.0012664809 0.0000000000 -0.0000000000
0.8758 -9.1459538918 0.0000000000 -0.0000000000
0.8759 -9.2816958802 0.0000000000 0.0000000000
0.876 -9.4095112879 -0.0000000000 0.0000000000
0.8761 -9.5302540705 -0.0000000000 0.0000000000
0.8762 -9.6446474207 -0.0000000000 0.0000000000
0.8763 -9.7533093396 -0.0000000000 0.0000000000
0.8764 -9.8567721496 -0.0000000000 0.0000000000
0.8765 -9.9554976283 -0.0000000000 0.0000000000
0.8766 -10.0498889135 -0.0000000000 0.0000000000
0.8767 -10.1402999865 -0.0000000000 0.0000000000
0.8768 -10.2270433109 -0.0000000000 0.0000000000
0.8769 -10.3103960465 -0.0000000000 0.0000000000
0.877 -10.3906051480 -0.0000000000 0.0000000000
0.8771 -10.4678915814 0.0000000000 0.0000000000
0.8772 -10.5424538345 -0.0000000000 0.0000000000
0.8773 -10.6144708596 -0.0000000000 0.0000000000
0.8774 -10.6841045529 0.0000000000 0.0000000000
0.8775 -10.7515018557 -0.0000000000 0.0000000000
0.8776 -10.8167965437 -0.0000000000 0.0000000000
0.8777 -10.8801107575 -0.0000000000 0.0000000000
0.8778 -10.9415563183 0.0000000000 0.0000000000
0.8779 -11.0012358626 -0.0000000000 0.0000000000
0.878 -11.0592438257 -0.0000000000 0.0000000000
0.8781 -11.1156672968 0.0000000000 0.0000000000
0.8782 -11.1705867652 -0.0000000000 0.0000000000
0.8783 -11.2240767748 -0.0000000000 0.0000000000
0.8784 -11.2762064978 -0.0000000000 0.0000000000
0.8785 -11.3270402421 -0.0000000000 0.0000000000
0.8786 -11.3766378993 -0.0000000000 0.0000000000
0.8787 -11.4250553419 0.0000000000 0.0000000000
0.8788 -11.4723447774 -0.0000000000 0.0000000000
0.8789 -11.5185550633 -0.0000000000 0.0000000000
0.879 -11.5637319901 -0.0000000000 0.0000000000
0.8791 -11.6079185336 -0.0000000000 0.0000000000
0.8792 -11.6511550824 -0.0000000000 0.0000000000
0.8793 -11.6934796433 -0.0000000000 0.0000000000
0.8794 -11.7349280257 -0.0000000000 0.0000000000
0.8795 -11.7755340093 -0.0000000000 0.0000000000
0.8796 -11.8153294958 -0.0000000000 0.0000000000
0.8797 -11.8543446463 -0.0000000000 0.0000000000
0.8798 -11.8926080074 0.0000000000 0.0000000000
0.8799 -11.9301466248 -0.0000000000 0.0000000000
0.88 -11.9669861485 -0.0000000000 0.0000000000
0.8801 -12.0031509273 -0.0000000000 -0.0000000000
0.8802 -12.0386640973 0.0000000000 0.0000000000
0.8803 -12.0735476614 -0.0000000000 0.0000000000
0.8804 -12.1078225634 -0.0000000000 0.0000000000
0.8805 -12.1415087561 0.0000000000 0.0000000000
0.8806 -12.1746252634 -0.0000000000 0.0000000000
0.8807 -12.2071902385 -0.0000000000 0.0000000000
0.8808 -12.2392210169 -0.0000000000 0.0000000000
0.8809 -12.2707341664 -0.0000000000 0.0000000000
0.881 -12.3017455320 -0.0000000000 0.0000000000
0.8811 -12.3322702793 -0.0000000000 0.0000000000
0.8812 -12.3623229333 -0.0000000000 0.0000000000
0.8813 -12.3919174156 -0.0000000000 0.0000000000
0.8814 -12.4210670782 0.0000000000 0.0000000000
0.8815 -12.4497847356 -0.0000000000 0.0000000000
0.8816 -12.4780826947 -0.0000000000 0.0000000000
0.8817 -12.5059727822 -0.0000000000 0.0000000000
0.8818 -12.5334663711 -0.0000000000 0.0000000000
0.8819 -12.5605744049 -0.0000000000 0.0000000000
0.882 -12.5873074202 -0.0000000000 0.0000000000
0.8821 -12.6136755685 -0.0000000000 0.0000000000
0.8822 -12.6396886360 -0.0000000000 0.0000000000
0.8823 -12.6653560630 -0.0000000000 0.0000000000
0.8824 -12.6906869612 -0.0000000000 0.0000000000
0.8825 -12.7156901304 -0.0000000000 0.0000000000
0.8826 -12.7403740750 -0.0000000000 0.0000000000
0.8827 -12.7647470179 -0.0000000000 0.0000000000
0.8828 -12.7888169152 -0.0000000000 0.0000000000
0.8829 -12.8125914693 -0.0000000000 0.0000000000
0.883 -12.8360781413 0.0000000000 0.0000000000
0.8831 -12.8592841624 -0.0000000000 0.0000000000
0.8832 -12.8822165460 -0.0000000000 0.0000000000
0.8833 -12.9048820970 -0.0000000000 0.0000000000
0.8834 -12.9272874229 -0.0000000000 0.0000000000
0.8835 -12.9494389425 -0.0000000000 0.0000000000
0.8836 -12.9713428947 -0.0000000000 0.0000000000
0.8837 -12.9930053476 -0.0000000000 0.0000000000
0.8838 -13.0144322057 -0.0000000000 0.0000000000
0.8839 -13.0356292179 -0.0000000000 0.0000000000
0.884 -13.0566019844 -0.0000000000 0.0000000000
0.8841 -13.0773559635 -0.0000000000 0.0000000000
0.8842 -13.0978964779 -0.0000000000 0.0000000000
0.8843 -13.1182287210 -0.0000000000 0.0000000000
0.8844 -13.1383577621 0.0000000000 0.0000000000
0.8845 -13.1582885524 -0.0000000000 0.0000000000
0.8846 -13.1780259295 0.0000000000 0.0000000000
0.8847 -13.1975746227 -0.0000000000 0.0000000000
0.8848 -13.2169392575 -0.0000000000 0.0000000000
0.8849 -13.2361243597 -0.0000000000 0.0000000000
0.885 -13.2551343597 -0.0000000000 0.0000000000
0.8851 -13.2739735963 -0.0000000000 0.0000000000
0.8852 -13.2926463205 -0.0000000000 0.0000000000
0.8853 -13.3111566990 -0.0000000000 0.0000000000
0.8854 -13.3295088173 0.0000000000 0.0000000000
0.8855 -13.3477066831 0.0000000000 0.0000000000
0.8856 -13.3657542290 -0.0000000000 0.0000000000
0.8857 -13.3836553156 -0.0000000000 0.0000000000
0.8858 -13.4014137339 -0.0000000000 0.0000000000
0.8859 -13.4190332080 -0.0000000000 0.0000000000
0.886 -13.4365173976 0.0000000000 0.0000000000
0.8861 -13.4538699002 -0.0000000000 0.0000000000
0.8862 -13.4710942532 -0.0000000000 0.0000000000
0.8863 -13.4881939363 0.0000000000 0.0000000000
0.8864 -13.5051723733 -0.0000000000 0.0000000000
0.8865 -13.5220329340 -0.0000000000 0.0000000000
0.8866 -13.5387789361 -0.0000000000 0.0000000000
0.8867 -13.5554136467 -0.0000000000 0.0000000000
0.8868 -13.5719402845 -0.0000000000 0.0000000000
0.8869 -13.5883620209 -0.0000000000 0.0000000000
0.887 -13.6046819817 -0.0000000000 0.0000000000
0.8871 -13.6209032489 -0.0000000000 0.0000000000
0.8872 -13.6370288615 -0.0000000000 0.0000000000
0.8873 -13.6530618179 -0.0000000000 0.0000000000
0.8874 -13.6690050749 -0.0000000000 0.0000000000
0.8875 -13.6848615445 -0.0000000000 0.0000000000
0.8876 -13.7006340976 0.0000000000 0.0000000000
0.8877 -13.7163255820 -0.0000000000 0.0000000000
0.8878 -13.7319388087 -0.0000000000 0.0000000000
0.8879 -13.7474765554 -0.0000000000 0.0000000000
0.888 -13.7629415708 0.0000000000 0.0000000000
0.8881 -13.7783365688 -0.0000000000 0.0000000000
0.8882 -13.7936642270 -0.0000000000 0.0000000000
0.8883 -13.8089272071 -0.0000000000 0.0000000000
0.8884 -13.8241281424 -0.0000000000 0.0000000000
0.8885 -13.8392696396 -0.0000000000 0.0000000000
0.8886 -13.8543542803 0.0000000000 0.0000000000
0.8887 -13.8693846221 0.0000000000 0.0000000000
0.8888 -13.8843631963 0.0000000000 0.0000000000
0.8889 -13.8992925098 0.0000000000 0.0000000000
0.889 -13.9141750569 0.0000000000 0.0000000000
0.8891 -13.9290133119 -0.0000000000 0.0000000000
0.8892 -13.9438097329 0.0000000000 0.0000000000
0.8893 -13.9585667614 0.0000000000 0.0000000000
0.8894 -13.9732868238 -0.0000000000 0.0000000000
0.8895 -13.9879723321 -0.0000000000 0.0000000000
0.8896 -14.0026256852 -0.0000000000 0.0000000000
0.8897 -14.0172492717 -0.0000000000 0.0000000000
0.8898 -14.0318454706 0.0000000000 -0.0000000000
0.8899 -14.0464166502 0.0000000000 0.0000000000
0.89 -14.0609651622 0.0000000000 0.0000000000
0.8901 -14.0754933549 0.0000000000 0.0000000000
0.8902 -14.0900035808 -0.0000000000 0.0000000000
0.8903 -14.1044981947 0.0000000000 0.0000000000
0.8904 -14.1189795549 -0.0000000000 0.0000000000
0.8905 -14.1334500215 -0.0000000000 0.0000000000
0.8906 -14.1479119614 -0.0000000000 0.0000000000
0.8907 -14.1623677517 -0.0000000000 0.0000000000
0.8908 -14.1768197836 0.0000000000 0.0000000000
0.8909 -14.1912704604 0.0000000000 0.0000000000
0.891 -14.2057221909 -0.0000000000 0.0000000000
0.8911 -14.2201774033 0.0000000000 0.0000000000
0.8912 -14.2346385517 -0.0000000000 0.0000000000
0.8913 -14.2491081107 -0.0000000000 0.0000000000
0.8914 -14.2635885769 0.0000000000 0.0000000000
0.8915 -14.2780824734 0.0000000000 0.0000000000
0.8916 -14.2925923466 -0.0000000000 0.0000000000
0.8917 -14.3071207491 0.0000000000 0.0000000000
0.8918 -14.3216702935 0.0000000000 0.0000000000
0.8919 -14.3362436443 -0.0000000000 0.0000000000
0.892 -14.3508435105 -0.0000000000 0.0000000000
0.8921 -14.3654726492 -0.0000000000 0.0000000000
0.8922 -14.3801338699 0.0000000000 0.0000000000
0.8923 -14.3948300346 -0.0000000000 0.0000000000
0.8924 -14.4095640718 -0.0000000000 0.0000000000
0.8925 -14.4243389761 -0.0000000000 0.0000000000
0.8926 -14.4391578133 0.0000000000 0.0000000000
0.8927 -14.4540237259 -0.0000000000 0.0000000000
0.8928 -14.4689399296 -0.0000000000 0.0000000000
0.8929 -14.4839097237 -0.0000000000 0.0000000000
0.893 -14.4989365107 0.0000000000 0.0000000000
0.8931 -14.5140238043 -0.0000000000 0.0000000000
0.8932 -14.5291752373 -0.0000000000 0.0000000000
0.8933 -14.5443945661 -0.0000000000 0.0000000000
0.8934 -14.5596856790 -0.0000000000 0.0000000000
0.8935 -14.5750526019 -0.0000000000 0.0000000000
0.8936 -14.5904995093 0.0000000000 0.0000000000
0.8937 -14.6060307491 -0.0000000000 0.0000000000
0.8938 -14.6216508423 -0.0000000000 0.0000000000
0.8939 -14.6373644986 -0.0000000000 0.0000000000
0.894 -14.6531766274 -0.0000000000 0.0000000000
0.8941 -14.6690923454 0.0000000000 0.0000000000
0.8942 -14.6851169969 0.0000000000 0.0000000000
0.8943 -14.7012561835 0.0000000000 0.0000000000
0.8944 -14.7175157541 -0.0000000000 0.0000000000
0.8945 -14.7339018583 0.0000000000 0.0000000000
0.8946 -14.7504209677 -0.0000000000 0.0000000000
0.8947 -14.7670798921 -0.0000000000 0.0000000000
0.8948 -14.7838858041 -0.0000000000 0.0000000000
0.8949 -14.8008462679 -0.0000000000 0.0000000000
0.895 -14.8179692618 -0.0000000000 0.0000000000
0.8951 -14.8352632113 -0.0000000000 0.0000000000
0.8952 -14.8527370288 -0.0000000000 0.0000000000
0.8953 -14.8704001428 -0.0000000000 0.0000000000
0.8954 -14.8882625387 -0.0000000000 0.0000000000
0.8955 -14.9063347935 -0.0000000000 0.0000000000
0.8956 -14.9246281208 -0.0000000000 0.0000000000
0.8957 -14.9431544106 0.0000000000 0.0000000000
0.8958 -14.9619262917 -0.0000000000 0.0000000000
0.8959 -14.9809571462 -0.0000000000 0.0000000000
0.896 -15.0002613996 0.0000000000 0.0000000000
0.8961 -15.0198543982 -0.0000000000 0.0000000000
0.8962 -15.0397525476 -0.0000000000 0.0000000000
0.8963 -15.0599732258 -0.0000000000 0.0000000000
0.8964 -15.0805348007 -0.0000000000 0.0000000000
0.8965 -15.1014566465 0.0000000000 0.0000000000
0.8966 -15.1227593583 0.0000000000 0.0000000000
0.8967 -15.1444649680 0.0000000000 0.0000000000
0.8968 -15.1665963549 -0.0000000000 0.0000000000
0.8969 -15.1891774766 -0.0000000000 0.0000000000
0.897 -15.2122336420 0.0000000000 0.0000000000
0.8971 -15.2357906519 -0.0000000000 0.0000000000
0.8972 -15.2598757194 0.0000000000 0.0000000000
0.8973 -15.2845166501 -0.0000000000 0.0000000000
0.8974 -15.3097405758 -0.0000000000 0.0000000000
0.8975 -15.3355741924 -0.0000000000 0.0000000000
0.8976 -15.3620412963 -0.0000000000 0.0000000000
0.8977 -15.3891604889 -0.0000000000 0.0000000000
0.8978 -15.4169436967 0.0000000000 0.0000000000
0.8979 -15.4453910814 -0.0000000000 0.0000000000
0.898 -15.4744854728 -0.0000000000 0.0000000000
0.8981 -15.5041840155 -0.0000000000 0.0000000000
0.8982 -15.5344054454 -0.0000000000 0.0000000000
0.8983 -15.5650114389 -0.0000000000 0.0000000000
0.8984 -15.5957792386 0.0000000000 -0.0000000000
0.8985 -15.6263589381 -0.0000000000 0.0000000000
0.8986 -15.6562058922 -0.0000000000 0.0000000000
0.8987 -15.6844779008 -0.0000000000 0.0000000000
0.8988 -15.7098713073 -0.0000000000 0.0000000000
0.8989 -15.7303444077 0.0000000000 0.0000000000
0.899 -15.7426743257 -0.0000000000 0.0000000000
0.8991 -15.7416937746 -0.0000000000 0.0000000000
0.8992 -15.7189742264 -0.0000000000 0.0000000000
0.8993 -15.6605885910 0.0000000000 0.0000000000
0.8994 -15.5434228216 -0.0000000000 0.0000000000
0.8995 -15.3303055945 0.0000000000 0.0000000000
0.8996 -14.9688311552 0.0000000000 0.0000000000
0.8997 -14.4142689982 -0.0000000000 0.0000000000
0.8998 -13.7054401229 0.0000000000 -0.0000000000
0.8999 -13.0208212582 0.0000000000 -0.0000000000
0.9 -12.5451171869 0.0000000000 -0.0000000000
0.9001 -12.3171759363 -0.0000000000 0.0000000000
0.9002 -12.2682295222 0.0000000000 -0.0000000000
0.9003 -12.3096031918 -0.0000000000 0.0000000000
0.9004 -12.3783844690 0.0000000000 0.0000000000
0.9005 -12.4472336500 0.0000000000 0.0000000000
0.9006 -12.5047073158 0.0000000000 0.0000000000
0.9007 -12.5245026667 -0.0000000000 0.0000000000
0.9008 -12.4664852424 0.0000000000 -0.0000000000
0.9009 -12.2955212330 -0.0000000000 0.0000000000
0.901 -11.9870164684 0.0000000000 0.0000000000
0.9011 -11.5255722003 -0.0000000000 0.0000000000
0.9012 -10.9119339145 -0.0000000000 0.0000000000
0.9013 -10.1834576409 -0.0000000000 0.0000000000
0.9014 -9.4314384523 -0.0000000000 0.0000000000
0.9015 -8.7724947755 -0.0000000000 0.0000000000
0.9016 -8.2676117083 -0.0000000000 0.0000000000
0.9017 -7.9213271108 -0.0000000000 0.0000000000
0.9018 -7.7571153122 0.0000000000 -0.0000000000
0.9019 -7.8246285655 0.0000000000 -0.0000000000
0.902 -8.1313824486 0.0000000000 -0.0000000000
0.9021 -8.6747291066 0.0000000000 -0.0000000000


==> Figures/url-hist-shift.dat <==
-76.5 -0.17074918036995082 -0.008280577642513836 0.13418660410398647 0.3107993788250154
-75.5 -0.17915133832670632 -0.00823946066790782 0.13461340108254452 0.30672243871054244
-74.5 -0.1875195245083562 -0.0082069989690081 0.13509216170081817 0.30235586560180944
-73.5 -0.19586291049905286 -0.00818604433930088 0.13563850056676385 0.29780709881897427
-72.5 -0.2041962880925116 -0.008178863963069688 0.13602612745796303 0.2924055415648096
-71.5 -0.21252998529609887 -0.008185632251994954 0.13644752235233149 0.2872875245662352
-70.5 -0.22087879391605253 -0.008204113369237409 0.13689686454338537 0.28131229643621936
-69.5 -0.22924977240119562 -0.008230805680375403 0.13708558946982718 0.2749471955806815
-68.5 -0.23765145311546068 -0.008262502824507838 0.13736292294997218 0.2687568577379861
-67.5 -0.2460883419437215 -0.00829659678784018 0.13763662592580508 0.2623389173815789
-66.5 -0.25456259195922715 -0.008332014681132049 0.1377924183010444 0.2560375188148801
-65.5 -0.26307810978870894 -0.008368660967323268 0.13795092387570299 0.24926014257800977
-64.5 -0.2716326225069441 -0.008406487099115777 0.13800732938250054 0.2431283109721704
-63.5 -0.280227446352066 -0.008444960985605559 0.13803504488411628 0.2367320615958715
-62.5 -0.2888590321142824 -0.008482714754723278 0.13812579059773739 0.23022931291558013
-61.5 -0.2975277793080841 -0.008518376385327195 0.13803928005332394 0.22385331074590076
-60.5 -0.30623053823712615 -0.008551129704109275 0.13793143087712095 0.21767016330185718
-59.5 -0.3149659926611125 -0.008581328944942037 0.13786208694575897 0.21178793044285948
-58.5 -0.323731510100577 -0.008609680461027575 0.13776945226649484 0.20560691543602794
-57.5 -0.3325256566116365 -0.008636913391079014 0.13752359517773668 0.19953180605927678
-56.5 -0.341345799716358 -0.008663488673461747 0.13713506458962274 0.19345821053239737
-55.5 -0.3501910226861905 -0.008689593406656034 0.13671835959332604 0.18725873794363174
-54.5 -0.3590604087893846 -0.008714686700650804 0.13628980020988365 0.18148541848254418
-53.5 -0.36795172505778523 -0.008738097211412792 0.13587163941146804 0.175455757124225
-52.5 -0.37686313802891364 -0.008759194550927614 0.13539891822939357 0.1695642071566701
-51.5 -0.38579293196350806 -0.008777622197913284 0.13482724743404056 0.16414317536039258
-50.5 -0.3947392734008107 -0.008793477967050354 0.13410132694947505 0.15975647821009142
-49.5 -0.40369769640784425 -0.008806628088309397 0.13322212035623063 0.15519467415656119
-48.5 -0.41266556850432773 -0.00881654462372306 0.13223270071219145 0.1505591170784391
-47.5 -0.4216384237531015 -0.008822239670741212 0.13120211674622478 0.14547585694342335
-46.5 -0.4306081293066818 -0.00882214920994312 0.13003869572250407 0.1399198146620672
-45.5 -0.4395693024996172 -0.008814254609630924 0.1286589024772091 0.134935756653709
-44.5 -0.44851169522321266 -0.008795750515027128 0.12698645025060742 0.1301718338876824
-43.5 -0.45742047572228334 -0.008763306736985759 0.12496006806992385 0.12446096190542316
-42.5 -0.4662822461921534 -0.008712874092800837 0.12264725106320158 0.11806929512672065
-41.5 -0.4750732430068021 -0.008638977569840079 0.11977918681127368 0.11091797911237272
-40.5 -0.4837661533354726 -0.008534150092733311 0.11623131789328554 0.10257766675109964
-39.5 -0.49232381574833445 -0.008388039571944091 0.11186941297709577 0.09332237101039109
-38.5 -0.5006956710118432 -0.00818721617511105 0.10643813691511139 0.08336827965216087
-37.5 -0.5088198773406951 -0.007915864074938377 0.0997696398572732 0.07293955723984458
-36.5 -0.5166144962445401 -0.007558175430413084 0.09180568835753045 0.06260560575837282
-35.5 -0.523989456371977 -0.007103168925859782 0.08261924701187974 0.05411764457314533
-34.5 -0.5308449554983075 -0.006550338967855023 0.0725168759802158 0.04942447367283692
-33.5 -0.5370922385037787 -0.005912552443175451 0.06202839961864243 0.04385198609223345
-32.5 -0.5426597327285304 -0.0052129274864897174 0.051754157154377464 0.0380774947407303
-31.5 -0.5475030606124499 -0.004476553129585306 0.0425853815070383 0.032935834668297415
-30.5 -0.5515967427913258 -0.0037224505813912424 0.034346868478399885 0.028371192138351264
-29.5 -0.5549317296677132 -0.0029608395909606453 0.027108838936721804 0.024573289061289694
-28.5 -0.5575018395745434 -0.0021949558350019254 0.020857239313833483 0.02166333226377054
-27.5 -0.5593048395445904 -0.0014245253857411596 0.015440781677781084 0.01940251119049735
-26.5 -0.5603357464137015 -0.0006483938640826269 0.010728616739440365 0.017638312316369864
-25.5 -0.5605878612822435 0.00013409025551579056 0.008394736578557781 0.016271097806839774
-24.5 -0.5600535685182265 0.0009227636272897843 0.008934766125293935 0.015260710170920788
-23.5 -0.5587289194179946 0.001716756970211276 0.009683701253735579 0.014512550001547386
-22.5 -0.5566084135880449 0.002514840681792785 0.010657160093927464 0.013918408741906807
-21.5 -0.5536894185597192 0.0033157960253610294 0.012021828722473966 0.013454104748585938
-20.5 -0.5499674683997227 0.004118928405107329 0.014528845664002355 0.013118289519928716
-19.5 -0.5454416463756687 0.004924451950674308 0.01726337252897301 0.012926878943212483
-18.5 -0.5401084032867847 0.005733867458618135 0.02004029991034066 0.012826305923646975
-17.5 -0.5339627559689908 0.006550251501568471 0.02287473440056518 0.012879191373433518
-16.5 -0.5269944563218858 0.007378453400245881 0.02596066904915973 0.013031799883195638
-15.5 -0.5191891898142718 0.008225123901954304 0.029169943293911284 0.013294053809695061
-14.5 -0.5105239918172308 0.009098700841312455 0.03247536852249871 0.013612865403493657
-13.5 -0.500966801799281 0.010009255650886333 0.03591691282195061 0.01401569018022819
-12.5 -0.49047535743398973 0.010968197903142522 0.039525857278622054 0.014503017908452931
-11.5 -0.478992917828646 0.011988020051718298 0.04335135328602788 0.015038092142279746
-10.5 -0.4664539742568392 0.013081474981014182 0.04743684813654887 0.015596647508504535
-9.5 -0.45277802219741187 0.014260771672374536 0.051814580711055644 0.016182778471042825
-8.5 -0.4378714410965849 0.015535962047018523 0.05656115581032623 0.01679936210203531
-7.5 -0.42163562722806047 0.016912931293909403 0.061727073001803676 0.0174605248179171
-6.5 -0.4039685454091692 0.018390144301184807 0.0673403507658937 0.01818276776665617
-5.5 -0.38477302588669077 0.01995451088551158 0.07348337321560279 0.02001648762900199
-4.5 -0.36397514530115926 0.021575815572450557 0.08019157495771237 0.022416915169726714
-3.5 -0.3415408919265745 0.02319985154257673 0.08747275421149661 0.02552597672580642
-2.5 -0.3175065104545102 0.024738906976663297 0.09536189795108159 0.029646042776293846
-1.5 -0.2920176146485003 0.026058363898180562 0.10391985953127535 0.03517348846585783
-0.5 -0.265383976971105 0.026963659926834856 0.11307452636717079 0.04273164883079866
0.5 -0.23813693815416373 0.027204598188541585 0.12311569570708684 0.05334739100168684
1.5 -0.21107104080003491 0.02652478586152959 0.13368233034264476 0.06881069701116194
2.5 -0.18520303703840818 0.024743288799906935 0.14391275085721209 0.0917994956914433
3.5 -0.16167479868764334 0.0218026865665312 0.1519693613668558 0.12734520019460366
4.5 -0.14162524759621783 0.01778585057670563 0.1549796085662885 0.18242241208377125
5.5 -0.12599350355177047 0.013082659166732886 0.14919140879048634 0.26102326584997865
6.5 -0.11507873136353215 0.008606072686289606 0.1340308301884309 0.3647165944565261
7.5 -0.1081696667122997 0.005305012686733181 0.11701759234046819 0.49
8.5 -0.10391925303835667 0.0034011004916056214 0.10589920694193135 0.49
9.5 -0.10098117897360874 0.0027349540141655033 0.09920245333276793 0.49
10.5 -0.09813409046860322 0.0031385331702086564 0.09569217900351104 0.49
11.5 -0.09457247269115893 0.0039741064309099725 0.09353134687755757 0.49
12.5 -0.09020797968794113 0.004674389010020454 0.09180197708110649 0.49
13.5 -0.0852583315239631 0.005159778602323941 0.09103648513035859 0.49
14.5 -0.07989437446992122 0.005538507352888502 0.0908075995944172 0.49
15.5 -0.07415580610039917 0.005943872415462835 0.09181367154694338 0.49
16.5 -0.06794989901250773 0.006500131015079618 0.09397425221181598 0.49
17.5 -0.06106835869744658 0.0073078716318843474 0.09790317315031215 0.49
18.5 -0.053229026205351526 0.008400956457594574 0.10396338153258579 0.400148756616605
19.5 -0.044182912834035734 0.009659199837672891 0.11148180911902174 0.3156009854418955
20.5 -0.03389817632410334 0.010771950282381551 0.11957784455140509 0.25034608160695737
21.5 -0.022685456280965566 0.011410547809618957 0.1276161649142067 0.21470836444087604
22.5 -0.011104197507740035 0.01143441116246919 0.133974356588901 0.21001342584181593
23.5 0.00021291393930339555 0.010831258362688058 0.138628545414803 0.23235577000428348
24.5 0.0106338868515374 0.009628510068676254 0.13958554034771978 0.2798149207229291
25.5 0.019603484258694934 0.007985740731735535 0.13564359234965875 0.34883451074994004
26.5 0.02684229172406857 0.006300057886226126 0.12773137307713403 0.4279970880799952
27.5 0.03255865963226987 0.005097590806891035 0.11970056426838598 0.49
28.5 0.037450071709944695 0.004750534637248738 0.11428908936647277 0.49
29.5 0.04241502871624632 0.005236248939861435 0.11295679888159058 0.49
30.5 0.04812736558424947 0.0061619405932303506 0.11414018304464428 0.4696084035062321
31.5 0.054821871604771026 0.007120453286708649 0.11683252074405481 0.437629556514644
32.5 0.062414380049873125 0.007903574340366516 0.1199933140466622 0.4060562461535629
33.5 0.07068802421414819 0.008449287178318653 0.12252787800937384 0.3810010710192734
34.5 0.07940197395436716 0.00876685327629589 0.12462780396444446 0.36105039733773986
35.5 0.08834698985415405 0.008901402359235313 0.12646483019974367 0.3466532509604458
36.5 0.0973675250193821 0.008909732654580609 0.12769098802319603 0.33903388954289165
37.5 0.10636442818936226 0.00884533084471689 0.12835117779767352 0.3336513933091112
38.5 0.1152854782451372 0.008749710378115382 0.12889619373821712 0.3298417823054086
39.5 0.12411116599468398 0.00865019683776618 0.12972789222017755 0.32867541237463893
40.5 0.13284418990215568 0.008560350040418909 0.13069878094018322 0.32595153025378243
41.5 0.14149435861559992 0.00848335692614663 0.13178032031183562 0.3229911340243094
42.5 0.1500734740168628 0.00841635869935449 0.13263692600539262 0.3194662612529171
43.5 0.15859301832123632 0.008356025647184193 0.13318452175084008 0.3160115697713577
44.5 0.16705977036680614 0.00830150503268534 0.13389278576088406 0.3128195232269134
45.5 0.17548046904601663 0.008254601880308946 0.13445875082403524 0.3080139535252626
46.5 0.18386197310308622 0.008218063791733426 0.13492975036755236 0.30450573788151736
47.5 0.1922150478515145 0.008193929381255368 0.13537051565422215 0.2999347578288522
48.5 0.20055081819080173 0.008182738036727071 0.1358943185898513 0.2945566683973413
49.5 0.20888327903400977 0.008183662712630574 0.13622523148451612 0.2897426237221628
50.5 0.21722359522703788 0.008195157691673786 0.13673583535346542 0.28368633854726144
51.5 0.22558360862225785 0.008215653950514224 0.13702767702343932 0.2778882935998195
52.5 0.23397113460999844 0.008243744830233405 0.1372724339006197 0.2712458563726331
53.5 0.24239263238533057 0.008278179959973085 0.1375466875688397 0.265262222392709
54.5 0.25085065454170136 0.008316865419621745 0.13768858386024602 0.25877590723768906
55.5 0.2593477914403745 0.008357157736102629 0.13790862333385828 0.25230504065484094
56.5 0.26788483993313245 0.008396780027188994 0.13795607178667416 0.24574948109638012
57.5 0.27646219954995654 0.008434412799152054 0.1380193521680565 0.23959337739318154
58.5 0.2850780368548233 0.008469712337972288 0.13810995812395283 0.23293045917619132
59.5 0.2937311532439145 0.008503302353438928 0.13809687870553047 0.22668824013592104
60.5 0.30241868091273727 0.00853599782128604 0.13797538945826535 0.2201356378363083
61.5 0.31114022032678446 0.008567870643864786 0.13785069584448967 0.21440287402109592
62.5 0.31989273945027263 0.00859844532336515 0.13782984707344778 0.20834307674083918
63.5 0.32867388765918115 0.00862729993610979 0.13764929954594757 0.2021120226628808
64.5 0.3374832654221539 0.008654163164402437 0.1373213510733491 0.19614521277919617
65.5 0.3463186397712372 0.008679070210074349 0.13689851997830366 0.18994362535661363
66.5 0.3551772605404237 0.008702341263619809 0.1364503805051492 0.18404502541475948
67.5 0.36405912772790083 0.00872445663800904 0.13607219001015602 0.17812391345393486
68.5 0.37296252556121506 0.008745723787200234 0.13559964149052903 0.17215897216791182
69.5 0.3818847038740881 0.008766175059454378 0.13509551523366717 0.16648304971860872
70.5 0.3908234296981183 0.008785299182213432 0.13443764124396113 0.1616950648305585
71.5 0.3997773867854459 0.00880193695528433 0.1336260604344826 0.1571720489283291
72.5 0.4087411924751407 0.008814867807726898 0.13265685082199863 0.15264035507128926
73.5 0.41771221426479743 0.008822836768579593 0.13167823324164096 0.1477586525576533
74.5 0.42668455230533014 0.008824721883039715 0.13056116783194 0.1423990072818589
75.5 0.43565110815422015 0.008819141520221795 0.1292961979178429 0.13674485736606562
76.5 0.44460243274188227 0.00880444002842316 0.1277583470001471 0.13236807398703798
77.5 0.4535282779386529 0.008778259882152042 0.12589423390910323 0.12708110323020638
78.5 0.4624123780977321 0.008736970956813351 0.12371997101846573 0.12091017686304212
79.5 0.47123738665135645 0.008675440461671097 0.12111052874250859 0.11419332724795961
80.5 0.4799769074872248 0.00858668319104647 0.11787040205433254 0.10637049291878536
81.5 0.4885990441681195 0.008461172553789458 0.11389754603309064 0.09747401366419833
82.5 0.4970595368223006 0.008286717174207165 0.10895763224758512 0.08774432397358073
83.5 0.5053015268154253 0.008048240881863565 0.10284727590077435 0.07754813649600267
84.5 0.5132501740866728 0.0077296032279542005 0.09544366228393586 0.0670607874966741
85.5 0.5208213071687832 0.0073171557929157145 0.08677615545044619 0.05704070372437148
86.5 0.527915006132616 0.006805413244425352 0.07701893694722098 0.05162385556655669
87.5 0.5344390843576095 0.0062016048191576995 0.06662579900586559 0.046354716408293306
88.5 0.54031108614575 0.005525355346111234 0.05618636285478888 0.040585195168897525
89.5 0.5454750695870527 0.004801967976111461 0.04648572375128626 0.03513087001823839
90.5 0.5498983391873447 0.0040537797602361175 0.03782982119340376 0.03028012002045305
91.5 0.5535656636840837 0.0032946847471040383 0.030152846507296386 0.02613638890393788
92.5 0.5564716604149756 0.0025305211122810256 0.023478695343758432 0.02283638908022334
93.5 0.5586109467178386 0.0017621668389289932 0.01771795373096171 0.020323997637988978
94.5 0.5599799733785129 0.0009886096597327987 0.012709841998089513 0.018355834251052083
95.5 0.5605733577347393 0.00020890875030953106 0.008438702390533749 0.016826775778085945
96.5 0.5603838836770737 -0.0005771401328637613 0.008693716643304001 0.015649727554531034
97.5 0.5594062862231707 -0.0013689508177947812 0.009347798612042303 0.014819400461024201
98.5 0.557634665509597 -0.0021653977780574174 0.010208562787978532 0.014161856233992243
99.5 0.5550649551196688 -0.002965213174006213 0.011381636367276016 0.01363823585215912
100.5 0.5516941230401136 -0.0037674305013364216 0.01334114907397785 0.013244393725146686
101.5 0.5475203358241592 -0.004571806530431925 0.01605936352723856 0.012998225537113717
102.5 0.5425408433002994 -0.005379223639987466 0.018819240417413237 0.012847016576927883
103.5 0.5367516967322973 -0.006192072995855265 0.021626424946578664 0.012842620336097121
104.5 0.5301443637651918 -0.007014398872925606 0.024591727822379623 0.01295046631784974
105.5 0.5227080790747356 -0.007852062953803923 0.027756260907586237 0.013167832019082781
106.5 0.5144218292150907 -0.008712732342709719 0.031014591175283934 0.013464763120902001
107.5 0.5052600171198983 -0.009605789070190955 0.03439372156396571 0.013828888862161992
108.5 0.49518284886696146 -0.010542097628840287 0.03792107036122398 0.014286703590482286
109.5 0.4841419981792532 -0.01153375934647936 0.041650379341609846 0.014800637060393473
110.5 0.4720751060774122 -0.012593414282905967 0.04561604289741604 0.015348808724253704
111.5 0.4589065334520745 -0.013733779364650504 0.0498606338193459 0.015922290324167032
112.5 0.44454987586996353 -0.014965995031567397 0.054437068223224507 0.016525786826225852
113.5 0.42890888029976715 -0.016298135494454573 0.05941344775230941 0.017161980598047744
114.5 0.41187995990336795 -0.017732282122132504 0.06482729777493736 0.017859312250044612
115.5 0.39336382964629574 -0.01926110229011829 0.07072242535264187 0.019127833102185077
116.5 0.373274484615544 -0.020862570378697348 0.07718881842826884 0.021297175289303305
117.5 0.3515558652077931 -0.02249393497745559 0.0842143973330665 0.024074527756708486
118.5 0.32821163833264655 -0.024083529030613435 0.09183447557758469 0.027698385163675288
119.5 0.30333175762685977 -0.02551909512659099 0.10009286037375492 0.03252799243462717
120.5 0.27714784174515955 -0.026633435439311993 0.10900644844453011 0.03910623115407602
121.5 0.2500872870846497 -0.027197748773014285 0.11851179450906986 0.04824501661630787
122.5 0.2228281267346876 -0.02694924660041538 0.12910718939067647 0.0613023586785541
123.5 0.19630078831428568 -0.025664414939951388 0.13956520023777416 0.08050955416720157
124.5 0.17160523872903766 -0.02322973650489605 0.1488011788293359 0.10983003347688536
125.5 0.1498996176354363 -0.01966109247085726 0.15455154938171922 0.15536807379176254
126.5 0.1322475273984735 -0.015177898007632676 0.15298583146752512 0.22347436117061403
127.5 0.11929590149745296 -0.010464154504230144 0.14152950861569472 0.31520512779570964
128.5 0.11078086308677144 -0.006571574807456734 0.12393189820219813 0.434759894666777
129.5 0.10554149665131721 -0.004074041850791422 0.11026186706205368 0.49
130.5 0.10218667381146135 -0.002879027551448579 0.10164055088408366 0.49
131.5 0.09943722521535886 -0.0028602459752440873 0.09688365141229968 0.49
132.5 0.09623804554151129 -0.003609010349805054 0.0943484435891234 0.49
133.5 0.09220342676457312 -0.004406401818831324 0.09248497255062575 0.49
134.5 0.08748203352740494 -0.004977281567783764 0.09126041644491877 0.49
135.5 0.08228632305899931 -0.005381987638010701 0.0909280699116065 0.49
136.5 0.07671543483713039 -0.005754378646465663 0.09111894296105502 0.49
137.5 0.07073314517438058 -0.006226859984374147 0.09283621966048597 0.49
138.5 0.0641789946591562 -0.0069139647187774975 0.0958245969895517 0.49
139.5 0.05679480408672963 -0.007887691874414213 0.10108751327562668 0.4384707711265612
140.5 0.04829787623198353 -0.009105026108128411 0.10780132902858851 0.35097186777993905
141.5 0.038537297101898564 -0.010328676111394916 0.116017463688231 0.27582704351104254
142.5 0.02767177968002781 -0.011203142899566176 0.12426882950024114 0.22630855177042886
143.5 0.0161752619228376 -0.011498352326176998 0.13144363882094104 0.20854819367861177
144.5 0.004664136666790543 -0.011167852164780835 0.13689320981425485 0.219267237775852
145.5 -0.006224644417185611 -0.010221696938385524 0.13973380781391773 0.25619062979245444
146.5 -0.015885493957897564 -0.008742651434490569 0.13798211209646563 0.316381030444864
147.5 -0.023887598902528902 -0.007018385025702138 0.1315526831179053 0.3930612679287807
148.5 -0.030209320652407928 -0.005543387589912869 0.12313914211626618 0.4679893694807492
149.5 -0.03535327777194075 -0.0047904076090140805 0.11618083376344826 0.49
150.5 -0.040180690437696565 -0.004932731842863546 0.11298892277958048 0.49
151.5 -0.045511538437631394 -0.00571773505725825 0.11332005795819379 0.49
152.5 -0.05177304431429544 -0.006703827999523854 0.11560889454048769 0.452444348570438
153.5 -0.058995120588062194 -0.007587263155749905 0.1185945242293256 0.4210088775602598
154.5 -0.06700076509451217 -0.00824417540717081 0.12147810075466277 0.3916132041755547
155.5 -0.075550487517752 -0.008656645046119195 0.12370279559351113 0.36877263863580134
156.5 -0.08441708591422711 -0.008862654186421808 0.12569752040501833 0.3517696063116609
157.5 -0.09341993353267813 -0.008919982876424147 0.12723510700683205 0.3422113579745044
158.5 -0.10243609907434978 -0.008885049245721713 0.12812217086847225 0.3352129862125053
159.5 -0.11139423066842376 -0.00880235830808994 0.12854599535283082 0.3316417170139824
160.5 -0.12026234267737346 -0.008702505098188682 0.12932682903728832 0.3293629085808129
161.5 -0.1290347610231057 -0.008603940746756687 0.1302223928837126 0.3271199007570563
162.5 -0.13771989818700855 -0.008515645198133843 0.13131380266537102 0.3246014727057265
163.5 -0.14632863934052692 -0.00844022678990322 0.1322988217377993 0.32035073519493606
164.5 -0.1548735831671754 -0.008376654483945246 0.1329842053752625 0.31771110799612623
165.5 -0.1633624651612481 -0.0083222349095961 0.13359814621561933 0.31446647240997105
166.5 -0.1718019443043646 -0.008275002430368224 0.13425749758937114 0.3101645432776058
167.5 -0.18019975611040653 -0.008234847239390662 0.13469523885887724 0.3062866738063693
168.5 -0.18856387582153694 -0.008203671497671027 0.13512512460712106 0.3016946705078252
169.5 -0.19690610531926123 -0.008184346501028656 0.13570401502004278 0.2971360379047083
170.5 -0.20523772933074463 -0.00817896992622543 0.13605553500776807 0.29186893304458367
171.5 -0.21357357956273523 -0.008187353010930945 0.13651917039452738 0.28652574694916955
172.5 -0.22192382425228707 -0.008207064600677882 0.13693350766339113 0.2805867790446528
173.5 -0.2302991887594266 -0.00823455042994455 0.1371340829525979 0.2740697534016307
174.5 -0.23870445865817 -0.00826666034232688 0.13740838340730888 0.26801019678337146
175.5 -0.24714589337233586 -0.008300963325187023 0.13765462539210224 0.26146943222343605
176.5 -0.25562560601395157 -0.008336530768401205 0.1378244993453994 0.25522661529283863
177.5 -0.2641455898268983 -0.008373328908271787 0.1379556530675347 0.2483737082159338
178.5 -0.2727058847641539 -0.008411285698708611 0.13801449743689972 0.2423586727536709
179.5 -0.28130517455958753 -0.008449743571026283 0.13805792384796317 0.23589548777947766
180.5 -0.2899412262390431 -0.008487308332357203 0.13812380716838787 0.2294522698727634
181.5 -0.2986144393578449 -0.008522630292984671 0.13801603130086013 0.22303299345589922
182.5 -0.3073216642314694 -0.008555031970840319 0.13791342518699912 0.2169563185953624
183.5 -0.31606066788672077 -0.008584962084959957 0.13785995412740423 0.2110293741677366
184.5 -0.32482973450871155 -0.008613140139722562 0.1377475216946207 0.20481385871242191
185.5 -0.3336274302286909 -0.008640271761154275 0.13748194622600451 0.19878477258943228
186.5 -0.34245072297485374 -0.008666798378392104 0.1370755695739033 0.19268430405200582
187.5 -0.351299495133426 -0.008692799439363593 0.13666262377021743 0.1865538427578191
188.5 -0.36017151372783496 -0.008717720899340607 0.13624626510932328 0.1807456262902417
189.5 -0.3690659796675928 -0.008740878260706988 0.13580934414188886 0.17469550725512567
190.5 -0.37797962564270576 -0.008761660651417631 0.1353350354688689 0.1688105361081062
191.5 -0.3869120521113293 -0.008779752207898582 0.13474445826823453 0.16357274078933493
192.5 -0.39585970984302005 -0.008795287391074836 0.13400069335495993 0.15919200492946173
193.5 -0.40481904960117676 -0.008808059085689652 0.13310179134500782 0.15463920912616613
194.5 -0.41378823796236647 -0.008817525020299064 0.13211504556291082 0.14994957846047374
195.5 -0.4227605760072715 -0.008822589647269105 0.13105861169720973 0.14480470993550604
196.5 -0.431730281527715 -0.008821647112693865 0.12988024696634975 0.13921683425082038
197.5 -0.44068922173568076 -0.008812582654846421 0.12846708992068748 0.1343892815944806
198.5 -0.44962754802725335 -0.008792522759083425 0.12675435384668254 0.12951038052193692
199.5 -0.45853226211467385 -0.008758071425388125 0.1246970578876663 0.12367342811196552
200.5 -0.467385500216898 -0.008705037494807244 0.12232102486898971 0.11724120032976382
201.5 -0.4761670479653123 -0.008627738631373809 0.11937444604139531 0.10993893907748242
202.5 -0.4848447270312425 -0.008518375627430385 0.11573658211166424 0.10145181347169574
203.5 -0.49338269223798276 -0.008366211619424888 0.11125230947827555 0.09209967021494092
204.5 -0.5017272346295346 -0.008157462322591506 0.10567447549905322 0.08208942317644075
205.5 -0.5098146790275855 -0.007876128101916575 0.09884330480639546 0.07163417140812922
206.5 -0.5175626873819248 -0.007506706920514481 0.09072037680918218 0.061356332066676234
207.5 -0.5248767224453758 -0.007039224653113438 0.08139615585867677 0.05360164137846568
208.5 -0.5316614478829549 -0.006474778983726008 0.07121351213021304 0.048760930143454895
209.5 -0.5378267923895201 -0.00582786640143715 0.06071926375377092 0.043124908514373006
210.5 -0.5433060487220808 -0.005122327115999133 0.050552143607887685 0.037404921983599126
211.5 -0.5480557560704933 -0.004382869376162151 0.04150152524862791 0.032327416170244205
212.5 -0.5520549009745317 -0.0036274430294906076 0.033386449089450945 0.027851512379844623
213.5 -0.5552945515471946 -0.0028652199712587514 0.026272435534469375 0.02415382404814892
214.5 -0.5577697246713916 -0.002098826605195389 0.02013715328609285 0.02135139949018966
215.5 -0.5594759544037616 -0.0013277378286333488 0.014814158271383495 0.01915753547653465
216.5 -0.560409691515948 -0.0005508301959624218 0.0101885636759506 0.017447970322370332
217.5 -0.560563719919511 0.000232455591256158 0.008463352466989663 0.016123789935896915
218.5 -0.5599309411570323 0.001021854837912411 0.009015183747239986 0.015158475206588695
219.5 -0.5585072888271021 0.001816439002163574 0.009782851978865876 0.014431226630047811
220.5 -0.5562864635563227 0.0026149342380450027 0.010814652960682557 0.01385327123079394
221.5 -0.5532667495458226 0.003416193030758069 0.01223496961248372 0.013405130848053393
222.5 -0.5494444799358712 0.004219596186485148 0.014868003469669357 0.013089694903671178


==> Figures/url-hist.dat <==
1.	-0.17074918036995082	-0.008280577642513836	0.13418660410398647	0.3107993788250154
2.	-0.17915133832670632	-0.00823946066790782	0.13461340108254452	0.30672243871054244
3.	-0.1875195245083562	-0.0082069989690081	0.13509216170081817	0.30235586560180944
4.	-0.19586291049905286	-0.00818604433930088	0.13563850056676385	0.29780709881897427
5.	-0.2041962880925116	-0.008178863963069688	0.13602612745796303	0.2924055415648096
6.	-0.21252998529609887	-0.008185632251994954	0.13644752235233149	0.2872875245662352
7.	-0.22087879391605253	-0.008204113369237409	0.13689686454338537	0.28131229643621936
8.	-0.22924977240119562	-0.008230805680375403	0.13708558946982718	0.2749471955806815
9.	-0.23765145311546068	-0.008262502824507838	0.13736292294997218	0.2687568577379861
10.	-0.2460883419437215	-0.00829659678784018	0.13763662592580508	0.2623389173815789
11.	-0.25456259195922715	-0.008332014681132049	0.1377924183010444	0.2560375188148801
12.	-0.26307810978870894	-0.008368660967323268	0.13795092387570299	0.24926014257800977
13.	-0.2716326225069441	-0.008406487099115777	0.13800732938250054	0.2431283109721704
14.	-0.280227446352066	-0.008444960985605559	0.13803504488411628	0.2367320615958715
15.	-0.2888590321142824	-0.008482714754723278	0.13812579059773739	0.23022931291558013
16.	-0.2975277793080841	-0.008518376385327195	0.13803928005332394	0.22385331074590076
17.	-0.30623053823712615	-0.008551129704109275	0.13793143087712095	0.21767016330185718
18.	-0.3149659926611125	-0.008581328944942037	0.13786208694575897	0.21178793044285948
19.	-0.323731510100577	-0.008609680461027575	0.13776945226649484	0.20560691543602794
20.	-0.3325256566116365	-0.008636913391079014	0.13752359517773668	0.19953180605927678
21.	-0.341345799716358	-0.008663488673461747	0.13713506458962274	0.19345821053239737
22.	-0.3501910226861905	-0.008689593406656034	0.13671835959332604	0.18725873794363174
23.	-0.3590604087893846	-0.008714686700650804	0.13628980020988365	0.18148541848254418
24.	-0.36795172505778523	-0.008738097211412792	0.13587163941146804	0.175455757124225
25.	-0.37686313802891364	-0.008759194550927614	0.13539891822939357	0.1695642071566701
26.	-0.38579293196350806	-0.008777622197913284	0.13482724743404056	0.16414317536039258
27.	-0.3947392734008107	-0.008793477967050354	0.13410132694947505	0.15975647821009142
28.	-0.40369769640784425	-0.008806628088309397	0.13322212035623063	0.15519467415656119
29.	-0.41266556850432773	-0.00881654462372306	0.13223270071219145	0.1505591170784391
30.	-0.4216384237531015	-0.008822239670741212	0.13120211674622478	0.14547585694342335
31.	-0.4306081293066818	-0.00882214920994312	0.13003869572250407	0.1399198146620672
32.	-0.4395693024996172	-0.008814254609630924	0.1286589024772091	0.134935756653709
33.	-0.44851169522321266	-0.008795750515027128	0.12698645025060742	0.1301718338876824
34.	-0.45742047572228334	-0.008763306736985759	0.12496006806992385	0.12446096190542316
35.	-0.4662822461921534	-0.008712874092800837	0.12264725106320158	0.11806929512672065
36.	-0.4750732430068021	-0.008638977569840079	0.11977918681127368	0.11091797911237272
37.	-0.4837661533354726	-0.008534150092733311	0.11623131789328554	0.10257766675109964
38.	-0.49232381574833445	-0.008388039571944091	0.11186941297709577	0.09332237101039109
39.	-0.5006956710118432	-0.00818721617511105	0.10643813691511139	0.08336827965216087
40.	-0.5088198773406951	-0.007915864074938377	0.0997696398572732	0.07293955723984458
41.	-0.5166144962445401	-0.007558175430413084	0.09180568835753045	0.06260560575837282
42.	-0.523989456371977	-0.007103168925859782	0.08261924701187974	0.05411764457314533
43.	-0.5308449554983075	-0.006550338967855023	0.0725168759802158	0.04942447367283692
44.	-0.5370922385037787	-0.005912552443175451	0.06202839961864243	0.04385198609223345
45.	-0.5426597327285304	-0.0052129274864897174	0.051754157154377464	0.0380774947407303
46.	-0.5475030606124499	-0.004476553129585306	0.0425853815070383	0.032935834668297415
47.	-0.5515967427913258	-0.0037224505813912424	0.034346868478399885	0.028371192138351264
48.	-0.5549317296677132	-0.0029608395909606453	0.027108838936721804	0.024573289061289694
49.	-0.5575018395745434	-0.0021949558350019254	0.020857239313833483	0.02166333226377054
50.	-0.5593048395445904	-0.0014245253857411596	0.015440781677781084	0.01940251119049735
51.	-0.5603357464137015	-0.0006483938640826269	0.010728616739440365	0.017638312316369864
52.	-0.5605878612822435	0.00013409025551579056	0.008394736578557781	0.016271097806839774
53.	-0.5600535685182265	0.0009227636272897843	0.008934766125293935	0.015260710170920788
54.	-0.5587289194179946	0.001716756970211276	0.009683701253735579	0.014512550001547386
55.	-0.5566084135880449	0.002514840681792785	0.010657160093927464	0.013918408741906807
56.	-0.5536894185597192	0.0033157960253610294	0.012021828722473966	0.013454104748585938
57.	-0.5499674683997227	0.004118928405107329	0.014528845664002355	0.013118289519928716
58.	-0.5454416463756687	0.004924451950674308	0.01726337252897301	0.012926878943212483
59.	-0.5401084032867847	0.005733867458618135	0.02004029991034066	0.012826305923646975
60.	-0.5339627559689908	0.006550251501568471	0.02287473440056518	0.012879191373433518
61.	-0.5269944563218858	0.007378453400245881	0.02596066904915973	0.013031799883195638
62.	-0.5191891898142718	0.008225123901954304	0.029169943293911284	0.013294053809695061
63.	-0.5105239918172308	0.009098700841312455	0.03247536852249871	0.013612865403493657
64.	-0.500966801799281	0.010009255650886333	0.03591691282195061	0.01401569018022819
65.	-0.49047535743398973	0.010968197903142522	0.039525857278622054	0.014503017908452931
66.	-0.478992917828646	0.011988020051718298	0.04335135328602788	0.015038092142279746
67.	-0.4664539742568392	0.013081474981014182	0.04743684813654887	0.015596647508504535
68.	-0.45277802219741187	0.014260771672374536	0.051814580711055644	0.016182778471042825
69.	-0.4378714410965849	0.015535962047018523	0.05656115581032623	0.01679936210203531
70.	-0.42163562722806047	0.016912931293909403	0.061727073001803676	0.0174605248179171
71.	-0.4039685454091692	0.018390144301184807	0.0673403507658937	0.01818276776665617
72.	-0.38477302588669077	0.01995451088551158	0.07348337321560279	0.02001648762900199
73.	-0.36397514530115926	0.021575815572450557	0.08019157495771237	0.022416915169726714
74.	-0.3415408919265745	0.02319985154257673	0.08747275421149661	0.02552597672580642
75.	-0.3175065104545102	0.024738906976663297	0.09536189795108159	0.029646042776293846
76.	-0.2920176146485003	0.026058363898180562	0.10391985953127535	0.03517348846585783
77.	-0.265383976971105	0.026963659926834856	0.11307452636717079	0.04273164883079866
78.	-0.23813693815416373	0.027204598188541585	0.12311569570708684	0.05334739100168684
79.	-0.21107104080003491	0.02652478586152959	0.13368233034264476	0.06881069701116194
80.	-0.18520303703840818	0.024743288799906935	0.14391275085721209	0.0917994956914433
81.	-0.16167479868764334	0.0218026865665312	0.1519693613668558	0.12734520019460366
82.	-0.14162524759621783	0.01778585057670563	0.1549796085662885	0.18242241208377125
83.	-0.12599350355177047	0.013082659166732886	0.14919140879048634	0.26102326584997865
84.	-0.11507873136353215	0.008606072686289606	0.1340308301884309	0.3647165944565261
85.	-0.1081696667122997	0.005305012686733181	0.11701759234046819	0.49
86.	-0.10391925303835667	0.0034011004916056214	0.10589920694193135	0.49
87.	-0.10098117897360874	0.0027349540141655033	0.09920245333276793	0.49
88.	-0.09813409046860322	0.0031385331702086564	0.09569217900351104	0.49
89.	-0.09457247269115893	0.0039741064309099725	0.09353134687755757	0.49
90.	-0.09020797968794113	0.004674389010020454	0.09180197708110649	0.49
91.	-0.0852583315239631	0.005159778602323941	0.09103648513035859	0.49
92.	-0.07989437446992122	0.005538507352888502	0.0908075995944172	0.49
93.	-0.07415580610039917	0.005943872415462835	0.09181367154694338	0.49
94.	-0.06794989901250773	0.006500131015079618	0.09397425221181598	0.49
95.	-0.06106835869744658	0.0073078716318843474	0.09790317315031215	0.49
96.	-0.053229026205351526	0.008400956457594574	0.10396338153258579	0.400148756616605
97.	-0.044182912834035734	0.009659199837672891	0.11148180911902174	0.3156009854418955
98.	-0.03389817632410334	0.010771950282381551	0.11957784455140509	0.25034608160695737
99.	-0.022685456280965566	0.011410547809618957	0.1276161649142067	0.21470836444087604
100.	-0.011104197507740035	0.01143441116246919	0.133974356588901	0.21001342584181593
101.	0.00021291393930339555	0.010831258362688058	0.138628545414803	0.23235577000428348
102.	0.0106338868515374	0.009628510068676254	0.13958554034771978	0.2798149207229291
103.	0.019603484258694934	0.007985740731735535	0.13564359234965875	0.34883451074994004
104.	0.02684229172406857	0.006300057886226126	0.12773137307713403	0.4279970880799952
105.	0.03255865963226987	0.005097590806891035	0.11970056426838598	0.49
106.	0.037450071709944695	0.004750534637248738	0.11428908936647277	0.49
107.	0.04241502871624632	0.005236248939861435	0.11295679888159058	0.49
108.	0.04812736558424947	0.0061619405932303506	0.11414018304464428	0.4696084035062321
109.	0.054821871604771026	0.007120453286708649	0.11683252074405481	0.437629556514644
110.	0.062414380049873125	0.007903574340366516	0.1199933140466622	0.4060562461535629
111.	0.07068802421414819	0.008449287178318653	0.12252787800937384	0.3810010710192734
112.	0.07940197395436716	0.00876685327629589	0.12462780396444446	0.36105039733773986
113.	0.08834698985415405	0.008901402359235313	0.12646483019974367	0.3466532509604458
114.	0.0973675250193821	0.008909732654580609	0.12769098802319603	0.33903388954289165
115.	0.10636442818936226	0.00884533084471689	0.12835117779767352	0.3336513933091112
116.	0.1152854782451372	0.008749710378115382	0.12889619373821712	0.3298417823054086
117.	0.12411116599468398	0.00865019683776618	0.12972789222017755	0.32867541237463893
118.	0.13284418990215568	0.008560350040418909	0.13069878094018322	0.32595153025378243
119.	0.14149435861559992	0.00848335692614663	0.13178032031183562	0.3229911340243094
120.	0.1500734740168628	0.00841635869935449	0.13263692600539262	0.3194662612529171
121.	0.15859301832123632	0.008356025647184193	0.13318452175084008	0.3160115697713577
122.	0.16705977036680614	0.00830150503268534	0.13389278576088406	0.3128195232269134
123.	0.17548046904601663	0.008254601880308946	0.13445875082403524	0.3080139535252626
124.	0.18386197310308622	0.008218063791733426	0.13492975036755236	0.30450573788151736
125.	0.1922150478515145	0.008193929381255368	0.13537051565422215	0.2999347578288522
126.	0.20055081819080173	0.008182738036727071	0.1358943185898513	0.2945566683973413
127.	0.20888327903400977	0.008183662712630574	0.13622523148451612	0.2897426237221628
128.	0.21722359522703788	0.008195157691673786	0.13673583535346542	0.28368633854726144
129.	0.22558360862225785	0.008215653950514224	0.13702767702343932	0.2778882935998195
130.	0.23397113460999844	0.008243744830233405	0.1372724339006197	0.2712458563726331
131.	0.24239263238533057	0.008278179959973085	0.1375466875688397	0.265262222392709
132.	0.25085065454170136	0.008316865419621745	0.13768858386024602	0.25877590723768906
133.	0.2593477914403745	0.008357157736102629	0.13790862333385828	0.25230504065484094
134.	0.26788483993313245	0.008396780027188994	0.13795607178667416	0.24574948109638012
135.	0.27646219954995654	0.008434412799152054	0.1380193521680565	0.23959337739318154
136.	0.2850780368548233	0.008469712337972288	0.13810995812395283	0.23293045917619132
137.	0.2937311532439145	0.008503302353438928	0.13809687870553047	0.22668824013592104
138.	0.30241868091273727	0.00853599782128604	0.13797538945826535	0.2201356378363083
139.	0.31114022032678446	0.008567870643864786	0.13785069584448967	0.21440287402109592
140.	0.31989273945027263	0.00859844532336515	0.13782984707344778	0.20834307674083918
141.	0.32867388765918115	0.00862729993610979	0.13764929954594757	0.2021120226628808
142.	0.3374832654221539	0.008654163164402437	0.1373213510733491	0.19614521277919617
143.	0.3463186397712372	0.008679070210074349	0.13689851997830366	0.18994362535661363
144.	0.3551772605404237	0.008702341263619809	0.1364503805051492	0.18404502541475948
145.	0.36405912772790083	0.00872445663800904	0.13607219001015602	0.17812391345393486
146.	0.37296252556121506	0.008745723787200234	0.13559964149052903	0.17215897216791182
147.	0.3818847038740881	0.008766175059454378	0.13509551523366717	0.16648304971860872
148.	0.3908234296981183	0.008785299182213432	0.13443764124396113	0.1616950648305585
149.	0.3997773867854459	0.00880193695528433	0.1336260604344826	0.1571720489283291
150.	0.4087411924751407	0.008814867807726898	0.13265685082199863	0.15264035507128926
151.	0.41771221426479743	0.008822836768579593	0.13167823324164096	0.1477586525576533
152.	0.42668455230533014	0.008824721883039715	0.13056116783194	0.1423990072818589
153.	0.43565110815422015	0.008819141520221795	0.1292961979178429	0.13674485736606562
154.	0.44460243274188227	0.00880444002842316	0.1277583470001471	0.13236807398703798
155.	0.4535282779386529	0.008778259882152042	0.12589423390910323	0.12708110323020638
156.	0.4624123780977321	0.008736970956813351	0.12371997101846573	0.12091017686304212
157.	0.47123738665135645	0.008675440461671097	0.12111052874250859	0.11419332724795961
158.	0.4799769074872248	0.00858668319104647	0.11787040205433254	0.10637049291878536
159.	0.4885990441681195	0.008461172553789458	0.11389754603309064	0.09747401366419833
160.	0.4970595368223006	0.008286717174207165	0.10895763224758512	0.08774432397358073
161.	0.5053015268154253	0.008048240881863565	0.10284727590077435	0.07754813649600267
162.	0.5132501740866728	0.0077296032279542005	0.09544366228393586	0.0670607874966741
163.	0.5208213071687832	0.0073171557929157145	0.08677615545044619	0.05704070372437148
164.	0.527915006132616	0.006805413244425352	0.07701893694722098	0.05162385556655669
165.	0.5344390843576095	0.0062016048191576995	0.06662579900586559	0.046354716408293306
166.	0.54031108614575	0.005525355346111234	0.05618636285478888	0.040585195168897525
167.	0.5454750695870527	0.004801967976111461	0.04648572375128626	0.03513087001823839
168.	0.5498983391873447	0.0040537797602361175	0.03782982119340376	0.03028012002045305
169.	0.5535656636840837	0.0032946847471040383	0.030152846507296386	0.02613638890393788
170.	0.5564716604149756	0.0025305211122810256	0.023478695343758432	0.02283638908022334
171.	0.5586109467178386	0.0017621668389289932	0.01771795373096171	0.020323997637988978
172.	0.5599799733785129	0.0009886096597327987	0.012709841998089513	0.018355834251052083
173.	0.5605733577347393	0.00020890875030953106	0.008438702390533749	0.016826775778085945
174.	0.5603838836770737	-0.0005771401328637613	0.008693716643304001	0.015649727554531034
175.	0.5594062862231707	-0.0013689508177947812	0.009347798612042303	0.014819400461024201
176.	0.557634665509597	-0.0021653977780574174	0.010208562787978532	0.014161856233992243
177.	0.5550649551196688	-0.002965213174006213	0.011381636367276016	0.01363823585215912
178.	0.5516941230401136	-0.0037674305013364216	0.01334114907397785	0.013244393725146686
179.	0.5475203358241592	-0.004571806530431925	0.01605936352723856	0.012998225537113717
180.	0.5425408433002994	-0.005379223639987466	0.018819240417413237	0.012847016576927883
181.	0.5367516967322973	-0.006192072995855265	0.021626424946578664	0.012842620336097121
182.	0.5301443637651918	-0.007014398872925606	0.024591727822379623	0.01295046631784974
183.	0.5227080790747356	-0.007852062953803923	0.027756260907586237	0.013167832019082781
184.	0.5144218292150907	-0.008712732342709719	0.031014591175283934	0.013464763120902001
185.	0.5052600171198983	-0.009605789070190955	0.03439372156396571	0.013828888862161992
186.	0.49518284886696146	-0.010542097628840287	0.03792107036122398	0.014286703590482286
187.	0.4841419981792532	-0.01153375934647936	0.041650379341609846	0.014800637060393473
188.	0.4720751060774122	-0.012593414282905967	0.04561604289741604	0.015348808724253704
189.	0.4589065334520745	-0.013733779364650504	0.0498606338193459	0.015922290324167032
190.	0.44454987586996353	-0.014965995031567397	0.054437068223224507	0.016525786826225852
191.	0.42890888029976715	-0.016298135494454573	0.05941344775230941	0.017161980598047744
192.	0.41187995990336795	-0.017732282122132504	0.06482729777493736	0.017859312250044612
193.	0.39336382964629574	-0.01926110229011829	0.07072242535264187	0.019127833102185077
194.	0.373274484615544	-0.020862570378697348	0.07718881842826884	0.021297175289303305
195.	0.3515558652077931	-0.02249393497745559	0.0842143973330665	0.024074527756708486
196.	0.32821163833264655	-0.024083529030613435	0.09183447557758469	0.027698385163675288
197.	0.30333175762685977	-0.02551909512659099	0.10009286037375492	0.03252799243462717
198.	0.27714784174515955	-0.026633435439311993	0.10900644844453011	0.03910623115407602
199.	0.2500872870846497	-0.027197748773014285	0.11851179450906986	0.04824501661630787
200.	0.2228281267346876	-0.02694924660041538	0.12910718939067647	0.0613023586785541
201.	0.19630078831428568	-0.025664414939951388	0.13956520023777416	0.08050955416720157
202.	0.17160523872903766	-0.02322973650489605	0.1488011788293359	0.10983003347688536
203.	0.1498996176354363	-0.01966109247085726	0.15455154938171922	0.15536807379176254
204.	0.1322475273984735	-0.015177898007632676	0.15298583146752512	0.22347436117061403
205.	0.11929590149745296	-0.010464154504230144	0.14152950861569472	0.31520512779570964
206.	0.11078086308677144	-0.006571574807456734	0.12393189820219813	0.434759894666777
207.	0.10554149665131721	-0.004074041850791422	0.11026186706205368	0.49
208.	0.10218667381146135	-0.002879027551448579	0.10164055088408366	0.49
209.	0.09943722521535886	-0.0028602459752440873	0.09688365141229968	0.49
210.	0.09623804554151129	-0.003609010349805054	0.0943484435891234	0.49
211.	0.09220342676457312	-0.004406401818831324	0.09248497255062575	0.49
212.	0.08748203352740494	-0.004977281567783764	0.09126041644491877	0.49
213.	0.08228632305899931	-0.005381987638010701	0.0909280699116065	0.49
214.	0.07671543483713039	-0.005754378646465663	0.09111894296105502	0.49
215.	0.07073314517438058	-0.006226859984374147	0.09283621966048597	0.49
216.	0.0641789946591562	-0.0069139647187774975	0.0958245969895517	0.49
217.	0.05679480408672963	-0.007887691874414213	0.10108751327562668	0.4384707711265612
218.	0.04829787623198353	-0.009105026108128411	0.10780132902858851	0.35097186777993905
219.	0.038537297101898564	-0.010328676111394916	0.116017463688231	0.27582704351104254
220.	0.02767177968002781	-0.011203142899566176	0.12426882950024114	0.22630855177042886
221.	0.0161752619228376	-0.011498352326176998	0.13144363882094104	0.20854819367861177
222.	0.004664136666790543	-0.011167852164780835	0.13689320981425485	0.219267237775852
223.	-0.006224644417185611	-0.010221696938385524	0.13973380781391773	0.25619062979245444
224.	-0.015885493957897564	-0.008742651434490569	0.13798211209646563	0.316381030444864
225.	-0.023887598902528902	-0.007018385025702138	0.1315526831179053	0.3930612679287807
226.	-0.030209320652407928	-0.005543387589912869	0.12313914211626618	0.4679893694807492
227.	-0.03535327777194075	-0.0047904076090140805	0.11618083376344826	0.49
228.	-0.040180690437696565	-0.004932731842863546	0.11298892277958048	0.49
229.	-0.045511538437631394	-0.00571773505725825	0.11332005795819379	0.49
230.	-0.05177304431429544	-0.006703827999523854	0.11560889454048769	0.452444348570438
231.	-0.058995120588062194	-0.007587263155749905	0.1185945242293256	0.4210088775602598
232.	-0.06700076509451217	-0.00824417540717081	0.12147810075466277	0.3916132041755547
233.	-0.075550487517752	-0.008656645046119195	0.12370279559351113	0.36877263863580134
234.	-0.08441708591422711	-0.008862654186421808	0.12569752040501833	0.3517696063116609
235.	-0.09341993353267813	-0.008919982876424147	0.12723510700683205	0.3422113579745044
236.	-0.10243609907434978	-0.008885049245721713	0.12812217086847225	0.3352129862125053
237.	-0.11139423066842376	-0.00880235830808994	0.12854599535283082	0.3316417170139824
238.	-0.12026234267737346	-0.008702505098188682	0.12932682903728832	0.3293629085808129
239.	-0.1290347610231057	-0.008603940746756687	0.1302223928837126	0.3271199007570563
240.	-0.13771989818700855	-0.008515645198133843	0.13131380266537102	0.3246014727057265
241.	-0.14632863934052692	-0.00844022678990322	0.1322988217377993	0.32035073519493606
242.	-0.1548735831671754	-0.008376654483945246	0.1329842053752625	0.31771110799612623
243.	-0.1633624651612481	-0.0083222349095961	0.13359814621561933	0.31446647240997105
244.	-0.1718019443043646	-0.008275002430368224	0.13425749758937114	0.3101645432776058
245.	-0.18019975611040653	-0.008234847239390662	0.13469523885887724	0.3062866738063693
246.	-0.18856387582153694	-0.008203671497671027	0.13512512460712106	0.3016946705078252
247.	-0.19690610531926123	-0.008184346501028656	0.13570401502004278	0.2971360379047083
248.	-0.20523772933074463	-0.00817896992622543	0.13605553500776807	0.29186893304458367
249.	-0.21357357956273523	-0.008187353010930945	0.13651917039452738	0.28652574694916955
250.	-0.22192382425228707	-0.008207064600677882	0.13693350766339113	0.2805867790446528
251.	-0.2302991887594266	-0.00823455042994455	0.1371340829525979	0.2740697534016307
252.	-0.23870445865817	-0.00826666034232688	0.13740838340730888	0.26801019678337146
253.	-0.24714589337233586	-0.008300963325187023	0.13765462539210224	0.26146943222343605
254.	-0.25562560601395157	-0.008336530768401205	0.1378244993453994	0.25522661529283863
255.	-0.2641455898268983	-0.008373328908271787	0.1379556530675347	0.2483737082159338
256.	-0.2727058847641539	-0.008411285698708611	0.13801449743689972	0.2423586727536709
257.	-0.28130517455958753	-0.008449743571026283	0.13805792384796317	0.23589548777947766
258.	-0.2899412262390431	-0.008487308332357203	0.13812380716838787	0.2294522698727634
259.	-0.2986144393578449	-0.008522630292984671	0.13801603130086013	0.22303299345589922
260.	-0.3073216642314694	-0.008555031970840319	0.13791342518699912	0.2169563185953624
261.	-0.31606066788672077	-0.008584962084959957	0.13785995412740423	0.2110293741677366
262.	-0.32482973450871155	-0.008613140139722562	0.1377475216946207	0.20481385871242191
263.	-0.3336274302286909	-0.008640271761154275	0.13748194622600451	0.19878477258943228
264.	-0.34245072297485374	-0.008666798378392104	0.1370755695739033	0.19268430405200582
265.	-0.351299495133426	-0.008692799439363593	0.13666262377021743	0.1865538427578191
266.	-0.36017151372783496	-0.008717720899340607	0.13624626510932328	0.1807456262902417
267.	-0.3690659796675928	-0.008740878260706988	0.13580934414188886	0.17469550725512567
268.	-0.37797962564270576	-0.008761660651417631	0.1353350354688689	0.1688105361081062
269.	-0.3869120521113293	-0.008779752207898582	0.13474445826823453	0.16357274078933493
270.	-0.39585970984302005	-0.008795287391074836	0.13400069335495993	0.15919200492946173
271.	-0.40481904960117676	-0.008808059085689652	0.13310179134500782	0.15463920912616613
272.	-0.41378823796236647	-0.008817525020299064	0.13211504556291082	0.14994957846047374
273.	-0.4227605760072715	-0.008822589647269105	0.13105861169720973	0.14480470993550604
274.	-0.431730281527715	-0.008821647112693865	0.12988024696634975	0.13921683425082038
275.	-0.44068922173568076	-0.008812582654846421	0.12846708992068748	0.1343892815944806
276.	-0.44962754802725335	-0.008792522759083425	0.12675435384668254	0.12951038052193692
277.	-0.45853226211467385	-0.008758071425388125	0.1246970578876663	0.12367342811196552
278.	-0.467385500216898	-0.008705037494807244	0.12232102486898971	0.11724120032976382
279.	-0.4761670479653123	-0.008627738631373809	0.11937444604139531	0.10993893907748242
280.	-0.4848447270312425	-0.008518375627430385	0.11573658211166424	0.10145181347169574
281.	-0.49338269223798276	-0.008366211619424888	0.11125230947827555	0.09209967021494092
282.	-0.5017272346295346	-0.008157462322591506	0.10567447549905322	0.08208942317644075
283.	-0.5098146790275855	-0.007876128101916575	0.09884330480639546	0.07163417140812922
284.	-0.5175626873819248	-0.007506706920514481	0.09072037680918218	0.061356332066676234
285.	-0.5248767224453758	-0.007039224653113438	0.08139615585867677	0.05360164137846568
286.	-0.5316614478829549	-0.006474778983726008	0.07121351213021304	0.048760930143454895
287.	-0.5378267923895201	-0.00582786640143715	0.06071926375377092	0.043124908514373006
288.	-0.5433060487220808	-0.005122327115999133	0.050552143607887685	0.037404921983599126
289.	-0.5480557560704933	-0.004382869376162151	0.04150152524862791	0.032327416170244205
290.	-0.5520549009745317	-0.0036274430294906076	0.033386449089450945	0.027851512379844623
291.	-0.5552945515471946	-0.0028652199712587514	0.026272435534469375	0.02415382404814892
292.	-0.5577697246713916	-0.002098826605195389	0.02013715328609285	0.02135139949018966
293.	-0.5594759544037616	-0.0013277378286333488	0.014814158271383495	0.01915753547653465
294.	-0.560409691515948	-0.0005508301959624218	0.0101885636759506	0.017447970322370332
295.	-0.560563719919511	0.000232455591256158	0.008463352466989663	0.016123789935896915
296.	-0.5599309411570323	0.001021854837912411	0.009015183747239986	0.015158475206588695
297.	-0.5585072888271021	0.001816439002163574	0.009782851978865876	0.014431226630047811
298.	-0.5562864635563227	0.0026149342380450027	0.010814652960682557	0.01385327123079394
299.	-0.5532667495458226	0.003416193030758069	0.01223496961248372	0.013405130848053393
300.	-0.5494444799358712	0.004219596186485148	0.014868003469669357	0.013089694903671178

==> Figures/zeta-amp-limit.dat <==
1.34129	0.496442
1.33514	0.498275
1.329	0.498629
1.32286	0.499083
1.31675	0.499415
1.31063	0.499679
1.30452	0.499875
1.29843	0.500021
1.29235	0.500129
1.28628	0.500193
1.28022	0.500246
1.27416	0.500294
1.26813	0.500335
1.26211	0.500387
1.25608	0.50046
1.25008	0.500529
1.24409	0.500635
1.23811	0.500748
1.23213	0.500903
1.22618	0.501069
1.22022	0.501259
1.21428	0.501494
1.20835	0.501755
1.20242	0.502033
1.1965	0.502346
1.1906	0.502687
1.1847	0.50305
1.1788	0.50345
1.17291	0.503877
1.16703	0.504327
1.16115	0.504811
1.15528	0.505315
1.14942	0.505848
1.14356	0.50641
1.13771	0.50699
1.13186	0.507603
1.12601	0.50824
1.12017	0.508901
1.11434	0.509599
1.1085	0.510319
1.10267	0.511052
1.09684	0.511826
1.09101	0.512624
1.08519	0.513445
1.07936	0.514292
1.07354	0.515164
1.06772	0.516056
1.0619	0.516983
1.05608	0.517927
1.05026	0.5189
1.04444	0.519899
1.03862	0.520929
1.03279	0.521977
1.02697	0.523049
1.02114	0.524148
1.01532	0.525262
1.0095	0.5264
1.00366	0.527572
0.99783	0.528754
0.991995	0.529964
0.986155	0.5312
0.98031	0.532455
0.97446	0.533736
0.96861	0.535035
0.962755	0.536361
0.956895	0.537703
0.95103	0.539067
0.94516	0.540453
0.93928	0.541873
0.933395	0.543314
0.927505	0.544777
0.92161	0.546254
0.915705	0.547769
0.90979	0.549308
0.90387	0.550865
0.89794	0.552457
0.892	0.554076
0.88605	0.555721
0.88009	0.557393
0.874125	0.559085
0.86814	0.560825
0.86215	0.562584
0.856145	0.564376
0.850125	0.566202
0.844095	0.56806
0.83805	0.569951
0.83199	0.571876
0.825915	0.573834
0.819825	0.575829
0.81371	0.577871
0.807585	0.579946
0.80144	0.58206
0.795275	0.584215
0.78909	0.586413
0.78288	0.588658
0.77665	0.590948
0.770395	0.593284
0.76411	0.595674
0.757805	0.598111
0.751465	0.600605
0.745095	0.603157
0.738695	0.605763
0.73226	0.60843
0.725795	0.611155
0.719285	0.613964
0.712735	0.616783
0.70614	0.619912
0.697536	0.622247
0.694866	0.623539
0.69219	0.624755
0.689506	0.626007
0.68681	0.627261
0.684108	0.628536
0.681396	0.629823
0.678676	0.631126
0.675942	0.632441
0.673202	0.633775
0.67045	0.635122
0.667686	0.636484
0.664914	0.637867
0.662128	0.639265
0.65933	0.640679
0.656522	0.642116
0.653698	0.643567
0.650862	0.645038
0.648014	0.646532
0.64515	0.648045
0.64227	0.649579
0.639376	0.651137
0.636466	0.652718
0.633536	0.654321
0.63059	0.655951
0.627626	0.657608
0.624642	0.659293
0.621638	0.661007
0.618612	0.662751
0.615562	0.664526
0.61249	0.666338
0.609392	0.668184
0.606266	0.670068
0.603114	0.671995
0.59993	0.673964
0.596714	0.675979
0.593462	0.678044
0.590174	0.680161
0.586846	0.682337
0.583474	0.684574
0.580056	0.686878
0.576586	0.689255
0.573062	0.691712
0.569474	0.694253
0.56582	0.696889
0.56209	0.699627
0.558276	0.702477
0.554366	0.705449
0.55035	0.708556
0.54621	0.711809
0.54193	0.715223
0.537482	0.718811
0.532838	0.722588
0.527956	0.726569
0.522786	0.73077
0.517258	0.735206
0.511272	0.739873
0.504702	0.744554
0.497454	0.746321

==> Figures/zeta-per-limit.dat <==
0.504702	724.8000000028005
0.511272	657.0000000023974
0.517258	598.6000000019994
0.522786	552.8000000020002
0.527956	517.0000000020009
0.532838	488.2000000018015
0.537482	464.4000000015985
0.54193	444.8000000016
0.54621	428.0000000016007
0.55035	414.0000000016007
0.554366	401.60000000139917
0.558276	391.0000000014006
0.56209	381.40000000139844
0.56582	373.0000000014006
0.569474	365.40000000119835
0.573062	358.80000000140353
0.576586	352.40000000119835
0.580056	347.0000000014006
0.583474	341.8000000011998
0.586846	337.2000000011976
0.590174	332.80000000120344
0.593462	328.8000000011998
0.596714	325.2000000011976
0.59993	321.6000000012027
0.603114	318.40000000119835
0.606266	315.2000000010012
0.609392	312.6000000011991
0.61249	309.8000000011998
0.615562	307.2000000010012
0.618612	305.0000000011987
0.621638	302.6000000010008
0.624642	300.40000000119835
0.627626	298.4000000010001
0.63059	296.40000000120017
0.633536	294.6000000010008
0.636466	293.00000000100044
0.639376	291.0000000011987
0.64227	289.4000000010001
0.64515	288.00000000100044
0.648014	286.4000000010001
0.650862	284.8000000009997
0.653698	283.6000000012009
0.656522	282.4000000010001
0.65933	280.8000000009997
0.662128	279.8000000009997
0.664914	278.600000000999
0.667686	277.2000000010012
0.67045	276.4000000010001
0.673202	275.20000000099935
0.675942	274.00000000100044
0.678676	273.4000000010001
0.681396	272.00000000100044
0.684108	271.20000000099935
0.68681	270.20000000099935
0.689506	269.6000000010008
0.69219	268.4000000010001
0.694866	267.6000000007989
0.697536	267.00000000100044
0.70614	263.80000000080145
0.712735	262.0000000009986
0.719285	260.4000000010001
0.725795	258.6000000010008
0.73226	257.4000000008
0.738695	256.00000000100044
0.745095	254.80000000099972
0.751465	253.6000000007989
0.757805	252.20000000100117
0.76411	251.4000000008
0.770395	250.20000000099935
0.77665	249.20000000099935
0.78288	248.4000000008
0.78909	247.40000000100008
0.795275	246.60000000080072
0.80144	245.80000000079963
0.807585	245.00000000100044
0.81371	244.60000000080072
0.819825	243.600000000999
0.825915	243.00000000080036
0.83199	242.40000000100008
0.83805	241.80000000079963
0.844095	241.20000000080108
0.850125	240.80000000099972
0.856145	240.20000000079926
0.86215	239.6000000010008
0.86814	239.4000000008
0.874125	238.6000000007989
0.88009	238.40000000100008
0.88605	238.00000000080036
0.892	237.60000000080072
0.89794	237.20000000099935
0.90387	236.80000000080145
0.90979	236.6000000007989
0.915705	236.20000000080108
0.92161	235.80000000099972
0.927505	235.6000000007989
0.933395	235.40000000079817
0.93928	235.20000000100117
0.94516	234.80000000079963
0.95103	234.60000000080254
0.956895	234.40000000079817
0.962755	234.20000000100117
0.96861	234.00000000080036
0.97446	234.00000000080036
0.98031	233.80000000079963
0.986155	233.600000000999
0.991995	233.40000000079817
0.99783	233.20000000080108
1.00366	233.4000000008018
1.0095	233.00000000100044
1.01532	233.00000000079672
1.02114	233.00000000080036
1.02697	233.00000000080036
1.03279	232.80000000099972
1.03862	233.00000000080036
1.04444	232.80000000079963
1.05026	232.80000000079963
1.05608	232.80000000099972
1.0619	232.80000000080327
1.06772	232.80000000079963
1.07354	232.80000000079963
1.07936	233.00000000080036
1.08519	233.00000000100044
1.09101	233.20000000079744
1.09684	233.20000000080108
1.10267	233.20000000080108
1.1085	233.40000000099826
1.11434	233.6000000007989
1.12017	233.60000000080254
1.12601	233.80000000079963
1.13186	234.00000000100044
1.13771	234.00000000080036
1.14356	234.40000000079817
1.14942	234.6000000007989
1.15528	234.80000000100335
1.16115	235.00000000079672
1.16703	235.20000000080108
1.17291	235.600000000999
1.1788	235.80000000080327
1.1847	236.00000000079672
1.1906	236.4000000008018
1.1965	236.600000000999
1.20242	237.00000000080036
1.20835	237.4000000008018
1.21428	237.80000000099972
1.22022	238.00000000080036
1.22618	238.40000000079817
1.23213	239.00000000100044
1.23811	239.20000000080108
1.24409	239.80000000079963
1.25008	240.00000000100044
1.25608	240.80000000079963
1.26211	241.00000000100044
1.26813	241.40000000079817
1.27416	242.00000000080036
1.28022	242.4000000010019
1.28628	242.80000000079963
1.29235	243.40000000099826
1.29843	243.80000000079963
1.30452	244.20000000080108
1.31063	244.600000000999
1.31675	244.7999999982021
1.32286	245.39999999639986
1.329	245.59999999639695
1.33514	246.19999999640277

==> Figures/zeta-r-fixed.dat <==
0.60809	0.810452
0.60819	0.810979
0.60829	0.811483
0.60839	0.811966
0.60849	0.812429
0.60859	0.812873
0.60869	0.8133
0.60879	0.813712
0.60889	0.814108
0.60899	0.81449
0.60909	0.81486
0.60919	0.815217
0.60929	0.815562
0.60939	0.815896
0.60949	0.816221
0.60959	0.816535
0.60969	0.816841
0.60979	0.817137
0.60989	0.817426
0.60999	0.817706
0.61009	0.81798
0.61019	0.818246
0.61029	0.818505
0.61039	0.818759
0.61049	0.819006
0.61059	0.819247
0.61069	0.819483
0.61079	0.819713
0.61089	0.819938
0.61099	0.820159
0.61109	0.820375
0.61119	0.820586
0.61129	0.820793
0.61139	0.820996
0.61149	0.821195
0.61159	0.82139
0.61169	0.821582
0.61179	0.82177
0.61189	0.821954
0.61199	0.822135
0.61209	0.822314
0.61219	0.822489
0.61229	0.822661
0.61239	0.82283
0.61249	0.822997
0.61259	0.823161
0.61269	0.823322
0.61279	0.823481
0.61289	0.823638
0.61299	0.823792
0.61309	0.823944
0.61319	0.824093
0.61329	0.824241
0.61339	0.824386
0.61349	0.82453
0.61359	0.824672
0.61369	0.824811
0.61379	0.824949
0.61389	0.825085
0.61399	0.825219
0.61409	0.825352
0.61419	0.825483
0.61429	0.825612
0.61439	0.82574
0.61449	0.825867
0.61459	0.825991
0.61469	0.826115
0.61479	0.826237
0.61489	0.826357
0.61499	0.826477
0.61509	0.826595
0.61519	0.826711
0.61529	0.826827
0.61539	0.826941
0.61549	0.827054
0.61559	0.827166
0.61569	0.827276
0.61579	0.827386
0.61589	0.827495
0.61599	0.827602
0.61609	0.827709
0.61619	0.827814
0.61629	0.827918
0.61639	0.828022
0.61649	0.828124
0.61659	0.828226
0.61669	0.828326
0.61679	0.828426
0.61689	0.828525
0.61699	0.828623
0.61709	0.82872
0.61719	0.828816
0.61729	0.828912
0.61739	0.829007
0.61749	0.8291
0.61759	0.829194
0.61769	0.829286
0.61779	0.829378
0.61789	0.829469
0.61799	0.829559
0.61809	0.829648
0.61819	0.829737
0.61829	0.829825
0.61839	0.829913
0.61849	0.83
0.61859	0.830086
0.61869	0.830171
0.61879	0.830256
0.61889	0.83034
0.61899	0.830424
0.61909	0.830507
0.61919	0.83059
0.61929	0.830672
0.61939	0.830753
0.61949	0.830834
0.61959	0.830914
0.61969	0.830994
0.61979	0.831073
0.61989	0.831152
0.61999	0.83123
0.62009	0.831308
0.62019	0.831385
0.62029	0.831462
0.62039	0.831538
0.62049	0.831614
0.62059	0.831689
0.62069	0.831764
0.62079	0.831838
0.62089	0.831912
0.62099	0.831985
0.62109	0.832058
0.62119	0.832131
0.62129	0.832203
0.62139	0.832275
0.62149	0.832346
0.62159	0.832417
0.62169	0.832488
0.62179	0.832558
0.62189	0.832627
0.62199	0.832697
0.62209	0.832766
0.62219	0.832834
0.62229	0.832902
0.62239	0.83297
0.62249	0.833038
0.62259	0.833105
0.62269	0.833172
0.62279	0.833238
0.62289	0.833304
0.62299	0.83337
0.62309	0.833435
0.62319	0.8335
0.62329	0.833565
0.62339	0.833629
0.62349	0.833693
0.62359	0.833757
0.62369	0.833821
0.62379	0.833884
0.62389	0.833946
0.62399	0.834009
0.62409	0.834071
0.62419	0.834133
0.62429	0.834195
0.62439	0.834256
0.62449	0.834317
0.62459	0.834378
0.62469	0.834438
0.62479	0.834498
0.62489	0.834558
0.62499	0.834618
0.62509	0.834677
0.62519	0.834737
0.62529	0.834795
0.62539	0.834854
0.62549	0.834912
0.62559	0.83497
0.62569	0.835028
0.62579	0.835086
0.62589	0.835143
0.62599	0.8352
0.62609	0.835257
0.62619	0.835314
0.62629	0.83537
0.62639	0.835426
0.62649	0.835482
0.62659	0.835538
0.62669	0.835593
0.62679	0.835648
0.62689	0.835703
0.62699	0.835758
0.62709	0.835813
0.62719	0.835867
0.62729	0.835921
0.62739	0.835975
0.62749	0.836028
0.62759	0.836082
0.62769	0.836135
0.62779	0.836188
0.62789	0.836241
0.62799	0.836294
0.62809	0.836346
0.62819	0.836398
0.62829	0.83645
0.62839	0.836502
0.62849	0.836554
0.62859	0.836605
0.62869	0.836657
0.62879	0.836708
0.62889	0.836759
0.62899	0.836809
0.62909	0.83686
0.62919	0.83691
0.62929	0.83696
0.62939	0.83701
0.62949	0.83706
0.62959	0.83711
0.62969	0.837159
0.62979	0.837209
0.62989	0.837258
0.62999	0.837307
0.63009	0.837355
0.63019	0.837404
0.63029	0.837452
0.63039	0.837501
0.63049	0.837549
0.63059	0.837597
0.63069	0.837645
0.63079	0.837692
0.63089	0.83774
0.63099	0.837787
0.63109	0.837834
0.63119	0.837881
0.63129	0.837928
0.63139	0.837975
0.63149	0.838021
0.63159	0.838067
0.63169	0.838114
0.63179	0.83816
0.63189	0.838206
0.63199	0.838252
0.63209	0.838297
0.63219	0.838343
0.63229	0.838388
0.63239	0.838433
0.63249	0.838478
0.63259	0.838523
0.63269	0.838568
0.63279	0.838613
0.63289	0.838657
0.63299	0.838702
0.63309	0.838746
0.63319	0.83879
0.63329	0.838834
0.63339	0.838878
0.63349	0.838922
0.63359	0.838965
0.63369	0.839009
0.63379	0.839052
0.63389	0.839095
0.63399	0.839138
0.63409	0.839181
0.63419	0.839224
0.63429	0.839267
0.63439	0.839309
0.63449	0.839352
0.63459	0.839394
0.63469	0.839436
0.63479	0.839478
0.63489	0.83952
0.63499	0.839562
0.63509	0.839604
0.63519	0.839646
0.63529	0.839687
0.63539	0.839729
0.63549	0.83977
0.63559	0.839811
0.63569	0.839852
0.63579	0.839893
0.63589	0.839934
0.63599	0.839974
0.63609	0.840015
0.63619	0.840056
0.63629	0.840096
0.63639	0.840136
0.63649	0.840176
0.63659	0.840216
0.63669	0.840256
0.63679	0.840296
0.63689	0.840336
0.63699	0.840376
0.63709	0.840415
0.63719	0.840455
0.63729	0.840494
0.63739	0.840533
0.63749	0.840572
0.63759	0.840611
0.63769	0.84065
0.63779	0.840689
0.63789	0.840728
0.63799	0.840766
0.63809	0.840805
0.63819	0.840843
0.63829	0.840882
0.63839	0.84092
0.63849	0.840958
0.63859	0.840996
0.63869	0.841034
0.63879	0.841072
0.63889	0.84111
0.63899	0.841147
0.63909	0.841185
0.63919	0.841222
0.63929	0.84126
0.63939	0.841297
0.63949	0.841334
0.63959	0.841371
0.63969	0.841408
0.63979	0.841445
0.63989	0.841482
0.63999	0.841519
0.64009	0.841556
0.64019	0.841592
0.64029	0.841629
0.64039	0.841665
0.64049	0.841702
0.64059	0.841738
0.64069	0.841774
0.64079	0.84181
0.64089	0.841846
0.64099	0.841882
0.64109	0.841918
0.64119	0.841954
0.64129	0.841989
0.64139	0.842025
0.64149	0.84206
0.64159	0.842096
0.64169	0.842131
0.64179	0.842166
0.64189	0.842201
0.64199	0.842237
0.64209	0.842272
0.64219	0.842307
0.64229	0.842341
0.64239	0.842376
0.64249	0.842411
0.64259	0.842446
0.64269	0.84248
0.64279	0.842515
0.64289	0.842549
0.64299	0.842583
0.64309	0.842618
0.64319	0.842652
0.64329	0.842686
0.64339	0.84272
0.64349	0.842754
0.64359	0.842788
0.64369	0.842822
0.64379	0.842855
0.64389	0.842889
0.64399	0.842923
0.64409	0.842956
0.64419	0.84299
0.64429	0.843023
0.64439	0.843056
0.64449	0.843089
0.64459	0.843123
0.64469	0.843156
0.64479	0.843189
0.64489	0.843222
0.64499	0.843255
0.64509	0.843287
0.64519	0.84332
0.64529	0.843353
0.64539	0.843386
0.64549	0.843418
0.64559	0.843451
0.64569	0.843483
0.64579	0.843515
0.64589	0.843548
0.64599	0.84358
0.64609	0.843612
0.64619	0.843644
0.64629	0.843676
0.64639	0.843708
0.64649	0.84374
0.64659	0.843772
0.64669	0.843804
0.64679	0.843835
0.64689	0.843867
0.64699	0.843899
0.64709	0.84393
0.64719	0.843962
0.64729	0.843993
0.64739	0.844024
0.64749	0.844056
0.64759	0.844087
0.64769	0.844118
0.64779	0.844149
0.64789	0.84418
0.64799	0.844211
0.64809	0.844242
0.64819	0.844273
0.64829	0.844304
0.64839	0.844334
0.64849	0.844365
0.64859	0.844396
0.64869	0.844426
0.64879	0.844457
0.64889	0.844487
0.64899	0.844518
0.64909	0.844548
0.64919	0.844578
0.64929	0.844608
0.64939	0.844639
0.64949	0.844669
0.64959	0.844699
0.64969	0.844729
0.64979	0.844759
0.64989	0.844789
0.64999	0.844818
0.65009	0.844848
0.65019	0.844878
0.65029	0.844908
0.65039	0.844937
0.65049	0.844967
0.65059	0.844996
0.65069	0.845026
0.65079	0.845055
0.65089	0.845084
0.65099	0.845114
0.65109	0.845143
0.65119	0.845172
0.65129	0.845201
0.65139	0.84523
0.65149	0.845259
0.65159	0.845288
0.65169	0.845317
0.65179	0.845346
0.65189	0.845375
0.65199	0.845404
0.65209	0.845432
0.65219	0.845461
0.65229	0.84549
0.65239	0.845518
0.65249	0.845547
0.65259	0.845575
0.65269	0.845604
0.65279	0.845632
0.65289	0.84566
0.65299	0.845689
0.65309	0.845717
0.65319	0.845745
0.65329	0.845773
0.65339	0.845801
0.65349	0.845829
0.65359	0.845857
0.65369	0.845885
0.65379	0.845913
0.65389	0.845941
0.65399	0.845969
0.65409	0.845996
0.65419	0.846024
0.65429	0.846052
0.65439	0.846079
0.65449	0.846107
0.65459	0.846134
0.65469	0.846162
0.65479	0.846189
0.65489	0.846217
0.65499	0.846244
0.65509	0.846271
0.65519	0.846299
0.65529	0.846326
0.65539	0.846353
0.65549	0.84638
0.65559	0.846407
0.65569	0.846434
0.65579	0.846461
0.65589	0.846488
0.65599	0.846515
0.65609	0.846542
0.65619	0.846568
0.65629	0.846595
0.65639	0.846622
0.65649	0.846649
0.65659	0.846675
0.65669	0.846702
0.65679	0.846728
0.65689	0.846755
0.65699	0.846781
0.65709	0.846808
0.65719	0.846834
0.65729	0.84686
0.65739	0.846887
0.65749	0.846913
0.65759	0.846939
0.65769	0.846965
0.65779	0.846991
0.65789	0.847017
0.65799	0.847043
0.65809	0.847069
0.65819	0.847095
0.65829	0.847121
0.65839	0.847147
0.65849	0.847173
0.65859	0.847199
0.65869	0.847224
0.65879	0.84725
0.65889	0.847276
0.65899	0.847301
0.65909	0.847327
0.65919	0.847353
0.65929	0.847378
0.65939	0.847403
0.65949	0.847429
0.65959	0.847454
0.65969	0.84748
0.65979	0.847505
0.65989	0.84753
0.65999	0.847555
0.66009	0.847581
0.66019	0.847606
0.66029	0.847631
0.66039	0.847656
0.66049	0.847681
0.66059	0.847706
0.66069	0.847731
0.66079	0.847756
0.66089	0.847781
0.66099	0.847806
0.66109	0.847831
0.66119	0.847855
0.66129	0.84788
0.66139	0.847905
0.66149	0.847929
0.66159	0.847954
0.66169	0.847979
0.66179	0.848003
0.66189	0.848028
0.66199	0.848052
0.66209	0.848077
0.66219	0.848101
0.66229	0.848126
0.66239	0.84815
0.66249	0.848174
0.66259	0.848198
0.66269	0.848223
0.66279	0.848247
0.66289	0.848271
0.66299	0.848295
0.66309	0.848319
0.66319	0.848343
0.66329	0.848367
0.66339	0.848391
0.66349	0.848415
0.66359	0.848439
0.66369	0.848463
0.66379	0.848487
0.66389	0.848511
0.66399	0.848535
0.66409	0.848558
0.66419	0.848582
0.66429	0.848606
0.66439	0.84863
0.66449	0.848653
0.66459	0.848677
0.66469	0.8487
0.66479	0.848724
0.66489	0.848747
0.66499	0.848771
0.66509	0.848794
0.66519	0.848818
0.66529	0.848841
0.66539	0.848864
0.66549	0.848888
0.66559	0.848911
0.66569	0.848934
0.66579	0.848957
0.66589	0.84898
0.66599	0.849004
0.66609	0.849027
0.66619	0.84905
0.66629	0.849073
0.66639	0.849096
0.66649	0.849119
0.66659	0.849142
0.66669	0.849165
0.66679	0.849187
0.66689	0.84921
0.66699	0.849233
0.66709	0.849256
0.66719	0.849279
0.66729	0.849301
0.66739	0.849324
0.66749	0.849347
0.66759	0.849369
0.66769	0.849392
0.66779	0.849415
0.66789	0.849437
0.66799	0.84946
0.66809	0.849482
0.66819	0.849505
0.66829	0.849527
0.66839	0.849549
0.66849	0.849572
0.66859	0.849594
0.66869	0.849616
0.66879	0.849639
0.66889	0.849661
0.66899	0.849683
0.66909	0.849705
0.66919	0.849728
0.66929	0.84975
0.66939	0.849772
0.66949	0.849794
0.66959	0.849816
0.66969	0.849838
0.66979	0.84986
0.66989	0.849882
0.66999	0.849904
0.67009	0.849926
0.67019	0.849948
0.67029	0.849969
0.67039	0.849991
0.67049	0.850013
0.67059	0.850035
0.67069	0.850057
0.67079	0.850078
0.67089	0.8501
0.67099	0.850122
0.67109	0.850143
0.67119	0.850165
0.67129	0.850186
0.67139	0.850208
0.67149	0.850229
0.67159	0.850251
0.67169	0.850272
0.67179	0.850294
0.67189	0.850315
0.67199	0.850337
0.67209	0.850358
0.67219	0.850379
0.67229	0.850401
0.67239	0.850422
0.67249	0.850443
0.67259	0.850464
0.67269	0.850486
0.67279	0.850507
0.67289	0.850528
0.67299	0.850549
0.67309	0.85057
0.67319	0.850591
0.67329	0.850612
0.67339	0.850633
0.67349	0.850654
0.67359	0.850675
0.67369	0.850696
0.67379	0.850717
0.67389	0.850738
0.67399	0.850759
0.67409	0.85078
0.67419	0.8508
0.67429	0.850821
0.67439	0.850842
0.67449	0.850863
0.67459	0.850883
0.67469	0.850904
0.67479	0.850925
0.67489	0.850945
0.67499	0.850966
0.67509	0.850987
0.67519	0.851007
0.67529	0.851028
0.67539	0.851048
0.67549	0.851069
0.67559	0.851089
0.67569	0.85111
0.67579	0.85113
0.67589	0.851151
0.67599	0.851171
0.67609	0.851191
0.67619	0.851212
0.67629	0.851232
0.67639	0.851252
0.67649	0.851273
0.67659	0.851293
0.67669	0.851313
0.67679	0.851333
0.67689	0.851354
0.67699	0.851374
0.67709	0.851394
0.67719	0.851414
0.67729	0.851434
0.67739	0.851454
0.67749	0.851474
0.67759	0.851494
0.67769	0.851514
0.67779	0.851534
0.67789	0.851554
0.67799	0.851574
0.67809	0.851594
0.67819	0.851614
0.67829	0.851634
0.67839	0.851654
0.67849	0.851674
0.67859	0.851694
0.67869	0.851713
0.67879	0.851733
0.67889	0.851753
0.67899	0.851773
0.67909	0.851792
0.67919	0.851812
0.67929	0.851832
0.67939	0.851851
0.67949	0.851871
0.67959	0.85189
0.67969	0.85191
0.67979	0.85193
0.67989	0.851949
0.67999	0.851969
0.68009	0.851988
0.68019	0.852008
0.68029	0.852027
0.68039	0.852046
0.68049	0.852066
0.68059	0.852085
0.68069	0.852104
0.68079	0.852124
0.68089	0.852143
0.68099	0.852162
0.68109	0.852182
0.68119	0.852201
0.68129	0.85222
0.68139	0.852239
0.68149	0.852259
0.68159	0.852278
0.68169	0.852297
0.68179	0.852316
0.68189	0.852335
0.68199	0.852354
0.68209	0.852373
0.68219	0.852393
0.68229	0.852412
0.68239	0.852431
0.68249	0.85245
0.68259	0.852469
0.68269	0.852488
0.68279	0.852507
0.68289	0.852526
0.68299	0.852545
0.68309	0.852564
0.68319	0.852583
0.68329	0.852602
0.68339	0.852621
0.68349	0.85264
0.68359	0.852659
0.68369	0.852678
0.68379	0.852697
0.68389	0.852715
0.68399	0.852734
0.68409	0.852753
0.68419	0.852772
0.68429	0.852791
0.68439	0.85281
0.68449	0.852829
0.68459	0.852848
0.68469	0.852867
0.68479	0.852886
0.68489	0.852905
0.68499	0.852923
0.68509	0.852942
0.68519	0.852961
0.68529	0.85298
0.68539	0.852999
0.68549	0.853018
0.68559	0.853037
0.68569	0.853056
0.68579	0.853074
0.68589	0.853093
0.68599	0.853112
0.68609	0.853131
0.68619	0.85315
0.68629	0.853168
0.68639	0.853187
0.68649	0.853206
0.68659	0.853225
0.68669	0.853243
0.68679	0.853262
0.68689	0.853281
0.68699	0.8533
0.68709	0.853318
0.68719	0.853337
0.68729	0.853355
0.68739	0.853374
0.68749	0.853393
0.68759	0.853411
0.68769	0.85343
0.68779	0.853448
0.68789	0.853467
0.68799	0.853485
0.68809	0.853504
0.68819	0.853522
0.68829	0.85354
0.68839	0.853559
0.68849	0.853577
0.68859	0.853595
0.68869	0.853614
0.68879	0.853632
0.68889	0.85365
0.68899	0.853668
0.68909	0.853687
0.68919	0.853705
0.68929	0.853723
0.68939	0.853741
0.68949	0.853759
0.68959	0.853777
0.68969	0.853795
0.68979	0.853813
0.68989	0.853831
0.68999	0.853849
0.69009	0.853867
0.69019	0.853886
0.69029	0.853904
0.69039	0.853922
0.69049	0.85394
0.69059	0.853958
0.69069	0.853976
0.69079	0.853994
0.69089	0.854012
0.69099	0.85403
0.69109	0.854048
0.69119	0.854066
0.69129	0.854085
0.69139	0.854103
0.69149	0.854121
0.69159	0.85414
0.69169	0.854158
0.69179	0.854176
0.69189	0.854195
0.69199	0.854213
0.69209	0.854232
0.69219	0.854251
0.69229	0.854269
0.69239	0.854288
0.69249	0.854307
0.69259	0.854326
0.69269	0.854345
0.69279	0.854364
0.69289	0.854383
0.69299	0.854402
0.69309	0.854421
0.69319	0.85444
0.69329	0.85446
0.69339	0.854479
0.69349	0.854498
0.69359	0.854518
0.69369	0.854537
0.69379	0.854557
0.69389	0.854576
0.69399	0.854596
0.69409	0.854615
0.69419	0.854635
0.69429	0.854654
0.69439	0.854674
0.69449	0.854693
0.69459	0.854713
0.69469	0.854732
0.69479	0.854751
0.69489	0.85477
0.69499	0.854789
0.69509	0.854808
0.69519	0.854827
0.69529	0.854845
0.69539	0.854864
0.69549	0.854882
0.69559	0.8549
0.69569	0.854917
0.69579	0.854935
0.69589	0.854952
0.69599	0.854969
0.69609	0.854985
0.69619	0.855002
0.69629	0.855017
0.69639	0.855033
0.69649	0.855048
0.69659	0.855063
0.69669	0.855077
0.69679	0.855091
0.69689	0.855104
0.69699	0.855117
0.69709	0.855129
0.69719	0.855141
0.69729	0.855152
0.69739	0.855163
0.69749	0.855173
0.69759	0.855183
0.69769	0.855192
0.69779	0.855201
0.69789	0.855209
0.69799	0.855216
0.69809	0.855223
0.69819	0.85523
0.69829	0.855236
0.69839	0.855241
0.69849	0.855246
0.69859	0.85525
0.69869	0.855254
0.69879	0.855257
0.69889	0.85526
0.69899	0.855262
0.69909	0.855265
0.69919	0.855266
0.69929	0.855268
0.69939	0.855269
0.69949	0.855269
0.69959	0.85527
0.69969	0.85527
0.69979	0.85527
0.69989	0.85527
0.69999	0.85527
0.70001	0.85527
0.70101	0.855278
0.70201	0.855324
0.70301	0.855422
0.70401	0.855566
0.70501	0.855739
0.70601	0.855921
0.70701	0.8561
0.70801	0.856271
0.70901	0.856433
0.71001	0.856589
0.71101	0.856743
0.71201	0.856895
0.71301	0.857046
0.71401	0.857196
0.71501	0.857343
0.71601	0.857488
0.71701	0.85763
0.71801	0.857769
0.71901	0.857907
0.72001	0.858043
0.72101	0.858178
0.72201	0.858311
0.72301	0.858444
0.72401	0.858575
0.72501	0.858705
0.72601	0.858834
0.72701	0.858961
0.72801	0.859088
0.72901	0.859213
0.73001	0.859338
0.73101	0.859461
0.73201	0.859583
0.73301	0.859705
0.73401	0.859825
0.73501	0.859945
0.73601	0.860064
0.73701	0.860181
0.73801	0.860298
0.73901	0.860414
0.74001	0.860529
0.74101	0.860644
0.74201	0.860757
0.74301	0.86087
0.74401	0.860982
0.74501	0.861093
0.74601	0.861203
0.74701	0.861312
0.74801	0.861421
0.74901	0.861529
0.75001	0.861636
0.75101	0.861743
0.75201	0.861848
0.75301	0.861953
0.75401	0.862057
0.75501	0.862161
0.75601	0.862264
0.75701	0.862366
0.75801	0.862468
0.75901	0.862568
0.76001	0.862668
0.76101	0.862768
0.76201	0.862867
0.76301	0.862965
0.76401	0.863063
0.76501	0.863159
0.76601	0.863256
0.76701	0.863351
0.76801	0.863447
0.76901	0.863541
0.77001	0.863635
0.77101	0.863728
0.77201	0.863821
0.77301	0.863913
0.77401	0.864005
0.77501	0.864096
0.77601	0.864186
0.77701	0.864276
0.77801	0.864365
0.77901	0.864454
0.78001	0.864542
0.78101	0.86463
0.78201	0.864717
0.78301	0.864804
0.78401	0.86489
0.78501	0.864976
0.78601	0.865061
0.78701	0.865146
0.78801	0.86523
0.78901	0.865314
0.79001	0.865397
0.79101	0.86548
0.79201	0.865562
0.79301	0.865644
0.79401	0.865725
0.79501	0.865806
0.79601	0.865886
0.79701	0.865966
0.79801	0.866046
0.79901	0.866125
0.80001	0.866203
0.80101	0.866282
0.80201	0.866359
0.80301	0.866437
0.80401	0.866514
0.80501	0.86659
0.80601	0.866666
0.80701	0.866742
0.80801	0.866817
0.80901	0.866892
0.81001	0.866967
0.81101	0.867041
0.81201	0.867114
0.81301	0.867188
0.81401	0.86726
0.81501	0.867333
0.81601	0.867405
0.81701	0.867477
0.81801	0.867548
0.81901	0.867619
0.82001	0.86769
0.82101	0.86776
0.82201	0.86783
0.82301	0.8679
0.82401	0.867969
0.82501	0.868038
0.82601	0.868106
0.82701	0.868174
0.82801	0.868242
0.82901	0.86831
0.83001	0.868377
0.83101	0.868444
0.83201	0.86851
0.83301	0.868576
0.83401	0.868642
0.83501	0.868708
0.83601	0.868773
0.83701	0.868838
0.83801	0.868902
0.83901	0.868966
0.84001	0.86903
0.84101	0.869094
0.84201	0.869157
0.84301	0.86922
0.84401	0.869283
0.84501	0.869346
0.84601	0.869408
0.84701	0.869469
0.84801	0.869531
0.84901	0.869592
0.85001	0.869653
0.85101	0.869714
0.85201	0.869774
0.85301	0.869834
0.85401	0.869894
0.85501	0.869954
0.85601	0.870013
0.85701	0.870072
0.85801	0.870131
0.85901	0.870189
0.86001	0.870248
0.86101	0.870305
0.86201	0.870363
0.86301	0.870421
0.86401	0.870478
0.86501	0.870535
0.86601	0.870591
0.86701	0.870648
0.86801	0.870704
0.86901	0.87076
0.87001	0.870815
0.87101	0.870871
0.87201	0.870926
0.87301	0.870981
0.87401	0.871036
0.87501	0.87109
0.87601	0.871144
0.87701	0.871198
0.87801	0.871252
0.87901	0.871306
0.88001	0.871359
0.88101	0.871412
0.88201	0.871465
0.88301	0.871517
0.88401	0.87157
0.88501	0.871622
0.88601	0.871674
0.88701	0.871726
0.88801	0.871777
0.88901	0.871828
0.89001	0.87188
0.89101	0.87193
0.89201	0.871981
0.89301	0.872031
0.89401	0.872082
0.89501	0.872132
0.89601	0.872182
0.89701	0.872231
0.89801	0.872281
0.89901	0.87233
0.90001	0.872379
0.90101	0.872428
0.90201	0.872476
0.90301	0.872525
0.90401	0.872573
0.90501	0.872621
0.90601	0.872669
0.90701	0.872716
0.90801	0.872764
0.90901	0.872811
0.91001	0.872858
0.91101	0.872905
0.91201	0.872952
0.91301	0.872998
0.91401	0.873045
0.91501	0.873091
0.91601	0.873137
0.91701	0.873183
0.91801	0.873228
0.91901	0.873274
0.92001	0.873319
0.92101	0.873364
0.92201	0.873409
0.92301	0.873454
0.92401	0.873498
0.92501	0.873543
0.92601	0.873587
0.92701	0.873631
0.92801	0.873675
0.92901	0.873719
0.93001	0.873762
0.93101	0.873806
0.93201	0.873849
0.93301	0.873892
0.93401	0.873935
0.93501	0.873978
0.93601	0.87402
0.93701	0.874063
0.93801	0.874105
0.93901	0.874147
0.94001	0.874189
0.94101	0.874231
0.94201	0.874273
0.94301	0.874314
0.94401	0.874355
0.94501	0.874397
0.94601	0.874438
0.94701	0.874479
0.94801	0.874519
0.94901	0.87456
0.95001	0.8746
0.95101	0.874641
0.95201	0.874681
0.95301	0.874721
0.95401	0.874761
0.95501	0.874801
0.95601	0.87484
0.95701	0.87488
0.95801	0.874919
0.95901	0.874958
0.96001	0.874997
0.96101	0.875036
0.96201	0.875075
0.96301	0.875113
0.96401	0.875152
0.96501	0.87519
0.96601	0.875228
0.96701	0.875267
0.96801	0.875305
0.96901	0.875342
0.97001	0.87538
0.97101	0.875418
0.97201	0.875455
0.97301	0.875492
0.97401	0.87553
0.97501	0.875567
0.97601	0.875604
0.97701	0.87564
0.97801	0.875677
0.97901	0.875714
0.98001	0.87575
0.98101	0.875786
0.98201	0.875822
0.98301	0.875858
0.98401	0.875894
0.98501	0.87593
0.98601	0.875966
0.98701	0.876002
0.98801	0.876037
0.98901	0.876072
0.99001	0.876108
0.99101	0.876143
0.99201	0.876178
0.99301	0.876212
0.99401	0.876247
0.99501	0.876282
0.99601	0.876316
0.99701	0.876351
0.99801	0.876385
0.99901	0.876419
1.00001	0.876453
1.00101	0.876487
1.00201	0.876521
1.00301	0.876555
1.00401	0.876589
1.00501	0.876622
1.00601	0.876656
1.00701	0.876689
1.00801	0.876722
1.00901	0.876755
1.01001	0.876788
1.01101	0.876821
1.01201	0.876854
1.01301	0.876887
1.01401	0.876919
1.01501	0.876952
1.01601	0.876984
1.01701	0.877016
1.01801	0.877048
1.01901	0.87708
1.02001	0.877112
1.02101	0.877144
1.02201	0.877176
1.02301	0.877208
1.02401	0.877239
1.02501	0.877271
1.02601	0.877302
1.02701	0.877333
1.02801	0.877365
1.02901	0.877396
1.03001	0.877427
1.03101	0.877458
1.03201	0.877488
1.03301	0.877519
1.03401	0.87755
1.03501	0.87758
1.03601	0.877611
1.03701	0.877641
1.03801	0.877671
1.03901	0.877701
1.04001	0.877731
1.04101	0.877761
1.04201	0.877791
1.04301	0.877821
1.04401	0.877851
1.04501	0.87788
1.04601	0.87791
1.04701	0.877939
1.04801	0.877969
1.04901	0.877998
1.05001	0.878027
1.05101	0.878056
1.05201	0.878085
1.05301	0.878114
1.05401	0.878143
1.05501	0.878172
1.05601	0.8782
1.05701	0.878229
1.05801	0.878257
1.05901	0.878286
1.06001	0.878314
1.06101	0.878342
1.06201	0.87837
1.06301	0.878398
1.06401	0.878426
1.06501	0.878454
1.06601	0.878482
1.06701	0.87851
1.06801	0.878538
1.06901	0.878565
1.07001	0.878593
1.07101	0.87862
1.07201	0.878647
1.07301	0.878675
1.07401	0.878702
1.07501	0.878729
1.07601	0.878756
1.07701	0.878783
1.07801	0.87881
1.07901	0.878837
1.08001	0.878863
1.08101	0.87889
1.08201	0.878917
1.08301	0.878943
1.08401	0.87897
1.08501	0.878996
1.08601	0.879022
1.08701	0.879049
1.08801	0.879075
1.08901	0.879101
1.09001	0.879127
1.09101	0.879153
1.09201	0.879179
1.09301	0.879204
1.09401	0.87923
1.09501	0.879256
1.09601	0.879281
1.09701	0.879307
1.09801	0.879332
1.09901	0.879357
1.10001	0.879383
1.10101	0.879408
1.10201	0.879433
1.10301	0.879458
1.10401	0.879483
1.10501	0.879508
1.10601	0.879533
1.10701	0.879558
1.10801	0.879583
1.10901	0.879607
1.11001	0.879632
1.11101	0.879656
1.11201	0.879681
1.11301	0.879705
1.11401	0.87973
1.11501	0.879754
1.11601	0.879778
1.11701	0.879802
1.11801	0.879826
1.11901	0.87985
1.12001	0.879874
1.12101	0.879898
1.12201	0.879922
1.12301	0.879946
1.12401	0.87997
1.12501	0.879993
1.12601	0.880017
1.12701	0.88004
1.12801	0.880064
1.12901	0.880087
1.13001	0.880111
1.13101	0.880134
1.13201	0.880157
1.13301	0.88018
1.13401	0.880203
1.13501	0.880226
1.13601	0.880249
1.13701	0.880272
1.13801	0.880295
1.13901	0.880318
1.14001	0.880341
1.14101	0.880363
1.14201	0.880386
1.14301	0.880408
1.14401	0.880431
1.14501	0.880453
1.14601	0.880476
1.14701	0.880498
1.14801	0.88052
1.14901	0.880543
1.15001	0.880565
1.15101	0.880587
1.15201	0.880609
1.15301	0.880631
1.15401	0.880653
1.15501	0.880675
1.15601	0.880697
1.15701	0.880718
1.15801	0.88074
1.15901	0.880762
1.16001	0.880783
1.16101	0.880805
1.16201	0.880826
1.16301	0.880848
1.16401	0.880869
1.16501	0.880891
1.16601	0.880912
1.16701	0.880933
1.16801	0.880954
1.16901	0.880975
1.17001	0.880997
1.17101	0.881018
1.17201	0.881039
1.17301	0.88106
1.17401	0.88108
1.17501	0.881101
1.17601	0.881122
1.17701	0.881143
1.17801	0.881163
1.17901	0.881184
1.18001	0.881205
1.18101	0.881225
1.18201	0.881246
1.18301	0.881266
1.18401	0.881286
1.18501	0.881307
1.18601	0.881327
1.18701	0.881347
1.18801	0.881367
1.18901	0.881387
1.19001	0.881408
1.19101	0.881428
1.19201	0.881448
1.19301	0.881467
1.19401	0.881487
1.19501	0.881507
1.19601	0.881527
1.19701	0.881547
1.19801	0.881566
1.19901	0.881586
1.20001	0.881606
1.20101	0.881625
1.20201	0.881645
1.20301	0.881664
1.20401	0.881684
1.20501	0.881703
1.20601	0.881722
1.20701	0.881742
1.20801	0.881761
1.20901	0.88178
1.21001	0.881799
1.21101	0.881818
1.21201	0.881837
1.21301	0.881856
1.21401	0.881875
1.21501	0.881894
1.21601	0.881913
1.21701	0.881932
1.21801	0.881951
1.21901	0.88197
1.22001	0.881988
1.22101	0.882007
1.22201	0.882026
1.22301	0.882044
1.22401	0.882063
1.22501	0.882081
1.22601	0.8821
1.22701	0.882118
1.22801	0.882136
1.22901	0.882155
1.23001	0.882173
1.23101	0.882191
1.23201	0.882209
1.23301	0.882228
1.23401	0.882246
1.23501	0.882264
1.23601	0.882282
1.23701	0.8823
1.23801	0.882318
1.23901	0.882336
1.24001	0.882353
1.24101	0.882371
1.24201	0.882389
1.24301	0.882407
1.24401	0.882425
1.24501	0.882442
1.24601	0.88246
1.24701	0.882477
1.24801	0.882495
1.24901	0.882513
1.25001	0.88253
1.25101	0.882547
1.25201	0.882565
1.25301	0.882582
1.25401	0.8826
1.25501	0.882617
1.25601	0.882634
1.25701	0.882651
1.25801	0.882668
1.25901	0.882686
1.26001	0.882703
1.26101	0.88272
1.26201	0.882737
1.26301	0.882754
1.26401	0.882771
1.26501	0.882788
1.26601	0.882804
1.26701	0.882821
1.26801	0.882838
1.26901	0.882855
1.27001	0.882872
1.27101	0.882888
1.27201	0.882905
1.27301	0.882922
1.27401	0.882938
1.27501	0.882955
1.27601	0.882971
1.27701	0.882988
1.27801	0.883004
1.27901	0.88302
1.28001	0.883037
1.28101	0.883053
1.28201	0.883069
1.28301	0.883086
1.28401	0.883102
1.28501	0.883118
1.28601	0.883134
1.28701	0.88315
1.28801	0.883166
1.28901	0.883183
1.29001	0.883199
1.29101	0.883215
1.29201	0.88323
1.29301	0.883246
1.29401	0.883262
1.29501	0.883278
1.29601	0.883294
1.29701	0.88331
1.29801	0.883326
1.29901	0.883341
1.30001	0.883357
1.30101	0.883373
1.30201	0.883388
1.30301	0.883404
1.30401	0.883419
1.30501	0.883435
1.30601	0.88345
1.30701	0.883466
1.30801	0.883481
1.30901	0.883497
1.31001	0.883512
1.31101	0.883527
1.31201	0.883543
1.31301	0.883558
1.31401	0.883573
1.31501	0.883588
1.31601	0.883603
1.31701	0.883619
1.31801	0.883634
1.31901	0.883649
1.32001	0.883664
1.32101	0.883679
1.32201	0.883694
1.32301	0.883709
1.32401	0.883724
1.32501	0.883739
1.32601	0.883753
1.32701	0.883768
1.32801	0.883783
1.32901	0.883798
1.33001	0.883813
1.33101	0.883827
1.33201	0.883842
1.33301	0.883857
1.33401	0.883871
1.33501	0.883886
1.33601	0.8839
1.33701	0.883915
1.33801	0.88393
1.33901	0.883944
1.34001	0.883958
1.34101	0.883973
1.34201	0.883987
1.34301	0.884002
1.34401	0.884016
1.34501	0.88403
1.34601	0.884045
1.34701	0.884059
1.34801	0.884073
1.34901	0.884087
1.35001	0.884101
1.35101	0.884115
1.35201	0.88413
1.35301	0.884144
1.35401	0.884158
1.35501	0.884172
1.35601	0.884186
1.35701	0.8842
1.35801	0.884214
1.35901	0.884228
1.36001	0.884241
1.36101	0.884255
1.36201	0.884269
1.36301	0.884283
1.36401	0.884297
1.36501	0.88431
1.36601	0.884324
1.36701	0.884338
1.36801	0.884352
1.36901	0.884365
1.37001	0.884379
1.37101	0.884392
1.37201	0.884406
1.37301	0.884419
1.37401	0.884433
1.37501	0.884446
1.37601	0.88446
1.37701	0.884473
1.37801	0.884487
1.37901	0.8845
1.38001	0.884513
1.38101	0.884527
1.38201	0.88454
1.38301	0.884553
1.38401	0.884567
1.38501	0.88458
1.38601	0.884593
1.38701	0.884606
1.38801	0.884619
1.38901	0.884633
1.39001	0.884646
1.39101	0.884659
1.39201	0.884672
1.39301	0.884685
1.39401	0.884698
1.39501	0.884711
1.39601	0.884724
1.39701	0.884737
1.39801	0.88475
1.39901	0.884762
1.40001	0.884775
1.40101	0.884788
1.40201	0.884801
1.40301	0.884814
1.40401	0.884826
1.40501	0.884839
1.40601	0.884852
1.40701	0.884865
1.40801	0.884877
1.40901	0.88489
1.41001	0.884903
1.41101	0.884915
1.41201	0.884928
1.41301	0.88494
1.41401	0.884953
1.41501	0.884965
1.41601	0.884978
1.41701	0.88499
1.41801	0.885003
1.41901	0.885015
1.42001	0.885027
1.42101	0.88504
1.42201	0.885052
1.42301	0.885064
1.42401	0.885077
1.42501	0.885089
1.42601	0.885101
1.42701	0.885113
1.42801	0.885126
1.42901	0.885138
1.43001	0.88515
1.43101	0.885162
1.43201	0.885174
1.43301	0.885186
1.43401	0.885198
1.43501	0.88521
1.43601	0.885222
1.43701	0.885234
1.43801	0.885246
1.43901	0.885258
1.44001	0.88527
1.44101	0.885282
1.44201	0.885294
1.44301	0.885306
1.44401	0.885318
1.44501	0.88533
1.44601	0.885341
1.44701	0.885353
1.44801	0.885365
1.44901	0.885377
1.45001	0.885389
1.45101	0.8854
1.45201	0.885412
1.45301	0.885424
1.45401	0.885435
1.45501	0.885447
1.45601	0.885458
1.45701	0.88547
1.45801	0.885482
1.45901	0.885493
1.46001	0.885505
1.46101	0.885516
1.46201	0.885528
1.46301	0.885539
1.46401	0.88555
1.46501	0.885562
1.46601	0.885573
1.46701	0.885585
1.46801	0.885596
1.46901	0.885607
1.47001	0.885619
1.47101	0.88563
1.47201	0.885641
1.47301	0.885652
1.47401	0.885664
1.47501	0.885675
1.47601	0.885686
1.47701	0.885697
1.47801	0.885708
1.47901	0.88572
1.48001	0.885731
1.48101	0.885742
1.48201	0.885753
1.48301	0.885764
1.48401	0.885775
1.48501	0.885786
1.48601	0.885797
1.48701	0.885808
1.48801	0.885819
1.48901	0.88583
1.49001	0.885841
1.49101	0.885852
1.49201	0.885863
1.49301	0.885873
1.49401	0.885884
1.49501	0.885895
1.49601	0.885906
1.49701	0.885917
1.49801	0.885927
1.49901	0.885938
1.50001	0.885949
1.50101	0.88596
1.50201	0.88597
1.50301	0.885981
1.50401	0.885992
1.50501	0.886002
1.50601	0.886013
1.50701	0.886024
1.50801	0.886034
1.50901	0.886045
1.51001	0.886055
1.51101	0.886066
1.51201	0.886076
1.51301	0.886087
1.51401	0.886097
1.51501	0.886108
1.51601	0.886118
1.51701	0.886129
1.51801	0.886139
1.51901	0.88615
1.52001	0.88616
1.52101	0.88617
1.52201	0.886181
1.52301	0.886191
1.52401	0.886201
1.52501	0.886212
1.52601	0.886222
1.52701	0.886232
1.52801	0.886242
1.52901	0.886253
1.53001	0.886263
1.53101	0.886273
1.53201	0.886283
1.53301	0.886293
1.53401	0.886303
1.53501	0.886314
1.53601	0.886324
1.53701	0.886334
1.53801	0.886344
1.53901	0.886354
1.54001	0.886364
1.54101	0.886374
1.54201	0.886384
1.54301	0.886394
1.54401	0.886404
1.54501	0.886414
1.54601	0.886424
1.54701	0.886434
1.54801	0.886444
1.54901	0.886453
1.55001	0.886463
1.55101	0.886473
1.55201	0.886483
1.55301	0.886493
1.55401	0.886503
1.55501	0.886512
1.55601	0.886522
1.55701	0.886532
1.55801	0.886542
1.55901	0.886551
1.56001	0.886561
1.56101	0.886571
1.56201	0.886581
1.56301	0.88659
1.56401	0.8866
1.56501	0.886609
1.56601	0.886619
1.56701	0.886629
1.56801	0.886638
1.56901	0.886648
1.57001	0.886657
1.57101	0.886667
1.57201	0.886676
1.57301	0.886686
1.57401	0.886695
1.57501	0.886705
1.57601	0.886714
1.57701	0.886724
1.57801	0.886733
1.57901	0.886743
1.58001	0.886752
1.58101	0.886761
1.58201	0.886771
1.58301	0.88678
1.58401	0.88679
1.58501	0.886799
1.58601	0.886808
1.58701	0.886817
1.58801	0.886827
1.58901	0.886836
1.59001	0.886845
1.59101	0.886855
1.59201	0.886864
1.59301	0.886873
1.59401	0.886882
1.59501	0.886891
1.59601	0.886901
1.59701	0.88691
1.59801	0.886919
1.59901	0.886928
1.60001	0.886937
1.60101	0.886946
1.60201	0.886955
1.60301	0.886964
1.60401	0.886973
1.60501	0.886982
1.60601	0.886991
1.60701	0.887
1.60801	0.887009
1.60901	0.887018
1.61001	0.887027
1.61101	0.887036
1.61201	0.887045
1.61301	0.887054
1.61401	0.887063
1.61501	0.887072
1.61601	0.887081
1.61701	0.88709
1.61801	0.887099
1.61901	0.887107
1.62001	0.887116
1.62101	0.887125
1.62201	0.887134
1.62301	0.887143
1.62401	0.887151
1.62501	0.88716
1.62601	0.887169
1.62701	0.887178
1.62801	0.887186
1.62901	0.887195
1.63001	0.887204
1.63101	0.887212
1.63201	0.887221
1.63301	0.88723
1.63401	0.887238
1.63501	0.887247
1.63601	0.887256
1.63701	0.887264
1.63801	0.887273
1.63901	0.887281
1.64001	0.88729
1.64101	0.887298
1.64201	0.887307
1.64301	0.887316
1.64401	0.887324
1.64501	0.887333
1.64601	0.887341
1.64701	0.887349
1.64801	0.887358
1.64901	0.887366
1.65001	0.887375
1.65101	0.887383
1.65201	0.887392
1.65301	0.8874
1.65401	0.887408
1.65501	0.887417
1.65601	0.887425
1.65701	0.887433
1.65801	0.887442
1.65901	0.88745
1.66001	0.887458
1.66101	0.887467
1.66201	0.887475
1.66301	0.887483
1.66401	0.887492
1.66501	0.8875
1.66601	0.887508
1.66701	0.887516
1.66801	0.887524
1.66901	0.887533
1.67001	0.887541
1.67101	0.887549
1.67201	0.887557
1.67301	0.887565
1.67401	0.887573
1.67501	0.887581
1.67601	0.88759
1.67701	0.887598
1.67801	0.887606
1.67901	0.887614
1.68001	0.887622
1.68101	0.88763
1.68201	0.887638
1.68301	0.887646
1.68401	0.887654
1.68501	0.887662
1.68601	0.88767
1.68701	0.887678
1.68801	0.887686
1.68901	0.887694
1.69001	0.887702
1.69101	0.88771
1.69201	0.887718
1.69301	0.887726
1.69401	0.887733
1.69501	0.887741
1.69601	0.887749
1.69701	0.887757
1.69801	0.887765
1.69901	0.887773
1.70001	0.887781
1.70101	0.887788
1.70201	0.887796
1.70301	0.887804
1.70401	0.887812
1.70501	0.88782
1.70601	0.887827
1.70701	0.887835
1.70801	0.887843
1.70901	0.887851
1.71001	0.887858
1.71101	0.887866
1.71201	0.887874
1.71301	0.887881
1.71401	0.887889
1.71501	0.887897
1.71601	0.887904
1.71701	0.887912
1.71801	0.88792
1.71901	0.887927
1.72001	0.887935
1.72101	0.887942
1.72201	0.88795
1.72301	0.887958
1.72401	0.887965
1.72501	0.887973
1.72601	0.88798
1.72701	0.887988
1.72801	0.887995
1.72901	0.888003
1.73001	0.88801
1.73101	0.888018
1.73201	0.888025
1.73301	0.888033
1.73401	0.88804
1.73501	0.888048
1.73601	0.888055
1.73701	0.888062
1.73801	0.88807
1.73901	0.888077
1.74001	0.888085
1.74101	0.888092
1.74201	0.888099
1.74301	0.888107
1.74401	0.888114
1.74501	0.888121
1.74601	0.888129
1.74701	0.888136
1.74801	0.888143
1.74901	0.888151
1.75001	0.888158
1.75101	0.888165
1.75201	0.888172
1.75301	0.88818
1.75401	0.888187
1.75501	0.888194
1.75601	0.888201
1.75701	0.888209
1.75801	0.888216
1.75901	0.888223
1.76001	0.88823
1.76101	0.888237
1.76201	0.888244
1.76301	0.888252
1.76401	0.888259
1.76501	0.888266
1.76601	0.888273
1.76701	0.88828
1.76801	0.888287
1.76901	0.888294
1.77001	0.888301
1.77101	0.888309
1.77201	0.888316
1.77301	0.888323
1.77401	0.88833
1.77501	0.888337
1.77601	0.888344
1.77701	0.888351
1.77801	0.888358
1.77901	0.888365
1.78001	0.888372
1.78101	0.888379
1.78201	0.888386
1.78301	0.888393
1.78401	0.8884
1.78501	0.888407
1.78601	0.888413
1.78701	0.88842
1.78801	0.888427
1.78901	0.888434
1.79001	0.888441
1.79101	0.888448
1.79201	0.888455
1.79301	0.888462
1.79401	0.888469
1.79501	0.888475
1.79601	0.888482
1.79701	0.888489
1.79801	0.888496
1.79901	0.888503
1.80001	0.888509
1.80101	0.888516
1.80201	0.888523
1.80301	0.88853
1.80401	0.888537
1.80501	0.888543
1.80601	0.88855
1.80701	0.888557
1.80801	0.888564
1.80901	0.88857
1.81001	0.888577
1.81101	0.888584
1.81201	0.88859
1.81301	0.888597
1.81401	0.888604
1.81501	0.88861
1.81601	0.888617
1.81701	0.888624
1.81801	0.88863
1.81901	0.888637
1.82001	0.888644
1.82101	0.88865
1.82201	0.888657
1.82301	0.888663
1.82401	0.88867
1.82501	0.888676
1.82601	0.888683
1.82701	0.88869
1.82801	0.888696
1.82901	0.888703
1.83001	0.888709
1.83101	0.888716
1.83201	0.888722
1.83301	0.888729
1.83401	0.888735
1.83501	0.888742
1.83601	0.888748
1.83701	0.888755
1.83801	0.888761
1.83901	0.888768
1.84001	0.888774
1.84101	0.88878
1.84201	0.888787
1.84301	0.888793
1.84401	0.8888
1.84501	0.888806
1.84601	0.888813
1.84701	0.888819
1.84801	0.888825
1.84901	0.888832
1.85001	0.888838
1.85101	0.888844
1.85201	0.888851
1.85301	0.888857
1.85401	0.888863
1.85501	0.88887
1.85601	0.888876
1.85701	0.888882
1.85801	0.888889
1.85901	0.888895
1.86001	0.888901
1.86101	0.888907
1.86201	0.888914
1.86301	0.88892
1.86401	0.888926
1.86501	0.888932
1.86601	0.888939
1.86701	0.888945
1.86801	0.888951
1.86901	0.888957
1.87001	0.888963
1.87101	0.88897
1.87201	0.888976
1.87301	0.888982
1.87401	0.888988
1.87501	0.888994
1.87601	0.889
1.87701	0.889007
1.87801	0.889013
1.87901	0.889019
1.88001	0.889025
1.88101	0.889031
1.88201	0.889037
1.88301	0.889043
1.88401	0.889049
1.88501	0.889055
1.88601	0.889061
1.88701	0.889068
1.88801	0.889074
1.88901	0.88908
1.89001	0.889086
1.89101	0.889092
1.89201	0.889098
1.89301	0.889104
1.89401	0.88911
1.89501	0.889116
1.89601	0.889122
1.89701	0.889128
1.89801	0.889134
1.89901	0.88914
1.90001	0.889146
1.90101	0.889152
1.90201	0.889158
1.90301	0.889163
1.90401	0.889169
1.90501	0.889175
1.90601	0.889181
1.90701	0.889187
1.90801	0.889193
1.90901	0.889199
1.91001	0.889205
1.91101	0.889211
1.91201	0.889217
1.91301	0.889222
1.91401	0.889228
1.91501	0.889234
1.91601	0.88924
1.91701	0.889246
1.91801	0.889252
1.91901	0.889257
1.92001	0.889263
1.92101	0.889269
1.92201	0.889275
1.92301	0.889281
1.92401	0.889286
1.92501	0.889292
1.92601	0.889298
1.92701	0.889304
1.92801	0.88931
1.92901	0.889315
1.93001	0.889321
1.93101	0.889327
1.93201	0.889332
1.93301	0.889338
1.93401	0.889344
1.93501	0.88935
1.93601	0.889355
1.93701	0.889361
1.93801	0.889367
1.93901	0.889372
1.94001	0.889378
1.94101	0.889384
1.94201	0.889389
1.94301	0.889395
1.94401	0.889401
1.94501	0.889406
1.94601	0.889412
1.94701	0.889418
1.94801	0.889423
1.94901	0.889429
1.95001	0.889434
1.95101	0.88944
1.95201	0.889446
1.95301	0.889451
1.95401	0.889457
1.95501	0.889462
1.95601	0.889468
1.95701	0.889473
1.95801	0.889479
1.95901	0.889484
1.96001	0.88949
1.96101	0.889495
1.96201	0.889501
1.96301	0.889506
1.96401	0.889512
1.96501	0.889517
1.96601	0.889523
1.96701	0.889528
1.96801	0.889534
1.96901	0.889539
1.97001	0.889545
1.97101	0.88955
1.97201	0.889556
1.97301	0.889561
1.97401	0.889567
1.97501	0.889572
1.97601	0.889578
1.97701	0.889583
1.97801	0.889588
1.97901	0.889594
1.98001	0.889599
1.98101	0.889605
1.98201	0.88961
1.98301	0.889615
1.98401	0.889621
1.98501	0.889626
1.98601	0.889631
1.98701	0.889637
1.98801	0.889642
1.98901	0.889647
1.99001	0.889653
1.99101	0.889658
1.99201	0.889663
1.99301	0.889669
1.99401	0.889674
1.99501	0.889679
1.99601	0.889685
1.99701	0.88969
1.99801	0.889695
1.99901	0.8897
2.00001	0.889706
2.00101	0.889711
2.00201	0.889716
2.00301	0.889722
2.00401	0.889727
2.00501	0.889732
2.00601	0.889737
2.00701	0.889742
2.00801	0.889748
2.00901	0.889753
2.01001	0.889758
2.01101	0.889763
2.01201	0.889769
2.01301	0.889774
2.01401	0.889779
2.01501	0.889784
2.01601	0.889789
2.01701	0.889794
2.01801	0.8898
2.01901	0.889805
2.02001	0.88981
2.02101	0.889815
2.02201	0.88982
2.02301	0.889825
2.02401	0.88983
2.02501	0.889835
2.02601	0.889841
2.02701	0.889846
2.02801	0.889851
2.02901	0.889856
2.03001	0.889861
2.03101	0.889866
2.03201	0.889871
2.03301	0.889876
2.03401	0.889881
2.03501	0.889886
2.03601	0.889891
2.03701	0.889896
2.03801	0.889901
2.03901	0.889906
2.04001	0.889912
2.04101	0.889917
2.04201	0.889922
2.04301	0.889927
2.04401	0.889932
2.04501	0.889937
2.04601	0.889942
2.04701	0.889947
2.04801	0.889952
2.04901	0.889956
2.05001	0.889961
2.05101	0.889966
2.05201	0.889971
2.05301	0.889976
2.05401	0.889981
2.05501	0.889986
2.05601	0.889991
2.05701	0.889996
2.05801	0.890001
2.05901	0.890006
2.06001	0.890011
2.06101	0.890016
2.06201	0.890021
2.06301	0.890026
2.06401	0.89003
2.06501	0.890035
2.06601	0.89004
2.06701	0.890045
2.06801	0.89005
2.06901	0.890055
2.07001	0.89006
2.07101	0.890064
2.07201	0.890069
2.07301	0.890074
2.07401	0.890079
2.07501	0.890084
2.07601	0.890089
2.07701	0.890093
2.07801	0.890098
2.07901	0.890103
2.08001	0.890108
2.08101	0.890113
2.08201	0.890117
2.08301	0.890122
2.08401	0.890127
2.08501	0.890132
2.08601	0.890137
2.08701	0.890141
2.08801	0.890146
2.08901	0.890151
2.09001	0.890156
2.09101	0.89016
2.09201	0.890165
2.09301	0.89017
2.09401	0.890175
2.09501	0.890179
2.09601	0.890184
2.09701	0.890189
2.09801	0.890193
2.09901	0.890198
2.10001	0.890203
2.10101	0.890207
2.10201	0.890212
2.10301	0.890217
2.10401	0.890221
2.10501	0.890226
2.10601	0.890231
2.10701	0.890235
2.10801	0.89024
2.10901	0.890245
2.11001	0.890249
2.11101	0.890254
2.11201	0.890259
2.11301	0.890263
2.11401	0.890268
2.11501	0.890273
2.11601	0.890277
2.11701	0.890282
2.11801	0.890286
2.11901	0.890291
2.12001	0.890296
2.12101	0.8903
2.12201	0.890305
2.12301	0.890309
2.12401	0.890314
2.12501	0.890318
2.12601	0.890323
2.12701	0.890327
2.12801	0.890332
2.12901	0.890337
2.13001	0.890341
2.13101	0.890346
2.13201	0.89035
2.13301	0.890355
2.13401	0.890359
2.13501	0.890364
2.13601	0.890368
2.13701	0.890373
2.13801	0.890377
2.13901	0.890382
2.14001	0.890386
2.14101	0.890391
2.14201	0.890395
2.14301	0.8904
2.14401	0.890404
2.14501	0.890409
2.14601	0.890413
2.14701	0.890417
2.14801	0.890422
2.14901	0.890426
2.15001	0.890431
2.15101	0.890435
2.15201	0.89044
2.15301	0.890444
2.15401	0.890449
2.15501	0.890453
2.15601	0.890457
2.15701	0.890462
2.15801	0.890466
2.15901	0.890471
2.16001	0.890475
2.16101	0.890479
2.16201	0.890484
2.16301	0.890488
2.16401	0.890492
2.16501	0.890497
2.16601	0.890501
2.16701	0.890506
2.16801	0.89051
2.16901	0.890514
2.17001	0.890519
2.17101	0.890523
2.17201	0.890527
2.17301	0.890532
2.17401	0.890536
2.17501	0.89054
2.17601	0.890545
2.17701	0.890549
2.17801	0.890553
2.17901	0.890557
2.18001	0.890562
2.18101	0.890566
2.18201	0.89057
2.18301	0.890575
2.18401	0.890579
2.18501	0.890583
2.18601	0.890587
2.18701	0.890592
2.18801	0.890596
2.18901	0.8906
2.19001	0.890604
2.19101	0.890609
2.19201	0.890613
2.19301	0.890617
2.19401	0.890621
2.19501	0.890626
2.19601	0.89063
2.19701	0.890634
2.19801	0.890638
2.19901	0.890643
2.20001	0.890647
2.20101	0.890651
2.20201	0.890655
2.20301	0.890659
2.20401	0.890664
2.20501	0.890668
2.20601	0.890672
2.20701	0.890676
2.20801	0.89068
2.20901	0.890684
2.21001	0.890689
2.21101	0.890693
2.21201	0.890697
2.21301	0.890701
2.21401	0.890705
2.21501	0.890709
2.21601	0.890713
2.21701	0.890718
2.21801	0.890722
2.21901	0.890726
2.22001	0.89073
2.22101	0.890734
2.22201	0.890738
2.22301	0.890742
2.22401	0.890746
2.22501	0.89075
2.22601	0.890755
2.22701	0.890759
2.22801	0.890763
2.22901	0.890767
2.23001	0.890771
2.23101	0.890775
2.23201	0.890779
2.23301	0.890783
2.23401	0.890787
2.23501	0.890791
2.23601	0.890795
2.23701	0.890799
2.23801	0.890803
2.23901	0.890807
2.24001	0.890811
2.24101	0.890815
2.24201	0.890819
2.24301	0.890823
2.24401	0.890827
2.24501	0.890831
2.24601	0.890835
2.24701	0.890839
2.24801	0.890843
2.24901	0.890847
2.25001	0.890851
2.25101	0.890855
2.25201	0.890859
2.25301	0.890863
2.25401	0.890867
2.25501	0.890871
2.25601	0.890875
2.25701	0.890879
2.25801	0.890883
2.25901	0.890887
2.26001	0.890891
2.26101	0.890895
2.26201	0.890899
2.26301	0.890903
2.26401	0.890907
2.26501	0.890911
2.26601	0.890915
2.26701	0.890919
2.26801	0.890923
2.26901	0.890926
2.27001	0.89093
2.27101	0.890934
2.27201	0.890938
2.27301	0.890942
2.27401	0.890946
2.27501	0.89095
2.27601	0.890954
2.27701	0.890958
2.27801	0.890961
2.27901	0.890965
2.28001	0.890969
2.28101	0.890973
2.28201	0.890977
2.28301	0.890981
2.28401	0.890985
2.28501	0.890988
2.28601	0.890992
2.28701	0.890996
2.28801	0.891
2.28901	0.891004
2.29001	0.891008
2.29101	0.891011
2.29201	0.891015
2.29301	0.891019
2.29401	0.891023
2.29501	0.891027
2.29601	0.891031
2.29701	0.891034
2.29801	0.891038
2.29901	0.891042
2.30001	0.891046
2.30101	0.89105
2.30201	0.891053
2.30301	0.891057
2.30401	0.891061
2.30501	0.891065
2.30601	0.891068
2.30701	0.891072
2.30801	0.891076
2.30901	0.89108
2.31001	0.891083
2.31101	0.891087
2.31201	0.891091
2.31301	0.891095
2.31401	0.891098
2.31501	0.891102
2.31601	0.891106
2.31701	0.89111
2.31801	0.891113
2.31901	0.891117
2.32001	0.891121
2.32101	0.891124
2.32201	0.891128
2.32301	0.891132
2.32401	0.891136
2.32501	0.891139
2.32601	0.891143
2.32701	0.891147
2.32801	0.89115
2.32901	0.891154
2.33001	0.891158
2.33101	0.891161
2.33201	0.891165
2.33301	0.891169
2.33401	0.891172
2.33501	0.891176
2.33601	0.89118
2.33701	0.891183
2.33801	0.891187
2.33901	0.891191
2.34001	0.891194
2.34101	0.891198
2.34201	0.891202
2.34301	0.891205
2.34401	0.891209
2.34501	0.891212
2.34601	0.891216
2.34701	0.89122
2.34801	0.891223
2.34901	0.891227
2.35001	0.89123
2.35101	0.891234
2.35201	0.891238
2.35301	0.891241
2.35401	0.891245
2.35501	0.891248
2.35601	0.891252
2.35701	0.891256
2.35801	0.891259
2.35901	0.891263
2.36001	0.891266
2.36101	0.89127
2.36201	0.891273
2.36301	0.891277
2.36401	0.891281
2.36501	0.891284
2.36601	0.891288
2.36701	0.891291
2.36801	0.891295
2.36901	0.891298
2.37001	0.891302
2.37101	0.891305
2.37201	0.891309
2.37301	0.891312
2.37401	0.891316
2.37501	0.891319
2.37601	0.891323
2.37701	0.891326
2.37801	0.89133
2.37901	0.891333
2.38001	0.891337
2.38101	0.89134
2.38201	0.891344
2.38301	0.891347
2.38401	0.891351
2.38501	0.891354
2.38601	0.891358
2.38701	0.891361
2.38801	0.891365
2.38901	0.891368
2.39001	0.891372
2.39101	0.891375
2.39201	0.891379
2.39301	0.891382
2.39401	0.891386
2.39501	0.891389
2.39601	0.891393
2.39701	0.891396
2.39801	0.891399
2.39901	0.891403
2.40001	0.891406
2.40101	0.89141
2.40201	0.891413
2.40301	0.891417
2.40401	0.89142
2.40501	0.891423
2.40601	0.891427
2.40701	0.89143
2.40801	0.891434
2.40901	0.891437
2.41001	0.89144
2.41101	0.891444
2.41201	0.891447
2.41301	0.891451
2.41401	0.891454
2.41501	0.891457
2.41601	0.891461
2.41701	0.891464
2.41801	0.891468
2.41901	0.891471
2.42001	0.891474
2.42101	0.891478
2.42201	0.891481
2.42301	0.891484
2.42401	0.891488
2.42501	0.891491
2.42601	0.891494
2.42701	0.891498
2.42801	0.891501
2.42901	0.891504
2.43001	0.891508
2.43101	0.891511
2.43201	0.891514
2.43301	0.891518
2.43401	0.891521
2.43501	0.891524
2.43601	0.891528
2.43701	0.891531
2.43801	0.891534
2.43901	0.891538
2.44001	0.891541
2.44101	0.891544
2.44201	0.891548
2.44301	0.891551
2.44401	0.891554
2.44501	0.891557
2.44601	0.891561
2.44701	0.891564
2.44801	0.891567
2.44901	0.891571
2.45001	0.891574
2.45101	0.891577
2.45201	0.89158
2.45301	0.891584
2.45401	0.891587
2.45501	0.89159
2.45601	0.891593
2.45701	0.891597
2.45801	0.8916
2.45901	0.891603
2.46001	0.891606
2.46101	0.89161
2.46201	0.891613
2.46301	0.891616
2.46401	0.891619
2.46501	0.891623
2.46601	0.891626
2.46701	0.891629
2.46801	0.891632
2.46901	0.891635
2.47001	0.891639
2.47101	0.891642
2.47201	0.891645
2.47301	0.891648
2.47401	0.891652
2.47501	0.891655
2.47601	0.891658
2.47701	0.891661
2.47801	0.891664
2.47901	0.891667
2.48001	0.891671
2.48101	0.891674
2.48201	0.891677
2.48301	0.89168
2.48401	0.891683
2.48501	0.891687
2.48601	0.89169
2.48701	0.891693
2.48801	0.891696
2.48901	0.891699
2.49001	0.891702
2.49101	0.891705
2.49201	0.891709
2.49301	0.891712
2.49401	0.891715
2.49501	0.891718
2.49601	0.891721
2.49701	0.891724
2.49801	0.891727
2.49901	0.891731
2.50001	0.891734
2.50101	0.891737
2.50201	0.89174
2.50301	0.891743
2.50401	0.891746
2.50501	0.891749
2.50601	0.891752
2.50701	0.891756
2.50801	0.891759
2.50901	0.891762
2.51001	0.891765
2.51101	0.891768
2.51201	0.891771
2.51301	0.891774
2.51401	0.891777
2.51501	0.89178
2.51601	0.891783
2.51701	0.891786
2.51801	0.891789
2.51901	0.891793
2.52001	0.891796
2.52101	0.891799
2.52201	0.891802
2.52301	0.891805
2.52401	0.891808
2.52501	0.891811
2.52601	0.891814
2.52701	0.891817
2.52801	0.89182
2.52901	0.891823
2.53001	0.891826
2.53101	0.891829
2.53201	0.891832
2.53301	0.891835
2.53401	0.891838
2.53501	0.891841
2.53601	0.891844
2.53701	0.891847
2.53801	0.89185
2.53901	0.891853
2.54001	0.891856
2.54101	0.891859
2.54201	0.891862
2.54301	0.891865
2.54401	0.891868
2.54501	0.891871
2.54601	0.891874
2.54701	0.891877
2.54801	0.89188
2.54901	0.891883
2.55001	0.891886
2.55101	0.891889
2.55201	0.891892
2.55301	0.891895
2.55401	0.891898
2.55501	0.891901
2.55601	0.891904
2.55701	0.891907
2.55801	0.89191
2.55901	0.891913
2.56001	0.891916
2.56101	0.891919
2.56201	0.891922
2.56301	0.891925
2.56401	0.891928
2.56501	0.891931
2.56601	0.891934
2.56701	0.891937
2.56801	0.89194
2.56901	0.891943
2.57001	0.891946
2.57101	0.891948
2.57201	0.891951
2.57301	0.891954
2.57401	0.891957
2.57501	0.89196
2.57601	0.891963
2.57701	0.891966
2.57801	0.891969
2.57901	0.891972
2.58001	0.891975
2.58101	0.891978
2.58201	0.891981
2.58301	0.891983
2.58401	0.891986
2.58501	0.891989
2.58601	0.891992
2.58701	0.891995
2.58801	0.891998
2.58901	0.892001
2.59001	0.892004
2.59101	0.892007
2.59201	0.892009
2.59301	0.892012
2.59401	0.892015
2.59501	0.892018
2.59601	0.892021
2.59701	0.892024
2.59801	0.892027
2.59901	0.892029
2.60001	0.892032
2.60101	0.892035
2.60201	0.892038
2.60301	0.892041
2.60401	0.892044
2.60501	0.892047
2.60601	0.892049
2.60701	0.892052
2.60801	0.892055
2.60901	0.892058
2.61001	0.892061
2.61101	0.892064
2.61201	0.892066
2.61301	0.892069
2.61401	0.892072
2.61501	0.892075
2.61601	0.892078
2.61701	0.892081
2.61801	0.892083
2.61901	0.892086
2.62001	0.892089
2.62101	0.892092
2.62201	0.892095
2.62301	0.892097
2.62401	0.8921
2.62501	0.892103
2.62601	0.892106
2.62701	0.892109
2.62801	0.892111
2.62901	0.892114
2.63001	0.892117
2.63101	0.89212
2.63201	0.892122
2.63301	0.892125
2.63401	0.892128
2.63501	0.892131
2.63601	0.892134
2.63701	0.892136
2.63801	0.892139
2.63901	0.892142
2.64001	0.892145
2.64101	0.892147
2.64201	0.89215
2.64301	0.892153
2.64401	0.892156
2.64501	0.892158
2.64601	0.892161
2.64701	0.892164
2.64801	0.892167
2.64901	0.892169
2.65001	0.892172
2.65101	0.892175
2.65201	0.892177
2.65301	0.89218
2.65401	0.892183
2.65501	0.892186
2.65601	0.892188
2.65701	0.892191
2.65801	0.892194
2.65901	0.892197
2.66001	0.892199
2.66101	0.892202
2.66201	0.892205
2.66301	0.892207
2.66401	0.89221
2.66501	0.892213
2.66601	0.892215
2.66701	0.892218
2.66801	0.892221
2.66901	0.892224
2.67001	0.892226
2.67101	0.892229
2.67201	0.892232
2.67301	0.892234
2.67401	0.892237
2.67501	0.89224
2.67601	0.892242
2.67701	0.892245
2.67801	0.892248
2.67901	0.89225
2.68001	0.892253
2.68101	0.892256
2.68201	0.892258
2.68301	0.892261
2.68401	0.892264
2.68501	0.892266
2.68601	0.892269
2.68701	0.892272
2.68801	0.892274
2.68901	0.892277
2.69001	0.89228
2.69101	0.892282
2.69201	0.892285
2.69301	0.892287
2.69401	0.89229
2.69501	0.892293
2.69601	0.892295
2.69701	0.892298
2.69801	0.892301
2.69901	0.892303
2.70001	0.892306
2.70101	0.892308
2.70201	0.892311
2.70301	0.892314
2.70401	0.892316
2.70501	0.892319
2.70601	0.892321
2.70701	0.892324
2.70801	0.892327
2.70901	0.892329
2.71001	0.892332
2.71101	0.892334
2.71201	0.892337
2.71301	0.89234
2.71401	0.892342
2.71501	0.892345
2.71601	0.892347
2.71701	0.89235
2.71801	0.892353
2.71901	0.892355
2.72001	0.892358
2.72101	0.89236
2.72201	0.892363
2.72301	0.892365
2.72401	0.892368
2.72501	0.892371
2.72601	0.892373
2.72701	0.892376
2.72801	0.892378
2.72901	0.892381
2.73001	0.892383
2.73101	0.892386
2.73201	0.892389
2.73301	0.892391
2.73401	0.892394
2.73501	0.892396
2.73601	0.892399
2.73701	0.892401
2.73801	0.892404
2.73901	0.892406
2.74001	0.892409
2.74101	0.892411
2.74201	0.892414
2.74301	0.892416
2.74401	0.892419
2.74501	0.892422
2.74601	0.892424
2.74701	0.892427
2.74801	0.892429
2.74901	0.892432
2.75001	0.892434
2.75101	0.892437
2.75201	0.892439
2.75301	0.892442
2.75401	0.892444
2.75501	0.892447
2.75601	0.892449
2.75701	0.892452
2.75801	0.892454
2.75901	0.892457
2.76001	0.892459
2.76101	0.892462
2.76201	0.892464
2.76301	0.892467
2.76401	0.892469
2.76501	0.892472
2.76601	0.892474
2.76701	0.892477
2.76801	0.892479
2.76901	0.892481
2.77001	0.892484
2.77101	0.892486
2.77201	0.892489
2.77301	0.892491
2.77401	0.892494
2.77501	0.892496
2.77601	0.892499
2.77701	0.892501
2.77801	0.892504
2.77901	0.892506
2.78001	0.892509
2.78101	0.892511
2.78201	0.892513
2.78301	0.892516
2.78401	0.892518
2.78501	0.892521
2.78601	0.892523
2.78701	0.892526
2.78801	0.892528
2.78901	0.892531
2.79001	0.892533
2.79101	0.892535
2.79201	0.892538
2.79301	0.89254
2.79401	0.892543
2.79501	0.892545
2.79601	0.892548
2.79701	0.89255
2.79801	0.892552
2.79901	0.892555
2.80001	0.892557
2.80101	0.89256
2.80201	0.892562
2.80301	0.892564
2.80401	0.892567
2.80501	0.892569
2.80601	0.892572
2.80701	0.892574
2.80801	0.892576
2.80901	0.892579
2.81001	0.892581
2.81101	0.892584
2.81201	0.892586
2.81301	0.892588
2.81401	0.892591
2.81501	0.892593
2.81601	0.892596
2.81701	0.892598
2.81801	0.8926
2.81901	0.892603
2.82001	0.892605
2.82101	0.892607
2.82201	0.89261
2.82301	0.892612
2.82401	0.892615
2.82501	0.892617
2.82601	0.892619
2.82701	0.892622
2.82801	0.892624
2.82901	0.892626
2.83001	0.892629
2.83101	0.892631
2.83201	0.892633
2.83301	0.892636
2.83401	0.892638
2.83501	0.89264
2.83601	0.892643
2.83701	0.892645
2.83801	0.892647
2.83901	0.89265
2.84001	0.892652
2.84101	0.892654
2.84201	0.892657
2.84301	0.892659
2.84401	0.892661
2.84501	0.892664
2.84601	0.892666
2.84701	0.892668
2.84801	0.892671
2.84901	0.892673
2.85001	0.892675
2.85101	0.892678
2.85201	0.89268
2.85301	0.892682
2.85401	0.892685
2.85501	0.892687
2.85601	0.892689
2.85701	0.892692
2.85801	0.892694
2.85901	0.892696
2.86001	0.892698
2.86101	0.892701
2.86201	0.892703
2.86301	0.892705
2.86401	0.892708
2.86501	0.89271
2.86601	0.892712
2.86701	0.892715
2.86801	0.892717
2.86901	0.892719
2.87001	0.892721
2.87101	0.892724
2.87201	0.892726
2.87301	0.892728
2.87401	0.892731
2.87501	0.892733
2.87601	0.892735
2.87701	0.892737
2.87801	0.89274
2.87901	0.892742
2.88001	0.892744
2.88101	0.892746
2.88201	0.892749
2.88301	0.892751
2.88401	0.892753
2.88501	0.892755
2.88601	0.892758
2.88701	0.89276
2.88801	0.892762
2.88901	0.892764
2.89001	0.892767
2.89101	0.892769
2.89201	0.892771
2.89301	0.892773
2.89401	0.892776
2.89501	0.892778
2.89601	0.89278
2.89701	0.892782
2.89801	0.892785
2.89901	0.892787
2.90001	0.892789
2.90101	0.892791
2.90201	0.892793
2.90301	0.892796
2.90401	0.892798
2.90501	0.8928
2.90601	0.892802
2.90701	0.892805
2.90801	0.892807
2.90901	0.892809
2.91001	0.892811
2.91101	0.892813
2.91201	0.892816
2.91301	0.892818
2.91401	0.89282
2.91501	0.892822
2.91601	0.892824
2.91701	0.892827
2.91801	0.892829
2.91901	0.892831
2.92001	0.892833
2.92101	0.892835
2.92201	0.892838
2.92301	0.89284
2.92401	0.892842
2.92501	0.892844
2.92601	0.892846
2.92701	0.892849
2.92801	0.892851
2.92901	0.892853
2.93001	0.892855
2.93101	0.892857
2.93201	0.892859
2.93301	0.892862
2.93401	0.892864
2.93501	0.892866
2.93601	0.892868
2.93701	0.89287
2.93801	0.892872
2.93901	0.892875
2.94001	0.892877
2.94101	0.892879
2.94201	0.892881
2.94301	0.892883
2.94401	0.892885
2.94501	0.892888
2.94601	0.89289
2.94701	0.892892
2.94801	0.892894
2.94901	0.892896
2.95001	0.892898
2.95101	0.8929
2.95201	0.892903
2.95301	0.892905
2.95401	0.892907
2.95501	0.892909
2.95601	0.892911
2.95701	0.892913
2.95801	0.892915
2.95901	0.892918
2.96001	0.89292
2.96101	0.892922
2.96201	0.892924
2.96301	0.892926
2.96401	0.892928
2.96501	0.89293
2.96601	0.892932
2.96701	0.892935
2.96801	0.892937
2.96901	0.892939
2.97001	0.892941
2.97101	0.892943
2.97201	0.892945
2.97301	0.892947
2.97401	0.892949
2.97501	0.892951
2.97601	0.892954
2.97701	0.892956
2.97801	0.892958
2.97901	0.89296
2.98001	0.892962
2.98101	0.892964
2.98201	0.892966
2.98301	0.892968
2.98401	0.89297
2.98501	0.892972
2.98601	0.892974
2.98701	0.892977
2.98801	0.892979
2.98901	0.892981
2.99001	0.892983
2.99101	0.892985
2.99201	0.892987
2.99301	0.892989
2.99401	0.892991
2.99501	0.892993
2.99601	0.892995
2.99701	0.892997
2.99801	0.892999
2.99901	0.893001
3.00001	0.893004
3.00101	0.893006
3.00201	0.893008
3.00301	0.89301
3.00401	0.893012
3.00501	0.893014
3.00601	0.893016
3.00701	0.893018
3.00801	0.89302
3.00901	0.893022
3.01001	0.893024
3.01101	0.893026
3.01201	0.893028
3.01301	0.89303
3.01401	0.893032
3.01501	0.893034
3.01601	0.893036
3.01701	0.893038
3.01801	0.89304
3.01901	0.893042
3.02001	0.893045
3.02101	0.893047
3.02201	0.893049
3.02301	0.893051
3.02401	0.893053
3.02501	0.893055
3.02601	0.893057
3.02701	0.893059
3.02801	0.893061
3.02901	0.893063
3.03001	0.893065
3.03101	0.893067
3.03201	0.893069
3.03301	0.893071
3.03401	0.893073
3.03501	0.893075
3.03601	0.893077
3.03701	0.893079
3.03801	0.893081
3.03901	0.893083
3.04001	0.893085
3.04101	0.893087
3.04201	0.893089
3.04301	0.893091
3.04401	0.893093
3.04501	0.893095
3.04601	0.893097
3.04701	0.893099
3.04801	0.893101
3.04901	0.893103
3.05001	0.893105
3.05101	0.893107
3.05201	0.893109
3.05301	0.893111
3.05401	0.893113
3.05501	0.893115
3.05601	0.893117
3.05701	0.893119
3.05801	0.893121
3.05901	0.893123
3.06001	0.893125
3.06101	0.893127
3.06201	0.893129
3.06301	0.893131
3.06401	0.893133
3.06501	0.893135
3.06601	0.893137
3.06701	0.893139
3.06801	0.89314
3.06901	0.893142
3.07001	0.893144
3.07101	0.893146
3.07201	0.893148
3.07301	0.89315
3.07401	0.893152
3.07501	0.893154
3.07601	0.893156
3.07701	0.893158
3.07801	0.89316
3.07901	0.893162
3.08001	0.893164
3.08101	0.893166
3.08201	0.893168
3.08301	0.89317
3.08401	0.893172
3.08501	0.893174
3.08601	0.893176
3.08701	0.893178
3.08801	0.893179
3.08901	0.893181
3.09001	0.893183
3.09101	0.893185
3.09201	0.893187
3.09301	0.893189
3.09401	0.893191
3.09501	0.893193
3.09601	0.893195
3.09701	0.893197
3.09801	0.893199
3.09901	0.893201
3.10001	0.893203
3.10101	0.893204
3.10201	0.893206
3.10301	0.893208
3.10401	0.89321
3.10501	0.893212
3.10601	0.893214
3.10701	0.893216
3.10801	0.893218
3.10901	0.89322
3.11001	0.893222
3.11101	0.893224
3.11201	0.893226
3.11301	0.893227
3.11401	0.893229
3.11501	0.893231
3.11601	0.893233
3.11701	0.893235
3.11801	0.893237
3.11901	0.893239
3.12001	0.893241
3.12101	0.893243
3.12201	0.893244
3.12301	0.893246
3.12401	0.893248
3.12501	0.89325
3.12601	0.893252
3.12701	0.893254
3.12801	0.893256
3.12901	0.893258
3.13001	0.89326
3.13101	0.893261
3.13201	0.893263
3.13301	0.893265
3.13401	0.893267
3.13501	0.893269
3.13601	0.893271
3.13701	0.893273
3.13801	0.893275
3.13901	0.893276
3.14001	0.893278
3.14101	0.89328
3.14201	0.893282
3.14301	0.893284
3.14401	0.893286
3.14501	0.893288
3.14601	0.893289
3.14701	0.893291
3.14801	0.893293
3.14901	0.893295
3.15001	0.893297
3.15101	0.893299
3.15201	0.893301
3.15301	0.893302
3.15401	0.893304
3.15501	0.893306
3.15601	0.893308
3.15701	0.89331
3.15801	0.893312
3.15901	0.893313
3.16001	0.893315
3.16101	0.893317
3.16201	0.893319
3.16301	0.893321
3.16401	0.893323
3.16501	0.893324
3.16601	0.893326
3.16701	0.893328
3.16801	0.89333
3.16901	0.893332
3.17001	0.893334
3.17101	0.893335
3.17201	0.893337
3.17301	0.893339
3.17401	0.893341
3.17501	0.893343
3.17601	0.893345
3.17701	0.893346
3.17801	0.893348
3.17901	0.89335
3.18001	0.893352
3.18101	0.893354
3.18201	0.893355
3.18301	0.893357
3.18401	0.893359
3.18501	0.893361
3.18601	0.893363
3.18701	0.893364
3.18801	0.893366
3.18901	0.893368
3.19001	0.89337
3.19101	0.893372
3.19201	0.893373
3.19301	0.893375
3.19401	0.893377
3.19501	0.893379
3.19601	0.893381
3.19701	0.893382
3.19801	0.893384
3.19901	0.893386
3.20001	0.893388
3.20101	0.89339
3.20201	0.893391
3.20301	0.893393
3.20401	0.893395
3.20501	0.893397
3.20601	0.893398
3.20701	0.8934
3.20801	0.893402
3.20901	0.893404
3.21001	0.893406
3.21101	0.893407
3.21201	0.893409
3.21301	0.893411
3.21401	0.893413
3.21501	0.893414
3.21601	0.893416
3.21701	0.893418
3.21801	0.89342
3.21901	0.893422
3.22001	0.893423
3.22101	0.893425
3.22201	0.893427
3.22301	0.893429
3.22401	0.89343
3.22501	0.893432
3.22601	0.893434
3.22701	0.893436
3.22801	0.893437
3.22901	0.893439
3.23001	0.893441
3.23101	0.893443
3.23201	0.893444
3.23301	0.893446
3.23401	0.893448
3.23501	0.89345
3.23601	0.893451
3.23701	0.893453
3.23801	0.893455
3.23901	0.893457
3.24001	0.893458
3.24101	0.89346
3.24201	0.893462
3.24301	0.893463
3.24401	0.893465
3.24501	0.893467
3.24601	0.893469
3.24701	0.89347
3.24801	0.893472
3.24901	0.893474
3.25001	0.893476
3.25101	0.893477
3.25201	0.893479
3.25301	0.893481
3.25401	0.893483
3.25501	0.893484
3.25601	0.893486
3.25701	0.893488
3.25801	0.893489
3.25901	0.893491
3.26001	0.893493
3.26101	0.893495
3.26201	0.893496
3.26301	0.893498
3.26401	0.8935
3.26501	0.893501
3.26601	0.893503
3.26701	0.893505
3.26801	0.893507
3.26901	0.893508
3.27001	0.89351
3.27101	0.893512
3.27201	0.893513
3.27301	0.893515
3.27401	0.893517
3.27501	0.893518
3.27601	0.89352
3.27701	0.893522
3.27801	0.893524
3.27901	0.893525
3.28001	0.893527
3.28101	0.893529
3.28201	0.89353
3.28301	0.893532
3.28401	0.893534
3.28501	0.893535
3.28601	0.893537
3.28701	0.893539
3.28801	0.89354
3.28901	0.893542
3.29001	0.893544
3.29101	0.893545
3.29201	0.893547
3.29301	0.893549
3.29401	0.89355
3.29501	0.893552
3.29601	0.893554
3.29701	0.893555
3.29801	0.893557
3.29901	0.893559
3.30001	0.89356
3.30101	0.893562
3.30201	0.893564
3.30301	0.893566
3.30401	0.893567
3.30501	0.893569
3.30601	0.89357
3.30701	0.893572
3.30801	0.893574
3.30901	0.893575
3.31001	0.893577
3.31101	0.893579
3.31201	0.89358
3.31301	0.893582
3.31401	0.893584
3.31501	0.893585
3.31601	0.893587
3.31701	0.893589
3.31801	0.89359
3.31901	0.893592
3.32001	0.893594
3.32101	0.893595
3.32201	0.893597
3.32301	0.893599
3.32401	0.8936
3.32501	0.893602
3.32601	0.893604
3.32701	0.893605
3.32801	0.893607
3.32901	0.893608
3.33001	0.89361
3.33101	0.893612
3.33201	0.893613
3.33301	0.893615
3.33401	0.893617
3.33501	0.893618
3.33601	0.89362
3.33701	0.893621
3.33801	0.893623
3.33901	0.893625
3.34001	0.893626
3.34101	0.893628
3.34201	0.89363
3.34301	0.893631
3.34401	0.893633
3.34501	0.893634
3.34601	0.893636
3.34701	0.893638
3.34801	0.893639
3.34901	0.893641
3.35001	0.893643
3.35101	0.893644
3.35201	0.893646
3.35301	0.893647
3.35401	0.893649
3.35501	0.893651
3.35601	0.893652
3.35701	0.893654
3.35801	0.893655
3.35901	0.893657
3.36001	0.893659
3.36101	0.89366
3.36201	0.893662
3.36301	0.893663
3.36401	0.893665
3.36501	0.893667
3.36601	0.893668
3.36701	0.89367
3.36801	0.893671
3.36901	0.893673
3.37001	0.893675
3.37101	0.893676
3.37201	0.893678
3.37301	0.893679
3.37401	0.893681
3.37501	0.893683
3.37601	0.893684
3.37701	0.893686
3.37801	0.893687
3.37901	0.893689
3.38001	0.893691
3.38101	0.893692
3.38201	0.893694
3.38301	0.893695
3.38401	0.893697
3.38501	0.893698
3.38601	0.8937
3.38701	0.893702
3.38801	0.893703
3.38901	0.893705
3.39001	0.893706
3.39101	0.893708
3.39201	0.893709
3.39301	0.893711
3.39401	0.893713
3.39501	0.893714
3.39601	0.893716
3.39701	0.893717
3.39801	0.893719
3.39901	0.89372
3.40001	0.893722
3.40101	0.893724
3.40201	0.893725
3.40301	0.893727
3.40401	0.893728
3.40501	0.89373
3.40601	0.893731
3.40701	0.893733
3.40801	0.893734
3.40901	0.893736
3.41001	0.893738
3.41101	0.893739
3.41201	0.893741
3.41301	0.893742
3.41401	0.893744
3.41501	0.893745
3.41601	0.893747
3.41701	0.893748
3.41801	0.89375
3.41901	0.893751
3.42001	0.893753
3.42101	0.893755
3.42201	0.893756
3.42301	0.893758
3.42401	0.893759
3.42501	0.893761
3.42601	0.893762
3.42701	0.893764
3.42801	0.893765
3.42901	0.893767
3.43001	0.893768
3.43101	0.89377
3.43201	0.893771
3.43301	0.893773
3.43401	0.893775
3.43501	0.893776
3.43601	0.893778
3.43701	0.893779
3.43801	0.893781
3.43901	0.893782
3.44001	0.893784
3.44101	0.893785
3.44201	0.893787
3.44301	0.893788
3.44401	0.89379
3.44501	0.893791
3.44601	0.893793
3.44701	0.893794
3.44801	0.893796
3.44901	0.893797
3.45001	0.893799
3.45101	0.8938
3.45201	0.893802
3.45301	0.893803
3.45401	0.893805
3.45501	0.893806
3.45601	0.893808
3.45701	0.893809
3.45801	0.893811
3.45901	0.893812
3.46001	0.893814
3.46101	0.893815
3.46201	0.893817
3.46301	0.893818
3.46401	0.89382
3.46501	0.893821
3.46601	0.893823
3.46701	0.893824
3.46801	0.893826
3.46901	0.893827
3.47001	0.893829
3.47101	0.89383
3.47201	0.893832
3.47301	0.893833
3.47401	0.893835
3.47501	0.893836
3.47601	0.893838
3.47701	0.893839
3.47801	0.893841
3.47901	0.893842
3.48001	0.893844
3.48101	0.893845
3.48201	0.893847
3.48301	0.893848
3.48401	0.89385
3.48501	0.893851
3.48601	0.893853
3.48701	0.893854
3.48801	0.893856
3.48901	0.893857
3.49001	0.893859
3.49101	0.89386
3.49201	0.893862
3.49301	0.893863
3.49401	0.893864
3.49501	0.893866
3.49601	0.893867
3.49701	0.893869
3.49801	0.89387
3.49901	0.893872
3.50001	0.893873
3.50101	0.893875
3.50201	0.893876
3.50301	0.893878
3.50401	0.893879
3.50501	0.893881
3.50601	0.893882
3.50701	0.893884
3.50801	0.893885
3.50901	0.893886
3.51001	0.893888
3.51101	0.893889
3.51201	0.893891
3.51301	0.893892
3.51401	0.893894
3.51501	0.893895
3.51601	0.893897
3.51701	0.893898
3.51801	0.8939
3.51901	0.893901
3.52001	0.893902
3.52101	0.893904
3.52201	0.893905
3.52301	0.893907
3.52401	0.893908
3.52501	0.89391
3.52601	0.893911
3.52701	0.893913
3.52801	0.893914
3.52901	0.893915
3.53001	0.893917
3.53101	0.893918
3.53201	0.89392
3.53301	0.893921
3.53401	0.893923
3.53501	0.893924
3.53601	0.893925
3.53701	0.893927
3.53801	0.893928
3.53901	0.89393
3.54001	0.893931
3.54101	0.893933
3.54201	0.893934
3.54301	0.893935
3.54401	0.893937
3.54501	0.893938
3.54601	0.89394
3.54701	0.893941
3.54801	0.893943
3.54901	0.893944
3.55001	0.893945
3.55101	0.893947
3.55201	0.893948
3.55301	0.89395
3.55401	0.893951
3.55501	0.893953
3.55601	0.893954
3.55701	0.893955
3.55801	0.893957
3.55901	0.893958
3.56001	0.89396
3.56101	0.893961
3.56201	0.893962
3.56301	0.893964
3.56401	0.893965
3.56501	0.893967
3.56601	0.893968
3.56701	0.893969
3.56801	0.893971
3.56901	0.893972
3.57001	0.893974
3.57101	0.893975
3.57201	0.893976
3.57301	0.893978
3.57401	0.893979
3.57501	0.893981
3.57601	0.893982
3.57701	0.893983
3.57801	0.893985
3.57901	0.893986
3.58001	0.893988
3.58101	0.893989
3.58201	0.89399
3.58301	0.893992
3.58401	0.893993
3.58501	0.893995
3.58601	0.893996
3.58701	0.893997
3.58801	0.893999
3.58901	0.894
3.59001	0.894002
3.59101	0.894003
3.59201	0.894004
3.59301	0.894006
3.59401	0.894007
3.59501	0.894008
3.59601	0.89401
3.59701	0.894011
3.59801	0.894013
3.59901	0.894014
3.60001	0.894015
3.60101	0.894017
3.60201	0.894018
3.60301	0.894019
3.60401	0.894021
3.60501	0.894022
3.60601	0.894024
3.60701	0.894025
3.60801	0.894026
3.60901	0.894028
3.61001	0.894029
3.61101	0.89403
3.61201	0.894032
3.61301	0.894033
3.61401	0.894035
3.61501	0.894036
3.61601	0.894037
3.61701	0.894039
3.61801	0.89404
3.61901	0.894041
3.62001	0.894043
3.62101	0.894044
3.62201	0.894045
3.62301	0.894047
3.62401	0.894048
3.62501	0.89405
3.62601	0.894051
3.62701	0.894052
3.62801	0.894054
3.62901	0.894055
3.63001	0.894056
3.63101	0.894058
3.63201	0.894059
3.63301	0.89406
3.63401	0.894062
3.63501	0.894063
3.63601	0.894064
3.63701	0.894066
3.63801	0.894067
3.63901	0.894068
3.64001	0.89407
3.64101	0.894071
3.64201	0.894072
3.64301	0.894074
3.64401	0.894075
3.64501	0.894076
3.64601	0.894078
3.64701	0.894079
3.64801	0.894081
3.64901	0.894082
3.65001	0.894083
3.65101	0.894085
3.65201	0.894086
3.65301	0.894087
3.65401	0.894089
3.65501	0.89409
3.65601	0.894091
3.65701	0.894093
3.65801	0.894094
3.65901	0.894095
3.66001	0.894096
3.66101	0.894098
3.66201	0.894099
3.66301	0.8941
3.66401	0.894102
3.66501	0.894103
3.66601	0.894104
3.66701	0.894106
3.66801	0.894107
3.66901	0.894108
3.67001	0.89411
3.67101	0.894111
3.67201	0.894112
3.67301	0.894114
3.67401	0.894115
3.67501	0.894116
3.67601	0.894118
3.67701	0.894119
3.67801	0.89412
3.67901	0.894122
3.68001	0.894123
3.68101	0.894124
3.68201	0.894126
3.68301	0.894127
3.68401	0.894128
3.68501	0.894129
3.68601	0.894131
3.68701	0.894132
3.68801	0.894133
3.68901	0.894135
3.69001	0.894136
3.69101	0.894137
3.69201	0.894139
3.69301	0.89414
3.69401	0.894141
3.69501	0.894142
3.69601	0.894144
3.69701	0.894145
3.69801	0.894146
3.69901	0.894148
3.70001	0.894149
3.70101	0.89415
3.70201	0.894152
3.70301	0.894153
3.70401	0.894154
3.70501	0.894155
3.70601	0.894157
3.70701	0.894158
3.70801	0.894159
3.70901	0.894161
3.71001	0.894162
3.71101	0.894163
3.71201	0.894164
3.71301	0.894166
3.71401	0.894167
3.71501	0.894168
3.71601	0.89417
3.71701	0.894171
3.71801	0.894172
3.71901	0.894173
3.72001	0.894175
3.72101	0.894176
3.72201	0.894177
3.72301	0.894179
3.72401	0.89418
3.72501	0.894181
3.72601	0.894182
3.72701	0.894184
3.72801	0.894185
3.72901	0.894186
3.73001	0.894188
3.73101	0.894189
3.73201	0.89419
3.73301	0.894191
3.73401	0.894193
3.73501	0.894194
3.73601	0.894195
3.73701	0.894196
3.73801	0.894198
3.73901	0.894199
3.74001	0.8942
3.74101	0.894202
3.74201	0.894203
3.74301	0.894204
3.74401	0.894205
3.74501	0.894207
3.74601	0.894208
3.74701	0.894209
3.74801	0.89421
3.74901	0.894212
3.75001	0.894213
3.75101	0.894214
3.75201	0.894215
3.75301	0.894217
3.75401	0.894218
3.75501	0.894219
3.75601	0.89422
3.75701	0.894222
3.75801	0.894223
3.75901	0.894224
3.76001	0.894225
3.76101	0.894227
3.76201	0.894228
3.76301	0.894229
3.76401	0.89423
3.76501	0.894232
3.76601	0.894233
3.76701	0.894234
3.76801	0.894235
3.76901	0.894237
3.77001	0.894238
3.77101	0.894239
3.77201	0.89424
3.77301	0.894242
3.77401	0.894243
3.77501	0.894244
3.77601	0.894245
3.77701	0.894247
3.77801	0.894248
3.77901	0.894249
3.78001	0.89425
3.78101	0.894252
3.78201	0.894253
3.78301	0.894254
3.78401	0.894255
3.78501	0.894256
3.78601	0.894258
3.78701	0.894259
3.78801	0.89426
3.78901	0.894261
3.79001	0.894263
3.79101	0.894264
3.79201	0.894265
3.79301	0.894266
3.79401	0.894268
3.79501	0.894269
3.79601	0.89427
3.79701	0.894271
3.79801	0.894272
3.79901	0.894274
3.80001	0.894275
3.80101	0.894276
3.80201	0.894277
3.80301	0.894279
3.80401	0.89428
3.80501	0.894281
3.80601	0.894282
3.80701	0.894283
3.80801	0.894285
3.80901	0.894286
3.81001	0.894287
3.81101	0.894288
3.81201	0.89429
3.81301	0.894291
3.81401	0.894292
3.81501	0.894293
3.81601	0.894294
3.81701	0.894296
3.81801	0.894297
3.81901	0.894298
3.82001	0.894299
3.82101	0.8943
3.82201	0.894302
3.82301	0.894303
3.82401	0.894304
3.82501	0.894305
3.82601	0.894306
3.82701	0.894308
3.82801	0.894309
3.82901	0.89431
3.83001	0.894311
3.83101	0.894313
3.83201	0.894314
3.83301	0.894315
3.83401	0.894316
3.83501	0.894317
3.83601	0.894319
3.83701	0.89432
3.83801	0.894321
3.83901	0.894322
3.84001	0.894323
3.84101	0.894324
3.84201	0.894326
3.84301	0.894327
3.84401	0.894328
3.84501	0.894329
3.84601	0.89433
3.84701	0.894332
3.84801	0.894333
3.84901	0.894334
3.85001	0.894335
3.85101	0.894336
3.85201	0.894338
3.85301	0.894339
3.85401	0.89434
3.85501	0.894341
3.85601	0.894342
3.85701	0.894344
3.85801	0.894345
3.85901	0.894346
3.86001	0.894347
3.86101	0.894348
3.86201	0.894349
3.86301	0.894351
3.86401	0.894352
3.86501	0.894353
3.86601	0.894354
3.86701	0.894355
3.86801	0.894356
3.86901	0.894358
3.87001	0.894359
3.87101	0.89436
3.87201	0.894361
3.87301	0.894362
3.87401	0.894364
3.87501	0.894365
3.87601	0.894366
3.87701	0.894367
3.87801	0.894368
3.87901	0.894369
3.88001	0.894371
3.88101	0.894372
3.88201	0.894373
3.88301	0.894374
3.88401	0.894375
3.88501	0.894376
3.88601	0.894378
3.88701	0.894379
3.88801	0.89438
3.88901	0.894381
3.89001	0.894382
3.89101	0.894383
3.89201	0.894385
3.89301	0.894386
3.89401	0.894387
3.89501	0.894388
3.89601	0.894389
3.89701	0.89439
3.89801	0.894391
3.89901	0.894393
3.90001	0.894394
3.90101	0.894395
3.90201	0.894396
3.90301	0.894397
3.90401	0.894398
3.90501	0.8944
3.90601	0.894401
3.90701	0.894402
3.90801	0.894403
3.90901	0.894404
3.91001	0.894405
3.91101	0.894406
3.91201	0.894408
3.91301	0.894409
3.91401	0.89441
3.91501	0.894411
3.91601	0.894412
3.91701	0.894413
3.91801	0.894415
3.91901	0.894416
3.92001	0.894417
3.92101	0.894418
3.92201	0.894419
3.92301	0.89442
3.92401	0.894421
3.92501	0.894422
3.92601	0.894424
3.92701	0.894425
3.92801	0.894426
3.92901	0.894427
3.93001	0.894428
3.93101	0.894429
3.93201	0.89443
3.93301	0.894432
3.93401	0.894433
3.93501	0.894434
3.93601	0.894435
3.93701	0.894436
3.93801	0.894437
3.93901	0.894438
3.94001	0.89444
3.94101	0.894441
3.94201	0.894442
3.94301	0.894443
3.94401	0.894444
3.94501	0.894445
3.94601	0.894446
3.94701	0.894447
3.94801	0.894449
3.94901	0.89445
3.95001	0.894451
3.95101	0.894452
3.95201	0.894453
3.95301	0.894454
3.95401	0.894455
3.95501	0.894456
3.95601	0.894458
3.95701	0.894459
3.95801	0.89446
3.95901	0.894461
3.96001	0.894462
3.96101	0.894463
3.96201	0.894464
3.96301	0.894465
3.96401	0.894466
3.96501	0.894468
3.96601	0.894469
3.96701	0.89447
3.96801	0.894471
3.96901	0.894472
3.97001	0.894473
3.97101	0.894474
3.97201	0.894475
3.97301	0.894476
3.97401	0.894478
3.97501	0.894479
3.97601	0.89448
3.97701	0.894481
3.97801	0.894482
3.97901	0.894483
3.98001	0.894484
3.98101	0.894485
3.98201	0.894486
3.98301	0.894488
3.98401	0.894489
3.98501	0.89449
3.98601	0.894491
3.98701	0.894492
3.98801	0.894493
3.98901	0.894494
3.99001	0.894495
3.99101	0.894496
3.99201	0.894497
3.99301	0.894499
3.99401	0.8945
3.99501	0.894501
3.99601	0.894502
3.99701	0.894503
3.99801	0.894504
3.99901	0.894505
4.00001	0.894506
4.00101	0.894507
4.00201	0.894508
4.00301	0.894509
4.00401	0.894511
4.00501	0.894512
4.00601	0.894513
4.00701	0.894514
4.00801	0.894515
4.00901	0.894516
4.01001	0.894517
4.01101	0.894518
4.01201	0.894519
4.01301	0.89452
4.01401	0.894521
4.01501	0.894523
4.01601	0.894524
4.01701	0.894525
4.01801	0.894526
4.01901	0.894527
4.02001	0.894528
4.02101	0.894529
4.02201	0.89453
4.02301	0.894531
4.02401	0.894532
4.02501	0.894533
4.02601	0.894534
4.02701	0.894536
4.02801	0.894537
4.02901	0.894538
4.03001	0.894539
4.03101	0.89454
4.03201	0.894541
4.03301	0.894542
4.03401	0.894543
4.03501	0.894544
4.03601	0.894545
4.03701	0.894546
4.03801	0.894547
4.03901	0.894548
4.04001	0.894549
4.04101	0.894551
4.04201	0.894552
4.04301	0.894553
4.04401	0.894554
4.04501	0.894555
4.04601	0.894556
4.04701	0.894557
4.04801	0.894558
4.04901	0.894559
4.05001	0.89456
4.05101	0.894561
4.05201	0.894562
4.05301	0.894563
4.05401	0.894564
4.05501	0.894565
4.05601	0.894567
4.05701	0.894568
4.05801	0.894569
4.05901	0.89457
4.06001	0.894571
4.06101	0.894572
4.06201	0.894573
4.06301	0.894574
4.06401	0.894575
4.06501	0.894576
4.06601	0.894577
4.06701	0.894578
4.06801	0.894579
4.06901	0.89458
4.07001	0.894581
4.07101	0.894582
4.07201	0.894583
4.07301	0.894585
4.07401	0.894586
4.07501	0.894587
4.07601	0.894588
4.07701	0.894589
4.07801	0.89459
4.07901	0.894591
4.08001	0.894592
4.08101	0.894593
4.08201	0.894594
4.08301	0.894595
4.08401	0.894596
4.08501	0.894597
4.08601	0.894598
4.08701	0.894599
4.08801	0.8946
4.08901	0.894601
4.09001	0.894602
4.09101	0.894603
4.09201	0.894604
4.09301	0.894605
4.09401	0.894606
4.09501	0.894607
4.09601	0.894609
4.09701	0.89461
4.09801	0.894611
4.09901	0.894612
4.10001	0.894613
4.10101	0.894614
4.10201	0.894615
4.10301	0.894616
4.10401	0.894617
4.10501	0.894618
4.10601	0.894619
4.10701	0.89462
4.10801	0.894621
4.10901	0.894622
4.11001	0.894623
4.11101	0.894624
4.11201	0.894625
4.11301	0.894626
4.11401	0.894627
4.11501	0.894628
4.11601	0.894629
4.11701	0.89463
4.11801	0.894631
4.11901	0.894632
4.12001	0.894633
4.12101	0.894634
4.12201	0.894635
4.12301	0.894636
4.12401	0.894637
4.12501	0.894638
4.12601	0.894639
4.12701	0.89464
4.12801	0.894641
4.12901	0.894642
4.13001	0.894644
4.13101	0.894645
4.13201	0.894646
4.13301	0.894647
4.13401	0.894648
4.13501	0.894649
4.13601	0.89465
4.13701	0.894651
4.13801	0.894652
4.13901	0.894653
4.14001	0.894654
4.14101	0.894655
4.14201	0.894656
4.14301	0.894657
4.14401	0.894658
4.14501	0.894659
4.14601	0.89466
4.14701	0.894661
4.14801	0.894662
4.14901	0.894663
4.15001	0.894664
4.15101	0.894665
4.15201	0.894666
4.15301	0.894667
4.15401	0.894668
4.15501	0.894669
4.15601	0.89467
4.15701	0.894671
4.15801	0.894672
4.15901	0.894673
4.16001	0.894674
4.16101	0.894675
4.16201	0.894676
4.16301	0.894677
4.16401	0.894678
4.16501	0.894679
4.16601	0.89468
4.16701	0.894681
4.16801	0.894682
4.16901	0.894683
4.17001	0.894684
4.17101	0.894685
4.17201	0.894686
4.17301	0.894687
4.17401	0.894688
4.17501	0.894689
4.17601	0.89469
4.17701	0.894691
4.17801	0.894692
4.17901	0.894693
4.18001	0.894694
4.18101	0.894695
4.18201	0.894696
4.18301	0.894697
4.18401	0.894698
4.18501	0.894699
4.18601	0.8947
4.18701	0.894701
4.18801	0.894702
4.18901	0.894703
4.19001	0.894704
4.19101	0.894705
4.19201	0.894706
4.19301	0.894707
4.19401	0.894708
4.19501	0.894709
4.19601	0.89471
4.19701	0.894711
4.19801	0.894712
4.19901	0.894713
4.20001	0.894714
4.20101	0.894715
4.20201	0.894716
4.20301	0.894717
4.20401	0.894718
4.20501	0.894719
4.20601	0.89472
4.20701	0.894721
4.20801	0.894722
4.20901	0.894723
4.21001	0.894724
4.21101	0.894725
4.21201	0.894726
4.21301	0.894727
4.21401	0.894727
4.21501	0.894728
4.21601	0.894729
4.21701	0.89473
4.21801	0.894731
4.21901	0.894732
4.22001	0.894733
4.22101	0.894734
4.22201	0.894735
4.22301	0.894736
4.22401	0.894737
4.22501	0.894738
4.22601	0.894739
4.22701	0.89474
4.22801	0.894741
4.22901	0.894742
4.23001	0.894743
4.23101	0.894744
4.23201	0.894745
4.23301	0.894746
4.23401	0.894747
4.23501	0.894748
4.23601	0.894749
4.23701	0.89475
4.23801	0.894751
4.23901	0.894752
4.24001	0.894753
4.24101	0.894754
4.24201	0.894755
4.24301	0.894756
4.24401	0.894757
4.24501	0.894758
4.24601	0.894759
4.24701	0.89476
4.24801	0.89476
4.24901	0.894761
4.25001	0.894762
4.25101	0.894763
4.25201	0.894764
4.25301	0.894765
4.25401	0.894766
4.25501	0.894767
4.25601	0.894768
4.25701	0.894769
4.25801	0.89477
4.25901	0.894771
4.26001	0.894772
4.26101	0.894773
4.26201	0.894774
4.26301	0.894775
4.26401	0.894776
4.26501	0.894777
4.26601	0.894778
4.26701	0.894779
4.26801	0.89478
4.26901	0.89478
4.27001	0.894781
4.27101	0.894782
4.27201	0.894783
4.27301	0.894784
4.27401	0.894785
4.27501	0.894786
4.27601	0.894787
4.27701	0.894788
4.27801	0.894789
4.27901	0.89479
4.28001	0.894791
4.28101	0.894792
4.28201	0.894793
4.28301	0.894794
4.28401	0.894795
4.28501	0.894796
4.28601	0.894796
4.28701	0.894797
4.28801	0.894798
4.28901	0.894799
4.29001	0.8948
4.29101	0.894801
4.29201	0.894802
4.29301	0.894803
4.29401	0.894804
4.29501	0.894805
4.29601	0.894806
4.29701	0.894807
4.29801	0.894808
4.29901	0.894809
4.30001	0.89481
4.30101	0.894811
4.30201	0.894812
4.30301	0.894812
4.30401	0.894813
4.30501	0.894814
4.30601	0.894815
4.30701	0.894816
4.30801	0.894817
4.30901	0.894818
4.31001	0.894819
4.31101	0.89482
4.31201	0.894821
4.31301	0.894822
4.31401	0.894823
4.31501	0.894824
4.31601	0.894824
4.31701	0.894825
4.31801	0.894826
4.31901	0.894827
4.32001	0.894828
4.32101	0.894829
4.32201	0.89483
4.32301	0.894831
4.32401	0.894832
4.32501	0.894833
4.32601	0.894834
4.32701	0.894835
4.32801	0.894836
4.32901	0.894836
4.33001	0.894837
4.33101	0.894838
4.33201	0.894839
4.33301	0.89484
4.33401	0.894841
4.33501	0.894842
4.33601	0.894843
4.33701	0.894844
4.33801	0.894845
4.33901	0.894846
4.34001	0.894847
4.34101	0.894847
4.34201	0.894848
4.34301	0.894849
4.34401	0.89485
4.34501	0.894851
4.34601	0.894852
4.34701	0.894853
4.34801	0.894854
4.34901	0.894855
4.35001	0.894856
4.35101	0.894856
4.35201	0.894857
4.35301	0.894858
4.35401	0.894859
4.35501	0.89486
4.35601	0.894861
4.35701	0.894862
4.35801	0.894863
4.35901	0.894864
4.36001	0.894865
4.36101	0.894866
4.36201	0.894866
4.36301	0.894867
4.36401	0.894868
4.36501	0.894869
4.36601	0.89487
4.36701	0.894871
4.36801	0.894872
4.36901	0.894873
4.37001	0.894874
4.37101	0.894875
4.37201	0.894875
4.37301	0.894876
4.37401	0.894877
4.37501	0.894878
4.37601	0.894879
4.37701	0.89488
4.37801	0.894881
4.37901	0.894882
4.38001	0.894883
4.38101	0.894884
4.38201	0.894884
4.38301	0.894885
4.38401	0.894886
4.38501	0.894887
4.38601	0.894888
4.38701	0.894889
4.38801	0.89489
4.38901	0.894891
4.39001	0.894892
4.39101	0.894893
4.39201	0.894893
4.39301	0.894894
4.39401	0.894895
4.39501	0.894896
4.39601	0.894897
4.39701	0.894898
4.39801	0.894899
4.39901	0.8949
4.40001	0.894901
4.40101	0.894901
4.40201	0.894902
4.40301	0.894903
4.40401	0.894904
4.40501	0.894905
4.40601	0.894906
4.40701	0.894907
4.40801	0.894908
4.40901	0.894909
4.41001	0.894909
4.41101	0.89491
4.41201	0.894911
4.41301	0.894912
4.41401	0.894913
4.41501	0.894914
4.41601	0.894915
4.41701	0.894916
4.41801	0.894917
4.41901	0.894917
4.42001	0.894918
4.42101	0.894919
4.42201	0.89492
4.42301	0.894921
4.42401	0.894922
4.42501	0.894923
4.42601	0.894924
4.42701	0.894924
4.42801	0.894925
4.42901	0.894926
4.43001	0.894927
4.43101	0.894928
4.43201	0.894929
4.43301	0.89493
4.43401	0.894931
4.43501	0.894931
4.43601	0.894932
4.43701	0.894933
4.43801	0.894934
4.43901	0.894935
4.44001	0.894936
4.44101	0.894937
4.44201	0.894938
4.44301	0.894938
4.44401	0.894939
4.44501	0.89494
4.44601	0.894941
4.44701	0.894942
4.44801	0.894943
4.44901	0.894944
4.45001	0.894944
4.45101	0.894945
4.45201	0.894946
4.45301	0.894947
4.45401	0.894948
4.45501	0.894949
4.45601	0.89495
4.45701	0.894951
4.45801	0.894951
4.45901	0.894952
4.46001	0.894953
4.46101	0.894954
4.46201	0.894955
4.46301	0.894956
4.46401	0.894957
4.46501	0.894957
4.46601	0.894958
4.46701	0.894959
4.46801	0.89496
4.46901	0.894961
4.47001	0.894962
4.47101	0.894963
4.47201	0.894963
4.47301	0.894964
4.47401	0.894965
4.47501	0.894966
4.47601	0.894967
4.47701	0.894968
4.47801	0.894969
4.47901	0.894969
4.48001	0.89497
4.48101	0.894971
4.48201	0.894972
4.48301	0.894973
4.48401	0.894974
4.48501	0.894975
4.48601	0.894975
4.48701	0.894976
4.48801	0.894977
4.48901	0.894978
4.49001	0.894979
4.49101	0.89498
4.49201	0.89498
4.49301	0.894981
4.49401	0.894982
4.49501	0.894983
4.49601	0.894984
4.49701	0.894985
4.49801	0.894986
4.49901	0.894986
4.50001	0.894987
4.50101	0.894988
4.50201	0.894989
4.50301	0.89499
4.50401	0.894991
4.50501	0.894991
4.50601	0.894992
4.50701	0.894993
4.50801	0.894994
4.50901	0.894995
4.51001	0.894996
4.51101	0.894997
4.51201	0.894997
4.51301	0.894998
4.51401	0.894999
4.51501	0.895
4.51601	0.895001
4.51701	0.895002
4.51801	0.895002
4.51901	0.895003
4.52001	0.895004
4.52101	0.895005
4.52201	0.895006
4.52301	0.895007
4.52401	0.895007
4.52501	0.895008
4.52601	0.895009
4.52701	0.89501
4.52801	0.895011
4.52901	0.895012
4.53001	0.895012
4.53101	0.895013
4.53201	0.895014
4.53301	0.895015
4.53401	0.895016
4.53501	0.895017
4.53601	0.895017
4.53701	0.895018
4.53801	0.895019
4.53901	0.89502
4.54001	0.895021
4.54101	0.895022
4.54201	0.895022
4.54301	0.895023
4.54401	0.895024
4.54501	0.895025
4.54601	0.895026
4.54701	0.895027
4.54801	0.895027
4.54901	0.895028
4.55001	0.895029
4.55101	0.89503
4.55201	0.895031
4.55301	0.895032
4.55401	0.895032
4.55501	0.895033
4.55601	0.895034
4.55701	0.895035
4.55801	0.895036
4.55901	0.895036
4.56001	0.895037
4.56101	0.895038
4.56201	0.895039
4.56301	0.89504
4.56401	0.895041
4.56501	0.895041
4.56601	0.895042
4.56701	0.895043
4.56801	0.895044
4.56901	0.895045
4.57001	0.895045
4.57101	0.895046
4.57201	0.895047
4.57301	0.895048
4.57401	0.895049
4.57501	0.89505
4.57601	0.89505
4.57701	0.895051
4.57801	0.895052
4.57901	0.895053
4.58001	0.895054
4.58101	0.895055
4.58201	0.895055
4.58301	0.895056
4.58401	0.895057
4.58501	0.895058
4.58601	0.895059
4.58701	0.895059
4.58801	0.89506
4.58901	0.895061
4.59001	0.895062
4.59101	0.895063
4.59201	0.895063
4.59301	0.895064
4.59401	0.895065
4.59501	0.895066
4.59601	0.895067
4.59701	0.895067
4.59801	0.895068
4.59901	0.895069
4.60001	0.89507
4.60101	0.895071
4.60201	0.895072
4.60301	0.895072
4.60401	0.895073
4.60501	0.895074
4.60601	0.895075
4.60701	0.895076
4.60801	0.895076
4.60901	0.895077
4.61001	0.895078
4.61101	0.895079
4.61201	0.89508
4.61301	0.89508
4.61401	0.895081
4.61501	0.895082
4.61601	0.895083
4.61701	0.895084
4.61801	0.895084
4.61901	0.895085
4.62001	0.895086
4.62101	0.895087
4.62201	0.895088
4.62301	0.895088
4.62401	0.895089
4.62501	0.89509
4.62601	0.895091
4.62701	0.895092
4.62801	0.895092
4.62901	0.895093
4.63001	0.895094
4.63101	0.895095
4.63201	0.895096
4.63301	0.895096
4.63401	0.895097
4.63501	0.895098
4.63601	0.895099
4.63701	0.895099
4.63801	0.8951
4.63901	0.895101
4.64001	0.895102
4.64101	0.895103
4.64201	0.895103
4.64301	0.895104
4.64401	0.895105
4.64501	0.895106
4.64601	0.895107
4.64701	0.895107
4.64801	0.895108
4.64901	0.895109
4.65001	0.89511
4.65101	0.895111
4.65201	0.895111
4.65301	0.895112
4.65401	0.895113
4.65501	0.895114
4.65601	0.895115
4.65701	0.895115
4.65801	0.895116
4.65901	0.895117
4.66001	0.895118
4.66101	0.895118
4.66201	0.895119
4.66301	0.89512
4.66401	0.895121
4.66501	0.895122
4.66601	0.895122
4.66701	0.895123
4.66801	0.895124
4.66901	0.895125
4.67001	0.895126
4.67101	0.895126
4.67201	0.895127
4.67301	0.895128
4.67401	0.895129
4.67501	0.895129
4.67601	0.89513
4.67701	0.895131
4.67801	0.895132
4.67901	0.895133
4.68001	0.895133
4.68101	0.895134
4.68201	0.895135
4.68301	0.895136
4.68401	0.895136
4.68501	0.895137
4.68601	0.895138
4.68701	0.895139
4.68801	0.89514
4.68901	0.89514
4.69001	0.895141
4.69101	0.895142
4.69201	0.895143
4.69301	0.895143
4.69401	0.895144
4.69501	0.895145
4.69601	0.895146
4.69701	0.895147
4.69801	0.895147
4.69901	0.895148
4.70001	0.895149
4.70101	0.89515
4.70201	0.89515
4.70301	0.895151
4.70401	0.895152
4.70501	0.895153
4.70601	0.895153
4.70701	0.895154
4.70801	0.895155
4.70901	0.895156
4.71001	0.895157
4.71101	0.895157
4.71201	0.895158
4.71301	0.895159
4.71401	0.89516
4.71501	0.89516
4.71601	0.895161
4.71701	0.895162
4.71801	0.895163
4.71901	0.895163
4.72001	0.895164
4.72101	0.895165
4.72201	0.895166
4.72301	0.895167
4.72401	0.895167
4.72501	0.895168
4.72601	0.895169
4.72701	0.89517
4.72801	0.89517
4.72901	0.895171
4.73001	0.895172
4.73101	0.895173
4.73201	0.895173
4.73301	0.895174
4.73401	0.895175
4.73501	0.895176
4.73601	0.895176
4.73701	0.895177
4.73801	0.895178
4.73901	0.895179
4.74001	0.89518
4.74101	0.89518
4.74201	0.895181
4.74301	0.895182
4.74401	0.895183
4.74501	0.895183
4.74601	0.895184
4.74701	0.895185
4.74801	0.895186
4.74901	0.895186
4.75001	0.895187
4.75101	0.895188
4.75201	0.895189
4.75301	0.895189
4.75401	0.89519
4.75501	0.895191
4.75601	0.895192
4.75701	0.895192
4.75801	0.895193
4.75901	0.895194
4.76001	0.895195
4.76101	0.895195
4.76201	0.895196
4.76301	0.895197
4.76401	0.895198
4.76501	0.895198
4.76601	0.895199
4.76701	0.8952
4.76801	0.895201
4.76901	0.895201
4.77001	0.895202
4.77101	0.895203
4.77201	0.895204
4.77301	0.895204
4.77401	0.895205
4.77501	0.895206
4.77601	0.895207
4.77701	0.895207
4.77801	0.895208
4.77901	0.895209
4.78001	0.89521
4.78101	0.89521
4.78201	0.895211
4.78301	0.895212
4.78401	0.895213
4.78501	0.895213
4.78601	0.895214
4.78701	0.895215
4.78801	0.895216
4.78901	0.895216
4.79001	0.895217
4.79101	0.895218
4.79201	0.895219
4.79301	0.895219
4.79401	0.89522
4.79501	0.895221
4.79601	0.895221
4.79701	0.895222
4.79801	0.895223
4.79901	0.895224
4.80001	0.895224
4.80101	0.895225
4.80201	0.895226
4.80301	0.895227
4.80401	0.895227
4.80501	0.895228
4.80601	0.895229
4.80701	0.89523
4.80801	0.89523
4.80901	0.895231
4.81001	0.895232
4.81101	0.895233
4.81201	0.895233
4.81301	0.895234
4.81401	0.895235
4.81501	0.895235
4.81601	0.895236
4.81701	0.895237
4.81801	0.895238
4.81901	0.895238
4.82001	0.895239
4.82101	0.89524
4.82201	0.895241
4.82301	0.895241
4.82401	0.895242
4.82501	0.895243
4.82601	0.895244
4.82701	0.895244
4.82801	0.895245
4.82901	0.895246
4.83001	0.895246
4.83101	0.895247
4.83201	0.895248
4.83301	0.895249
4.83401	0.895249
4.83501	0.89525
4.83601	0.895251
4.83701	0.895252
4.83801	0.895252
4.83901	0.895253
4.84001	0.895254
4.84101	0.895254
4.84201	0.895255
4.84301	0.895256
4.84401	0.895257
4.84501	0.895257
4.84601	0.895258
4.84701	0.895259
4.84801	0.895259
4.84901	0.89526
4.85001	0.895261
4.85101	0.895262
4.85201	0.895262
4.85301	0.895263
4.85401	0.895264
4.85501	0.895265
4.85601	0.895265
4.85701	0.895266
4.85801	0.895267
4.85901	0.895267
4.86001	0.895268
4.86101	0.895269
4.86201	0.89527
4.86301	0.89527
4.86401	0.895271
4.86501	0.895272
4.86601	0.895272
4.86701	0.895273
4.86801	0.895274
4.86901	0.895275
4.87001	0.895275
4.87101	0.895276
4.87201	0.895277
4.87301	0.895277
4.87401	0.895278
4.87501	0.895279
4.87601	0.89528
4.87701	0.89528
4.87801	0.895281
4.87901	0.895282
4.88001	0.895282
4.88101	0.895283
4.88201	0.895284
4.88301	0.895285
4.88401	0.895285
4.88501	0.895286
4.88601	0.895287
4.88701	0.895287
4.88801	0.895288
4.88901	0.895289
4.89001	0.89529
4.89101	0.89529
4.89201	0.895291
4.89301	0.895292
4.89401	0.895292
4.89501	0.895293
4.89601	0.895294
4.89701	0.895294
4.89801	0.895295
4.89901	0.895296
4.90001	0.895297
4.90101	0.895297
4.90201	0.895298
4.90301	0.895299
4.90401	0.895299
4.90501	0.8953
4.90601	0.895301
4.90701	0.895302
4.90801	0.895302
4.90901	0.895303
4.91001	0.895304
4.91101	0.895304
4.91201	0.895305
4.91301	0.895306
4.91401	0.895306
4.91501	0.895307
4.91601	0.895308
4.91701	0.895309
4.91801	0.895309
4.91901	0.89531
4.92001	0.895311
4.92101	0.895311
4.92201	0.895312
4.92301	0.895313
4.92401	0.895313
4.92501	0.895314
4.92601	0.895315
4.92701	0.895316
4.92801	0.895316
4.92901	0.895317
4.93001	0.895318
4.93101	0.895318
4.93201	0.895319
4.93301	0.89532
4.93401	0.89532
4.93501	0.895321
4.93601	0.895322
4.93701	0.895323
4.93801	0.895323
4.93901	0.895324
4.94001	0.895325
4.94101	0.895325
4.94201	0.895326
4.94301	0.895327
4.94401	0.895327
4.94501	0.895328
4.94601	0.895329
4.94701	0.895329
4.94801	0.89533
4.94901	0.895331
4.95001	0.895332
4.95101	0.895332
4.95201	0.895333
4.95301	0.895334
4.95401	0.895334
4.95501	0.895335
4.95601	0.895336
4.95701	0.895336
4.95801	0.895337
4.95901	0.895338
4.96001	0.895338
4.96101	0.895339
4.96201	0.89534
4.96301	0.89534
4.96401	0.895341
4.96501	0.895342
4.96601	0.895343
4.96701	0.895343
4.96801	0.895344
4.96901	0.895345
4.97001	0.895345
4.97101	0.895346
4.97201	0.895347
4.97301	0.895347
4.97401	0.895348
4.97501	0.895349
4.97601	0.895349
4.97701	0.89535
4.97801	0.895351
4.97901	0.895351
4.98001	0.895352
4.98101	0.895353
4.98201	0.895353
4.98301	0.895354
4.98401	0.895355
4.98501	0.895355
4.98601	0.895356
4.98701	0.895357
4.98801	0.895358
4.98901	0.895358
4.99001	0.895359
4.99101	0.89536
4.99201	0.89536
4.99301	0.895361
4.99401	0.895362
4.99501	0.895362
4.99601	0.895363
4.99701	0.895364
4.99801	0.895364
4.99901	0.895365
5.00001	0.895366
5.00101	0.895366
5.00201	0.895367
5.00301	0.895368
5.00401	0.895368
5.00501	0.895369
5.00601	0.89537
5.00701	0.89537
5.00801	0.895371
5.00901	0.895372
5.01001	0.895372
5.01101	0.895373
5.01201	0.895374
5.01301	0.895374
5.01401	0.895375
5.01501	0.895376
5.01601	0.895376
5.01701	0.895377
5.01801	0.895378
5.01901	0.895378
5.02001	0.895379
5.02101	0.89538
5.02201	0.89538
5.02301	0.895381
5.02401	0.895382
5.02501	0.895382
5.02601	0.895383
5.02701	0.895384
5.02801	0.895384
5.02901	0.895385
5.03001	0.895386
5.03101	0.895386
5.03201	0.895387
5.03301	0.895388
5.03401	0.895388
5.03501	0.895389
5.03601	0.89539
5.03701	0.89539
5.03801	0.895391
5.03901	0.895392
5.04001	0.895392
5.04101	0.895393
5.04201	0.895394
5.04301	0.895394
5.04401	0.895395
5.04501	0.895396
5.04601	0.895396
5.04701	0.895397
5.04801	0.895398
5.04901	0.895398
5.05001	0.895399
5.05101	0.8954
5.05201	0.8954
5.05301	0.895401
5.05401	0.895402
5.05501	0.895402
5.05601	0.895403
5.05701	0.895404
5.05801	0.895404
5.05901	0.895405
5.06001	0.895406
5.06101	0.895406
5.06201	0.895407
5.06301	0.895408
5.06401	0.895408
5.06501	0.895409
5.06601	0.89541
5.06701	0.89541
5.06801	0.895411
5.06901	0.895412
5.07001	0.895412
5.07101	0.895413
5.07201	0.895414
5.07301	0.895414
5.07401	0.895415
5.07501	0.895416
5.07601	0.895416
5.07701	0.895417
5.07801	0.895417
5.07901	0.895418
5.08001	0.895419
5.08101	0.895419
5.08201	0.89542
5.08301	0.895421
5.08401	0.895421
5.08501	0.895422
5.08601	0.895423
5.08701	0.895423
5.08801	0.895424
5.08901	0.895425
5.09001	0.895425
5.09101	0.895426
5.09201	0.895427
5.09301	0.895427
5.09401	0.895428
5.09501	0.895429
5.09601	0.895429
5.09701	0.89543
5.09801	0.89543
5.09901	0.895431
5.10001	0.895432
5.10101	0.895432
5.10201	0.895433
5.10301	0.895434
5.10401	0.895434
5.10501	0.895435
5.10601	0.895436
5.10701	0.895436
5.10801	0.895437
5.10901	0.895438
5.11001	0.895438
5.11101	0.895439
5.11201	0.89544
5.11301	0.89544
5.11401	0.895441
5.11501	0.895441
5.11601	0.895442
5.11701	0.895443
5.11801	0.895443
5.11901	0.895444
5.12001	0.895445
5.12101	0.895445
5.12201	0.895446
5.12301	0.895447
5.12401	0.895447
5.12501	0.895448
5.12601	0.895449
5.12701	0.895449
5.12801	0.89545
5.12901	0.89545
5.13001	0.895451
5.13101	0.895452
5.13201	0.895452
5.13301	0.895453
5.13401	0.895454
5.13501	0.895454
5.13601	0.895455
5.13701	0.895456
5.13801	0.895456
5.13901	0.895457
5.14001	0.895457
5.14101	0.895458
5.14201	0.895459
5.14301	0.895459
5.14401	0.89546
5.14501	0.895461
5.14601	0.895461
5.14701	0.895462
5.14801	0.895463
5.14901	0.895463
5.15001	0.895464
5.15101	0.895464
5.15201	0.895465
5.15301	0.895466
5.15401	0.895466
5.15501	0.895467
5.15601	0.895468
5.15701	0.895468
5.15801	0.895469
5.15901	0.89547
5.16001	0.89547
5.16101	0.895471
5.16201	0.895471
5.16301	0.895472
5.16401	0.895473
5.16501	0.895473
5.16601	0.895474
5.16701	0.895475
5.16801	0.895475
5.16901	0.895476
5.17001	0.895476
5.17101	0.895477
5.17201	0.895478
5.17301	0.895478
5.17401	0.895479
5.17501	0.89548
5.17601	0.89548
5.17701	0.895481
5.17801	0.895481
5.17901	0.895482
5.18001	0.895483
5.18101	0.895483
5.18201	0.895484
5.18301	0.895485
5.18401	0.895485
5.18501	0.895486
5.18601	0.895486
5.18701	0.895487
5.18801	0.895488
5.18901	0.895488
5.19001	0.895489
5.19101	0.89549
5.19201	0.89549
5.19301	0.895491
5.19401	0.895491
5.19501	0.895492
5.19601	0.895493
5.19701	0.895493
5.19801	0.895494
5.19901	0.895495
5.20001	0.895495
5.20101	0.895496
5.20201	0.895496
5.20301	0.895497
5.20401	0.895498
5.20501	0.895498
5.20601	0.895499
5.20701	0.8955
5.20801	0.8955
5.20901	0.895501
5.21001	0.895501
5.21101	0.895502
5.21201	0.895503
5.21301	0.895503
5.21401	0.895504
5.21501	0.895505
5.21601	0.895505
5.21701	0.895506
5.21801	0.895506
5.21901	0.895507
5.22001	0.895508
5.22101	0.895508
5.22201	0.895509
5.22301	0.895509
5.22401	0.89551
5.22501	0.895511
5.22601	0.895511
5.22701	0.895512
5.22801	0.895513
5.22901	0.895513
5.23001	0.895514
5.23101	0.895514
5.23201	0.895515
5.23301	0.895516
5.23401	0.895516
5.23501	0.895517
5.23601	0.895517
5.23701	0.895518
5.23801	0.895519
5.23901	0.895519
5.24001	0.89552
5.24101	0.89552
5.24201	0.895521
5.24301	0.895522
5.24401	0.895522
5.24501	0.895523
5.24601	0.895524
5.24701	0.895524
5.24801	0.895525
5.24901	0.895525
5.25001	0.895526
5.25101	0.895527
5.25201	0.895527
5.25301	0.895528
5.25401	0.895528
5.25501	0.895529
5.25601	0.89553
5.25701	0.89553
5.25801	0.895531
5.25901	0.895531
5.26001	0.895532
5.26101	0.895533
5.26201	0.895533
5.26301	0.895534
5.26401	0.895534
5.26501	0.895535
5.26601	0.895536
5.26701	0.895536
5.26801	0.895537
5.26901	0.895537
5.27001	0.895538
5.27101	0.895539
5.27201	0.895539
5.27301	0.89554
5.27401	0.89554
5.27501	0.895541
5.27601	0.895542
5.27701	0.895542
5.27801	0.895543
5.27901	0.895543
5.28001	0.895544
5.28101	0.895545
5.28201	0.895545
5.28301	0.895546
5.28401	0.895547
5.28501	0.895547
5.28601	0.895548
5.28701	0.895548
5.28801	0.895549
5.28901	0.89555
5.29001	0.89555
5.29101	0.895551
5.29201	0.895551
5.29301	0.895552
5.29401	0.895552
5.29501	0.895553
5.29601	0.895554
5.29701	0.895554
5.29801	0.895555
5.29901	0.895555
5.30001	0.895556
5.30101	0.895557
5.30201	0.895557
5.30301	0.895558
5.30401	0.895558
5.30501	0.895559
5.30601	0.89556
5.30701	0.89556
5.30801	0.895561
5.30901	0.895561
5.31001	0.895562
5.31101	0.895563
5.31201	0.895563
5.31301	0.895564
5.31401	0.895564
5.31501	0.895565
5.31601	0.895566
5.31701	0.895566
5.31801	0.895567
5.31901	0.895567
5.32001	0.895568
5.32101	0.895569
5.32201	0.895569
5.32301	0.89557
5.32401	0.89557
5.32501	0.895571
5.32601	0.895571
5.32701	0.895572
5.32801	0.895573
5.32901	0.895573
5.33001	0.895574
5.33101	0.895574
5.33201	0.895575
5.33301	0.895576
5.33401	0.895576
5.33501	0.895577
5.33601	0.895577
5.33701	0.895578
5.33801	0.895579
5.33901	0.895579
5.34001	0.89558
5.34101	0.89558
5.34201	0.895581
5.34301	0.895581
5.34401	0.895582
5.34501	0.895583
5.34601	0.895583
5.34701	0.895584
5.34801	0.895584
5.34901	0.895585
5.35001	0.895586
5.35101	0.895586
5.35201	0.895587
5.35301	0.895587
5.35401	0.895588
5.35501	0.895589
5.35601	0.895589
5.35701	0.89559
5.35801	0.89559
5.35901	0.895591
5.36001	0.895591
5.36101	0.895592
5.36201	0.895593
5.36301	0.895593
5.36401	0.895594
5.36501	0.895594
5.36601	0.895595
5.36701	0.895596
5.36801	0.895596
5.36901	0.895597
5.37001	0.895597
5.37101	0.895598
5.37201	0.895598
5.37301	0.895599
5.37401	0.8956
5.37501	0.8956
5.37601	0.895601
5.37701	0.895601
5.37801	0.895602
5.37901	0.895602
5.38001	0.895603
5.38101	0.895604
5.38201	0.895604
5.38301	0.895605
5.38401	0.895605
5.38501	0.895606
5.38601	0.895606
5.38701	0.895607
5.38801	0.895608
5.38901	0.895608
5.39001	0.895609
5.39101	0.895609
5.39201	0.89561
5.39301	0.895611
5.39401	0.895611
5.39501	0.895612
5.39601	0.895612
5.39701	0.895613
5.39801	0.895613
5.39901	0.895614
5.40001	0.895615
5.40101	0.895615
5.40201	0.895616
5.40301	0.895616
5.40401	0.895617
5.40501	0.895617
5.40601	0.895618
5.40701	0.895619
5.40801	0.895619
5.40901	0.89562
5.41001	0.89562
5.41101	0.895621
5.41201	0.895621
5.41301	0.895622
5.41401	0.895623
5.41501	0.895623
5.41601	0.895624
5.41701	0.895624
5.41801	0.895625
5.41901	0.895625
5.42001	0.895626
5.42101	0.895627
5.42201	0.895627
5.42301	0.895628
5.42401	0.895628
5.42501	0.895629
5.42601	0.895629
5.42701	0.89563
5.42801	0.89563
5.42901	0.895631
5.43001	0.895632
5.43101	0.895632
5.43201	0.895633
5.43301	0.895633
5.43401	0.895634
5.43501	0.895634
5.43601	0.895635
5.43701	0.895636
5.43801	0.895636
5.43901	0.895637
5.44001	0.895637
5.44101	0.895638
5.44201	0.895638
5.44301	0.895639
5.44401	0.89564
5.44501	0.89564
5.44601	0.895641
5.44701	0.895641
5.44801	0.895642
5.44901	0.895642
5.45001	0.895643
5.45101	0.895643
5.45201	0.895644
5.45301	0.895645
5.45401	0.895645
5.45501	0.895646
5.45601	0.895646
5.45701	0.895647
5.45801	0.895647
5.45901	0.895648
5.46001	0.895649
5.46101	0.895649
5.46201	0.89565
5.46301	0.89565
5.46401	0.895651
5.46501	0.895651
5.46601	0.895652
5.46701	0.895652
5.46801	0.895653
5.46901	0.895654
5.47001	0.895654
5.47101	0.895655
5.47201	0.895655
5.47301	0.895656
5.47401	0.895656
5.47501	0.895657
5.47601	0.895657
5.47701	0.895658
5.47801	0.895659
5.47901	0.895659
5.48001	0.89566
5.48101	0.89566
5.48201	0.895661
5.48301	0.895661
5.48401	0.895662
5.48501	0.895662
5.48601	0.895663
5.48701	0.895664
5.48801	0.895664
5.48901	0.895665
5.49001	0.895665
5.49101	0.895666
5.49201	0.895666
5.49301	0.895667
5.49401	0.895667
5.49501	0.895668
5.49601	0.895669
5.49701	0.895669
5.49801	0.89567
5.49901	0.89567
5.50001	0.895671
5.50101	0.895671
5.50201	0.895672
5.50301	0.895672
5.50401	0.895673
5.50501	0.895673
5.50601	0.895674
5.50701	0.895675
5.50801	0.895675
5.50901	0.895676
5.51001	0.895676
5.51101	0.895677
5.51201	0.895677
5.51301	0.895678
5.51401	0.895678
5.51501	0.895679
5.51601	0.89568
5.51701	0.89568
5.51801	0.895681
5.51901	0.895681
5.52001	0.895682
5.52101	0.895682
5.52201	0.895683
5.52301	0.895683
5.52401	0.895684
5.52501	0.895684
5.52601	0.895685
5.52701	0.895686
5.52801	0.895686
5.52901	0.895687
5.53001	0.895687
5.53101	0.895688
5.53201	0.895688
5.53301	0.895689
5.53401	0.895689
5.53501	0.89569
5.53601	0.89569
5.53701	0.895691
5.53801	0.895692
5.53901	0.895692
5.54001	0.895693
5.54101	0.895693
5.54201	0.895694
5.54301	0.895694
5.54401	0.895695
5.54501	0.895695
5.54601	0.895696
5.54701	0.895696
5.54801	0.895697
5.54901	0.895697
5.55001	0.895698
5.55101	0.895699
5.55201	0.895699
5.55301	0.8957
5.55401	0.8957
5.55501	0.895701
5.55601	0.895701
5.55701	0.895702
5.55801	0.895702
5.55901	0.895703
5.56001	0.895703
5.56101	0.895704
5.56201	0.895704
5.56301	0.895705
5.56401	0.895706
5.56501	0.895706
5.56601	0.895707
5.56701	0.895707
5.56801	0.895708
5.56901	0.895708
5.57001	0.895709
5.57101	0.895709
5.57201	0.89571
5.57301	0.89571
5.57401	0.895711
5.57501	0.895711
5.57601	0.895712
5.57701	0.895713
5.57801	0.895713
5.57901	0.895714
5.58001	0.895714
5.58101	0.895715
5.58201	0.895715
5.58301	0.895716
5.58401	0.895716
5.58501	0.895717
5.58601	0.895717
5.58701	0.895718
5.58801	0.895718
5.58901	0.895719
5.59001	0.895719
5.59101	0.89572
5.59201	0.895721
5.59301	0.895721
5.59401	0.895722
5.59501	0.895722
5.59601	0.895723
5.59701	0.895723
5.59801	0.895724
5.59901	0.895724
5.60001	0.895725
5.60101	0.895725
5.60201	0.895726
5.60301	0.895726
5.60401	0.895727
5.60501	0.895727
5.60601	0.895728
5.60701	0.895728
5.60801	0.895729
5.60901	0.89573
5.61001	0.89573
5.61101	0.895731
5.61201	0.895731
5.61301	0.895732
5.61401	0.895732
5.61501	0.895733
5.61601	0.895733
5.61701	0.895734
5.61801	0.895734
5.61901	0.895735
5.62001	0.895735
5.62101	0.895736
5.62201	0.895736
5.62301	0.895737
5.62401	0.895737
5.62501	0.895738
5.62601	0.895739
5.62701	0.895739
5.62801	0.89574
5.62901	0.89574
5.63001	0.895741
5.63101	0.895741
5.63201	0.895742
5.63301	0.895742
5.63401	0.895743
5.63501	0.895743
5.63601	0.895744
5.63701	0.895744
5.63801	0.895745
5.63901	0.895745
5.64001	0.895746
5.64101	0.895746
5.64201	0.895747
5.64301	0.895747
5.64401	0.895748
5.64501	0.895748
5.64601	0.895749
5.64701	0.895749
5.64801	0.89575
5.64901	0.895751
5.65001	0.895751
5.65101	0.895752
5.65201	0.895752
5.65301	0.895753
5.65401	0.895753
5.65501	0.895754
5.65601	0.895754
5.65701	0.895755
5.65801	0.895755
5.65901	0.895756
5.66001	0.895756
5.66101	0.895757
5.66201	0.895757
5.66301	0.895758
5.66401	0.895758
5.66501	0.895759
5.66601	0.895759
5.66701	0.89576
5.66801	0.89576
5.66901	0.895761
5.67001	0.895761
5.67101	0.895762
5.67201	0.895762
5.67301	0.895763
5.67401	0.895763
5.67501	0.895764
5.67601	0.895765
5.67701	0.895765
5.67801	0.895766
5.67901	0.895766
5.68001	0.895767
5.68101	0.895767
5.68201	0.895768
5.68301	0.895768
5.68401	0.895769
5.68501	0.895769
5.68601	0.89577
5.68701	0.89577
5.68801	0.895771
5.68901	0.895771
5.69001	0.895772
5.69101	0.895772
5.69201	0.895773
5.69301	0.895773
5.69401	0.895774
5.69501	0.895774
5.69601	0.895775
5.69701	0.895775
5.69801	0.895776
5.69901	0.895776
5.70001	0.895777
5.70101	0.895777
5.70201	0.895778
5.70301	0.895778
5.70401	0.895779
5.70501	0.895779
5.70601	0.89578
5.70701	0.89578
5.70801	0.895781
5.70901	0.895781
5.71001	0.895782
5.71101	0.895782
5.71201	0.895783
5.71301	0.895783
5.71401	0.895784
5.71501	0.895784
5.71601	0.895785
5.71701	0.895785
5.71801	0.895786
5.71901	0.895787
5.72001	0.895787
5.72101	0.895788
5.72201	0.895788
5.72301	0.895789
5.72401	0.895789
5.72501	0.89579
5.72601	0.89579
5.72701	0.895791
5.72801	0.895791
5.72901	0.895792
5.73001	0.895792
5.73101	0.895793
5.73201	0.895793
5.73301	0.895794
5.73401	0.895794
5.73501	0.895795
5.73601	0.895795
5.73701	0.895796
5.73801	0.895796
5.73901	0.895797
5.74001	0.895797
5.74101	0.895798
5.74201	0.895798
5.74301	0.895799
5.74401	0.895799
5.74501	0.8958
5.74601	0.8958
5.74701	0.895801
5.74801	0.895801
5.74901	0.895802
5.75001	0.895802
5.75101	0.895803
5.75201	0.895803
5.75301	0.895804
5.75401	0.895804
5.75501	0.895805
5.75601	0.895805
5.75701	0.895806
5.75801	0.895806
5.75901	0.895807
5.76001	0.895807
5.76101	0.895808
5.76201	0.895808
5.76301	0.895809
5.76401	0.895809
5.76501	0.89581
5.76601	0.89581
5.76701	0.895811
5.76801	0.895811
5.76901	0.895812
5.77001	0.895812
5.77101	0.895813
5.77201	0.895813
5.77301	0.895814
5.77401	0.895814
5.77501	0.895815
5.77601	0.895815
5.77701	0.895816
5.77801	0.895816
5.77901	0.895817
5.78001	0.895817
5.78101	0.895818
5.78201	0.895818
5.78301	0.895819
5.78401	0.895819
5.78501	0.89582
5.78601	0.89582
5.78701	0.895821
5.78801	0.895821
5.78901	0.895822
5.79001	0.895822
5.79101	0.895823
5.79201	0.895823
5.79301	0.895824
5.79401	0.895824
5.79501	0.895825
5.79601	0.895825
5.79701	0.895826
5.79801	0.895826
5.79901	0.895826
5.80001	0.895827
5.80101	0.895827
5.80201	0.895828
5.80301	0.895828
5.80401	0.895829
5.80501	0.895829
5.80601	0.89583
5.80701	0.89583
5.80801	0.895831
5.80901	0.895831
5.81001	0.895832
5.81101	0.895832
5.81201	0.895833
5.81301	0.895833
5.81401	0.895834
5.81501	0.895834
5.81601	0.895835
5.81701	0.895835
5.81801	0.895836
5.81901	0.895836
5.82001	0.895837
5.82101	0.895837
5.82201	0.895838
5.82301	0.895838
5.82401	0.895839
5.82501	0.895839
5.82601	0.89584
5.82701	0.89584
5.82801	0.895841
5.82901	0.895841
5.83001	0.895842
5.83101	0.895842
5.83201	0.895843
5.83301	0.895843
5.83401	0.895844
5.83501	0.895844
5.83601	0.895845
5.83701	0.895845
5.83801	0.895846
5.83901	0.895846
5.84001	0.895847
5.84101	0.895847
5.84201	0.895847
5.84301	0.895848
5.84401	0.895848
5.84501	0.895849
5.84601	0.895849
5.84701	0.89585
5.84801	0.89585
5.84901	0.895851
5.85001	0.895851
5.85101	0.895852
5.85201	0.895852
5.85301	0.895853
5.85401	0.895853
5.85501	0.895854
5.85601	0.895854
5.85701	0.895855
5.85801	0.895855
5.85901	0.895856
5.86001	0.895856
5.86101	0.895857
5.86201	0.895857
5.86301	0.895858
5.86401	0.895858
5.86501	0.895859
5.86601	0.895859
5.86701	0.89586
5.86801	0.89586
5.86901	0.895861
5.87001	0.895861
5.87101	0.895861
5.87201	0.895862
5.87301	0.895862
5.87401	0.895863
5.87501	0.895863
5.87601	0.895864
5.87701	0.895864
5.87801	0.895865
5.87901	0.895865
5.88001	0.895866
5.88101	0.895866
5.88201	0.895867
5.88301	0.895867
5.88401	0.895868
5.88501	0.895868
5.88601	0.895869
5.88701	0.895869
5.88801	0.89587
5.88901	0.89587
5.89001	0.895871
5.89101	0.895871
5.89201	0.895872
5.89301	0.895872
5.89401	0.895872
5.89501	0.895873
5.89601	0.895873
5.89701	0.895874
5.89801	0.895874
5.89901	0.895875
5.90001	0.895875
5.90101	0.895876
5.90201	0.895876
5.90301	0.895877
5.90401	0.895877
5.90501	0.895878
5.90601	0.895878
5.90701	0.895879
5.90801	0.895879
5.90901	0.89588
5.91001	0.89588
5.91101	0.895881
5.91201	0.895881
5.91301	0.895881
5.91401	0.895882
5.91501	0.895882
5.91601	0.895883
5.91701	0.895883
5.91801	0.895884
5.91901	0.895884
5.92001	0.895885
5.92101	0.895885
5.92201	0.895886
5.92301	0.895886
5.92401	0.895887
5.92501	0.895887
5.92601	0.895888
5.92701	0.895888
5.92801	0.895889
5.92901	0.895889
5.93001	0.895889
5.93101	0.89589
5.93201	0.89589
5.93301	0.895891
5.93401	0.895891
5.93501	0.895892
5.93601	0.895892
5.93701	0.895893
5.93801	0.895893
5.93901	0.895894
5.94001	0.895894
5.94101	0.895895
5.94201	0.895895
5.94301	0.895896
5.94401	0.895896
5.94501	0.895897
5.94601	0.895897
5.94701	0.895897
5.94801	0.895898
5.94901	0.895898
5.95001	0.895899
5.95101	0.895899
5.95201	0.8959
5.95301	0.8959
5.95401	0.895901
5.95501	0.895901
5.95601	0.895902
5.95701	0.895902
5.95801	0.895903
5.95901	0.895903
5.96001	0.895904
5.96101	0.895904
5.96201	0.895904
5.96301	0.895905
5.96401	0.895905
5.96501	0.895906
5.96601	0.895906
5.96701	0.895907
5.96801	0.895907
5.96901	0.895908
5.97001	0.895908
5.97101	0.895909
5.97201	0.895909
5.97301	0.89591
5.97401	0.89591
5.97501	0.89591
5.97601	0.895911
5.97701	0.895911
5.97801	0.895912
5.97901	0.895912
5.98001	0.895913
5.98101	0.895913
5.98201	0.895914
5.98301	0.895914
5.98401	0.895915
5.98501	0.895915
5.98601	0.895916
5.98701	0.895916
5.98801	0.895916
5.98901	0.895917
5.99001	0.895917
5.99101	0.895918
5.99201	0.895918
5.99301	0.895919
5.99401	0.895919
5.99501	0.89592
5.99601	0.89592
5.99701	0.895921
5.99801	0.895921
5.99901	0.895922
6.00001	0.895922
6.00101	0.895922
6.00201	0.895923
6.00301	0.895923
6.00401	0.895924
6.00501	0.895924
6.00601	0.895925
6.00701	0.895925
6.00801	0.895926
6.00901	0.895926
6.01001	0.895927
6.01101	0.895927
6.01201	0.895927
6.01301	0.895928
6.01401	0.895928
6.01501	0.895929
6.01601	0.895929
6.01701	0.89593
6.01801	0.89593
6.01901	0.895931
6.02001	0.895931
6.02101	0.895932
6.02201	0.895932
6.02301	0.895932
6.02401	0.895933
6.02501	0.895933
6.02601	0.895934
6.02701	0.895934
6.02801	0.895935
6.02901	0.895935
6.03001	0.895936
6.03101	0.895936
6.03201	0.895937
6.03301	0.895937
6.03401	0.895937
6.03501	0.895938
6.03601	0.895938
6.03701	0.895939
6.03801	0.895939
6.03901	0.89594
6.04001	0.89594
6.04101	0.895941
6.04201	0.895941
6.04301	0.895942
6.04401	0.895942
6.04501	0.895942
6.04601	0.895943
6.04701	0.895943
6.04801	0.895944
6.04901	0.895944
6.05001	0.895945
6.05101	0.895945
6.05201	0.895946
6.05301	0.895946
6.05401	0.895946
6.05501	0.895947
6.05601	0.895947
6.05701	0.895948
6.05801	0.895948
6.05901	0.895949
6.06001	0.895949
6.06101	0.89595
6.06201	0.89595
6.06301	0.895951
6.06401	0.895951
6.06501	0.895951
6.06601	0.895952
6.06701	0.895952
6.06801	0.895953
6.06901	0.895953
6.07001	0.895954
6.07101	0.895954
6.07201	0.895955
6.07301	0.895955
6.07401	0.895955
6.07501	0.895956
6.07601	0.895956
6.07701	0.895957
6.07801	0.895957
6.07901	0.895958
6.08001	0.895958
6.08101	0.895959
6.08201	0.895959
6.08301	0.895959
6.08401	0.89596
6.08501	0.89596
6.08601	0.895961
6.08701	0.895961
6.08801	0.895962
6.08901	0.895962
6.09001	0.895963
6.09101	0.895963
6.09201	0.895963
6.09301	0.895964
6.09401	0.895964
6.09501	0.895965
6.09601	0.895965
6.09701	0.895966
6.09801	0.895966
6.09901	0.895967
6.10001	0.895967
6.10101	0.895967
6.10201	0.895968
6.10301	0.895968
6.10401	0.895969
6.10501	0.895969
6.10601	0.89597
6.10701	0.89597
6.10801	0.895971
6.10901	0.895971
6.11001	0.895971
6.11101	0.895972
6.11201	0.895972
6.11301	0.895973
6.11401	0.895973
6.11501	0.895974
6.11601	0.895974
6.11701	0.895974
6.11801	0.895975
6.11901	0.895975
6.12001	0.895976
6.12101	0.895976
6.12201	0.895977
6.12301	0.895977
6.12401	0.895978
6.12501	0.895978
6.12601	0.895978
6.12701	0.895979
6.12801	0.895979
6.12901	0.89598
6.13001	0.89598
6.13101	0.895981
6.13201	0.895981
6.13301	0.895982
6.13401	0.895982
6.13501	0.895982
6.13601	0.895983
6.13701	0.895983
6.13801	0.895984
6.13901	0.895984
6.14001	0.895985
6.14101	0.895985
6.14201	0.895985
6.14301	0.895986
6.14401	0.895986
6.14501	0.895987
6.14601	0.895987
6.14701	0.895988
6.14801	0.895988
6.14901	0.895988
6.15001	0.895989
6.15101	0.895989
6.15201	0.89599
6.15301	0.89599
6.15401	0.895991
6.15501	0.895991
6.15601	0.895992
6.15701	0.895992
6.15801	0.895992
6.15901	0.895993
6.16001	0.895993
6.16101	0.895994
6.16201	0.895994
6.16301	0.895995
6.16401	0.895995
6.16501	0.895995
6.16601	0.895996
6.16701	0.895996
6.16801	0.895997
6.16901	0.895997
6.17001	0.895998
6.17101	0.895998
6.17201	0.895998
6.17301	0.895999
6.17401	0.895999
6.17501	0.896
6.17601	0.896
6.17701	0.896001
6.17801	0.896001
6.17901	0.896001
6.18001	0.896002
6.18101	0.896002
6.18201	0.896003
6.18301	0.896003
6.18401	0.896004
6.18501	0.896004
6.18601	0.896004
6.18701	0.896005
6.18801	0.896005
6.18901	0.896006
6.19001	0.896006
6.19101	0.896007
6.19201	0.896007
6.19301	0.896007
6.19401	0.896008
6.19501	0.896008
6.19601	0.896009
6.19701	0.896009
6.19801	0.89601
6.19901	0.89601
6.20001	0.89601
6.20101	0.896011
6.20201	0.896011
6.20301	0.896012
6.20401	0.896012
6.20501	0.896013
6.20601	0.896013
6.20701	0.896013
6.20801	0.896014
6.20901	0.896014
6.21001	0.896015
6.21101	0.896015
6.21201	0.896016
6.21301	0.896016
6.21401	0.896016
6.21501	0.896017
6.21601	0.896017
6.21701	0.896018
6.21801	0.896018
6.21901	0.896019
6.22001	0.896019
6.22101	0.896019
6.22201	0.89602
6.22301	0.89602
6.22401	0.896021
6.22501	0.896021
6.22601	0.896022
6.22701	0.896022
6.22801	0.896022
6.22901	0.896023
6.23001	0.896023
6.23101	0.896024
6.23201	0.896024
6.23301	0.896024
6.23401	0.896025
6.23501	0.896025
6.23601	0.896026
6.23701	0.896026
6.23801	0.896027
6.23901	0.896027
6.24001	0.896027
6.24101	0.896028
6.24201	0.896028
6.24301	0.896029
6.24401	0.896029
6.24501	0.89603
6.24601	0.89603
6.24701	0.89603
6.24801	0.896031
6.24901	0.896031
6.25001	0.896032
6.25101	0.896032
6.25201	0.896032
6.25301	0.896033
6.25401	0.896033
6.25501	0.896034
6.25601	0.896034
6.25701	0.896035
6.25801	0.896035
6.25901	0.896035
6.26001	0.896036
6.26101	0.896036
6.26201	0.896037
6.26301	0.896037
6.26401	0.896038
6.26501	0.896038
6.26601	0.896038
6.26701	0.896039
6.26801	0.896039
6.26901	0.89604
6.27001	0.89604
6.27101	0.89604
6.27201	0.896041
6.27301	0.896041
6.27401	0.896042
6.27501	0.896042
6.27601	0.896043
6.27701	0.896043
6.27801	0.896043
6.27901	0.896044
6.28001	0.896044
6.28101	0.896045
6.28201	0.896045
6.28301	0.896045
6.28401	0.896046
6.28501	0.896046
6.28601	0.896047
6.28701	0.896047
6.28801	0.896048
6.28901	0.896048
6.29001	0.896048
6.29101	0.896049
6.29201	0.896049
6.29301	0.89605
6.29401	0.89605
6.29501	0.89605
6.29601	0.896051
6.29701	0.896051
6.29801	0.896052
6.29901	0.896052
6.30001	0.896052
6.30101	0.896053
6.30201	0.896053
6.30301	0.896054
6.30401	0.896054
6.30501	0.896055
6.30601	0.896055
6.30701	0.896055
6.30801	0.896056
6.30901	0.896056
6.31001	0.896057
6.31101	0.896057
6.31201	0.896057
6.31301	0.896058
6.31401	0.896058
6.31501	0.896059
6.31601	0.896059
6.31701	0.896059
6.31801	0.89606
6.31901	0.89606
6.32001	0.896061
6.32101	0.896061
6.32201	0.896062
6.32301	0.896062
6.32401	0.896062
6.32501	0.896063
6.32601	0.896063
6.32701	0.896064
6.32801	0.896064
6.32901	0.896064
6.33001	0.896065
6.33101	0.896065
6.33201	0.896066
6.33301	0.896066
6.33401	0.896066
6.33501	0.896067
6.33601	0.896067
6.33701	0.896068
6.33801	0.896068
6.33901	0.896069
6.34001	0.896069
6.34101	0.896069
6.34201	0.89607
6.34301	0.89607
6.34401	0.896071
6.34501	0.896071
6.34601	0.896071
6.34701	0.896072
6.34801	0.896072
6.34901	0.896073
6.35001	0.896073
6.35101	0.896073
6.35201	0.896074
6.35301	0.896074
6.35401	0.896075
6.35501	0.896075
6.35601	0.896075
6.35701	0.896076
6.35801	0.896076
6.35901	0.896077
6.36001	0.896077
6.36101	0.896077
6.36201	0.896078
6.36301	0.896078
6.36401	0.896079
6.36501	0.896079
6.36601	0.896079
6.36701	0.89608
6.36801	0.89608
6.36901	0.896081
6.37001	0.896081
6.37101	0.896081
6.37201	0.896082
6.37301	0.896082
6.37401	0.896083
6.37501	0.896083
6.37601	0.896084
6.37701	0.896084
6.37801	0.896084
6.37901	0.896085
6.38001	0.896085
6.38101	0.896086
6.38201	0.896086
6.38301	0.896086
6.38401	0.896087
6.38501	0.896087
6.38601	0.896088
6.38701	0.896088
6.38801	0.896088
6.38901	0.896089
6.39001	0.896089
6.39101	0.89609
6.39201	0.89609
6.39301	0.89609
6.39401	0.896091
6.39501	0.896091
6.39601	0.896092
6.39701	0.896092
6.39801	0.896092
6.39901	0.896093
6.40001	0.896093
6.40101	0.896094
6.40201	0.896094
6.40301	0.896094
6.40401	0.896095
6.40501	0.896095
6.40601	0.896096
6.40701	0.896096
6.40801	0.896096
6.40901	0.896097
6.41001	0.896097
6.41101	0.896098
6.41201	0.896098
6.41301	0.896098
6.41401	0.896099
6.41501	0.896099
6.41601	0.8961
6.41701	0.8961
6.41801	0.8961
6.41901	0.896101
6.42001	0.896101
6.42101	0.896102
6.42201	0.896102
6.42301	0.896102
6.42401	0.896103
6.42501	0.896103
6.42601	0.896103
6.42701	0.896104
6.42801	0.896104
6.42901	0.896105
6.43001	0.896105
6.43101	0.896105
6.43201	0.896106
6.43301	0.896106
6.43401	0.896107
6.43501	0.896107
6.43601	0.896107
6.43701	0.896108
6.43801	0.896108
6.43901	0.896109
6.44001	0.896109
6.44101	0.896109
6.44201	0.89611
6.44301	0.89611
6.44401	0.896111
6.44501	0.896111
6.44601	0.896111
6.44701	0.896112
6.44801	0.896112
6.44901	0.896113
6.45001	0.896113
6.45101	0.896113
6.45201	0.896114
6.45301	0.896114
6.45401	0.896115
6.45501	0.896115
6.45601	0.896115
6.45701	0.896116
6.45801	0.896116
6.45901	0.896116
6.46001	0.896117
6.46101	0.896117
6.46201	0.896118
6.46301	0.896118
6.46401	0.896118
6.46501	0.896119
6.46601	0.896119
6.46701	0.89612
6.46801	0.89612
6.46901	0.89612
6.47001	0.896121
6.47101	0.896121
6.47201	0.896122
6.47301	0.896122
6.47401	0.896122
6.47501	0.896123
6.47601	0.896123
6.47701	0.896124
6.47801	0.896124
6.47901	0.896124
6.48001	0.896125
6.48101	0.896125
6.48201	0.896125
6.48301	0.896126
6.48401	0.896126
6.48501	0.896127
6.48601	0.896127
6.48701	0.896127
6.48801	0.896128
6.48901	0.896128
6.49001	0.896129
6.49101	0.896129
6.49201	0.896129
6.49301	0.89613
6.49401	0.89613
6.49501	0.896131
6.49601	0.896131
6.49701	0.896131
6.49801	0.896132
6.49901	0.896132
6.50001	0.896132
6.50101	0.896133
6.50201	0.896133
6.50301	0.896134
6.50401	0.896134
6.50501	0.896134
6.50601	0.896135
6.50701	0.896135
6.50801	0.896136
6.50901	0.896136
6.51001	0.896136
6.51101	0.896137
6.51201	0.896137
6.51301	0.896137
6.51401	0.896138
6.51501	0.896138
6.51601	0.896139
6.51701	0.896139
6.51801	0.896139
6.51901	0.89614
6.52001	0.89614
6.52101	0.896141
6.52201	0.896141
6.52301	0.896141
6.52401	0.896142
6.52501	0.896142
6.52601	0.896142
6.52701	0.896143
6.52801	0.896143
6.52901	0.896144
6.53001	0.896144
6.53101	0.896144
6.53201	0.896145
6.53301	0.896145
6.53401	0.896146
6.53501	0.896146
6.53601	0.896146
6.53701	0.896147
6.53801	0.896147
6.53901	0.896147
6.54001	0.896148
6.54101	0.896148
6.54201	0.896149
6.54301	0.896149
6.54401	0.896149
6.54501	0.89615
6.54601	0.89615
6.54701	0.896151
6.54801	0.896151
6.54901	0.896151
6.55001	0.896152
6.55101	0.896152
6.55201	0.896152
6.55301	0.896153
6.55401	0.896153
6.55501	0.896154
6.55601	0.896154
6.55701	0.896154
6.55801	0.896155
6.55901	0.896155
6.56001	0.896155
6.56101	0.896156
6.56201	0.896156
6.56301	0.896157
6.56401	0.896157
6.56501	0.896157
6.56601	0.896158
6.56701	0.896158
6.56801	0.896158
6.56901	0.896159
6.57001	0.896159
6.57101	0.89616
6.57201	0.89616
6.57301	0.89616
6.57401	0.896161
6.57501	0.896161
6.57601	0.896162
6.57701	0.896162
6.57801	0.896162
6.57901	0.896163
6.58001	0.896163
6.58101	0.896163
6.58201	0.896164
6.58301	0.896164
6.58401	0.896165
6.58501	0.896165
6.58601	0.896165
6.58701	0.896166
6.58801	0.896166
6.58901	0.896166
6.59001	0.896167
6.59101	0.896167
6.59201	0.896168
6.59301	0.896168
6.59401	0.896168
6.59501	0.896169
6.59601	0.896169
6.59701	0.896169
6.59801	0.89617
6.59901	0.89617
6.60001	0.896171
6.60101	0.896171
6.60201	0.896171
6.60301	0.896172
6.60401	0.896172
6.60501	0.896172
6.60601	0.896173
6.60701	0.896173
6.60801	0.896174
6.60901	0.896174
6.61001	0.896174
6.61101	0.896175
6.61201	0.896175
6.61301	0.896175
6.61401	0.896176
6.61501	0.896176
6.61601	0.896177
6.61701	0.896177
6.61801	0.896177
6.61901	0.896178
6.62001	0.896178
6.62101	0.896178
6.62201	0.896179
6.62301	0.896179
6.62401	0.896179
6.62501	0.89618
6.62601	0.89618
6.62701	0.896181
6.62801	0.896181
6.62901	0.896181
6.63001	0.896182
6.63101	0.896182
6.63201	0.896182
6.63301	0.896183
6.63401	0.896183
6.63501	0.896184
6.63601	0.896184
6.63701	0.896184
6.63801	0.896185
6.63901	0.896185
6.64001	0.896185
6.64101	0.896186
6.64201	0.896186
6.64301	0.896187
6.64401	0.896187
6.64501	0.896187
6.64601	0.896188
6.64701	0.896188
6.64801	0.896188
6.64901	0.896189
6.65001	0.896189
6.65101	0.896189
6.65201	0.89619
6.65301	0.89619
6.65401	0.896191
6.65501	0.896191
6.65601	0.896191
6.65701	0.896192
6.65801	0.896192
6.65901	0.896192
6.66001	0.896193
6.66101	0.896193
6.66201	0.896194
6.66301	0.896194
6.66401	0.896194
6.66501	0.896195
6.66601	0.896195
6.66701	0.896195
6.66801	0.896196
6.66901	0.896196
6.67001	0.896196
6.67101	0.896197
6.67201	0.896197
6.67301	0.896198
6.67401	0.896198
6.67501	0.896198
6.67601	0.896199
6.67701	0.896199
6.67801	0.896199
6.67901	0.8962
6.68001	0.8962
6.68101	0.8962
6.68201	0.896201
6.68301	0.896201
6.68401	0.896202
6.68501	0.896202
6.68601	0.896202
6.68701	0.896203
6.68801	0.896203
6.68901	0.896203
6.69001	0.896204
6.69101	0.896204
6.69201	0.896204
6.69301	0.896205
6.69401	0.896205
6.69501	0.896206
6.69601	0.896206
6.69701	0.896206
6.69801	0.896207
6.69901	0.896207
6.70001	0.896207
6.70101	0.896208
6.70201	0.896208
6.70301	0.896208
6.70401	0.896209
6.70501	0.896209
6.70601	0.89621
6.70701	0.89621
6.70801	0.89621
6.70901	0.896211
6.71001	0.896211
6.71101	0.896211
6.71201	0.896212
6.71301	0.896212
6.71401	0.896212
6.71501	0.896213
6.71601	0.896213
6.71701	0.896214
6.71801	0.896214
6.71901	0.896214
6.72001	0.896215
6.72101	0.896215
6.72201	0.896215
6.72301	0.896216
6.72401	0.896216
6.72501	0.896216
6.72601	0.896217
6.72701	0.896217
6.72801	0.896218
6.72901	0.896218
6.73001	0.896218
6.73101	0.896219
6.73201	0.896219
6.73301	0.896219
6.73401	0.89622
6.73501	0.89622
6.73601	0.89622
6.73701	0.896221
6.73801	0.896221
6.73901	0.896221
6.74001	0.896222
6.74101	0.896222
6.74201	0.896223
6.74301	0.896223
6.74401	0.896223
6.74501	0.896224
6.74601	0.896224
6.74701	0.896224
6.74801	0.896225
6.74901	0.896225
6.75001	0.896225
6.75101	0.896226
6.75201	0.896226
6.75301	0.896226
6.75401	0.896227
6.75501	0.896227
6.75601	0.896228
6.75701	0.896228
6.75801	0.896228
6.75901	0.896229
6.76001	0.896229
6.76101	0.896229
6.76201	0.89623
6.76301	0.89623
6.76401	0.89623
6.76501	0.896231
6.76601	0.896231
6.76701	0.896231
6.76801	0.896232
6.76901	0.896232
6.77001	0.896233
6.77101	0.896233
6.77201	0.896233
6.77301	0.896234
6.77401	0.896234
6.77501	0.896234
6.77601	0.896235
6.77701	0.896235
6.77801	0.896235
6.77901	0.896236
6.78001	0.896236
6.78101	0.896236
6.78201	0.896237
6.78301	0.896237
6.78401	0.896238
6.78501	0.896238
6.78601	0.896238
6.78701	0.896239
6.78801	0.896239
6.78901	0.896239
6.79001	0.89624
6.79101	0.89624
6.79201	0.89624
6.79301	0.896241
6.79401	0.896241
6.79501	0.896241
6.79601	0.896242
6.79701	0.896242
6.79801	0.896242
6.79901	0.896243
6.80001	0.896243
6.80101	0.896243
6.80201	0.896244
6.80301	0.896244
6.80401	0.896245
6.80501	0.896245
6.80601	0.896245
6.80701	0.896246
6.80801	0.896246
6.80901	0.896246
6.81001	0.896247
6.81101	0.896247
6.81201	0.896247
6.81301	0.896248
6.81401	0.896248
6.81501	0.896248
6.81601	0.896249
6.81701	0.896249
6.81801	0.896249
6.81901	0.89625
6.82001	0.89625
6.82101	0.896251
6.82201	0.896251
6.82301	0.896251
6.82401	0.896252
6.82501	0.896252
6.82601	0.896252
6.82701	0.896253
6.82801	0.896253
6.82901	0.896253
6.83001	0.896254
6.83101	0.896254
6.83201	0.896254
6.83301	0.896255
6.83401	0.896255
6.83501	0.896255
6.83601	0.896256
6.83701	0.896256
6.83801	0.896256
6.83901	0.896257
6.84001	0.896257
6.84101	0.896257
6.84201	0.896258
6.84301	0.896258
6.84401	0.896259
6.84501	0.896259
6.84601	0.896259
6.84701	0.89626
6.84801	0.89626
6.84901	0.89626
6.85001	0.896261
6.85101	0.896261
6.85201	0.896261
6.85301	0.896262
6.85401	0.896262
6.85501	0.896262
6.85601	0.896263
6.85701	0.896263
6.85801	0.896263
6.85901	0.896264
6.86001	0.896264
6.86101	0.896264
6.86201	0.896265
6.86301	0.896265
6.86401	0.896265
6.86501	0.896266
6.86601	0.896266
6.86701	0.896266
6.86801	0.896267
6.86901	0.896267
6.87001	0.896268
6.87101	0.896268
6.87201	0.896268
6.87301	0.896269
6.87401	0.896269
6.87501	0.896269
6.87601	0.89627
6.87701	0.89627
6.87801	0.89627
6.87901	0.896271
6.88001	0.896271
6.88101	0.896271
6.88201	0.896272
6.88301	0.896272
6.88401	0.896272
6.88501	0.896273
6.88601	0.896273
6.88701	0.896273
6.88801	0.896274
6.88901	0.896274
6.89001	0.896274
6.89101	0.896275
6.89201	0.896275
6.89301	0.896275
6.89401	0.896276
6.89501	0.896276
6.89601	0.896276
6.89701	0.896277
6.89801	0.896277
6.89901	0.896277
6.90001	0.896278
6.90101	0.896278
6.90201	0.896278
6.90301	0.896279
6.90401	0.896279
6.90501	0.896279
6.90601	0.89628
6.90701	0.89628
6.90801	0.896281
6.90901	0.896281
6.91001	0.896281
6.91101	0.896282
6.91201	0.896282
6.91301	0.896282
6.91401	0.896283
6.91501	0.896283
6.91601	0.896283
6.91701	0.896284
6.91801	0.896284
6.91901	0.896284
6.92001	0.896285
6.92101	0.896285
6.92201	0.896285
6.92301	0.896286
6.92401	0.896286
6.92501	0.896286
6.92601	0.896287
6.92701	0.896287
6.92801	0.896287
6.92901	0.896288
6.93001	0.896288
6.93101	0.896288
6.93201	0.896289
6.93301	0.896289
6.93401	0.896289
6.93501	0.89629
6.93601	0.89629
6.93701	0.89629
6.93801	0.896291
6.93901	0.896291
6.94001	0.896291
6.94101	0.896292
6.94201	0.896292
6.94301	0.896292
6.94401	0.896293
6.94501	0.896293
6.94601	0.896293
6.94701	0.896294
6.94801	0.896294
6.94901	0.896294
6.95001	0.896295
6.95101	0.896295
6.95201	0.896295
6.95301	0.896296
6.95401	0.896296
6.95501	0.896296
6.95601	0.896297
6.95701	0.896297
6.95801	0.896297
6.95901	0.896298
6.96001	0.896298
6.96101	0.896298
6.96201	0.896299
6.96301	0.896299
6.96401	0.896299
6.96501	0.8963
6.96601	0.8963
6.96701	0.8963
6.96801	0.896301
6.96901	0.896301
6.97001	0.896301
6.97101	0.896302
6.97201	0.896302
6.97301	0.896302
6.97401	0.896303
6.97501	0.896303
6.97601	0.896303
6.97701	0.896304
6.97801	0.896304
6.97901	0.896304
6.98001	0.896305
6.98101	0.896305
6.98201	0.896305
6.98301	0.896306
6.98401	0.896306
6.98501	0.896306
6.98601	0.896307
6.98701	0.896307
6.98801	0.896307
6.98901	0.896308
6.99001	0.896308
6.99101	0.896308
6.99201	0.896309
6.99301	0.896309
6.99401	0.896309
6.99501	0.89631
6.99601	0.89631
6.99701	0.89631
6.99801	0.896311
6.99901	0.896311
7.00001	0.896311
7.00101	0.896312
7.00201	0.896312
7.00301	0.896312
7.00401	0.896313
7.00501	0.896313
7.00601	0.896313
7.00701	0.896314
7.00801	0.896314
7.00901	0.896314
7.01001	0.896315
7.01101	0.896315
7.01201	0.896315
7.01301	0.896316
7.01401	0.896316
7.01501	0.896316
7.01601	0.896317
7.01701	0.896317
7.01801	0.896317
7.01901	0.896318
7.02001	0.896318
7.02101	0.896318
7.02201	0.896319
7.02301	0.896319
7.02401	0.896319
7.02501	0.89632
7.02601	0.89632
7.02701	0.89632
7.02801	0.896321
7.02901	0.896321
7.03001	0.896321
7.03101	0.896322
7.03201	0.896322
7.03301	0.896322
7.03401	0.896323
7.03501	0.896323
7.03601	0.896323
7.03701	0.896324
7.03801	0.896324
7.03901	0.896324
7.04001	0.896325
7.04101	0.896325
7.04201	0.896325
7.04301	0.896326
7.04401	0.896326
7.04501	0.896326
7.04601	0.896327
7.04701	0.896327
7.04801	0.896327
7.04901	0.896327
7.05001	0.896328
7.05101	0.896328
7.05201	0.896328
7.05301	0.896329
7.05401	0.896329
7.05501	0.896329
7.05601	0.89633
7.05701	0.89633
7.05801	0.89633
7.05901	0.896331
7.06001	0.896331
7.06101	0.896331
7.06201	0.896332
7.06301	0.896332
7.06401	0.896332
7.06501	0.896333
7.06601	0.896333
7.06701	0.896333
7.06801	0.896334
7.06901	0.896334
7.07001	0.896334
7.07101	0.896335
7.07201	0.896335
7.07301	0.896335
7.07401	0.896336
7.07501	0.896336
7.07601	0.896336
7.07701	0.896337
7.07801	0.896337
7.07901	0.896337
7.08001	0.896338
7.08101	0.896338
7.08201	0.896338
7.08301	0.896339
7.08401	0.896339
7.08501	0.896339
7.08601	0.89634
7.08701	0.89634
7.08801	0.89634
7.08901	0.89634
7.09001	0.896341
7.09101	0.896341
7.09201	0.896341
7.09301	0.896342
7.09401	0.896342
7.09501	0.896342
7.09601	0.896343
7.09701	0.896343
7.09801	0.896343
7.09901	0.896344
7.10001	0.896344
7.10101	0.896344
7.10201	0.896345
7.10301	0.896345
7.10401	0.896345
7.10501	0.896346
7.10601	0.896346
7.10701	0.896346
7.10801	0.896347
7.10901	0.896347
7.11001	0.896347
7.11101	0.896348
7.11201	0.896348
7.11301	0.896348
7.11401	0.896349
7.11501	0.896349
7.11601	0.896349
7.11701	0.896349
7.11801	0.89635
7.11901	0.89635
7.12001	0.89635
7.12101	0.896351
7.12201	0.896351
7.12301	0.896351
7.12401	0.896352
7.12501	0.896352
7.12601	0.896352
7.12701	0.896353
7.12801	0.896353
7.12901	0.896353
7.13001	0.896354
7.13101	0.896354
7.13201	0.896354
7.13301	0.896355
7.13401	0.896355
7.13501	0.896355
7.13601	0.896356
7.13701	0.896356
7.13801	0.896356
7.13901	0.896356
7.14001	0.896357
7.14101	0.896357
7.14201	0.896357
7.14301	0.896358
7.14401	0.896358
7.14501	0.896358
7.14601	0.896359
7.14701	0.896359
7.14801	0.896359
7.14901	0.89636
7.15001	0.89636
7.15101	0.89636
7.15201	0.896361
7.15301	0.896361
7.15401	0.896361
7.15501	0.896362
7.15601	0.896362
7.15701	0.896362
7.15801	0.896362
7.15901	0.896363
7.16001	0.896363
7.16101	0.896363
7.16201	0.896364
7.16301	0.896364
7.16401	0.896364
7.16501	0.896365
7.16601	0.896365
7.16701	0.896365
7.16801	0.896366
7.16901	0.896366
7.17001	0.896366
7.17101	0.896367
7.17201	0.896367
7.17301	0.896367
7.17401	0.896368
7.17501	0.896368
7.17601	0.896368
7.17701	0.896368
7.17801	0.896369
7.17901	0.896369
7.18001	0.896369
7.18101	0.89637
7.18201	0.89637
7.18301	0.89637
7.18401	0.896371
7.18501	0.896371
7.18601	0.896371
7.18701	0.896372
7.18801	0.896372
7.18901	0.896372
7.19001	0.896373
7.19101	0.896373
7.19201	0.896373
7.19301	0.896373
7.19401	0.896374
7.19501	0.896374
7.19601	0.896374
7.19701	0.896375
7.19801	0.896375
7.19901	0.896375
7.20001	0.896376
7.20101	0.896376
7.20201	0.896376
7.20301	0.896377
7.20401	0.896377
7.20501	0.896377
7.20601	0.896378
7.20701	0.896378
7.20801	0.896378
7.20901	0.896378
7.21001	0.896379
7.21101	0.896379
7.21201	0.896379
7.21301	0.89638
7.21401	0.89638
7.21501	0.89638
7.21601	0.896381
7.21701	0.896381
7.21801	0.896381
7.21901	0.896382
7.22001	0.896382
7.22101	0.896382
7.22201	0.896383
7.22301	0.896383
7.22401	0.896383
7.22501	0.896383
7.22601	0.896384
7.22701	0.896384
7.22801	0.896384
7.22901	0.896385
7.23001	0.896385
7.23101	0.896385
7.23201	0.896386
7.23301	0.896386
7.23401	0.896386
7.23501	0.896387
7.23601	0.896387
7.23701	0.896387
7.23801	0.896387
7.23901	0.896388
7.24001	0.896388
7.24101	0.896388
7.24201	0.896389
7.24301	0.896389
7.24401	0.896389
7.24501	0.89639
7.24601	0.89639
7.24701	0.89639
7.24801	0.896391
7.24901	0.896391
7.25001	0.896391
7.25101	0.896391
7.25201	0.896392
7.25301	0.896392
7.25401	0.896392
7.25501	0.896393
7.25601	0.896393
7.25701	0.896393
7.25801	0.896394
7.25901	0.896394
7.26001	0.896394
7.26101	0.896395
7.26201	0.896395
7.26301	0.896395
7.26401	0.896395
7.26501	0.896396
7.26601	0.896396
7.26701	0.896396
7.26801	0.896397
7.26901	0.896397
7.27001	0.896397
7.27101	0.896398
7.27201	0.896398
7.27301	0.896398
7.27401	0.896399
7.27501	0.896399
7.27601	0.896399
7.27701	0.896399
7.27801	0.8964
7.27901	0.8964
7.28001	0.8964
7.28101	0.896401
7.28201	0.896401
7.28301	0.896401
7.28401	0.896402
7.28501	0.896402
7.28601	0.896402
7.28701	0.896402
7.28801	0.896403
7.28901	0.896403
7.29001	0.896403
7.29101	0.896404
7.29201	0.896404
7.29301	0.896404
7.29401	0.896405
7.29501	0.896405
7.29601	0.896405
7.29701	0.896406
7.29801	0.896406
7.29901	0.896406
7.30001	0.896406
7.30101	0.896407
7.30201	0.896407
7.30301	0.896407
7.30401	0.896408
7.30501	0.896408
7.30601	0.896408
7.30701	0.896409
7.30801	0.896409
7.30901	0.896409
7.31001	0.896409
7.31101	0.89641
7.31201	0.89641
7.31301	0.89641
7.31401	0.896411
7.31501	0.896411
7.31601	0.896411
7.31701	0.896412
7.31801	0.896412
7.31901	0.896412
7.32001	0.896412
7.32101	0.896413
7.32201	0.896413
7.32301	0.896413
7.32401	0.896414
7.32501	0.896414
7.32601	0.896414
7.32701	0.896415
7.32801	0.896415
7.32901	0.896415
7.33001	0.896415
7.33101	0.896416
7.33201	0.896416
7.33301	0.896416
7.33401	0.896417
7.33501	0.896417
7.33601	0.896417
7.33701	0.896418
7.33801	0.896418
7.33901	0.896418
7.34001	0.896418
7.34101	0.896419
7.34201	0.896419
7.34301	0.896419
7.34401	0.89642
7.34501	0.89642
7.34601	0.89642
7.34701	0.896421
7.34801	0.896421
7.34901	0.896421
7.35001	0.896421
7.35101	0.896422
7.35201	0.896422
7.35301	0.896422
7.35401	0.896423
7.35501	0.896423
7.35601	0.896423
7.35701	0.896424
7.35801	0.896424
7.35901	0.896424
7.36001	0.896424
7.36101	0.896425
7.36201	0.896425
7.36301	0.896425
7.36401	0.896426
7.36501	0.896426
7.36601	0.896426
7.36701	0.896427
7.36801	0.896427
7.36901	0.896427
7.37001	0.896427
7.37101	0.896428
7.37201	0.896428
7.37301	0.896428
7.37401	0.896429
7.37501	0.896429
7.37601	0.896429
7.37701	0.89643
7.37801	0.89643
7.37901	0.89643
7.38001	0.89643
7.38101	0.896431
7.38201	0.896431
7.38301	0.896431
7.38401	0.896432
7.38501	0.896432
7.38601	0.896432
7.38701	0.896432
7.38801	0.896433
7.38901	0.896433
7.39001	0.896433
7.39101	0.896434
7.39201	0.896434
7.39301	0.896434
7.39401	0.896435
7.39501	0.896435
7.39601	0.896435
7.39701	0.896435
7.39801	0.896436
7.39901	0.896436
7.40001	0.896436
7.40101	0.896437
7.40201	0.896437
7.40301	0.896437
7.40401	0.896438
7.40501	0.896438
7.40601	0.896438
7.40701	0.896438
7.40801	0.896439
7.40901	0.896439
7.41001	0.896439
7.41101	0.89644
7.41201	0.89644
7.41301	0.89644
7.41401	0.89644
7.41501	0.896441
7.41601	0.896441
7.41701	0.896441
7.41801	0.896442
7.41901	0.896442
7.42001	0.896442
7.42101	0.896442
7.42201	0.896443
7.42301	0.896443
7.42401	0.896443
7.42501	0.896444
7.42601	0.896444
7.42701	0.896444
7.42801	0.896445
7.42901	0.896445
7.43001	0.896445
7.43101	0.896445
7.43201	0.896446
7.43301	0.896446
7.43401	0.896446
7.43501	0.896447
7.43601	0.896447
7.43701	0.896447
7.43801	0.896447
7.43901	0.896448
7.44001	0.896448
7.44101	0.896448
7.44201	0.896449
7.44301	0.896449
7.44401	0.896449
7.44501	0.896449
7.44601	0.89645
7.44701	0.89645
7.44801	0.89645
7.44901	0.896451
7.45001	0.896451
7.45101	0.896451
7.45201	0.896452
7.45301	0.896452
7.45401	0.896452
7.45501	0.896452
7.45601	0.896453
7.45701	0.896453
7.45801	0.896453
7.45901	0.896454
7.46001	0.896454
7.46101	0.896454
7.46201	0.896454
7.46301	0.896455
7.46401	0.896455
7.46501	0.896455
7.46601	0.896456
7.46701	0.896456
7.46801	0.896456
7.46901	0.896456
7.47001	0.896457
7.47101	0.896457
7.47201	0.896457
7.47301	0.896458
7.47401	0.896458
7.47501	0.896458
7.47601	0.896458
7.47701	0.896459
7.47801	0.896459
7.47901	0.896459
7.48001	0.89646
7.48101	0.89646
7.48201	0.89646
7.48301	0.89646
7.48401	0.896461
7.48501	0.896461
7.48601	0.896461
7.48701	0.896462
7.48801	0.896462
7.48901	0.896462
7.49001	0.896463
7.49101	0.896463
7.49201	0.896463
7.49301	0.896463
7.49401	0.896464
7.49501	0.896464
7.49601	0.896464
7.49701	0.896465
7.49801	0.896465
7.49901	0.896465
7.50001	0.896465
7.50101	0.896466
7.50201	0.896466
7.50301	0.896466
7.50401	0.896467
7.50501	0.896467
7.50601	0.896467
7.50701	0.896467
7.50801	0.896468
7.50901	0.896468
7.51001	0.896468
7.51101	0.896469
7.51201	0.896469
7.51301	0.896469
7.51401	0.896469
7.51501	0.89647
7.51601	0.89647
7.51701	0.89647
7.51801	0.896471
7.51901	0.896471
7.52001	0.896471
7.52101	0.896471
7.52201	0.896472
7.52301	0.896472
7.52401	0.896472
7.52501	0.896473
7.52601	0.896473
7.52701	0.896473
7.52801	0.896473
7.52901	0.896474
7.53001	0.896474
7.53101	0.896474
7.53201	0.896475
7.53301	0.896475
7.53401	0.896475
7.53501	0.896475
7.53601	0.896476
7.53701	0.896476
7.53801	0.896476
7.53901	0.896476
7.54001	0.896477
7.54101	0.896477
7.54201	0.896477
7.54301	0.896478
7.54401	0.896478
7.54501	0.896478
7.54601	0.896478
7.54701	0.896479
7.54801	0.896479
7.54901	0.896479
7.55001	0.89648
7.55101	0.89648
7.55201	0.89648
7.55301	0.89648
7.55401	0.896481
7.55501	0.896481
7.55601	0.896481
7.55701	0.896482
7.55801	0.896482
7.55901	0.896482
7.56001	0.896482
7.56101	0.896483
7.56201	0.896483
7.56301	0.896483
7.56401	0.896484
7.56501	0.896484
7.56601	0.896484
7.56701	0.896484
7.56801	0.896485
7.56901	0.896485
7.57001	0.896485
7.57101	0.896486
7.57201	0.896486
7.57301	0.896486
7.57401	0.896486
7.57501	0.896487
7.57601	0.896487
7.57701	0.896487
7.57801	0.896487
7.57901	0.896488
7.58001	0.896488
7.58101	0.896488
7.58201	0.896489
7.58301	0.896489
7.58401	0.896489
7.58501	0.896489
7.58601	0.89649
7.58701	0.89649
7.58801	0.89649
7.58901	0.896491
7.59001	0.896491
7.59101	0.896491
7.59201	0.896491
7.59301	0.896492
7.59401	0.896492
7.59501	0.896492
7.59601	0.896493
7.59701	0.896493
7.59801	0.896493
7.59901	0.896493
7.60001	0.896494
7.60101	0.896494
7.60201	0.896494
7.60301	0.896494
7.60401	0.896495
7.60501	0.896495
7.60601	0.896495
7.60701	0.896496
7.60801	0.896496
7.60901	0.896496
7.61001	0.896496
7.61101	0.896497
7.61201	0.896497
7.61301	0.896497
7.61401	0.896498
7.61501	0.896498
7.61601	0.896498
7.61701	0.896498
7.61801	0.896499
7.61901	0.896499
7.62001	0.896499
7.62101	0.896499
7.62201	0.8965
7.62301	0.8965
7.62401	0.8965
7.62501	0.896501
7.62601	0.896501
7.62701	0.896501
7.62801	0.896501
7.62901	0.896502
7.63001	0.896502
7.63101	0.896502
7.63201	0.896503
7.63301	0.896503
7.63401	0.896503
7.63501	0.896503
7.63601	0.896504
7.63701	0.896504
7.63801	0.896504
7.63901	0.896504
7.64001	0.896505
7.64101	0.896505
7.64201	0.896505
7.64301	0.896506
7.64401	0.896506
7.64501	0.896506
7.64601	0.896506
7.64701	0.896507
7.64801	0.896507
7.64901	0.896507
7.65001	0.896507
7.65101	0.896508
7.65201	0.896508
7.65301	0.896508
7.65401	0.896509
7.65501	0.896509
7.65601	0.896509
7.65701	0.896509
7.65801	0.89651
7.65901	0.89651
7.66001	0.89651
7.66101	0.89651
7.66201	0.896511
7.66301	0.896511
7.66401	0.896511
7.66501	0.896512
7.66601	0.896512
7.66701	0.896512
7.66801	0.896512
7.66901	0.896513
7.67001	0.896513
7.67101	0.896513
7.67201	0.896514
7.67301	0.896514
7.67401	0.896514
7.67501	0.896514
7.67601	0.896515
7.67701	0.896515
7.67801	0.896515
7.67901	0.896515
7.68001	0.896516
7.68101	0.896516
7.68201	0.896516
7.68301	0.896517
7.68401	0.896517
7.68501	0.896517
7.68601	0.896517
7.68701	0.896518
7.68801	0.896518
7.68901	0.896518
7.69001	0.896518
7.69101	0.896519
7.69201	0.896519
7.69301	0.896519
7.69401	0.896519
7.69501	0.89652
7.69601	0.89652
7.69701	0.89652
7.69801	0.896521
7.69901	0.896521
7.70001	0.896521
7.70101	0.896521
7.70201	0.896522
7.70301	0.896522
7.70401	0.896522
7.70501	0.896522
7.70601	0.896523
7.70701	0.896523
7.70801	0.896523
7.70901	0.896524
7.71001	0.896524
7.71101	0.896524
7.71201	0.896524
7.71301	0.896525
7.71401	0.896525
7.71501	0.896525
7.71601	0.896525
7.71701	0.896526
7.71801	0.896526
7.71901	0.896526
7.72001	0.896527
7.72101	0.896527
7.72201	0.896527
7.72301	0.896527
7.72401	0.896528
7.72501	0.896528
7.72601	0.896528
7.72701	0.896528
7.72801	0.896529
7.72901	0.896529
7.73001	0.896529
7.73101	0.896529
7.73201	0.89653
7.73301	0.89653
7.73401	0.89653
7.73501	0.896531
7.73601	0.896531
7.73701	0.896531
7.73801	0.896531
7.73901	0.896532
7.74001	0.896532
7.74101	0.896532
7.74201	0.896532
7.74301	0.896533
7.74401	0.896533
7.74501	0.896533
7.74601	0.896534
7.74701	0.896534
7.74801	0.896534
7.74901	0.896534
7.75001	0.896535
7.75101	0.896535
7.75201	0.896535
7.75301	0.896535
7.75401	0.896536
7.75501	0.896536
7.75601	0.896536
7.75701	0.896536
7.75801	0.896537
7.75901	0.896537
7.76001	0.896537
7.76101	0.896538
7.76201	0.896538
7.76301	0.896538
7.76401	0.896538
7.76501	0.896539
7.76601	0.896539
7.76701	0.896539
7.76801	0.896539
7.76901	0.89654
7.77001	0.89654
7.77101	0.89654
7.77201	0.89654
7.77301	0.896541
7.77401	0.896541
7.77501	0.896541
7.77601	0.896542
7.77701	0.896542
7.77801	0.896542
7.77901	0.896542
7.78001	0.896543
7.78101	0.896543
7.78201	0.896543
7.78301	0.896543
7.78401	0.896544
7.78501	0.896544
7.78601	0.896544
7.78701	0.896544
7.78801	0.896545
7.78901	0.896545
7.79001	0.896545
7.79101	0.896546
7.79201	0.896546
7.79301	0.896546
7.79401	0.896546
7.79501	0.896547
7.79601	0.896547
7.79701	0.896547
7.79801	0.896547
7.79901	0.896548
7.80001	0.896548
7.80101	0.896548
7.80201	0.896548
7.80301	0.896549
7.80401	0.896549
7.80501	0.896549
7.80601	0.896549
7.80701	0.89655
7.80801	0.89655
7.80901	0.89655
7.81001	0.896551
7.81101	0.896551
7.81201	0.896551
7.81301	0.896551
7.81401	0.896552
7.81501	0.896552
7.81601	0.896552
7.81701	0.896552
7.81801	0.896553
7.81901	0.896553
7.82001	0.896553
7.82101	0.896553
7.82201	0.896554
7.82301	0.896554
7.82401	0.896554
7.82501	0.896554
7.82601	0.896555
7.82701	0.896555
7.82801	0.896555
7.82901	0.896556
7.83001	0.896556
7.83101	0.896556
7.83201	0.896556
7.83301	0.896557
7.83401	0.896557
7.83501	0.896557
7.83601	0.896557
7.83701	0.896558
7.83801	0.896558
7.83901	0.896558
7.84001	0.896558
7.84101	0.896559
7.84201	0.896559
7.84301	0.896559
7.84401	0.896559
7.84501	0.89656
7.84601	0.89656
7.84701	0.89656
7.84801	0.89656
7.84901	0.896561
7.85001	0.896561
7.85101	0.896561
7.85201	0.896562
7.85301	0.896562
7.85401	0.896562
7.85501	0.896562
7.85601	0.896563
7.85701	0.896563
7.85801	0.896563
7.85901	0.896563
7.86001	0.896564
7.86101	0.896564
7.86201	0.896564
7.86301	0.896564
7.86401	0.896565
7.86501	0.896565
7.86601	0.896565
7.86701	0.896565
7.86801	0.896566
7.86901	0.896566
7.87001	0.896566
7.87101	0.896566
7.87201	0.896567
7.87301	0.896567
7.87401	0.896567
7.87501	0.896567
7.87601	0.896568
7.87701	0.896568
7.87801	0.896568
7.87901	0.896569
7.88001	0.896569
7.88101	0.896569
7.88201	0.896569
7.88301	0.89657
7.88401	0.89657
7.88501	0.89657
7.88601	0.89657
7.88701	0.896571
7.88801	0.896571
7.88901	0.896571
7.89001	0.896571
7.89101	0.896572
7.89201	0.896572
7.89301	0.896572
7.89401	0.896572
7.89501	0.896573
7.89601	0.896573
7.89701	0.896573
7.89801	0.896573
7.89901	0.896574
7.90001	0.896574
7.90101	0.896574
7.90201	0.896574
7.90301	0.896575
7.90401	0.896575
7.90501	0.896575
7.90601	0.896575
7.90701	0.896576
7.90801	0.896576
7.90901	0.896576
7.91001	0.896576
7.91101	0.896577
7.91201	0.896577
7.91301	0.896577
7.91401	0.896578
7.91501	0.896578
7.91601	0.896578
7.91701	0.896578
7.91801	0.896579
7.91901	0.896579
7.92001	0.896579
7.92101	0.896579
7.92201	0.89658
7.92301	0.89658
7.92401	0.89658
7.92501	0.89658
7.92601	0.896581
7.92701	0.896581
7.92801	0.896581
7.92901	0.896581
7.93001	0.896582
7.93101	0.896582
7.93201	0.896582
7.93301	0.896582
7.93401	0.896583
7.93501	0.896583
7.93601	0.896583
7.93701	0.896583
7.93801	0.896584
7.93901	0.896584
7.94001	0.896584
7.94101	0.896584
7.94201	0.896585
7.94301	0.896585
7.94401	0.896585
7.94501	0.896585
7.94601	0.896586
7.94701	0.896586
7.94801	0.896586
7.94901	0.896586
7.95001	0.896587
7.95101	0.896587
7.95201	0.896587
7.95301	0.896587
7.95401	0.896588
7.95501	0.896588
7.95601	0.896588
7.95701	0.896588
7.95801	0.896589
7.95901	0.896589
7.96001	0.896589
7.96101	0.896589
7.96201	0.89659
7.96301	0.89659
7.96401	0.89659
7.96501	0.89659
7.96601	0.896591
7.96701	0.896591
7.96801	0.896591
7.96901	0.896591
7.97001	0.896592
7.97101	0.896592
7.97201	0.896592
7.97301	0.896593
7.97401	0.896593
7.97501	0.896593
7.97601	0.896593
7.97701	0.896594
7.97801	0.896594
7.97901	0.896594
7.98001	0.896594
7.98101	0.896595
7.98201	0.896595
7.98301	0.896595
7.98401	0.896595
7.98501	0.896596
7.98601	0.896596
7.98701	0.896596
7.98801	0.896596
7.98901	0.896597
7.99001	0.896597
7.99101	0.896597
7.99201	0.896597
7.99301	0.896598
7.99401	0.896598
7.99501	0.896598
7.99601	0.896598
7.99701	0.896599
7.99801	0.896599
7.99901	0.896599
8.00001	0.896599
8.00101	0.8966
8.00201	0.8966
8.00301	0.8966
8.00401	0.8966
8.00501	0.896601
8.00601	0.896601
8.00701	0.896601
8.00801	0.896601
8.00901	0.896602
8.01001	0.896602
8.01101	0.896602
8.01201	0.896602
8.01301	0.896603
8.01401	0.896603
8.01501	0.896603
8.01601	0.896603
8.01701	0.896604
8.01801	0.896604
8.01901	0.896604
8.02001	0.896604
8.02101	0.896605
8.02201	0.896605
8.02301	0.896605
8.02401	0.896605
8.02501	0.896606
8.02601	0.896606
8.02701	0.896606
8.02801	0.896606
8.02901	0.896607
8.03001	0.896607
8.03101	0.896607
8.03201	0.896607
8.03301	0.896608
8.03401	0.896608
8.03501	0.896608
8.03601	0.896608
8.03701	0.896609
8.03801	0.896609
8.03901	0.896609
8.04001	0.896609
8.04101	0.896609
8.04201	0.89661
8.04301	0.89661
8.04401	0.89661
8.04501	0.89661
8.04601	0.896611
8.04701	0.896611
8.04801	0.896611
8.04901	0.896611
8.05001	0.896612
8.05101	0.896612
8.05201	0.896612
8.05301	0.896612
8.05401	0.896613
8.05501	0.896613
8.05601	0.896613
8.05701	0.896613
8.05801	0.896614
8.05901	0.896614
8.06001	0.896614
8.06101	0.896614
8.06201	0.896615
8.06301	0.896615
8.06401	0.896615
8.06501	0.896615
8.06601	0.896616
8.06701	0.896616
8.06801	0.896616
8.06901	0.896616
8.07001	0.896617
8.07101	0.896617
8.07201	0.896617
8.07301	0.896617
8.07401	0.896618
8.07501	0.896618
8.07601	0.896618
8.07701	0.896618
8.07801	0.896619
8.07901	0.896619
8.08001	0.896619
8.08101	0.896619
8.08201	0.89662
8.08301	0.89662
8.08401	0.89662
8.08501	0.89662
8.08601	0.896621
8.08701	0.896621
8.08801	0.896621
8.08901	0.896621
8.09001	0.896622
8.09101	0.896622
8.09201	0.896622
8.09301	0.896622
8.09401	0.896623
8.09501	0.896623
8.09601	0.896623
8.09701	0.896623
8.09801	0.896624
8.09901	0.896624
8.10001	0.896624
8.10101	0.896624
8.10201	0.896624
8.10301	0.896625
8.10401	0.896625
8.10501	0.896625
8.10601	0.896625
8.10701	0.896626
8.10801	0.896626
8.10901	0.896626
8.11001	0.896626
8.11101	0.896627
8.11201	0.896627
8.11301	0.896627
8.11401	0.896627
8.11501	0.896628
8.11601	0.896628
8.11701	0.896628
8.11801	0.896628
8.11901	0.896629
8.12001	0.896629
8.12101	0.896629
8.12201	0.896629
8.12301	0.89663
8.12401	0.89663
8.12501	0.89663
8.12601	0.89663
8.12701	0.896631
8.12801	0.896631
8.12901	0.896631
8.13001	0.896631
8.13101	0.896632
8.13201	0.896632
8.13301	0.896632
8.13401	0.896632
8.13501	0.896633
8.13601	0.896633
8.13701	0.896633
8.13801	0.896633
8.13901	0.896633
8.14001	0.896634
8.14101	0.896634
8.14201	0.896634
8.14301	0.896634
8.14401	0.896635
8.14501	0.896635
8.14601	0.896635
8.14701	0.896635
8.14801	0.896636
8.14901	0.896636
8.15001	0.896636
8.15101	0.896636
8.15201	0.896637
8.15301	0.896637
8.15401	0.896637
8.15501	0.896637
8.15601	0.896638
8.15701	0.896638
8.15801	0.896638
8.15901	0.896638
8.16001	0.896639
8.16101	0.896639
8.16201	0.896639
8.16301	0.896639
8.16401	0.896639
8.16501	0.89664
8.16601	0.89664
8.16701	0.89664
8.16801	0.89664
8.16901	0.896641
